Debugging Frame Semantic Role Labeling

We propose a quantitative and qualitative analysis of the performances of statistical models for frame semantic structure extraction. We report on a replication study on FrameNet 1.7 data and show that preprocessing toolkits play a major role in argument identification performances, observing gains similar in their order of magnitude to those reported by recent models for frame semantic parsing. We report on the robustness of a recent statistical classifier for frame semantic parsing to lexical configurations of predicate-argument structures, relying on an artificially augmented dataset generated using a rule-based algorithm combining valence pattern matching and lexical substitution. We prove that syntactic pre-processing plays a major role in the performances of statistical classifiers to argument identification, and discuss the core reasons of syntactic mismatch between dependency parsers output and FrameNet syntactic formalism. Finally, we suggest new leads for improving statistical models for frame semantic parsing, including joint syntax-semantic parsing relying on FrameNet syntactic formalism, latent classes inference via split-and-merge algorithms and neural network architectures relying on rich input representations of words.

==> fe.distrib.dev.ft.dat <==
0.19569471624266144	6.712086802927075
0.3913894324853229	10.169063840524855
0.5870841487279843	13.184456220035326
0.7827788649706457	16.023214736310877
0.9784735812133072	18.836739843552866
1.1741682974559686	21.587181428210954
1.36986301369863	24.22407267221802
1.5655577299412915	26.6590966439566
1.761252446183953	28.703002775674996
1.9569471624266144	30.59550845319203
2.152641878669276	32.298763562957355
2.3483365949119372	33.82538480948776
2.5440313111545985	35.30153923795104
2.7397260273972597	36.676760030280086
2.935420743639921	38.01413070905879
3.131115459882582	39.30103456977037
3.3268101761252433	40.38607115821347
3.5225048923679045	41.445874337623
3.7181996086105658	42.50567751703254
3.913894324853227	43.55286399192529
4.109589041095888	44.60005046681805
4.305283757338549	45.63462023719403
4.500978473581211	46.530406257885424
4.696673189823872	47.3757254605097
4.892367906066533	48.20842795861719
5.088062622309194	49.04113045672469
5.2837573385518555	49.83598284128184
5.479452054794517	50.58036840777187
5.675146771037178	51.31213726974512
5.870841487279839	52.03128942720159
6.0665362035225	52.73782488014128
6.2622309197651616	53.44436033308097
6.457925636007823	54.15089578602066
6.653620352250484	54.84481453444357
6.849315068493145	55.50088316931614
7.045009784735806	56.09386828160481
7.240704500978468	56.674236689376706
7.436399217221129	57.2546050971486
7.63209393346379	57.80974009588693
7.827788649706451	58.32702498107492
8.023483365949113	58.83169316174613
8.219178082191775	59.33636134241734
8.414872798434436	59.81579611405499
8.610567514677097	60.29523088569264
8.806262230919758	60.77466565733029
9.00195694716242	61.25410042896794
9.19765166340508	61.72091849608881
9.393346379647742	62.187736563209675
9.589041095890403	62.654554630330544
9.784735812133064	63.09613928841785
9.980430528375726	63.52510724198838
10.176125244618387	63.95407519555891
10.371819960861048	64.37042644461266
10.56751467710371	64.77416098914964
10.76320939334637	65.17789553368661
10.958904109589032	65.5690133737068
11.154598825831693	65.96013121372698
11.350293542074354	66.3386323492304
11.545988258317015	66.71713348473381
11.741682974559676	67.09563462023722
11.937377690802338	67.47413575574063
12.133072407044999	67.84002018672726
12.32876712328766	68.20590461771388
12.524461839530321	68.57178904870051
12.720156555772983	68.92505677517036
12.915851272015644	69.27832450164021
13.111545988258305	69.63159222811007
13.307240704500966	69.97224325006313
13.502935420743627	70.30027756749942
13.698630136986289	70.62831188493571
13.89432485322895	70.956346202372
14.090019569471611	71.2843805198083
14.285714285714272	71.61241483724459
14.481409001956933	71.92783245016409
14.677103718199595	72.2432500630836
14.872798434442256	72.54605097148632
15.068493150684917	72.84885187988905
15.264187866927578	73.15165278829178
15.45988258317024	73.44183699217773
15.6555772994129	73.7194044915469
15.851272015655562	73.99697199091607
16.046966731898223	74.27453949028524
16.242661448140886	74.53949028513762
16.43835616438355	74.79182437547323
16.634050880626212	75.04415846580883
16.829745596868875	75.29649255614444
17.025440313111538	75.53620994196326
17.2211350293542	75.77592732778209
17.416829745596864	76.0156447136009
17.612524461839527	76.25536209941973
17.80821917808219	76.48246278072178
18.003913894324853	76.70956346202382
18.199608610567516	76.93666414332587
18.39530332681018	77.16376482462792
18.590998043052842	77.37824880141318
18.786692759295505	77.59273277819844
18.982387475538168	77.8072167549837
19.17808219178083	78.02170073176896
19.373776908023494	78.22356800403745
19.569471624266157	78.42543527630593
19.76516634050882	78.62730254857442
19.960861056751483	78.8291698208429
20.156555772994146	79.0310370931114
20.35225048923681	79.23290436537988
20.547945205479472	79.43477163764837
20.743639921722135	79.63663890991685
20.939334637964798	79.83850618218534
21.13502935420746	80.04037345445383
21.330724070450124	80.22962402220553
21.526418786692787	80.41887458995723
21.72211350293545	80.60812515770893
21.917808219178113	80.79737572546063
22.113502935420776	80.98662629321232
22.30919765166344	81.17587686096402
22.504892367906102	81.36512742871572
22.700587084148765	81.55437799646742
22.896281800391428	81.73101185970235
23.09197651663409	81.90764572293727
23.287671232876754	82.0842795861722
23.483365949119417	82.26091344940713
23.67906066536208	82.43754731264205
23.874755381604743	82.60156447136019
24.070450097847406	82.76558163007833
24.26614481409007	82.92959878879647
24.461839530332732	83.08099924299783
24.657534246575395	83.2323996971992
24.853228962818058	83.38380015140056
25.04892367906072	83.53520060560193
25.244618395303384	83.6866010598033
25.440313111546047	83.83800151400466
25.63600782778871	83.98940196820602
25.831702544031373	84.14080242240739
26.027397260274036	84.29220287660875
26.2230919765167	84.44360333081012
26.41878669275936	84.59500378501149
26.614481409002025	84.74640423921285
26.810176125244688	84.88518798889743
27.00587084148735	85.023971738582
27.201565557730014	85.16275548826658
27.397260273972677	85.30153923795116
27.59295499021534	85.44032298763574
27.788649706458003	85.57910673732032
27.984344422700666	85.7178904870049
28.18003913894333	85.8440575321727
28.37573385518599	85.9702245773405
28.571428571428655	86.0963916225083
28.767123287671318	86.22255866767611
28.96281800391398	86.34872571284392
29.158512720156644	86.47489275801172
29.354207436399307	86.60105980317952
29.54990215264197	86.72722684834733
29.745596868884633	86.85339389351513
29.941291585127296	86.97956093868294
30.13698630136996	87.09311127933395
30.33268101761262	87.20666161998497
30.528375733855285	87.32021196063599
30.724070450097948	87.433762301287
30.91976516634061	87.54731264193802
31.115459882583274	87.66086298258904
31.311154598825937	87.77441332324005
31.5068493150686	87.88796366389107
31.702544031311263	88.00151400454209
31.898238747553926	88.1150643451931
32.09393346379659	88.22861468584412
32.28962818003925	88.34216502649514
32.485322896281914	88.45571536714615
32.68101761252458	88.56926570779717
32.87671232876724	88.68281604844819
33.0724070450099	88.78374968458243
33.26810176125257	88.88468332071668
33.46379647749523	88.98561695685092
33.65949119373789	89.08655059298516
33.855185909980555	89.1874842291194
34.05088062622322	89.28841786525365
34.24657534246588	89.38935150138789
34.442270058708544	89.49028513752214
34.63796477495121	89.59121877365638
34.83365949119387	89.67953570527384
35.02935420743653	89.76785263689129
35.225048923679196	89.85616956850875
35.42074363992186	89.9444865001262
35.61643835616452	90.03280343174366
35.812133072407185	90.12112036336111
36.00782778864985	90.20943729497857
36.20352250489251	90.29775422659603
36.399217221135174	90.38607115821348
36.59491193737784	90.47438808983094
36.7906066536205	90.5627050214484
36.98630136986316	90.63840524854908
37.181996086105826	90.71410547564976
37.37769080234849	90.78980570275044
37.57338551859115	90.86550592985112
37.769080234833815	90.94120615695181
37.96477495107648	91.01690638405249
38.16046966731914	91.09260661115317
38.356164383561804	91.16830683825386
38.55185909980447	91.24400706535454
38.74755381604713	91.31970729245522
38.94324853228979	91.3954075195559
39.138943248532456	91.47110774665659
39.33463796477512	91.54680797375727
39.53033268101778	91.62250820085795
39.726027397260445	91.69820842795863
39.92172211350311	91.77390865505932
40.11741682974577	91.84960888216
40.313111545988434	91.9126924047439
40.5088062622311	91.97577592732779
40.70450097847376	92.03885944991168
40.90019569471642	92.10194297249558
41.095890410959086	92.16502649507947
41.29158512720175	92.22811001766337
41.48727984344441	92.29119354024726
41.682974559687075	92.35427706283116
41.87866927592974	92.41736058541505
42.0743639921724	92.48044410799895
42.270058708415064	92.54352763058284
42.46575342465773	92.60661115316674
42.66144814090039	92.66969467575063
42.85714285714305	92.73277819833453
43.052837573385716	92.79586172091842
43.24853228962838	92.85894524350232
43.44422700587104	92.92202876608621
43.639921722113705	92.98511228867011
43.83561643835637	93.048195811254
44.03131115459903	93.1112793338379
44.227005870841694	93.1743628564218
44.42270058708436	93.23744637900569
44.61839530332702	93.30052990158958
44.81409001956968	93.3509967196567
45.009784735812346	93.40146353772383
45.20547945205501	93.45193035579095
45.40117416829767	93.50239717385807
45.596868884540335	93.5528639919252
45.792563600783	93.60333080999231
45.98825831702566	93.65379762805944
46.183953033268324	93.70426444612656
46.37964774951099	93.75473126419368
46.57534246575365	93.8051980822608
46.77103718199631	93.85566490032792
46.966731898238976	93.90613171839505
47.16242661448164	93.95659853646217
47.3581213307243	94.00706535452929
47.553816046966965	94.05753217259641
47.74951076320963	94.10799899066353
47.94520547945229	94.15846580873065
48.140900195694954	94.20893262679778
48.33659491193762	94.2593994448649
48.53228962818028	94.30986626293202
48.72798434442294	94.36033308099914
48.923679060665606	94.41079989906626
49.11937377690827	94.46126671713338
49.31506849315093	94.5117335352005
49.510763209393595	94.56220035326763
49.70645792563626	94.61266717133475
49.90215264187892	94.66313398940187
50.097847358121584	94.71360080746899
50.29354207436425	94.76406762553611
50.48923679060691	94.81453444360324
50.68493150684957	94.86500126167036
50.880626223092236	94.90285137522069
51.0763209393349	94.94070148877103
51.27201565557756	94.97855160232136
51.467710371820225	95.0164017158717
51.66340508806289	95.05425182942203
51.85909980430555	95.09210194297236
52.054794520548214	95.1299520565227
52.25048923679088	95.16780217007303
52.44618395303354	95.20565228362337
52.6418786692762	95.2435023971737
52.837573385518866	95.28135251072403
53.03326810176153	95.31920262427437
53.22896281800419	95.3570527378247
53.424657534246855	95.39490285137504
53.62035225048952	95.43275296492537
53.81604696673218	95.4706030784757
54.011741682974844	95.50845319202604
54.20743639921751	95.54630330557637
54.40313111546017	95.58415341912671
54.59882583170283	95.62200353267704
54.794520547945496	95.65985364622738
54.99021526418816	95.69770375977771
55.18590998043082	95.73555387332804
55.381604696673485	95.77340398687838
55.57729941291615	95.81125410042871
55.77299412915881	95.84910421397905
55.96868884540147	95.88695432752938
56.16438356164414	95.92480444107971
56.3600782778868	95.96265455463005
56.55577299412946	96.00050466818038
56.751467710372125	96.03835478173072
56.94716242661479	96.07620489528105
57.14285714285745	96.11405500883139
57.338551859100114	96.15190512238172
57.53424657534278	96.18975523593205
57.72994129158544	96.22760534948239
57.9256360078281	96.26545546303272
58.121330724070766	96.30330557658306
58.31702544031343	96.34115569013339
58.51272015655609	96.37900580368373
58.708414872798755	96.41685591723406
58.90410958904142	96.4547060307844
59.09980430528408	96.49255614433473
59.295499021526744	96.53040625788506
59.49119373776941	96.55563966691862
59.68688845401207	96.58087307595218
59.88258317025473	96.60610648498574
60.078277886497396	96.6313398940193
60.27397260274006	96.65657330305287
60.46966731898272	96.68180671208643
60.665362035225385	96.70704012111999
60.86105675146805	96.73227353015355
61.05675146771071	96.75750693918711
61.252446183953374	96.78274034822067
61.44814090019604	96.80797375725423
61.6438356164387	96.83320716628779
61.83953033268136	96.85844057532135
62.035225048924026	96.88367398435491
62.23091976516669	96.90890739338847
62.42661448140935	96.93414080242204
62.622309197652015	96.9593742114556
62.81800391389468	96.98460762048916
63.01369863013734	97.00984102952272
63.209393346380004	97.03507443855628
63.40508806262267	97.06030784758984
63.60078277886533	97.0855412566234
63.79647749510799	97.11077466565696
63.992172211350656	97.13600807469052
64.18786692759332	97.16124148372408
64.38356164383598	97.18647489275764
64.57925636007863	97.2117083017912
64.77495107632129	97.23694171082477
64.97064579256394	97.26217511985833
65.1663405088066	97.28740852889189
65.36203522504925	97.31264193792545
65.55772994129191	97.33787534695901
65.75342465753457	97.36310875599257
65.94911937377722	97.38834216502613
66.14481409001988	97.41357557405969
66.34050880626253	97.43880898309325
66.53620352250519	97.46404239212681
66.73189823874785	97.48927580116037
66.9275929549905	97.51450921019394
67.12328767123316	97.5397426192275
67.31898238747581	97.56497602826106
67.51467710371847	97.59020943729462
67.71037181996113	97.61544284632818
67.90606653620378	97.64067625536174
68.10176125244644	97.6659096643953
68.29745596868909	97.69114307342886
68.49315068493175	97.71637648246242
68.6888454011744	97.74160989149598
68.88454011741706	97.76684330052954
69.08023483365972	97.7920767095631
69.27592954990237	97.81731011859667
69.47162426614503	97.84254352763023
69.66731898238768	97.86777693666379
69.86301369863034	97.89301034569735
70.058708414873	97.91824375473091
70.25440313111565	97.94347716376447
70.45009784735831	97.96871057279803
70.64579256360096	97.99394398183159
70.84148727984362	98.01917739086515
71.03718199608628	98.04441079989871
71.23287671232893	98.06964420893227
71.42857142857159	98.09487761796584
71.62426614481424	98.1201110269994
71.8199608610569	98.14534443603296
72.01565557729955	98.17057784506652
72.21135029354221	98.19581125410008
72.40704500978487	98.22104466313364
72.60273972602752	98.23366136765041
72.79843444227018	98.24627807216719
72.99412915851283	98.25889477668396
73.18982387475549	98.27151148120073
73.38551859099815	98.2841281857175
73.5812133072408	98.29674489023428
73.77690802348346	98.30936159475105
73.97260273972611	98.32197829926783
74.16829745596877	98.3345950037846
74.36399217221143	98.34721170830137
74.55968688845408	98.35982841281815
74.75538160469674	98.37244511733492
74.95107632093939	98.38506182185169
75.14677103718205	98.39767852636847
75.3424657534247	98.41029523088524
75.53816046966736	98.42291193540201
75.73385518591002	98.43552863991879
75.92954990215267	98.44814534443556
76.12524461839533	98.46076204895233
76.32093933463798	98.4733787534691
76.51663405088064	98.48599545798588
76.7123287671233	98.49861216250265
76.90802348336595	98.51122886701943
77.10371819960861	98.5238455715362
77.29941291585126	98.53646227605297
77.49510763209392	98.54907898056975
77.69080234833658	98.56169568508652
77.88649706457923	98.57431238960329
78.08219178082189	98.58692909412007
78.27788649706454	98.59954579863684
78.4735812133072	98.61216250315361
78.66927592954985	98.62477920767039
78.86497064579251	98.63739591218716
79.06066536203517	98.65001261670393
79.25636007827782	98.6626293212207
79.45205479452048	98.67524602573748
79.64774951076313	98.68786273025425
79.84344422700579	98.70047943477103
80.03913894324845	98.7130961392878
80.2348336594911	98.72571284380457
80.43052837573376	98.73832954832135
80.62622309197641	98.75094625283812
80.82191780821907	98.76356295735489
81.01761252446173	98.77617966187167
81.21330724070438	98.78879636638844
81.40900195694704	98.80141307090521
81.6046966731897	98.81402977542199
81.80039138943235	98.82664647993876
81.996086105675	98.83926318445553
82.19178082191766	98.8518798889723
82.38747553816032	98.86449659348908
82.58317025440297	98.87711329800585
82.77886497064563	98.88973000252263
82.97455968688828	98.9023467070394
83.17025440313094	98.91496341155617
83.3659491193736	98.92758011607295
83.56164383561625	98.94019682058972
83.75733855185891	98.95281352510649
83.95303326810156	98.96543022962327
84.14872798434422	98.97804693414004
84.34442270058688	98.99066363865681
84.54011741682953	99.00328034317359
84.73581213307219	99.01589704769036
84.93150684931484	99.02851375220713
85.1272015655575	99.0411304567239
85.32289628180015	99.05374716124068
85.51859099804281	99.06636386575745
85.71428571428547	99.07898057027423
85.90998043052812	99.091597274791
86.10567514677078	99.10421397930777
86.30136986301343	99.11683068382455
86.49706457925609	99.12944738834132
86.69275929549875	99.14206409285809
86.8884540117414	99.15468079737487
87.08414872798406	99.16729750189164
87.27984344422671	99.17991420640841
87.47553816046937	99.19253091092519
87.67123287671203	99.20514761544196
87.86692759295468	99.21776431995873
88.06262230919734	99.2303810244755
88.25831702544	99.24299772899228
88.45401174168265	99.25561443350905
88.6497064579253	99.26823113802583
88.84540117416796	99.2808478425426
89.04109589041062	99.29346454705937
89.23679060665327	99.30608125157615
89.43248532289593	99.31869795609292
89.62818003913858	99.33131466060969
89.82387475538124	99.34393136512647
90.0195694716239	99.35654806964324
90.21526418786655	99.36916477416001
90.41095890410921	99.38178147867679
90.60665362035186	99.39439818319356
90.80234833659452	99.40701488771033
90.99804305283718	99.4196315922271
91.19373776907983	99.43224829674388
91.38943248532249	99.44486500126065
91.58512720156514	99.45748170577743
91.7808219178078	99.4700984102942
91.97651663405045	99.48271511481097
92.17221135029311	99.49533181932775
92.36790606653577	99.50794852384452
92.56360078277842	99.52056522836129
92.75929549902108	99.53318193287807
92.95499021526373	99.54579863739484
93.15068493150639	99.55841534191161
93.34637964774905	99.57103204642839
93.5420743639917	99.58364875094516
93.73776908023436	99.59626545546193
93.93346379647701	99.6088821599787
94.12915851271967	99.62149886449548
94.32485322896233	99.63411556901225
94.52054794520498	99.64673227352903
94.71624266144764	99.6593489780458
94.9119373776903	99.67196568256257
95.10763209393295	99.68458238707935
95.3033268101756	99.69719909159612
95.49902152641826	99.70981579611289
95.69471624266092	99.72243250062967
95.89041095890357	99.73504920514644
96.08610567514623	99.74766590966321
96.28180039138888	99.76028261417999
96.47749510763154	99.77289931869676
96.6731898238742	99.78551602321353
96.86888454011685	99.7981327277303
97.06457925635951	99.81074943224708
97.26027397260216	99.82336613676385
97.45596868884482	99.83598284128063
97.65166340508748	99.8485995457974
97.84735812133013	99.86121625031417
98.04305283757279	99.87383295483095
98.23874755381544	99.88644965934772
98.4344422700581	99.89906636386449
98.63013698630076	99.91168306838127
98.82583170254341	99.92429977289804
99.02152641878607	99.93691647741481
99.21722113502872	99.94953318193159
99.41291585127138	99.96214988644836
99.60861056751403	99.97476659096513
99.80430528375669	99.9873832954819
99.99999999999935	99.99999999999868


==> lu.distrib.dev.ft.dat <==
0.05624296962879641	1.1440457618304731
0.11248593925759282	2.0974172300225344
0.16872890888638922	2.9987866181313922
0.22497187851518563	3.8828219795458487
0.281214848143982	4.697521234182701
0.3374578177727784	5.494886462125152
0.39370078740157477	6.205581556595597
0.44994375703037115	6.898942624371641
0.5061867266591675	7.574969665453285
0.5624296962879639	8.198994626451725
0.6186726659167603	8.805685560755764
0.6749156355455567	9.395042468365402
0.731158605174353	9.949731322586237
0.7874015748031494	10.45241809672387
0.8436445444319458	10.955104870861502
0.8998875140607422	11.440457618304734
0.9561304836895386	11.925810365747965
1.012373453318335	12.393829086496796
1.0686164229471316	12.861847807245626
1.124859392575928	13.329866527994456
1.1811023622047245	13.797885248743286
1.237345331833521	14.248569942797715
1.2935883014623175	14.64725255676894
1.349831271091114	15.045935170740165
1.4060742407199105	15.44461778471139
1.462317210348707	15.843300398682615
1.5185601799775035	16.22464898595944
1.5748031496063	16.605997573236266
1.6310461192350965	16.97001213381869
1.687289088863893	17.33402669440111
1.7435320584926894	17.680707228289133
1.799775028121486	18.027387762177156
1.8560179977502824	18.356734269370776
1.912260967379079	18.686080776564395
1.9685039370078754	19.015427283758015
2.024746906636672	19.327439764257235
2.0809898762654684	19.639452244756455
2.137232845894265	19.951464725255676
2.1934758155230614	20.246143179060496
2.249718785151858	20.540821632865317
2.3059617547806543	20.835500086670137
2.362204724409451	21.130178540474958
2.4184476940382473	21.42485699427978
2.474690663667044	21.7195354480846
2.5309336332958403	22.01421390188942
2.587176602924637	22.291558328999837
2.6434195725534333	22.568902756110255
2.69966254218223	22.846247183220672
2.7559055118110263	23.12359161033109
2.8121484814398228	23.400936037441507
2.8683914510686193	23.678280464551925
2.9246344206974157	23.955624891662342
2.9808773903262122	24.23296931877276
3.0371203599550087	24.492979719188778
3.093363329583805	24.752990119604796
3.1496062992126017	25.013000520020814
3.205849268841398	25.273010920436832
3.2620922384701947	25.53302132085285
3.318335208098991	25.775697694574465
3.3745781777277877	26.01837406829608
3.430821147356584	26.261050442017694
3.4870641169853807	26.50372681573931
3.543307086614177	26.746403189460924
3.5995500562429736	26.98907956318254
3.65579302587177	27.214421910209754
3.7120359955005666	27.43976425723697
3.768278965129363	27.665106604264185
3.8245219347581596	27.8904489512914
3.880764904386956	28.115791298318616
3.9370078740157526	28.34113364534583
3.993250843644549	28.566475992373046
4.049493813273346	28.791818339400262
4.105736782902142	28.999826659733074
4.161979752530938	29.207834980065886
4.218222722159734	29.4158433003987
4.27446569178853	29.62385162073151
4.330708661417326	29.831859941064323
4.386951631046122	30.039868261397135
4.443194600674918	30.247876581729948
4.499437570303714	30.45588490206276
4.55568053993251	30.663893222395572
4.611923509561306	30.871901542728384
4.668166479190102	31.079909863061197
4.724409448818898	31.28791818339401
4.780652418447694	31.49592650372682
4.83689538807649	31.703934824059633
4.893138357705286	31.894609117698046
4.949381327334082	32.085283411336455
5.005624296962878	32.275957704974864
5.061867266591674	32.46663199861327
5.1181102362204705	32.65730629225168
5.1743532058492665	32.84798058589009
5.2305961754780625	33.0386548795285
5.286839145106859	33.22932917316691
5.343082114735655	33.42000346680532
5.399325084364451	33.61067776044373
5.455568053993247	33.80135205408214
5.511811023622043	33.99202634772055
5.568053993250839	34.182700641358956
5.624296962879635	34.373374934997365
5.680539932508431	34.546715201941375
5.736782902137227	34.720055468885384
5.793025871766023	34.893395735829394
5.849268841394819	35.0667360027734
5.905511811023615	35.24007626971741
5.961754780652411	35.41341653666142
6.017997750281207	35.58675680360543
6.074240719910003	35.76009707054944
6.130483689538799	35.93343733749345
6.186726659167595	36.10677760443746
6.242969628796391	36.28011787138147
6.299212598425187	36.45345813832548
6.3554555680539835	36.62679840526949
6.4116985376827795	36.8001386722135
6.467941507311576	36.95614491246311
6.524184476940372	37.11215115271272
6.580427446569168	37.26815739296233
6.636670416197964	37.42416363321194
6.69291338582676	37.58016987346155
6.749156355455556	37.73617611371116
6.805399325084352	37.89218235396077
6.861642294713148	38.04818859421038
6.917885264341944	38.20419483445999
6.97412823397074	38.3602010747096
7.030371203599536	38.51620731495921
7.086614173228332	38.67221355520882
7.142857142857128	38.82821979545843
7.199100112485924	38.98422603570804
7.25534308211472	39.14023227595765
7.311586051743516	39.29623851620726
7.367829021372312	39.45224475645687
7.424071991001108	39.60825099670648
7.480314960629904	39.76425723695609
7.5365579302587005	39.9202634772057
7.5928008998874965	40.05893569076091
7.649043869516293	40.19760790431612
7.705286839145089	40.33628011787133
7.761529808773885	40.47495233142654
7.817772778402681	40.613624544981754
7.874015748031477	40.752296758536964
7.930258717660273	40.890968972092175
7.986501687289069	41.029641185647385
8.042744656917865	41.168313399202596
8.098987626546661	41.306985612757806
8.155230596175457	41.44565782631302
8.211473565804253	41.58433003986823
8.267716535433049	41.72300225342344
8.323959505061845	41.86167446697865
8.380202474690641	42.00034668053386
8.436445444319437	42.13901889408907
8.492688413948233	42.27769110764428
8.54893138357703	42.41636332119949
8.605174353205825	42.5550355347547
8.661417322834621	42.69370774830991
8.717660292463417	42.83237996186512
8.773903262092213	42.97105217542033
8.83014623172101	43.092390362281144
8.886389201349806	43.213728549141955
8.942632170978602	43.335066736002766
8.998875140607398	43.45640492286358
9.055118110236194	43.57774310972439
9.11136107986499	43.6990812965852
9.167604049493786	43.82041948344601
9.223847019122582	43.94175767030682
9.280089988751378	44.06309585716763
9.336332958380174	44.18443404402844
9.39257592800897	44.305772230889254
9.448818897637766	44.427110417750065
9.505061867266562	44.548448604610876
9.561304836895358	44.66978679147169
9.617547806524154	44.7911249783325
9.67379077615295	44.91246316519331
9.730033745781746	45.03380135205412
9.786276715410542	45.15513953891493
9.842519685039338	45.27647772577574
9.898762654668134	45.39781591263655
9.95500562429693	45.519154099497364
10.011248593925727	45.640492286358175
10.067491563554523	45.761830473218986
10.123734533183319	45.8831686600798
10.179977502812115	46.00450684694061
10.23622047244091	46.12584503380142
10.292463442069707	46.24718322066223
10.348706411698503	46.36852140752304
10.404949381327299	46.48985959438385
10.461192350956095	46.61119778124466
10.517435320584891	46.73253596810547
10.573678290213687	46.853874154966284
10.629921259842483	46.95787831513269
10.686164229471279	47.06188247529909
10.742407199100075	47.1658866354655
10.798650168728871	47.2698907956319
10.854893138357667	47.373894955798306
10.911136107986463	47.47789911596471
10.96737907761526	47.581903276131115
11.023622047244055	47.68590743629752
11.079865016872851	47.789911596463924
11.136107986501647	47.89391575663033
11.192350956130444	47.99791991679673
11.24859392575924	48.10192407696314
11.304836895388036	48.20592823712954
11.361079865016832	48.309932397295945
11.417322834645628	48.41393655746235
11.473565804274424	48.517940717628754
11.52980877390322	48.62194487779516
11.586051743532016	48.72594903796156
11.642294713160812	48.82995319812797
11.698537682789608	48.93395735829437
11.754780652418404	49.037961518460776
11.8110236220472	49.14196567862718
11.867266591675996	49.245969838793584
11.923509561304792	49.34997399895999
11.979752530933588	49.45397815912639
12.035995500562384	49.5579823192928
12.09223847019118	49.6619864794592
12.148481439819976	49.765990639625606
12.204724409448772	49.86999479979201
12.260967379077568	49.973998959958415
12.317210348706364	50.07800312012482
12.37345331833516	50.182007280291224
12.429696287963957	50.28601144045763
12.485939257592753	50.39001560062403
12.542182227221549	50.49401976079044
12.598425196850345	50.59802392095684
12.65466816647914	50.702028081123245
12.710911136107937	50.80603224128965
12.767154105736733	50.910036401456054
12.823397075365529	51.01404056162246
12.879640044994325	51.11804472178886
12.935883014623121	51.22204888195527
12.992125984251917	51.32605304212167
13.048368953880713	51.430057202288076
13.104611923509509	51.53406136245448
13.160854893138305	51.638065522620884
13.217097862767101	51.74206968278729
13.273340832395897	51.84607384295369
13.329583802024693	51.9327439764257
13.38582677165349	52.0194141098977
13.442069741282285	52.10608424336971
13.498312710911081	52.19275437684171
13.554555680539877	52.27942451031372
13.610798650168674	52.36609464378572
13.66704161979747	52.45276477725773
13.723284589426266	52.53943491072973
13.779527559055062	52.626105044201736
13.835770528683858	52.71277517767374
13.892013498312654	52.799445311145746
13.94825646794145	52.88611544461775
14.004499437570246	52.972785578089756
14.060742407199042	53.05945571156176
14.116985376827838	53.146125845033765
14.173228346456634	53.23279597850577
14.22947131608543	53.319466111977775
14.285714285714226	53.40613624544978
14.341957255343022	53.492806378921784
14.398200224971818	53.57947651239379
14.454443194600614	53.666146645865794
14.51068616422941	53.7528167793378
14.566929133858206	53.839486912809804
14.623172103487002	53.92615704628181
14.679415073115798	54.01282717975381
14.735658042744594	54.09949731322582
14.79190101237339	54.18616744669782
14.848143982002187	54.27283758016983
14.904386951630983	54.35950771364183
14.960629921259779	54.44617784711384
15.016872890888575	54.53284798058584
15.07311586051737	54.61951811405785
15.129358830146167	54.70618824752985
15.185601799774963	54.79285838100186
15.241844769403759	54.87952851447386
15.298087739032555	54.966198647945866
15.354330708661351	55.05286878141787
15.410573678290147	55.139538914889876
15.466816647918943	55.22620904836188
15.523059617547739	55.312879181833885
15.579302587176535	55.39954931530589
15.635545556805331	55.486219448777895
15.691788526434127	55.5728895822499
15.748031496062923	55.659559715721905
15.80427446569172	55.74622984919391
15.860517435320515	55.832899982665914
15.916760404949311	55.91957011613792
15.973003374578107	56.006240249609924
16.029246344206904	56.09291038308193
16.0854893138357	56.17958051655393
16.1417322834645	56.26625065002594
16.197975253093297	56.35292078349794
16.254218222722095	56.43959091696995
16.310461192350893	56.52626105044195
16.36670416197969	56.61293118391396
16.42294713160849	56.69960131738596
16.479190101237286	56.78627145085797
16.535433070866084	56.87294158432997
16.59167604049488	56.95961171780198
16.64791901012368	57.04628185127398
16.704161979752477	57.132951984745986
16.760404949381275	57.21962211821799
16.816647919010073	57.306292251689996
16.87289088863887	57.392962385162
16.92913385826767	57.479632518634006
16.985376827896467	57.56630265210601
17.041619797525264	57.652972785578015
17.097862767154062	57.73964291905002
17.15410573678286	57.826313052522025
17.210348706411658	57.91298318599403
17.266591676040456	57.999653319466034
17.322834645669253	58.08632345293804
17.37907761529805	58.172993586410044
17.43532058492685	58.24232969318765
17.491563554555647	58.311665799965255
17.547806524184445	58.38100190674286
17.604049493813243	58.450338013520465
17.66029246344204	58.51967412029807
17.716535433070838	58.589010227075676
17.772778402699636	58.65834633385328
17.829021372328434	58.727682440630886
17.88526434195723	58.79701854740849
17.94150731158603	58.8663546541861
17.997750281214827	58.9356907609637
18.053993250843625	59.00502686774131
18.110236220472423	59.07436297451891
18.16647919010122	59.14369908129652
18.22272215973002	59.21303518807412
18.278965129358816	59.28237129485173
18.335208098987614	59.351707401629334
18.391451068616412	59.42104350840694
18.44769403824521	59.490379615184544
18.503937007874008	59.55971572196215
18.560179977502806	59.629051828739755
18.616422947131603	59.69838793551736
18.6726659167604	59.767724042294965
18.7289088863892	59.83706014907257
18.785151856017997	59.906396255850176
18.841394825646795	59.97573236262778
18.897637795275593	60.045068469405386
18.95388076490439	60.11440457618299
19.010123734533188	60.1837406829606
19.066366704161986	60.2530767897382
19.122609673790784	60.32241289651581
19.17885264341958	60.39174900329341
19.23509561304838	60.46108511007102
19.291338582677177	60.53042121684862
19.347581552305975	60.59975732362623
19.403824521934773	60.669093430403834
19.46006749156357	60.73842953718144
19.51631046119237	60.807765643959044
19.572553430821166	60.87710175073665
19.628796400449964	60.946437857514255
19.685039370078762	61.01577396429186
19.74128233970756	61.085110071069465
19.797525309336358	61.15444617784707
19.853768278965156	61.223782284624676
19.910011248593953	61.29311839140228
19.96625421822275	61.362454498179886
20.02249718785155	61.43179060495749
20.078740157480347	61.5011267117351
20.134983127109145	61.5704628185127
20.191226096737942	61.63979892529031
20.24746906636674	61.70913503206791
20.303712035995538	61.77847113884552
20.359955005624336	61.84780724562312
20.416197975253134	61.91714335240073
20.47244094488193	61.986479459178334
20.52868391451073	62.05581556595594
20.584926884139527	62.125151672733544
20.641169853768325	62.19448777951115
20.697412823397123	62.263823886288755
20.75365579302592	62.33315999306636
20.80989876265472	62.402496099843965
20.866141732283516	62.47183220662157
20.922384701912314	62.541168313399176
20.978627671541112	62.61050442017678
21.03487064116991	62.679840526954386
21.091113610798708	62.74917663373199
21.147356580427505	62.8185127405096
21.203599550056303	62.8878488472872
21.2598425196851	62.95718495406481
21.3160854893139	63.02652106084241
21.372328458942697	63.09585716762002
21.428571428571495	63.16519327439762
21.484814398200292	63.23452938117523
21.54105736782909	63.303865487952834
21.597300337457888	63.37320159473044
21.653543307086686	63.442537701508044
21.709786276715484	63.51187380828565
21.76602924634428	63.581209915063255
21.82227221597308	63.65054602184086
21.878515185601877	63.719882128618465
21.934758155230675	63.78921823539607
21.991001124859473	63.858554342173676
22.04724409448827	63.92789044895128
22.10348706411707	63.997226555728886
22.159730033745866	64.06656266250648
22.215973003374664	64.13589876928408
22.272215973003462	64.20523487606168
22.32845894263226	64.27457098283928
22.384701912261058	64.34390708961688
22.440944881889855	64.41324319639448
22.497187851518653	64.48257930317207
22.55343082114745	64.55191540994967
22.60967379077625	64.62125151672727
22.665916760405047	64.69058762350487
22.722159730033844	64.75992373028247
22.778402699662642	64.82925983706006
22.83464566929144	64.89859594383766
22.890888638920238	64.95059802392086
22.947131608549036	65.00260010400406
23.003374578177834	65.05460218408726
23.05961754780663	65.10660426417046
23.11586051743543	65.15860634425366
23.172103487064227	65.21060842433685
23.228346456693025	65.26261050442005
23.284589426321823	65.31461258450325
23.34083239595062	65.36661466458645
23.39707536557942	65.41861674466965
23.453318335208216	65.47061882475285
23.509561304837014	65.52262090483605
23.565804274465812	65.57462298491924
23.62204724409461	65.62662506500244
23.678290213723407	65.67862714508564
23.734533183352205	65.73062922516884
23.790776152981003	65.78263130525204
23.8470191226098	65.83463338533524
23.9032620922386	65.88663546541844
23.959505061867397	65.93863754550163
24.015748031496194	65.99063962558483
24.071991001124992	66.04264170566803
24.12823397075379	66.09464378575123
24.184476940382588	66.14664586583443
24.240719910011386	66.19864794591763
24.296962879640184	66.25065002600083
24.35320584926898	66.30265210608403
24.40944881889778	66.35465418616722
24.465691788526577	66.40665626625042
24.521934758155375	66.45865834633362
24.578177727784173	66.51066042641682
24.63442069741297	66.56266250650002
24.69066366704177	66.61466458658322
24.746906636670566	66.66666666666642
24.803149606299364	66.71866874674961
24.85939257592816	66.77067082683281
24.91563554555696	66.82267290691601
24.971878515185757	66.87467498699921
25.028121484814555	66.92667706708241
25.084364454443353	66.97867914716561
25.14060742407215	67.0306812272488
25.19685039370095	67.082683307332
25.253093363329747	67.1346853874152
25.309336332958544	67.1866874674984
25.365579302587342	67.2386895475816
25.42182227221614	67.2906916276648
25.478065241844938	67.342693707748
25.534308211473736	67.3946957878312
25.590551181102533	67.4466978679144
25.64679415073133	67.4986999479976
25.70303712036013	67.55070202808079
25.759280089988927	67.60270410816399
25.815523059617725	67.65470618824719
25.871766029246523	67.70670826833039
25.92800899887532	67.75871034841359
25.98425196850412	67.81071242849679
26.040494938132916	67.86271450857998
26.096737907761714	67.91471658866318
26.15298087739051	67.96671866874638
26.20922384701931	68.01872074882958
26.265466816648107	68.07072282891278
26.321709786276905	68.12272490899598
26.377952755905703	68.17472698907918
26.4341957255345	68.22672906916237
26.4904386951633	68.27873114924557
26.546681664792096	68.33073322932877
26.602924634420894	68.38273530941197
26.659167604049692	68.43473738949517
26.71541057367849	68.48673946957837
26.771653543307288	68.53874154966157
26.827896512936086	68.59074362974476
26.884139482564883	68.64274570982796
26.94038245219368	68.69474778991116
26.99662542182248	68.74674986999436
27.052868391451277	68.79875195007756
27.109111361080075	68.85075403016076
27.165354330708873	68.90275611024396
27.22159730033767	68.95475819032715
27.277840269966468	69.00676027041035
27.334083239595266	69.05876235049355
27.390326209224064	69.11076443057675
27.44656917885286	69.16276651065995
27.50281214848166	69.21476859074315
27.559055118110457	69.26677067082635
27.615298087739255	69.31877275090955
27.671541057368053	69.37077483099274
27.72778402699685	69.42277691107594
27.78402699662565	69.47477899115914
27.840269966254446	69.52678107124234
27.896512935883244	69.57878315132554
27.952755905512042	69.63078523140874
28.00899887514084	69.68278731149194
28.065241844769638	69.73478939157513
28.121484814398436	69.78679147165833
28.177727784027233	69.83879355174153
28.23397075365603	69.89079563182473
28.29021372328483	69.94279771190793
28.346456692913627	69.99479979199113
28.402699662542425	70.04680187207433
28.458942632171222	70.09880395215752
28.51518560180002	70.15080603224072
28.571428571428818	70.20280811232392
28.627671541057616	70.25481019240712
28.683914510686414	70.30681227249032
28.74015748031521	70.35881435257352
28.79640044994401	70.41081643265672
28.852643419572807	70.46281851273991
28.908886389201605	70.51482059282311
28.965129358830403	70.56682267290631
29.0213723284592	70.61882475298951
29.077615298088	70.67082683307271
29.133858267716796	70.72282891315591
29.190101237345594	70.7748309932391
29.246344206974392	70.8268330733223
29.30258717660319	70.8788351534055
29.358830146231988	70.9308372334887
29.415073115860785	70.9828393135719
29.471316085489583	71.0348413936551
29.52755905511838	71.0868434737383
29.58380202474718	71.1388455538215
29.640044994375977	71.1908476339047
29.696287964004775	71.2428497139879
29.752530933633572	71.29485179407109
29.80877390326237	71.34685387415429
29.865016872891168	71.39885595423749
29.921259842519966	71.45085803432069
29.977502812148764	71.50286011440389
30.03374578177756	71.55486219448709
30.08998875140636	71.60686427457028
30.146231721035157	71.65886635465348
30.202474690663955	71.71086843473668
30.258717660292753	71.76287051481988
30.31496062992155	71.81487259490308
30.37120359955035	71.86687467498628
30.427446569179146	71.91887675506948
30.483689538807944	71.97087883515267
30.539932508436742	72.02288091523587
30.59617547806554	72.07488299531907
30.652418447694338	72.12688507540227
30.708661417323135	72.17888715548547
30.764904386951933	72.23088923556867
30.82114735658073	72.28289131565187
30.87739032620953	72.33489339573507
30.933633295838327	72.38689547581826
30.989876265467124	72.43889755590146
31.046119235095922	72.49089963598466
31.10236220472472	72.54290171606786
31.158605174353518	72.59490379615106
31.214848143982316	72.64690587623426
31.271091113611114	72.69890795631746
31.32733408323991	72.75091003640065
31.38357705286871	72.80291211648385
31.439820022497507	72.85491419656705
31.496062992126305	72.90691627665025
31.552305961755103	72.95891835673345
31.6085489313839	73.01092043681665
31.6647919010127	73.06292251689985
31.721034870641496	73.11492459698304
31.777277840270294	73.16692667706624
31.833520809899092	73.21892875714944
31.88976377952789	73.25359681053824
31.946006749156687	73.28826486392704
32.002249718785485	73.32293291731584
32.05849268841428	73.35760097070464
32.11473565804308	73.39226902409344
32.17097862767188	73.42693707748224
32.22722159730068	73.46160513087104
32.283464566929474	73.49627318425983
32.33970753655827	73.53094123764863
32.39595050618707	73.56560929103743
32.45219347581587	73.60027734442623
32.508436445444666	73.63494539781503
32.56467941507346	73.66961345120383
32.62092238470226	73.70428150459263
32.67716535433106	73.73894955798143
32.73340832395986	73.77361761137023
32.789651293588655	73.80828566475903
32.84589426321745	73.84295371814783
32.90213723284625	73.87762177153662
32.95838020247505	73.91228982492542
33.014623172103846	73.94695787831422
33.070866141732644	73.98162593170302
33.12710911136144	74.01629398509182
33.18335208099024	74.05096203848062
33.23959505061904	74.08563009186942
33.295838020247835	74.12029814525822
33.35208098987663	74.15496619864702
33.40832395950543	74.18963425203582
33.46456692913423	74.22430230542462
33.52080989876303	74.25897035881341
33.577052868391824	74.29363841220221
33.63329583802062	74.32830646559101
33.68953880764942	74.36297451897981
33.74578177727822	74.39764257236861
33.802024746907016	74.43231062575741
33.85826771653581	74.46697867914621
33.91451068616461	74.50164673253501
33.97075365579341	74.5363147859238
34.02699662542221	74.5709828393126
34.083239595051005	74.6056508927014
34.1394825646798	74.6403189460902
34.1957255343086	74.674986999479
34.2519685039374	74.7096550528678
34.308211473566196	74.7443231062566
34.364454443194994	74.7789911596454
34.42069741282379	74.8136592130342
34.47694038245259	74.848327266423
34.53318335208139	74.8829953198118
34.589426321710185	74.9176633732006
34.64566929133898	74.9523314265894
34.70191226096778	74.9869994799782
34.75815523059658	75.021667533367
34.81439820022538	75.0563355867558
34.870641169854174	75.09100364014459
34.92688413948297	75.12567169353339
34.98312710911177	75.16033974692219
35.03937007874057	75.19500780031099
35.095613048369366	75.22967585369979
35.15185601799816	75.26434390708859
35.20809898762696	75.29901196047739
35.26434195725576	75.33368001386619
35.32058492688456	75.36834806725498
35.376827896513355	75.40301612064378
35.43307086614215	75.43768417403258
35.48931383577095	75.47235222742138
35.54555680539975	75.50702028081018
35.601799775028546	75.54168833419898
35.658042744657344	75.57635638758778
35.71428571428614	75.61102444097658
35.77052868391494	75.64569249436538
35.82677165354374	75.68036054775418
35.883014623172535	75.71502860114298
35.93925759280133	75.74969665453177
35.99550056243013	75.78436470792057
36.05174353205893	75.81903276130937
36.107986501687726	75.85370081469817
36.164229471316524	75.88836886808697
36.22047244094532	75.92303692147577
36.27671541057412	75.95770497486457
36.33295838020292	75.99237302825337
36.389201349831716	76.02704108164217
36.44544431946051	76.06170913503097
36.50168728908931	76.09637718841977
36.55793025871811	76.13104524180856
36.61417322834691	76.16571329519736
36.670416197975705	76.20038134858616
36.7266591676045	76.23504940197496
36.7829021372333	76.26971745536376
36.8391451068621	76.30438550875256
36.895388076490896	76.33905356214136
36.951631046119694	76.37372161553016
37.00787401574849	76.40838966891896
37.06411698537729	76.44305772230776
37.12035995500609	76.47772577569656
37.176602924634885	76.51239382908535
37.23284589426368	76.54706188247415
37.28908886389248	76.58172993586295
37.34533183352128	76.61639798925175
37.401574803150076	76.65106604264055
37.457817772778874	76.68573409602935
37.51406074240767	76.72040214941815
37.57030371203647	76.75507020280695
37.62654668166527	76.78973825619575
37.682789651294065	76.82440630958455
37.73903262092286	76.85907436297335
37.79527559055166	76.89374241636214
37.85151856018046	76.92841046975094
37.90776152980926	76.96307852313974
37.964004499438055	76.99774657652854
38.02024746906685	77.03241462991734
38.07649043869565	77.06708268330614
38.13273340832445	77.10175073669494
38.188976377953246	77.13641879008374
38.245219347582044	77.17108684347254
38.30146231721084	77.20575489686134
38.35770528683964	77.24042295025014
38.41394825646844	77.27509100363893
38.470191226097235	77.30975905702773
38.52643419572603	77.34442711041653
38.58267716535483	77.37909516380533
38.63892013498363	77.41376321719413
38.695163104612426	77.44843127058293
38.751406074241224	77.48309932397173
38.80764904387002	77.51776737736053
38.86389201349882	77.55243543074933
38.92013498312762	77.58710348413813
38.976377952756415	77.62177153752693
39.03262092238521	77.65643959091572
39.08886389201401	77.69110764430452
39.14510686164281	77.72577569769332
39.20134983127161	77.76044375108212
39.257592800900404	77.79511180447092
39.3138357705292	77.82977985785972
39.370078740158	77.86444791124852
39.4263217097868	77.89911596463732
39.482564679415596	77.93378401802612
39.538807649044394	77.96845207141492
39.59505061867319	78.00312012480371
39.65129358830199	78.03778817819251
39.70753655793079	78.07245623158131
39.763779527559585	78.10712428497011
39.82002249718838	78.14179233835891
39.87626546681718	78.17646039174771
39.93250843644598	78.21112844513651
39.988751406074776	78.24579649852531
40.044994375703574	78.28046455191411
40.10123734533237	78.3151326053029
40.15748031496117	78.3498006586917
40.21372328458997	78.3844687120805
40.269966254218765	78.4191367654693
40.32620922384756	78.4538048188581
40.38245219347636	78.4884728722469
40.43869516310516	78.5231409256357
40.49493813273396	78.5578089790245
40.551181102362754	78.5924770324133
40.60742407199155	78.6271450858021
40.66366704162035	78.6618131391909
40.71991001124915	78.6964811925797
40.776152980877946	78.7311492459685
40.83239595050674	78.7658172993573
40.88863892013554	78.8004853527461
40.94488188976434	78.83515340613489
41.00112485939314	78.86982145952369
41.057367829021935	78.90448951291249
41.11361079865073	78.93915756630129
41.16985376827953	78.97382561969009
41.22609673790833	79.00849367307889
41.282339707537126	79.04316172646769
41.338582677165924	79.07782977985649
41.39482564679472	79.11249783324529
41.45106861642352	79.14716588663408
41.50731158605232	79.18183394002288
41.563554555681115	79.21650199341168
41.61979752530991	79.25117004680048
41.67604049493871	79.28583810018928
41.73228346456751	79.32050615357808
41.78852643419631	79.35517420696688
41.844769403825104	79.38984226035568
41.9010123734539	79.42451031374448
41.9572553430827	79.45917836713328
42.0134983127115	79.49384642052208
42.069741282340296	79.52851447391087
42.12598425196909	79.56318252729967
42.18222722159789	79.59785058068847
42.23847019122669	79.63251863407727
42.29471316085549	79.66718668746607
42.350956130484285	79.70185474085487
42.40719910011308	79.73652279424367
42.46344206974188	79.77119084763247
42.51968503937068	79.80585890102127
42.575928008999476	79.84052695441007
42.632170978628274	79.87519500779887
42.68841394825707	79.90986306118766
42.74465691788587	79.94453111457646
42.80089988751467	79.97919916796526
42.857142857143465	80.01386722135406
42.91338582677226	80.04853527474286
42.96962879640106	80.08320332813166
43.02587176602986	80.11787138152046
43.08211473565866	80.15253943490926
43.138357705287454	80.18720748829806
43.19460067491625	80.22187554168686
43.25084364454505	80.25654359507566
43.30708661417385	80.29121164846445
43.363329583802646	80.32587970185325
43.41957255343144	80.36054775524205
43.47581552306024	80.39521580863085
43.53205849268904	80.42988386201965
43.58830146231784	80.46455191540845
43.644544431946635	80.49921996879725
43.70078740157543	80.53388802218605
43.75703037120423	80.56855607557485
43.81327334083303	80.60322412896365
43.869516310461826	80.63789218235245
43.925759280090624	80.67256023574124
43.98200224971942	80.70722828913004
44.03824521934822	80.74189634251884
44.09448818897702	80.77656439590764
44.150731158605815	80.81123244929644
44.20697412823461	80.84590050268524
44.26321709786341	80.88056855607404
44.31946006749221	80.91523660946284
44.375703037121006	80.94990466285164
44.431946006749804	80.98457271624044
44.4881889763786	81.01924076962923
44.5444319460074	81.05390882301803
44.6006749156362	81.08857687640683
44.656917885264996	81.12324492979563
44.71316085489379	81.15791298318443
44.76940382452259	81.19258103657323
44.82564679415139	81.22724908996203
44.88188976378019	81.26191714335083
44.938132733408985	81.29658519673963
44.99437570303778	81.33125325012843
45.05061867266658	81.36592130351723
45.10686164229538	81.40058935690602
45.163104611924176	81.43525741029482
45.219347581552974	81.46992546368362
45.27559055118177	81.50459351707242
45.33183352081057	81.53926157046122
45.38807649043937	81.57392962385002
45.444319460068165	81.60859767723882
45.50056242969696	81.64326573062762
45.55680539932576	81.67793378401642
45.61304836895456	81.71260183740522
45.669291338583356	81.74726989079402
45.725534308212154	81.78193794418281
45.78177727784095	81.81660599757161
45.83802024746975	81.85127405096041
45.89426321709855	81.88594210434921
45.950506186727345	81.92061015773801
46.00674915635614	81.95527821112681
46.06299212598494	81.98994626451561
46.11923509561374	82.02461431790441
46.17547806524254	82.05928237129321
46.231721034871335	82.093950424682
46.28796400450013	82.1286184780708
46.34420697412893	82.1632865314596
46.40044994375773	82.1979545848484
46.456692913386526	82.2326226382372
46.512935883015324	82.267290691626
46.56917885264412	82.3019587450148
46.62542182227292	82.3366267984036
46.68166479190172	82.3712948517924
46.737907761530515	82.4059629051812
46.79415073115931	82.44063095857
46.85039370078811	82.4752990119588
46.90663667041691	82.5099670653476
46.962879640045706	82.5446351187364
47.019122609674504	82.5793031721252
47.0753655793033	82.61397122551399
47.1316085489321	82.64863927890279
47.1878515185609	82.68330733229159
47.244094488189695	82.71797538568039
47.30033745781849	82.75264343906919
47.35658042744729	82.78731149245799
47.41282339707609	82.82197954584679
47.46906636670489	82.85664759923559
47.525309336333684	82.89131565262439
47.58155230596248	82.92598370601318
47.63779527559128	82.96065175940198
47.69403824522008	82.99531981279078
47.750281214848876	83.02998786617958
47.806524184477674	83.06465591956838
47.86276715410647	83.09932397295718
47.91901012373527	83.13399202634598
47.97525309336407	83.16866007973478
48.031496062992865	83.20332813312358
48.08773903262166	83.23799618651238
48.14398200225046	83.27266423990118
48.20022497187926	83.30733229328997
48.256467941508056	83.34200034667877
48.312710911136854	83.37666840006757
48.36895388076565	83.41133645345637
48.42519685039445	83.44600450684517
48.48143982002325	83.48067256023397
48.537682789652045	83.51534061362277
48.59392575928084	83.55000866701157
48.65016872890964	83.58467672040037
48.70641169853844	83.61934477378917
48.76265466816724	83.65401282717797
48.818897637796034	83.68868088056676
48.87514060742483	83.72334893395556
48.93138357705363	83.75801698734436
48.98762654668243	83.79268504073316
49.043869516311226	83.82735309412196
49.10011248594002	83.86202114751076
49.15635545556882	83.89668920089956
49.21259842519762	83.93135725428836
49.26884139482642	83.96602530767716
49.325084364455215	84.00069336106596
49.38132733408401	84.03536141445475
49.43757030371281	84.07002946784355
49.49381327334161	84.10469752123235
49.550056242970406	84.13936557462115
49.606299212599204	84.17403362800995
49.662542182228	84.20870168139875
49.7187851518568	84.24336973478755
49.7750281214856	84.27803778817635
49.831271091114395	84.31270584156515
49.88751406074319	84.34737389495395
49.94375703037199	84.38204194834275
50.00000000000079	84.41671000173154
50.05624296962959	84.45137805512034
50.112485939258384	84.48604610850914
50.16872890888718	84.52071416189794
50.22497187851598	84.55538221528674
50.28121484814478	84.59005026867554
50.337457817773576	84.62471832206434
50.39370078740237	84.65938637545314
50.44994375703117	84.69405442884194
50.50618672665997	84.72872248223074
50.56242969628877	84.76339053561954
50.618672665917565	84.78072456231394
50.67491563554636	84.79805858900833
50.73115860517516	84.81539261570273
50.78740157480396	84.83272664239713
50.843644544432756	84.85006066909153
50.899887514061554	84.86739469578593
50.95613048369035	84.88472872248033
51.01237345331915	84.90206274917473
51.06861642294795	84.91939677586913
51.124859392576745	84.93673080256353
51.18110236220554	84.95406482925793
51.23734533183434	84.97139885595233
51.29358830146314	84.98873288264673
51.34983127109194	85.00606690934113
51.406074240720734	85.02340093603553
51.46231721034953	85.04073496272993
51.51856017997833	85.05806898942433
51.57480314960713	85.07540301611873
51.631046119235926	85.09273704281313
51.68728908886472	85.11007106950753
51.74353205849352	85.12740509620193
51.79977502812232	85.14473912289633
51.85601799775112	85.16207314959073
51.912260967379915	85.17940717628512
51.96850393700871	85.19674120297952
52.02474690663751	85.21407522967392
52.08098987626631	85.23140925636832
52.137232845895106	85.24874328306272
52.193475815523904	85.26607730975712
52.2497187851527	85.28341133645152
52.3059617547815	85.30074536314592
52.3622047244103	85.31807938984032
52.418447694039095	85.33541341653472
52.47469066366789	85.35274744322912
52.53093363329669	85.37008146992352
52.58717660292549	85.38741549661792
52.643419572554286	85.40474952331232
52.699662542183084	85.42208355000672
52.75590551181188	85.43941757670112
52.81214848144068	85.45675160339552
52.86839145106948	85.47408563008992
52.924634420698276	85.49141965678432
52.98087739032707	85.50875368347872
53.03712035995587	85.52608771017312
53.09336332958467	85.54342173686751
53.14960629921347	85.56075576356191
53.205849268842265	85.57808979025631
53.26209223847106	85.59542381695071
53.31833520809986	85.61275784364511
53.37457817772866	85.63009187033951
53.430821147357456	85.64742589703391
53.487064116986254	85.66475992372831
53.54330708661505	85.68209395042271
53.59955005624385	85.69942797711711
53.65579302587265	85.71676200381151
53.712035995501445	85.73409603050591
53.76827896513024	85.75143005720031
53.82452193475904	85.76876408389471
53.88076490438784	85.78609811058911
53.937007874016636	85.80343213728351
53.993250843645434	85.82076616397791
54.04949381327423	85.83810019067231
54.10573678290303	85.8554342173667
54.16197975253183	85.8727682440611
54.218222722160625	85.8901022707555
54.27446569178942	85.9074362974499
54.33070866141822	85.9247703241443
54.38695163104702	85.9421043508387
54.44319460067582	85.9594383775331
54.499437570304615	85.9767724042275
54.55568053993341	85.9941064309219
54.61192350956221	86.0114404576163
54.66816647919101	86.0287744843107
54.724409448819806	86.0461085110051
54.780652418448604	86.0634425376995
54.8368953880774	86.0807765643939
54.8931383577062	86.0981105910883
54.949381327335	86.1154446177827
55.005624296963795	86.1327786444771
55.06186726659259	86.1501126711715
55.11811023622139	86.1674466978659
55.17435320585019	86.1847807245603
55.230596175478986	86.2021147512547
55.286839145107784	86.2194487779491
55.34308211473658	86.2367828046435
55.39932508436538	86.2541168313379
55.45556805399418	86.2714508580323
55.511811023622975	86.2887848847267
55.56805399325177	86.3061189114211
55.62429696288057	86.3234529381155
55.68053993250937	86.3407869648099
55.73678290213817	86.3581209915043
55.793025871766964	86.37545501819869
55.84926884139576	86.39278904489309
55.90551181102456	86.41012307158749
55.96175478065336	86.42745709828189
56.017997750282156	86.44479112497629
56.074240719910954	86.46212515167069
56.13048368953975	86.47945917836509
56.18672665916855	86.49679320505949
56.24296962879735	86.51412723175389
56.299212598426145	86.53146125844829
56.35545556805494	86.54879528514269
56.41169853768374	86.56612931183709
56.46794150731254	86.58346333853149
56.524184476941336	86.60079736522589
56.580427446570134	86.61813139192029
56.63667041619893	86.63546541861469
56.69291338582773	86.65279944530909
56.74915635545653	86.67013347200349
56.805399325085325	86.68746749869788
56.86164229471412	86.70480152539228
56.91788526434292	86.72213555208668
56.97412823397172	86.73946957878108
57.03037120360052	86.75680360547548
57.086614173229314	86.77413763216988
57.14285714285811	86.79147165886428
57.19910011248691	86.80880568555868
57.25534308211571	86.82613971225308
57.311586051744506	86.84347373894748
57.3678290213733	86.86080776564188
57.4240719910021	86.87814179233628
57.4803149606309	86.89547581903068
57.5365579302597	86.91280984572508
57.592800899888495	86.93014387241948
57.64904386951729	86.94747789911388
57.70528683914609	86.96481192580828
57.76152980877489	86.98214595250268
57.817772778403686	86.99947997919708
57.874015748032484	87.01681400589148
57.93025871766128	87.03414803258588
57.98650168729008	87.05148205928027
58.04274465691888	87.06881608597467
58.098987626547675	87.08615011266907
58.15523059617647	87.10348413936347
58.21147356580527	87.12081816605787
58.26771653543407	87.13815219275227
58.32395950506287	87.15548621944667
58.380202474691664	87.17282024614107
58.43644544432046	87.19015427283547
58.49268841394926	87.20748829952987
58.54893138357806	87.22482232622427
58.605174353206856	87.24215635291867
58.66141732283565	87.25949037961307
58.71766029246445	87.27682440630747
58.77390326209325	87.29415843300187
58.83014623172205	87.31149245969627
58.886389201350845	87.32882648639067
58.94263217097964	87.34616051308507
58.99887514060844	87.36349453977947
59.05511811023724	87.38082856647387
59.111361079866036	87.39816259316827
59.167604049494834	87.41549661986267
59.22384701912363	87.43283064655706
59.28008998875243	87.45016467325146
59.33633295838123	87.46749869994586
59.392575928010025	87.48483272664026
59.44881889763882	87.50216675333466
59.50506186726762	87.51950078002906
59.56130483689642	87.53683480672346
59.61754780652522	87.55416883341786
59.673790776154014	87.57150286011226
59.73003374578281	87.58883688680666
59.78627671541161	87.60617091350106
59.84251968504041	87.62350494019546
59.898762654669206	87.64083896688986
59.955005624298	87.65817299358426
60.0112485939268	87.67550702027866
60.0674915635556	87.69284104697306
60.1237345331844	87.71017507366746
60.179977502813195	87.72750910036186
60.23622047244199	87.74484312705626
60.29246344207079	87.76217715375066
60.34870641169959	87.77951118044506
60.404949381328386	87.79684520713946
60.461192350957184	87.81417923383385
60.51743532058598	87.83151326052825
60.57367829021478	87.84884728722265
60.62992125984358	87.86618131391705
60.686164229472375	87.88351534061145
60.74240719910117	87.90084936730585
60.79865016872997	87.91818339400025
60.85489313835877	87.93551742069465
60.911136107987566	87.95285144738905
60.967379077616364	87.97018547408345
61.02362204724516	87.98751950077785
61.07986501687396	88.00485352747225
61.13610798650276	88.02218755416665
61.192350956131556	88.03952158086105
61.24859392576035	88.05685560755545
61.30483689538915	88.07418963424985
61.36107986501795	88.09152366094425
61.41732283464675	88.10885768763865
61.473565804275545	88.12619171433305
61.52980877390434	88.14352574102745
61.58605174353314	88.16085976772185
61.64229471316194	88.17819379441625
61.698537682790736	88.19552782111064
61.754780652419534	88.21286184780504
61.81102362204833	88.23019587449944
61.86726659167713	88.24752990119384
61.92350956130593	88.26486392788824
61.979752530934725	88.28219795458264
62.03599550056352	88.29953198127704
62.09223847019232	88.31686600797144
62.14848143982112	88.33420003466584
62.204724409449916	88.35153406136024
62.260967379078714	88.36886808805464
62.31721034870751	88.38620211474904
62.37345331833631	88.40353614144344
62.42969628796511	88.42087016813784
62.485939257593905	88.43820419483224
62.5421822272227	88.45553822152664
62.5984251968515	88.47287224822104
62.6546681664803	88.49020627491544
62.7109111361091	88.50754030160984
62.767154105737895	88.52487432830424
62.82339707536669	88.54220835499864
62.87964004499549	88.55954238169303
62.93588301462429	88.57687640838743
62.992125984253086	88.59421043508183
63.048368953881884	88.61154446177623
63.10461192351068	88.62887848847063
63.16085489313948	88.64621251516503
63.21709786276828	88.66354654185943
63.273340832397075	88.68088056855383
63.32958380202587	88.69821459524823
63.38582677165467	88.71554862194263
63.44206974128347	88.73288264863703
63.498312710912266	88.75021667533143
63.554555680541064	88.76755070202583
63.61079865016986	88.78488472872023
63.66704161979866	88.80221875541463
63.72328458942746	88.81955278210903
63.779527559056255	88.83688680880343
63.83577052868505	88.85422083549783
63.89201349831385	88.87155486219223
63.94825646794265	88.88888888888663
64.00449943757144	88.90622291558103
64.06074240720024	88.92355694227543
64.11698537682904	88.94089096896982
64.17322834645783	88.95822499566422
64.22947131608663	88.97555902235862
64.28571428571543	88.99289304905302
64.34195725534423	89.01022707574742
64.39820022497302	89.02756110244182
64.45444319460182	89.04489512913622
64.51068616423062	89.06222915583062
64.56692913385942	89.07956318252502
64.62317210348822	89.09689720921942
64.67941507311701	89.11423123591382
64.73565804274581	89.13156526260822
64.79190101237461	89.14889928930262
64.8481439820034	89.16623331599702
64.9043869516322	89.18356734269142
64.960629921261	89.20090136938582
65.0168728908898	89.21823539608022
65.0731158605186	89.23556942277462
65.1293588301474	89.25290344946902
65.1856017997762	89.27023747616342
65.24184476940499	89.28757150285782
65.29808773903379	89.30490552955222
65.35433070866259	89.32223955624661
65.41057367829139	89.33957358294101
65.46681664792018	89.35690760963541
65.52305961754898	89.37424163632981
65.57930258717778	89.39157566302421
65.63554555680658	89.40890968971861
65.69178852643537	89.42624371641301
65.74803149606417	89.44357774310741
65.80427446569297	89.46091176980181
65.86051743532177	89.47824579649621
65.91676040495057	89.49557982319061
65.97300337457936	89.51291384988501
66.02924634420816	89.53024787657941
66.08548931383696	89.54758190327381
66.14173228346576	89.56491592996821
66.19797525309455	89.58224995666261
66.25421822272335	89.59958398335701
66.31046119235215	89.6169180100514
66.36670416198095	89.6342520367458
66.42294713160975	89.6515860634402
66.47919010123854	89.6689200901346
66.53543307086734	89.686254116829
66.59167604049614	89.7035881435234
66.64791901012494	89.7209221702178
66.70416197975374	89.7382561969122
66.76040494938253	89.7555902236066
66.81664791901133	89.772924250301
66.87289088864013	89.7902582769954
66.92913385826893	89.8075923036898
66.98537682789772	89.8249263303842
67.04161979752652	89.8422603570786
67.09786276715532	89.859594383773
67.15410573678412	89.8769284104674
67.21034870641292	89.8942624371618
67.26659167604171	89.9115964638562
67.32283464567051	89.9289304905506
67.37907761529931	89.946264517245
67.4353205849281	89.9635985439394
67.4915635545569	89.9809325706338
67.5478065241857	89.9982665973282
67.6040494938145	90.0156006240226
67.6602924634433	90.032934650717
67.7165354330721	90.0502686774114
67.7727784027009	90.0676027041058
67.82902137232969	90.0849367308002
67.88526434195849	90.1022707574946
67.94150731158729	90.119604784189
67.99775028121608	90.1369388108834
68.05399325084488	90.15427283757779
68.11023622047368	90.17160686427219
68.16647919010248	90.18894089096659
68.22272215973128	90.20627491766099
68.27896512936007	90.22360894435539
68.33520809898887	90.24094297104979
68.39145106861767	90.25827699774419
68.44769403824647	90.27561102443859
68.50393700787527	90.29294505113299
68.56017997750406	90.31027907782739
68.61642294713286	90.32761310452179
68.67266591676166	90.34494713121619
68.72890888639046	90.36228115791059
68.78515185601925	90.37961518460499
68.84139482564805	90.39694921129939
68.89763779527685	90.41428323799379
68.95388076490565	90.43161726468819
69.01012373453445	90.44895129138258
69.06636670416324	90.46628531807698
69.12260967379204	90.48361934477138
69.17885264342084	90.50095337146578
69.23509561304964	90.51828739816018
69.29133858267843	90.53562142485458
69.34758155230723	90.55295545154898
69.40382452193603	90.57028947824338
69.46006749156483	90.58762350493778
69.51631046119363	90.60495753163218
69.57255343082242	90.62229155832658
69.62879640045122	90.63962558502098
69.68503937008002	90.65695961171538
69.74128233970882	90.67429363840978
69.79752530933762	90.69162766510418
69.85376827896641	90.70896169179858
69.91001124859521	90.72629571849298
69.96625421822401	90.74362974518738
70.0224971878528	90.76096377188178
70.0787401574816	90.77829779857618
70.1349831271104	90.79563182527058
70.1912260967392	90.81296585196498
70.247469066368	90.83029987865937
70.3037120359968	90.84763390535377
70.3599550056256	90.86496793204817
70.41619797525439	90.88230195874257
70.47244094488319	90.89963598543697
70.52868391451199	90.91697001213137
70.58492688414078	90.93430403882577
70.64116985376958	90.95163806552017
70.69741282339838	90.96897209221457
70.75365579302718	90.98630611890897
70.80989876265598	91.00364014560337
70.86614173228477	91.02097417229777
70.92238470191357	91.03830819899217
70.97862767154237	91.05564222568657
71.03487064117117	91.07297625238097
71.09111361079997	91.09031027907537
71.14735658042876	91.10764430576977
71.20359955005756	91.12497833246417
71.25984251968636	91.14231235915857
71.31608548931516	91.15964638585297
71.37232845894395	91.17698041254737
71.42857142857275	91.19431443924177
71.48481439820155	91.21164846593616
71.54105736783035	91.22898249263056
71.59730033745915	91.24631651932496
71.65354330708794	91.26365054601936
71.70978627671674	91.28098457271376
71.76602924634554	91.29831859940816
71.82227221597434	91.31565262610256
71.87851518560313	91.33298665279696
71.93475815523193	91.35032067949136
71.99100112486073	91.36765470618576
72.04724409448953	91.38498873288016
72.10348706411833	91.40232275957456
72.15973003374712	91.41965678626896
72.21597300337592	91.43699081296336
72.27221597300472	91.45432483965776
72.32845894263352	91.47165886635216
72.38470191226232	91.48899289304656
72.44094488189111	91.50632691974096
72.49718785151991	91.52366094643536
72.55343082114871	91.54099497312976
72.6096737907775	91.55832899982416
72.6659167604063	91.57566302651855
72.7221597300351	91.59299705321295
72.7784026996639	91.61033107990735
72.8346456692927	91.62766510660175
72.8908886389215	91.64499913329615
72.9471316085503	91.66233315999055
73.00337457817909	91.67966718668495
73.05961754780789	91.69700121337935
73.11586051743669	91.71433524007375
73.17210348706548	91.73166926676815
73.22834645669428	91.74900329346255
73.28458942632308	91.76633732015695
73.34083239595188	91.78367134685135
73.39707536558068	91.80100537354575
73.45331833520947	91.81833940024015
73.50956130483827	91.83567342693455
73.56580427446707	91.85300745362895
73.62204724409587	91.87034148032335
73.67829021372467	91.88767550701775
73.73453318335346	91.90500953371215
73.79077615298226	91.92234356040655
73.84701912261106	91.93967758710095
73.90326209223986	91.95701161379534
73.95950506186865	91.97434564048974
74.01574803149745	91.99167966718414
74.07199100112625	92.00901369387854
74.12823397075505	92.02634772057294
74.18447694038385	92.04368174726734
74.24071991001264	92.06101577396174
74.29696287964144	92.07834980065614
74.35320584927024	92.09568382735054
74.40944881889904	92.11301785404494
74.46569178852783	92.13035188073934
74.52193475815663	92.14768590743374
74.57817772778543	92.16501993412814
74.63442069741423	92.18235396082254
74.69066366704303	92.19968798751694
74.74690663667182	92.21702201421134
74.80314960630062	92.23435604090574
74.85939257592942	92.25169006760014
74.91563554555822	92.26902409429454
74.97187851518702	92.28635812098894
75.02812148481581	92.30369214768334
75.08436445444461	92.32102617437774
75.14060742407341	92.33836020107213
75.1968503937022	92.35569422776653
75.253093363331	92.37302825446093
75.3093363329598	92.39036228115533
75.3655793025886	92.40769630784973
75.4218222722174	92.42503033454413
75.4780652418462	92.44236436123853
75.534308211475	92.45969838793293
75.59055118110379	92.47703241462733
75.64679415073259	92.49436644132173
75.70303712036139	92.51170046801613
75.75928008999018	92.52903449471053
75.81552305961898	92.54636852140493
75.87176602924778	92.56370254809933
75.92800899887658	92.58103657479373
75.98425196850538	92.59837060148813
76.04049493813417	92.61570462818253
76.09673790776297	92.63303865487693
76.15298087739177	92.65037268157133
76.20922384702057	92.66770670826573
76.26546681664937	92.68504073496013
76.32170978627816	92.70237476165453
76.37795275590696	92.71970878834892
76.43419572553576	92.73704281504332
76.49043869516456	92.75437684173772
76.54668166479335	92.77171086843212
76.60292463442215	92.78904489512652
76.65916760405095	92.80637892182092
76.71541057367975	92.82371294851532
76.77165354330855	92.84104697520972
76.82789651293734	92.85838100190412
76.88413948256614	92.87571502859852
76.94038245219494	92.89304905529292
76.99662542182374	92.91038308198732
77.05286839145253	92.92771710868172
77.10911136108133	92.94505113537612
77.16535433071013	92.96238516207052
77.22159730033893	92.97971918876492
77.27784026996773	92.99705321545932
77.33408323959652	93.01438724215372
77.39032620922532	93.03172126884812
77.44656917885412	93.04905529554252
77.50281214848292	93.06638932223692
77.55905511811171	93.08372334893131
77.61529808774051	93.10105737562571
77.67154105736931	93.11839140232011
77.72778402699811	93.13572542901451
77.7840269966269	93.15305945570891
77.8402699662557	93.17039348240331
77.8965129358845	93.18772750909771
77.9527559055133	93.20506153579211
78.0089988751421	93.22239556248651
78.0652418447709	93.23972958918091
78.1214848143997	93.25706361587531
78.17772778402849	93.27439764256971
78.23397075365729	93.29173166926411
78.29021372328609	93.30906569595851
78.34645669291488	93.32639972265291
78.40269966254368	93.34373374934731
78.45894263217248	93.36106777604171
78.51518560180128	93.37840180273611
78.57142857143008	93.3957358294305
78.62767154105887	93.4130698561249
78.68391451068767	93.4304038828193
78.74015748031647	93.4477379095137
78.79640044994527	93.4650719362081
78.85264341957406	93.4824059629025
78.90888638920286	93.4997399895969
78.96512935883166	93.5170740162913
79.02137232846046	93.5344080429857
79.07761529808926	93.5517420696801
79.13385826771805	93.5690760963745
79.19010123734685	93.5864101230689
79.24634420697565	93.6037441497633
79.30258717660445	93.6210781764577
79.35883014623325	93.6384122031521
79.41507311586204	93.6557462298465
79.47131608549084	93.6730802565409
79.52755905511964	93.6904142832353
79.58380202474844	93.7077483099297
79.64004499437723	93.7250823366241
79.69628796400603	93.7424163633185
79.75253093363483	93.7597503900129
79.80877390326363	93.7770844167073
79.86501687289243	93.7944184434017
79.92125984252122	93.8117524700961
79.97750281215002	93.8290864967905
80.03374578177882	93.8464205234849
80.08998875140762	93.8637545501793
80.14623172103641	93.8810885768737
80.20247469066521	93.8984226035681
80.25871766029401	93.91575663026249
80.31496062992281	93.93309065695689
80.3712035995516	93.95042468365129
80.4274465691804	93.96775871034569
80.4836895388092	93.98509273704009
80.539932508438	94.00242676373449
80.5961754780668	94.01976079042889
80.6524184476956	94.03709481712329
80.7086614173244	94.05442884381769
80.76490438695319	94.07176287051209
80.82114735658199	94.08909689720649
80.87739032621079	94.10643092390089
80.93363329583958	94.12376495059529
80.98987626546838	94.14109897728969
81.04611923509718	94.15843300398409
81.10236220472598	94.17576703067849
81.15860517435478	94.19310105737289
81.21484814398357	94.21043508406729
81.27109111361237	94.22776911076168
81.32733408324117	94.24510313745608
81.38357705286997	94.26243716415048
81.43982002249876	94.27977119084488
81.49606299212756	94.29710521753928
81.55230596175636	94.31443924423368
81.60854893138516	94.33177327092808
81.66479190101396	94.34910729762248
81.72103487064275	94.36644132431688
81.77727784027155	94.38377535101128
81.83352080990035	94.40110937770568
81.88976377952915	94.41844340440008
81.94600674915795	94.43577743109448
82.00224971878674	94.45311145778888
82.05849268841554	94.47044548448328
82.11473565804434	94.48777951117768
82.17097862767314	94.50511353787208
82.22722159730193	94.52244756456648
82.28346456693073	94.53978159126088
82.33970753655953	94.55711561795528
82.39595050618833	94.57444964464968
82.45219347581713	94.59178367134407
82.50843644544592	94.60911769803847
82.56467941507472	94.62645172473287
82.62092238470352	94.64378575142727
82.67716535433232	94.66111977812167
82.73340832396111	94.67845380481607
82.78965129358991	94.69578783151047
82.84589426321871	94.71312185820487
82.90213723284751	94.73045588489927
82.9583802024763	94.74778991159367
83.0146231721051	94.76512393828807
83.0708661417339	94.78245796498247
83.1271091113627	94.79979199167687
83.1833520809915	94.81712601837127
83.2395950506203	94.83446004506567
83.29583802024909	94.85179407176007
83.35208098987789	94.86912809845447
83.40832395950669	94.88646212514887
83.46456692913549	94.90379615184327
83.52080989876428	94.92113017853767
83.57705286839308	94.93846420523207
83.63329583802188	94.95579823192647
83.68953880765068	94.97313225862086
83.74578177727948	94.99046628531526
83.80202474690827	95.00780031200966
83.85826771653707	95.02513433870406
83.91451068616587	95.04246836539846
83.97075365579467	95.05980239209286
84.02699662542346	95.07713641878726
84.08323959505226	95.09447044548166
84.13948256468106	95.11180447217606
84.19572553430986	95.12913849887046
84.25196850393866	95.14647252556486
84.30821147356745	95.16380655225926
84.36445444319625	95.18114057895366
84.42069741282505	95.19847460564806
84.47694038245385	95.21580863234246
84.53318335208265	95.23314265903686
84.58942632171144	95.25047668573126
84.64566929134024	95.26781071242566
84.70191226096904	95.28514473912006
84.75815523059784	95.30247876581446
84.81439820022663	95.31981279250886
84.87064116985543	95.33714681920326
84.92688413948423	95.35448084589765
84.98312710911303	95.37181487259205
85.03937007874183	95.38914889928645
85.09561304837062	95.40648292598085
85.15185601799942	95.42381695267525
85.20809898762822	95.44115097936965
85.26434195725702	95.45848500606405
85.32058492688581	95.47581903275845
85.37682789651461	95.49315305945285
85.43307086614341	95.51048708614725
85.48931383577221	95.52782111284165
85.545556805401	95.54515513953605
85.6017997750298	95.56248916623045
85.6580427446586	95.57982319292485
85.7142857142874	95.59715721961925
85.7705286839162	95.61449124631365
85.826771653545	95.63182527300805
85.88301462317379	95.64915929970245
85.93925759280259	95.66649332639685
85.99550056243139	95.68382735309125
86.05174353206019	95.70116137978565
86.10798650168898	95.71849540648005
86.16422947131778	95.73582943317444
86.22047244094658	95.75316345986884
86.27671541057538	95.77049748656324
86.33295838020418	95.78783151325764
86.38920134983297	95.80516553995204
86.44544431946177	95.82249956664644
86.50168728909057	95.83983359334084
86.55793025871937	95.85716762003524
86.61417322834816	95.87450164672964
86.67041619797696	95.89183567342404
86.72665916760576	95.90916970011844
86.78290213723456	95.92650372681284
86.83914510686336	95.94383775350724
86.89538807649215	95.96117178020164
86.95163104612095	95.97850580689604
87.00787401574975	95.99583983359044
87.06411698537855	96.01317386028484
87.12035995500734	96.03050788697924
87.17660292463614	96.04784191367364
87.23284589426494	96.06517594036804
87.28908886389374	96.08250996706244
87.34533183352254	96.09984399375683
87.40157480315133	96.11717802045123
87.45781777278013	96.13451204714563
87.51406074240893	96.15184607384003
87.57030371203773	96.16918010053443
87.62654668166653	96.18651412722883
87.68278965129532	96.20384815392323
87.73903262092412	96.22118218061763
87.79527559055292	96.23851620731203
87.85151856018172	96.25585023400643
87.90776152981051	96.27318426070083
87.96400449943931	96.29051828739523
88.02024746906811	96.30785231408963
88.07649043869691	96.32518634078403
88.1327334083257	96.34252036747843
88.1889763779545	96.35985439417283
88.2452193475833	96.37718842086723
88.3014623172121	96.39452244756163
88.3577052868409	96.41185647425603
88.4139482564697	96.42919050095043
88.47019122609849	96.44652452764483
88.52643419572729	96.46385855433923
88.58267716535609	96.48119258103362
88.63892013498489	96.49852660772802
88.69516310461368	96.51586063442242
88.75140607424248	96.53319466111682
88.80764904387128	96.55052868781122
88.86389201350008	96.56786271450562
88.92013498312888	96.58519674120002
88.97637795275767	96.60253076789442
89.03262092238647	96.61986479458882
89.08886389201527	96.63719882128322
89.14510686164407	96.65453284797762
89.20134983127286	96.67186687467202
89.25759280090166	96.68920090136642
89.31383577053046	96.70653492806082
89.37007874015926	96.72386895475522
89.42632170978806	96.74120298144962
89.48256467941685	96.75853700814402
89.53880764904565	96.77587103483842
89.59505061867445	96.79320506153282
89.65129358830325	96.81053908822722
89.70753655793204	96.82787311492162
89.76377952756084	96.84520714161602
89.82002249718964	96.86254116831041
89.87626546681844	96.87987519500481
89.93250843644724	96.89720922169921
89.98875140607603	96.91454324839361
90.04499437570483	96.93187727508801
90.10123734533363	96.94921130178241
90.15748031496243	96.96654532847681
90.21372328459123	96.98387935517121
90.26996625422002	97.00121338186561
90.32620922384882	97.01854740856001
90.38245219347762	97.03588143525441
90.43869516310642	97.05321546194881
90.49493813273521	97.07054948864321
90.55118110236401	97.08788351533761
90.60742407199281	97.10521754203201
90.66366704162161	97.12255156872641
90.7199100112504	97.13988559542081
90.7761529808792	97.1572196221152
90.832395950508	97.1745536488096
90.8886389201368	97.191887675504
90.9448818897656	97.2092217021984
91.0011248593944	97.2265557288928
91.05736782902319	97.2438897555872
91.11361079865199	97.2612237822816
91.16985376828079	97.278557808976
91.22609673790959	97.2958918356704
91.28233970753838	97.3132258623648
91.33858267716718	97.3305598890592
91.39482564679598	97.3478939157536
91.45106861642478	97.365227942448
91.50731158605358	97.3825619691424
91.56355455568237	97.3998959958368
91.61979752531117	97.4172300225312
91.67604049493997	97.4345640492256
91.73228346456877	97.45189807592
91.78852643419756	97.4692321026144
91.84476940382636	97.4865661293088
91.90101237345516	97.5039001560032
91.95725534308396	97.5212341826976
92.01349831271276	97.538568209392
92.06974128234155	97.5559022360864
92.12598425197035	97.5732362627808
92.18222722159915	97.5905702894752
92.23847019122795	97.6079043161696
92.29471316085674	97.625238342864
92.35095613048554	97.6425723695584
92.40719910011434	97.6599063962528
92.46344206974314	97.6772404229472
92.51968503937194	97.69457444964159
92.57592800900073	97.71190847633599
92.63217097862953	97.72924250303039
92.68841394825833	97.74657652972479
92.74465691788713	97.76391055641919
92.80089988751593	97.78124458311359
92.85714285714472	97.79857860980799
92.91338582677352	97.81591263650239
92.96962879640232	97.83324666319679
93.02587176603112	97.85058068989119
93.08211473565991	97.86791471658559
93.13835770528871	97.88524874327999
93.19460067491751	97.90258276997439
93.25084364454631	97.91991679666879
93.3070866141751	97.93725082336319
93.3633295838039	97.95458485005759
93.4195725534327	97.97191887675199
93.4758155230615	97.98925290344638
93.5320584926903	98.00658693014078
93.5883014623191	98.02392095683518
93.64454443194789	98.04125498352958
93.70078740157669	98.05858901022398
93.75703037120549	98.07592303691838
93.81327334083429	98.09325706361278
93.86951631046308	98.11059109030718
93.92575928009188	98.12792511700158
93.98200224972068	98.14525914369598
94.03824521934948	98.16259317039038
94.09448818897827	98.17992719708478
94.15073115860707	98.19726122377918
94.20697412823587	98.21459525047358
94.26321709786467	98.23192927716798
94.31946006749347	98.24926330386238
94.37570303712226	98.26659733055678
94.43194600675106	98.28393135725118
94.48818897637986	98.30126538394558
94.54443194600866	98.31859941063998
94.60067491563746	98.33593343733438
94.65691788526625	98.35326746402878
94.71316085489505	98.37060149072317
94.76940382452385	98.38793551741757
94.82564679415265	98.40526954411197
94.88188976378144	98.42260357080637
94.93813273341024	98.43993759750077
94.99437570303904	98.45727162419517
95.05061867266784	98.47460565088957
95.10686164229664	98.49193967758397
95.16310461192543	98.50927370427837
95.21934758155423	98.52660773097277
95.27559055118303	98.54394175766717
95.33183352081183	98.56127578436157
95.38807649044062	98.57860981105597
95.44431946006942	98.59594383775037
95.50056242969822	98.61327786444477
95.55680539932702	98.63061189113917
95.61304836895582	98.64794591783357
95.66929133858461	98.66527994452797
95.72553430821341	98.68261397122237
95.78177727784221	98.69994799791677
95.83802024747101	98.71728202461117
95.8942632170998	98.73461605130557
95.9505061867286	98.75195007799996
96.0067491563574	98.76928410469436
96.0629921259862	98.78661813138876
96.119235095615	98.80395215808316
96.1754780652438	98.82128618477756
96.23172103487259	98.83862021147196
96.28796400450139	98.85595423816636
96.34420697413019	98.87328826486076
96.40044994375899	98.89062229155516
96.45669291338778	98.90795631824956
96.51293588301658	98.92529034494396
96.56917885264538	98.94262437163836
96.62542182227418	98.95995839833276
96.68166479190297	98.97729242502716
96.73790776153177	98.99462645172156
96.79415073116057	99.01196047841596
96.85039370078937	99.02929450511036
96.90663667041817	99.04662853180476
96.96287964004696	99.06396255849916
97.01912260967576	99.08129658519356
97.07536557930456	99.09863061188796
97.13160854893336	99.11596463858235
97.18785151856216	99.13329866527675
97.24409448819095	99.15063269197115
97.30033745781975	99.16796671866555
97.35658042744855	99.18530074535995
97.41282339707735	99.20263477205435
97.46906636670614	99.21996879874875
97.52530933633494	99.23730282544315
97.58155230596374	99.25463685213755
97.63779527559254	99.27197087883195
97.69403824522134	99.28930490552635
97.75028121485013	99.30663893222075
97.80652418447893	99.32397295891515
97.86276715410773	99.34130698560955
97.91901012373653	99.35864101230395
97.97525309336532	99.37597503899835
98.03149606299412	99.39330906569275
98.08773903262292	99.41064309238715
98.14398200225172	99.42797711908155
98.20022497188052	99.44531114577595
98.25646794150931	99.46264517247035
98.31271091113811	99.47997919916475
98.36895388076691	99.49731322585914
98.42519685039571	99.51464725255354
98.4814398200245	99.53198127924794
98.5376827896533	99.54931530594234
98.5939257592821	99.56664933263674
98.6501687289109	99.58398335933114
98.7064116985397	99.60131738602554
98.7626546681685	99.61865141271994
98.81889763779729	99.63598543941434
98.87514060742609	99.65331946610874
98.93138357705489	99.67065349280314
98.98762654668369	99.68798751949754
99.04386951631248	99.70532154619194
99.10011248594128	99.72265557288634
99.15635545557008	99.73998959958074
99.21259842519888	99.75732362627514
99.26884139482767	99.77465765296954
99.32508436445647	99.79199167966394
99.38132733408527	99.80932570635834
99.43757030371407	99.82665973305274
99.49381327334287	99.84399375974714
99.55005624297166	99.86132778644154
99.60629921260046	99.87866181313593
99.66254218222926	99.89599583983033
99.71878515185806	99.91332986652473
99.77502812148686	99.93066389321913
99.83127109111565	99.94799791991353
99.88751406074445	99.96533194660793
99.94375703037325	99.98266597330233
100.00000000000205	99.99999999999673


==> vp.distrib.dev.ft.dat <==
0.046189376443418015	1.246738184981154
0.09237875288683603	2.1745433458973618
0.13856812933025403	3.1023485068135694
0.18475750577367206	3.9431719338938827
0.2309468822170901	4.6680197158596695
0.2771362586605081	5.334879675268193
0.32332563510392615	6.001739634676717
0.3695150115473442	6.610611771527978
0.4157043879907622	7.219483908379239
0.46189376443418023	7.8283560452305
0.5080831408775982	8.379240359524498
0.5542725173210162	8.872136851261233
0.6004618937644343	9.365033342997968
0.6466512702078523	9.828935923456072
0.6928406466512703	10.292838503914176
0.7390300230946883	10.75674108437228
0.7852193995381064	11.191649753551753
0.8314087759815244	11.597564511452592
0.8775981524249424	11.94549144679617
0.9237875288683605	12.293418382139748
0.9699769053117785	12.641345317483326
1.0161662817551964	12.960278341548273
1.0623556581986144	13.27921136561322
1.1085450346420325	13.598144389678167
1.1547344110854505	13.888083502464482
1.2009237875288685	14.178022615250796
1.2471131639722866	14.46796172803711
1.2933025404157046	14.757900840823424
1.3394919168591226	15.018846042331107
1.3856812933025406	15.27979124383879
1.4318706697459587	15.540736445346473
1.4780600461893767	15.772687735575525
1.5242494226327947	16.004639025804575
1.5704387990762128	16.236590316033627
1.6166281755196308	16.46854160626268
1.6628175519630488	16.70049289649173
1.7090069284064668	16.90345027544215
1.7551963048498849	17.10640765439257
1.801385681293303	17.30936503334299
1.847575057736721	17.512322412293408
1.893764434180139	17.715279791243827
1.939953810623557	17.918237170194246
1.986143187066975	18.121194549144665
2.032332563510393	18.324151928095084
2.0785219399538106	18.527109307045503
2.1247113163972284	18.730066685995922
2.1709006928406462	18.93302406494634
2.217090069284064	19.10698753261813
2.263279445727482	19.28095100028992
2.3094688221708997	19.45491446796171
2.3556581986143175	19.6288779356335
2.4018475750577353	19.80284140330529
2.448036951501153	19.97680487097708
2.494226327944571	20.15076833864887
2.5404157043879887	20.32473180632066
2.5866050808314065	20.49869527399245
2.6327944572748243	20.67265874166424
2.678983833718242	20.84662220933603
2.72517321016166	21.02058567700782
2.7713625866050777	21.19454914467961
2.8175519630484955	21.3685126123514
2.8637413394919133	21.54247608002319
2.909930715935331	21.687445636416346
2.956120092378749	21.832415192809503
3.0023094688221668	21.97738474920266
3.0484988452655846	22.122354305595817
3.0946882217090024	22.267323861988974
3.14087759815242	22.41229341838213
3.187066974595838	22.557262974775288
3.233256351039256	22.702232531168445
3.2794457274826736	22.8472020875616
3.3256351039260914	22.99217164395476
3.371824480369509	23.137141200347916
3.418013856812927	23.282110756741073
3.464203233256345	23.42708031313423
3.5103926096997626	23.572049869527387
3.5565819861431804	23.717019425920544
3.6027713625865982	23.8619889823137
3.648960739030016	23.977964627428225
3.695150115473434	24.09394027254275
3.7413394919168517	24.209915917657273
3.7875288683602695	24.325891562771798
3.8337182448036873	24.44186720788632
3.879907621247105	24.557842853000846
3.926096997690523	24.67381849811537
3.9722863741339407	24.789794143229894
4.018475750577359	24.90576978834442
4.064665127020777	25.021745433458943
4.110854503464195	25.137721078573467
4.157043879907612	25.25369672368799
4.20323325635103	25.369672368802515
4.249422632794448	25.48564801391704
4.295612009237866	25.601623659031564
4.341801385681284	25.717599304146088
4.387990762124701	25.833574949260612
4.434180138568119	25.949550594375136
4.480369515011537	26.06552623948966
4.526558891454955	26.181501884604184
4.572748267898373	26.29747752971871
4.61893764434179	26.413453174833233
4.665127020785208	26.529428819947757
4.711316397228626	26.64540446506228
4.757505773672044	26.761380110176805
4.803695150115462	26.87735575529133
4.8498845265588795	26.993331400405854
4.896073903002297	27.109307045520378
4.942263279445715	27.225282690634902
4.988452655889133	27.341258335749426
5.034642032332551	27.45723398086395
5.0808314087759685	27.573209625978475
5.127020785219386	27.689185271093
5.173210161662804	27.805160916207523
5.219399538106222	27.921136561322047
5.26558891454964	28.03711220643657
5.3117782909930575	28.153087851551096
5.357967667436475	28.26906349666562
5.404157043879893	28.385039141780144
5.450346420323311	28.501014786894668
5.496535796766729	28.616990432009192
5.542725173210147	28.732966077123717
5.588914549653564	28.84894172223824
5.635103926096982	28.964917367352765
5.6812933025404	29.05189910118866
5.727482678983818	29.138880835024555
5.773672055427236	29.22586256886045
5.819861431870653	29.312844302696345
5.866050808314071	29.39982603653224
5.912240184757489	29.486807770368134
5.958429561200907	29.57378950420403
6.004618937644325	29.660771238039924
6.0508083140877424	29.74775297187582
6.09699769053116	29.834734705711714
6.143187066974578	29.92171643954761
6.189376443417996	30.008698173383504
6.235565819861414	30.0956799072194
6.2817551963048315	30.182661641055294
6.327944572748249	30.26964337489119
6.374133949191667	30.356625108727084
6.420323325635085	30.44360684256298
6.466512702078503	30.530588576398873
6.5127020785219205	30.61757031023477
6.558891454965338	30.704552044070663
6.605080831408756	30.791533777906558
6.651270207852174	30.878515511742453
6.697459584295592	30.965497245578348
6.7436489607390095	31.052478979414243
6.789838337182427	31.139460713250138
6.836027713625845	31.226442447086033
6.882217090069263	31.313424180921928
6.928406466512681	31.400405914757823
6.974595842956099	31.487387648593717
7.020785219399516	31.574369382429612
7.066974595842934	31.661351116265507
7.113163972286352	31.748332850101402
7.15935334872977	31.835314583937297
7.205542725173188	31.922296317773192
7.251732101616605	32.00927805160909
7.297921478060023	32.09625978544498
7.344110854503441	32.18324151928087
7.390300230946859	32.27022325311676
7.436489607390277	32.35720498695265
7.4826789838336945	32.444186720788544
7.528868360277112	32.531168454624435
7.57505773672053	32.618150188460326
7.621247113163948	32.70513192229622
7.667436489607366	32.79211365613211
7.7136258660507835	32.879095389968
7.759815242494201	32.96607712380389
7.806004618937619	33.05305885763978
7.852193995381037	33.140040591475675
7.898383371824455	33.227022325311566
7.9445727482678725	33.31400405914746
7.99076212471129	33.40098579298335
8.036951501154709	33.48796752681924
8.083140877598128	33.57494926065513
8.129330254041546	33.66193099449102
8.175519630484965	33.748912728326914
8.221709006928384	33.835894462162805
8.267898383371802	33.9228761959987
8.314087759815221	34.00985792983459
8.36027713625864	34.09683966367048
8.406466512702059	34.18382139750637
8.452655889145477	34.27080313134226
8.498845265588896	34.357784865178154
8.545034642032315	34.444766599014045
8.591224018475733	34.531748332849936
8.637413394919152	34.61873006668583
8.68360277136257	34.70571180052172
8.72979214780599	34.79269353435761
8.775981524249408	34.8796752681935
8.822170900692827	34.96665700202939
8.868360277136246	35.053638735865285
8.914549653579664	35.140620469701176
8.960739030023083	35.22760220353707
9.006928406466502	35.31458393737296
9.05311778290992	35.40156567120885
9.099307159353339	35.48854740504474
9.145496535796758	35.57552913888063
9.191685912240176	35.662510872716524
9.237875288683595	35.749492606552415
9.284064665127014	35.83647434038831
9.330254041570432	35.9234560742242
9.376443418013851	36.01043780806009
9.42263279445727	36.09741954189598
9.468822170900689	36.18440127573187
9.515011547344107	36.271383009567764
9.561200923787526	36.358364743403655
9.607390300230945	36.445346477239546
9.653579676674363	36.53232821107544
9.699769053117782	36.61930994491133
9.7459584295612	36.70629167874722
9.79214780600462	36.79327341258311
9.838337182448038	36.880255146419
9.884526558891457	36.967236880254895
9.930715935334876	37.054218614090786
9.976905311778294	37.14120034792668
10.023094688221713	37.19918817048394
10.069284064665132	37.25717599304121
10.11547344110855	37.315163815598474
10.161662817551969	37.37315163815574
10.207852193995388	37.431139460713005
10.254041570438806	37.48912728327027
10.300230946882225	37.54711510582754
10.346420323325644	37.6051029283848
10.392609699769062	37.66309075094207
10.438799076212481	37.721078573499334
10.4849884526559	37.7790663960566
10.531177829099319	37.837054218613865
10.577367205542737	37.89504204117113
10.623556581986156	37.953029863728396
10.669745958429575	38.01101768628566
10.715935334872993	38.06900550884293
10.762124711316412	38.12699333140019
10.80831408775983	38.18498115395746
10.85450346420325	38.242968976514724
10.900692840646668	38.30095679907199
10.946882217090087	38.358944621629256
10.993071593533505	38.41693244418652
11.039260969976924	38.47492026674379
11.085450346420343	38.53290808930105
11.131639722863762	38.59089591185832
11.17782909930718	38.648883734415584
11.224018475750599	38.70687155697285
11.270207852194018	38.764859379530115
11.316397228637436	38.82284720208738
11.362586605080855	38.88083502464465
11.408775981524274	38.93882284720191
11.454965357967692	38.99681066975918
11.501154734411111	39.05479849231644
11.54734411085453	39.11278631487371
11.593533487297949	39.170774137430975
11.639722863741367	39.22876195998824
11.685912240184786	39.286749782545506
11.732101616628205	39.34473760510277
11.778290993071623	39.40272542766004
11.824480369515042	39.4607132502173
11.87066974595846	39.51870107277457
11.91685912240188	39.576688895331834
11.963048498845298	39.6346767178891
12.009237875288717	39.692664540446366
12.055427251732135	39.75065236300363
12.101616628175554	39.8086401855609
12.147806004618973	39.86662800811816
12.193995381062392	39.92461583067543
12.24018475750581	39.982603653232694
12.286374133949229	40.04059147578996
12.332563510392648	40.098579298347225
12.378752886836066	40.15656712090449
12.424942263279485	40.214554943461756
12.471131639722904	40.27254276601902
12.517321016166322	40.33053058857629
12.563510392609741	40.38851841113355
12.60969976905316	40.44650623369082
12.655889145496579	40.504494056248085
12.702078521939997	40.56248187880535
12.748267898383416	40.620469701362616
12.794457274826835	40.67845752391988
12.840646651270253	40.73644534647715
12.886836027713672	40.79443316903441
12.93302540415709	40.85242099159168
12.97921478060051	40.910408814148944
13.025404157043928	40.96839663670621
13.071593533487347	41.026384459263475
13.117782909930765	41.08437228182074
13.163972286374184	41.14236010437801
13.210161662817603	41.20034792693527
13.256351039261022	41.25833574949254
13.30254041570444	41.316323572049804
13.348729792147859	41.37431139460707
13.394919168591278	41.432299217164335
13.441108545034696	41.4902870397216
13.487297921478115	41.548274862278866
13.533487297921534	41.60626268483613
13.579676674364952	41.6642505073934
13.625866050808371	41.72223832995066
13.67205542725179	41.78022615250793
13.718244803695208	41.838213975065194
13.764434180138627	41.89620179762246
13.810623556582046	41.954189620179726
13.856812933025465	42.01217744273699
13.903002309468883	42.07016526529426
13.949191685912302	42.12815308785152
13.99538106235572	42.18614091040879
14.04157043879914	42.244128732966054
14.087759815242558	42.30211655552332
14.133949191685977	42.360104378080585
14.180138568129395	42.41809220063785
14.226327944572814	42.47608002319512
14.272517321016233	42.53406784575238
14.318706697459652	42.59205566830965
14.36489607390307	42.65004349086691
14.411085450346489	42.70803131342418
14.457274826789908	42.766019135981445
14.503464203233326	42.82400695853871
14.549653579676745	42.881994781095976
14.595842956120164	42.93998260365324
14.642032332563582	42.99797042621051
14.688221709007001	43.05595824876777
14.73441108545042	43.11394607132504
14.780600461893838	43.171933893882304
14.826789838337257	43.22992171643957
14.872979214780676	43.287909538996836
14.919168591224095	43.3458973615541
14.965357967667513	43.40388518411137
15.011547344110932	43.46187300666863
15.05773672055435	43.5198608292259
15.10392609699777	43.577848651783164
15.150115473441188	43.63583647434043
15.196304849884607	43.693824296897695
15.242494226328025	43.75181211945496
15.288683602771444	43.809799942012226
15.334872979214863	43.86778776456949
15.381062355658282	43.92577558712676
15.4272517321017	43.98376340968402
15.473441108545119	44.04175123224129
15.519630484988538	44.099739054798555
15.565819861431956	44.15772687735582
15.612009237875375	44.215714699913086
15.658198614318794	44.27370252247035
15.704387990762212	44.33169034502762
15.750577367205631	44.38967816758488
15.79676674364905	44.44766599014215
15.842956120092468	44.505653812699414
15.889145496535887	44.56364163525668
15.935334872979306	44.621629457813945
15.981524249422725	44.67961728037121
16.02771362586614	44.73760510292848
16.07390300230956	44.79559292548574
16.12009237875298	44.85358074804301
16.166281755196398	44.911568570600274
16.212471131639816	44.96955639315754
16.258660508083235	45.027544215714805
16.304849884526654	45.08553203827207
16.351039260970072	45.143519860829336
16.39722863741349	45.2015076833866
16.44341801385691	45.25949550594387
16.48960739030033	45.31748332850113
16.535796766743747	45.3754711510584
16.581986143187166	45.433458973615664
16.628175519630584	45.49144679617293
16.674364896074003	45.549434618730196
16.720554272517422	45.60742244128746
16.76674364896084	45.66541026384473
16.81293302540426	45.72339808640199
16.859122401847678	45.78138590895926
16.905311778291097	45.839373731516524
16.951501154734515	45.89736155407379
16.997690531177934	45.955349376631055
17.043879907621353	46.01333719918832
17.09006928406477	46.07132502174559
17.13625866050819	46.12931284430285
17.18244803695161	46.18730066686012
17.228637413395028	46.24528848941738
17.274826789838446	46.30327631197465
17.321016166281865	46.361264134531915
17.367205542725284	46.41925195708918
17.413394919168702	46.477239779646446
17.45958429561212	46.53522760220371
17.50577367205554	46.59321542476098
17.55196304849896	46.65120324731824
17.598152424942377	46.70919106987551
17.644341801385796	46.767178892432774
17.690531177829214	46.82516671499004
17.736720554272633	46.883154537547306
17.782909930716052	46.94114236010457
17.82909930715947	46.99913018266184
17.87528868360289	47.0571180052191
17.921478060046308	47.11510582777637
17.967667436489727	47.173093650333634
18.013856812933145	47.2310814728909
18.060046189376564	47.289069295448165
18.106235565819983	47.34705711800543
18.1524249422634	47.405044940562696
18.19861431870682	47.46303276311996
18.24480369515024	47.52102058567723
18.290993071593658	47.57900840823449
18.337182448037076	47.63699623079176
18.383371824480495	47.694984053349025
18.429561200923914	47.75297187590629
18.475750577367332	47.810959698463556
18.52193995381075	47.86894752102082
18.56812933025417	47.92693534357809
18.61431870669759	47.98492316613535
18.660508083141007	48.04291098869262
18.706697459584426	48.100898811249884
18.752886836027844	48.15888663380715
18.799076212471263	48.216874456364415
18.845265588914682	48.27486227892168
18.8914549653581	48.33285010147895
18.93764434180152	48.39083792403621
18.983833718244938	48.44882574659348
19.030023094688357	48.506813569150744
19.076212471131775	48.56480139170801
19.122401847575194	48.622789214265275
19.168591224018613	48.68077703682254
19.21478060046203	48.738764859379806
19.26096997690545	48.79675268193707
19.30715935334887	48.85474050449434
19.353348729792287	48.9127283270516
19.399538106235706	48.97071614960887
19.445727482679125	49.028703972166134
19.491916859122544	49.0866917947234
19.538106235565962	49.144679617280666
19.58429561200938	49.20266743983793
19.6304849884528	49.2606552623952
19.67667436489622	49.31864308495246
19.722863741339637	49.37663090750973
19.769053117783056	49.434618730066994
19.815242494226474	49.49260655262426
19.861431870669893	49.550594375181525
19.907621247113312	49.60858219773879
19.95381062355673	49.66657002029606
20.00000000000015	49.72455784285332
20.046189376443568	49.78254566541059
20.092378752886987	49.84053348796785
20.138568129330405	49.869527399246486
20.184757505773824	49.89852131052512
20.230946882217243	49.92751522180375
20.27713625866066	49.956509133082385
20.32332563510408	49.98550304436102
20.3695150115475	50.01449695563965
20.415704387990917	50.04349086691828
20.461893764434336	50.072484778196916
20.508083140877755	50.10147868947555
20.554272517321174	50.13047260075418
20.600461893764592	50.159466512032814
20.64665127020801	50.18846042331145
20.69284064665143	50.21745433459008
20.73903002309485	50.24644824586871
20.785219399538267	50.275442157147346
20.831408775981686	50.30443606842598
20.877598152425104	50.33342997970461
20.923787528868523	50.362423890983244
20.969976905311942	50.39141780226188
21.01616628175536	50.42041171354051
21.06235565819878	50.44940562481914
21.108545034642198	50.478399536097776
21.154734411085617	50.50739344737641
21.200923787529035	50.53638735865504
21.247113163972454	50.565381269933674
21.293302540415873	50.59437518121231
21.33949191685929	50.62336909249094
21.38568129330271	50.65236300376957
21.43187066974613	50.681356915048205
21.478060046189547	50.71035082632684
21.524249422632966	50.73934473760547
21.570438799076385	50.768338648884104
21.616628175519804	50.79733256016274
21.662817551963222	50.82632647144137
21.70900692840664	50.85532038272
21.75519630485006	50.884314293998635
21.80138568129348	50.91330820527727
21.847575057736897	50.9423021165559
21.893764434180316	50.97129602783453
21.939953810623734	51.000289939113166
21.986143187067153	51.0292838503918
22.032332563510572	51.05827776167043
22.07852193995399	51.087271672949065
22.12471131639741	51.1162655842277
22.170900692840828	51.14525949550633
22.217090069284247	51.17425340678496
22.263279445727665	51.203247318063596
22.309468822171084	51.23224122934223
22.355658198614503	51.26123514062086
22.40184757505792	51.290229051899495
22.44803695150134	51.31922296317813
22.49422632794476	51.34821687445676
22.540415704388177	51.37721078573539
22.586605080831596	51.406204697014026
22.632794457275015	51.43519860829266
22.678983833718434	51.46419251957129
22.725173210161852	51.493186430849924
22.77136258660527	51.52218034212856
22.81755196304869	51.55117425340719
22.86374133949211	51.58016816468582
22.909930715935527	51.609162075964456
22.956120092378946	51.63815598724309
23.002309468822364	51.66714989852172
23.048498845265783	51.696143809800354
23.0946882217092	51.72513772107899
23.14087759815262	51.75413163235762
23.18706697459604	51.78312554363625
23.233256351039458	51.812119454914885
23.279445727482877	51.84111336619352
23.325635103926295	51.87010727747215
23.371824480369714	51.899101188750784
23.418013856813133	51.92809510002942
23.46420323325655	51.95708901130805
23.51039260969997	51.98608292258668
23.55658198614339	52.015076833865315
23.602771362586807	52.04407074514395
23.648960739030226	52.07306465642258
23.695150115473645	52.102058567701214
23.741339491917063	52.131052478979846
23.787528868360482	52.16004639025848
23.8337182448039	52.18904030153711
23.87990762124732	52.218034212815745
23.92609699769074	52.24702812409438
23.972286374134157	52.27602203537301
24.018475750577576	52.30501594665164
24.064665127020994	52.334009857930276
24.110854503464413	52.36300376920891
24.15704387990783	52.39199768048754
24.20323325635125	52.420991591766175
24.24942263279467	52.44998550304481
24.295612009238088	52.47897941432344
24.341801385681507	52.50797332560207
24.387990762124925	52.536967236880706
24.434180138568344	52.56596114815934
24.480369515011763	52.59495505943797
24.52655889145518	52.623948970716604
24.5727482678986	52.65294288199524
24.61893764434202	52.68193679327387
24.665127020785437	52.7109307045525
24.711316397228856	52.739924615831136
24.757505773672275	52.76891852710977
24.803695150115693	52.7979124383884
24.849884526559112	52.826906349667034
24.89607390300253	52.85590026094567
24.94226327944595	52.8848941722243
24.98845265588937	52.91388808350293
25.034642032332787	52.942881994781565
25.080831408776206	52.9718759060602
25.127020785219624	53.00086981733883
25.173210161663043	53.029863728617464
25.21939953810646	53.0588576398961
25.26558891454988	53.08785155117473
25.3117782909933	53.11684546245336
25.357967667436718	53.145839373731995
25.404157043880137	53.17483328501063
25.450346420323555	53.20382719628926
25.496535796766974	53.232821107567894
25.542725173210393	53.26181501884653
25.58891454965381	53.29080893012516
25.63510392609723	53.31980284140379
25.68129330254065	53.348796752682425
25.727482678984067	53.37779066396106
25.773672055427486	53.40678457523969
25.819861431870905	53.43577848651832
25.866050808314323	53.464772397796956
25.912240184757742	53.49376630907559
25.95842956120116	53.52276022035422
26.00461893764458	53.551754131632855
26.050808314088	53.58074804291149
26.096997690531417	53.60974195419012
26.143187066974836	53.63873586546875
26.189376443418254	53.667729776747386
26.235565819861673	53.69672368802602
26.28175519630509	53.72571759930465
26.32794457274851	53.754711510583284
26.37413394919193	53.78370542186192
26.420323325635348	53.81269933314055
26.466512702078766	53.84169324441918
26.512702078522185	53.870687155697816
26.558891454965604	53.89968106697645
26.605080831409023	53.92867497825508
26.65127020785244	53.957668889533714
26.69745958429586	53.98666280081235
26.74364896073928	54.01565671209098
26.789838337182697	54.04465062336961
26.836027713626116	54.073644534648245
26.882217090069535	54.10263844592688
26.928406466512953	54.13163235720551
26.974595842956372	54.160626268484144
27.02078521939979	54.18962017976278
27.06697459584321	54.21861409104141
27.113163972286628	54.24760800232004
27.159353348730047	54.276601913598675
27.205542725173466	54.30559582487731
27.251732101616884	54.33458973615594
27.297921478060303	54.363583647434574
27.34411085450372	54.39257755871321
27.39030023094714	54.42157146999184
27.43648960739056	54.45056538127047
27.482678983833978	54.479559292549105
27.528868360277396	54.50855320382774
27.575057736720815	54.53754711510637
27.621247113164234	54.566541026385
27.667436489607653	54.595534937663636
27.71362586605107	54.62452884894227
27.75981524249449	54.6535227602209
27.80600461893791	54.682516671499535
27.852193995381327	54.71151058277817
27.898383371824746	54.7405044940568
27.944572748268165	54.76949840533543
27.990762124711583	54.798492316614066
28.036951501155002	54.8274862278927
28.08314087759842	54.85648013917133
28.12933025404184	54.885474050449965
28.175519630485258	54.9144679617286
28.221709006928677	54.94346187300723
28.267898383372096	54.97245578428586
28.314087759815514	55.001449695564496
28.360277136258933	55.03044360684313
28.40646651270235	55.05943751812176
28.45265588914577	55.088431429400394
28.49884526558919	55.11742534067903
28.545034642032608	55.14641925195766
28.591224018476026	55.17541316323629
28.637413394919445	55.204407074514926
28.683602771362864	55.23340098579356
28.729792147806283	55.26239489707219
28.7759815242497	55.291388808350824
28.82217090069312	55.32038271962946
28.86836027713654	55.34937663090809
28.914549653579957	55.37837054218672
28.960739030023376	55.407364453465355
29.006928406466795	55.43635836474399
29.053117782910213	55.46535227602262
29.099307159353632	55.494346187301254
29.14549653579705	55.52334009857989
29.19168591224047	55.55233400985852
29.237875288683888	55.58132792113715
29.284064665127307	55.610321832415785
29.330254041570726	55.63931574369442
29.376443418014144	55.66830965497305
29.422632794457563	55.69730356625168
29.46882217090098	55.726297477530316
29.5150115473444	55.75529138880895
29.56120092378782	55.78428530008758
29.607390300231238	55.813279211366215
29.653579676674656	55.84227312264485
29.699769053118075	55.87126703392348
29.745958429561494	55.90026094520211
29.792147806004913	55.929254856480746
29.83833718244833	55.95824876775938
29.88452655889175	55.98724267903801
29.93071593533517	56.016236590316645
29.976905311778587	56.04523050159528
30.023094688222006	56.07422441287391
30.069284064665425	56.10321832415254
30.115473441108843	56.132212235431176
30.161662817552262	56.16120614670981
30.20785219399568	56.19020005798844
30.2540415704391	56.219193969267074
30.300230946882518	56.24818788054571
30.346420323325937	56.27718179182434
30.392609699769356	56.30617570310297
30.438799076212774	56.335169614381606
30.484988452656193	56.36416352566024
30.53117782909961	56.39315743693887
30.57736720554303	56.422151348217504
30.62355658198645	56.45114525949614
30.669745958429868	56.48013917077477
30.715935334873286	56.5091330820534
30.762124711316705	56.538126993332035
30.808314087760124	56.56712090461067
30.854503464203543	56.5961148158893
30.90069284064696	56.625108727167934
30.94688221709038	56.65410263844657
30.9930715935338	56.6830965497252
31.039260969977217	56.71209046100383
31.085450346420636	56.741084372282465
31.131639722864055	56.7700782835611
31.177829099307473	56.79907219483973
31.224018475750892	56.828066106118364
31.27020785219431	56.857060017396996
31.31639722863773	56.88605392867563
31.362586605081148	56.91504783995426
31.408775981524567	56.944041751232895
31.454965357967986	56.97303566251153
31.501154734411404	57.00202957379016
31.547344110854823	57.03102348506879
31.59353348729824	57.060017396347426
31.63972286374166	57.08901130762606
31.68591224018508	57.11800521890469
31.732101616628498	57.146999130183325
31.778290993071916	57.17599304146196
31.824480369515335	57.20498695274059
31.870669745958754	57.23398086401922
31.916859122402172	57.262974775297856
31.96304849884559	57.29196868657649
32.00923787528901	57.32096259785512
32.055427251732425	57.349956509133754
32.10161662817584	57.37895042041239
32.147806004619255	57.40794433169102
32.19399538106267	57.43693824296965
32.240184757506086	57.465932154248286
32.2863741339495	57.49492606552692
32.332563510392916	57.52391997680555
32.37875288683633	57.552913888084184
32.424942263279746	57.58190779936282
32.47113163972316	57.61090171064145
32.517321016166576	57.63989562192008
32.56351039260999	57.668889533198715
32.60969976905341	57.69788344447735
32.65588914549682	57.72687735575598
32.70207852194024	57.755871267034614
32.74826789838365	57.78486517831325
32.79445727482707	57.81385908959188
32.84064665127048	57.84285300087051
32.8868360277139	57.871846912149145
32.93302540415731	57.90084082342778
32.97921478060073	57.92983473470641
33.02540415704414	57.958828645985044
33.07159353348756	57.98782255726368
33.11778290993097	58.01681646854231
33.16397228637439	58.04581037982094
33.210161662817804	58.074804291099575
33.25635103926122	58.10379820237821
33.302540415704634	58.13279211365684
33.34872979214805	58.16178602493547
33.394919168591464	58.190779936214106
33.44110854503488	58.21977384749274
33.487297921478294	58.24876775877137
33.53348729792171	58.277761670050005
33.579676674365125	58.30675558132864
33.62586605080854	58.33574949260727
33.672055427251955	58.3647434038859
33.71824480369537	58.393737315164536
33.764434180138785	58.42273122644317
33.8106235565822	58.4517251377218
33.856812933025616	58.480719049000434
33.90300230946903	58.50971296027907
33.949191685912446	58.5387068715577
33.99538106235586	58.56770078283633
34.041570438799276	58.596694694114966
34.08775981524269	58.6256886053936
34.133949191686106	58.65468251667223
34.18013856812952	58.683676427950864
34.22632794457294	58.7126703392295
34.27251732101635	58.74166425050813
34.31870669745977	58.77065816178676
34.36489607390318	58.799652073065396
34.4110854503466	58.82864598434403
34.45727482679001	58.85763989562266
34.50346420323343	58.886633806901294
34.54965357967684	58.91562771817993
34.59584295612026	58.94462162945856
34.64203233256367	58.97361554073719
34.68822170900709	59.002609452015825
34.7344110854505	59.03160336329446
34.78060046189392	59.06059727457309
34.82678983833733	59.089591185851724
34.87297921478075	59.11858509713036
34.919168591224164	59.14757900840899
34.96535796766758	59.17657291968762
35.011547344110994	59.205566830966255
35.05773672055441	59.23456074224489
35.103926096997824	59.26355465352352
35.15011547344124	59.29254856480215
35.196304849884655	59.321542476080786
35.24249422632807	59.35053638735942
35.288683602771485	59.37953029863805
35.3348729792149	59.408524209916685
35.381062355658315	59.43751812119532
35.42725173210173	59.46651203247395
35.473441108545146	59.49550594375258
35.51963048498856	59.524499855031216
35.565819861431976	59.55349376630985
35.61200923787539	59.58248767758848
35.658198614318806	59.611481588867115
35.70438799076222	59.64047550014575
35.750577367205636	59.66946941142438
35.79676674364905	59.69846332270301
35.84295612009247	59.727457233981646
35.88914549653588	59.75645114526028
35.9353348729793	59.78544505653891
35.98152424942271	59.814438967817544
36.02771362586613	59.84343287909618
36.07390300230954	59.87242679037481
36.12009237875296	59.90142070165344
36.16628175519637	59.930414612932076
36.21247113163979	59.95940852421071
36.2586605080832	59.98840243548934
36.30484988452662	60.017396346767974
36.35103926097003	60.04639025804661
36.39722863741345	60.07538416932524
36.44341801385686	60.10437808060387
36.48960739030028	60.133371991882505
36.535796766743694	60.16236590316114
36.58198614318711	60.19135981443977
36.628175519630524	60.220353725718404
36.67436489607394	60.24934763699704
36.720554272517354	60.27834154827567
36.76674364896077	60.3073354595543
36.812933025404185	60.336329370832935
36.8591224018476	60.36532328211157
36.905311778291015	60.3943171933902
36.95150115473443	60.423311104668834
36.997690531177845	60.452305015947466
37.04387990762126	60.4812989272261
37.090069284064676	60.51029283850473
37.13625866050809	60.539286749783365
37.182448036951506	60.568280661062
37.22863741339492	60.59727457234063
37.274826789838336	60.62626848361926
37.32101616628175	60.655262394897896
37.367205542725166	60.68425630617653
37.41339491916858	60.71325021745516
37.459584295612	60.742244128733795
37.50577367205541	60.77123804001243
37.55196304849883	60.80023195129106
37.59815242494224	60.82922586256969
37.64434180138566	60.858219773848326
37.69053117782907	60.88721368512696
37.73672055427249	60.91620759640559
37.7829099307159	60.945201507684224
37.82909930715932	60.97419541896286
37.87528868360273	61.00318933024149
37.92147806004615	61.03218324152012
37.96766743648956	61.061177152798756
38.01385681293298	61.09017106407739
38.06004618937639	61.11916497535602
38.10623556581981	61.148158886634654
38.152424942263224	61.17715279791329
38.19861431870664	61.20614670919192
38.244803695150054	61.23514062047055
38.29099307159347	61.264134531749185
38.337182448036884	61.29312844302782
38.3833718244803	61.32212235430645
38.429561200923715	61.351116265585084
38.47575057736713	61.38011017686372
38.521939953810545	61.40910408814235
38.56812933025396	61.43809799942098
38.614318706697375	61.467091910699615
38.66050808314079	61.49608582197825
38.706697459584205	61.52507973325688
38.75288683602762	61.554073644535514
38.799076212471036	61.58306755581415
38.84526558891445	61.61206146709278
38.891454965357866	61.64105537837141
38.93764434180128	61.670049289650045
38.983833718244696	61.69904320092868
39.03002309468811	61.72803711220731
39.07621247113153	61.75703102348594
39.12240184757494	61.786024934764576
39.16859122401836	61.81501884604321
39.21478060046177	61.84401275732184
39.26096997690519	61.873006668600475
39.3071593533486	61.90200057987911
39.35334872979202	61.93099449115774
39.39953810623543	61.95998840243637
39.44572748267885	61.988982313715006
39.49191685912226	62.01797622499364
39.53810623556568	62.04697013627227
39.58429561200909	62.075964047550904
39.63048498845251	62.10495795882954
39.67667436489592	62.13395187010817
39.72286374133934	62.1629457813868
39.769053117782754	62.191939692665436
39.81524249422617	62.22093360394407
39.861431870669584	62.2499275152227
39.907621247113	62.278921426501334
39.953810623556414	62.30791533777997
39.99999999999983	62.3369092490586
40.046189376443245	62.36590316033723
40.09237875288666	62.394897071615866
40.138568129330075	62.4238909828945
40.18475750577349	62.45288489417313
40.230946882216905	62.481878805451764
40.27713625866032	62.5108727167304
40.323325635103735	62.53986662800903
40.36951501154715	62.56886053928766
40.415704387990566	62.597854450566295
40.46189376443398	62.62684836184493
40.508083140877396	62.65584227312356
40.55427251732081	62.684836184402194
40.600461893764226	62.71383009568083
40.64665127020764	62.74282400695946
40.69284064665106	62.77181791823809
40.73903002309447	62.800811829516725
40.78521939953789	62.82980574079536
40.8314087759813	62.85879965207399
40.87759815242472	62.88779356335262
40.92378752886813	62.916787474631256
40.96997690531155	62.94578138590989
41.01616628175496	62.97477529718852
41.06235565819838	63.003769208467155
41.10854503464179	63.03276311974579
41.15473441108521	63.06175703102442
41.20092378752862	63.09075094230305
41.24711316397204	63.119744853581686
41.29330254041545	63.14873876486032
41.33949191685887	63.17773267613895
41.385681293302284	63.206726587417585
41.4318706697457	63.23572049869622
41.478060046189114	63.26471440997485
41.52424942263253	63.29370832125348
41.570438799075944	63.322702232532116
41.61662817551936	63.35169614381075
41.662817551962775	63.38069005508938
41.70900692840619	63.409683966368014
41.755196304849605	63.43867787764665
41.80138568129302	63.46767178892528
41.847575057736435	63.49666570020391
41.89376443417985	63.525659611482546
41.939953810623265	63.55465352276118
41.98614318706668	63.58364743403981
42.032332563510096	63.612641345318444
42.07852193995351	63.64163525659708
42.124711316396926	63.67062916787571
42.17090069284034	63.69962307915434
42.217090069283756	63.728616990432975
42.26327944572717	63.75761090171161
42.30946882217059	63.78660481299024
42.355658198614	63.815598724268874
42.40184757505742	63.84459263554751
42.44803695150083	63.87358654682614
42.49422632794425	63.90258045810477
42.54041570438766	63.931574369383405
42.58660508083108	63.96056828066204
42.63279445727449	63.98956219194067
42.67898383371791	64.0185561032193
42.72517321016132	64.04755001449793
42.77136258660474	64.07654392577656
42.81755196304815	64.1055378370552
42.86374133949157	64.13453174833383
42.90993071593498	64.16352565961246
42.9561200923784	64.1925195708911
43.002309468821814	64.22151348216973
43.04849884526523	64.25050739344836
43.094688221708644	64.27950130472699
43.14087759815206	64.30849521600562
43.187066974595474	64.33748912728426
43.23325635103889	64.36648303856289
43.279445727482305	64.39547694984152
43.32563510392572	64.42447086112016
43.371824480369135	64.45346477239879
43.41801385681255	64.48245868367742
43.464203233255965	64.51145259495605
43.51039260969938	64.54044650623469
43.556581986142795	64.56944041751332
43.60277136258621	64.59843432879195
43.648960739029626	64.62742824007059
43.69515011547304	64.65642215134922
43.741339491916456	64.68541606262785
43.78752886835987	64.71440997390648
43.833718244803286	64.74340388518512
43.8799076212467	64.77239779646375
43.92609699769012	64.80139170774238
43.97228637413353	64.83038561902102
44.01847575057695	64.85937953029965
44.06466512702036	64.88837344157828
44.11085450346378	64.91736735285691
44.15704387990719	64.94636126413555
44.20323325635061	64.97535517541418
44.24942263279402	65.00434908669281
44.29561200923744	65.03334299797145
44.34180138568085	65.06233690925008
44.38799076212427	65.09133082052871
44.43418013856768	65.12032473180734
44.4803695150111	65.14931864308598
44.52655889145451	65.17831255436461
44.57274826789793	65.20730646564324
44.618937644341344	65.23630037692187
44.66512702078476	65.26529428820051
44.711316397228174	65.29428819947914
44.75750577367159	65.32328211075777
44.803695150115004	65.3522760220364
44.84988452655842	65.38126993331504
44.896073903001835	65.41026384459367
44.94226327944525	65.4392577558723
44.988452655888665	65.46825166715094
45.03464203233208	65.49724557842957
45.080831408775495	65.5262394897082
45.12702078521891	65.55523340098684
45.173210161662325	65.58422731226547
45.21939953810574	65.6132212235441
45.265588914549156	65.64221513482273
45.31177829099257	65.67120904610137
45.357967667435986	65.70020295738
45.4041570438794	65.72919686865863
45.450346420322816	65.75819077993727
45.49653579676623	65.7871846912159
45.54272517320965	65.81617860249453
45.58891454965306	65.84517251377316
45.63510392609648	65.8741664250518
45.68129330253989	65.90316033633043
45.72748267898331	65.93215424760906
45.77367205542672	65.9611481588877
45.81986143187014	65.99014207016633
45.86605080831355	66.01913598144496
45.91224018475697	66.0481298927236
45.95842956120038	66.07712380400223
46.0046189376438	66.10611771528086
46.05080831408721	66.13511162655949
46.09699769053063	66.16410553783813
46.14318706697404	66.19309944911676
46.18937644341746	66.22209336039539
46.235565819860874	66.25108727167402
46.28175519630429	66.28008118295266
46.327944572747704	66.30907509423129
46.37413394919112	66.33806900550992
46.420323325634534	66.36706291678856
46.46651270207795	66.39605682806719
46.512702078521365	66.42505073934582
46.55889145496478	66.45404465062445
46.605080831408195	66.48303856190309
46.65127020785161	66.51203247318172
46.697459584295025	66.54102638446035
46.74364896073844	66.57002029573898
46.789838337181855	66.59901420701762
46.83602771362527	66.62800811829625
46.882217090068686	66.65700202957488
46.9284064665121	66.68599594085352
46.974595842955516	66.71498985213215
47.02078521939893	66.74398376341078
47.066974595842346	66.77297767468941
47.11316397228576	66.80197158596805
47.15935334872918	66.83096549724668
47.20554272517259	66.85995940852531
47.25173210161601	66.88895331980395
47.29792147805942	66.91794723108258
47.34411085450284	66.94694114236121
47.39030023094625	66.97593505363984
47.43648960738967	67.00492896491848
47.48267898383308	67.03392287619711
47.5288683602765	67.06291678747574
47.57505773671991	67.09191069875438
47.62124711316333	67.12090461003301
47.66743648960674	67.14989852131164
47.71362586605016	67.17889243259027
47.75981524249357	67.2078863438689
47.80600461893699	67.23688025514754
47.852193995380404	67.26587416642617
47.89838337182382	67.2948680777048
47.944572748267234	67.32386198898344
47.99076212471065	67.35285590026207
48.036951501154064	67.3818498115407
48.08314087759748	67.41084372281934
48.129330254040894	67.43983763409797
48.17551963048431	67.4688315453766
48.221709006927725	67.49782545665524
48.26789838337114	67.52681936793387
48.314087759814555	67.5558132792125
48.36027713625797	67.58480719049113
48.406466512701385	67.61380110176977
48.4526558891448	67.6427950130484
48.498845265588216	67.67178892432703
48.54503464203163	67.70078283560566
48.591224018475046	67.7297767468843
48.63741339491846	67.75877065816293
48.683602771361876	67.78776456944156
48.72979214780529	67.8167584807202
48.77598152424871	67.84575239199883
48.82217090069212	67.87474630327746
48.86836027713554	67.9037402145561
48.91454965357895	67.93273412583473
48.96073903002237	67.96172803711336
49.00692840646578	67.990721948392
49.0531177829092	68.01971585967063
49.09930715935261	68.04870977094926
49.14549653579603	68.07770368222789
49.19168591223944	68.10669759350652
49.23787528868286	68.13569150478516
49.28406466512627	68.16468541606379
49.33025404156969	68.19367932734242
49.3764434180131	68.22267323862106
49.42263279445652	68.25166714989969
49.468822170899934	68.28066106117832
49.51501154734335	68.30965497245695
49.561200923786764	68.33864888373559
49.60739030023018	68.36764279501422
49.653579676673594	68.39663670629285
49.69976905311701	68.42563061757149
49.745958429560424	68.45462452885012
49.79214780600384	68.48361844012875
49.838337182447255	68.51261235140738
49.88452655889067	68.54160626268602
49.930715935334085	68.57060017396465
49.9769053117775	68.59959408524328
50.023094688220915	68.62858799652192
50.06928406466433	68.65758190780055
50.115473441107746	68.68657581907918
50.16166281755116	68.71556973035781
50.207852193994576	68.74456364163645
50.25404157043799	68.77355755291508
50.300230946881406	68.80255146419371
50.34642032332482	68.83154537547234
50.39260969976824	68.86053928675098
50.43879907621165	68.88953319802961
50.48498845265507	68.91852710930824
50.53117782909848	68.94752102058688
50.5773672055419	68.97651493186551
50.62355658198531	69.00550884314414
50.66974595842873	69.03450275442277
50.71593533487214	69.06349666570141
50.76212471131556	69.09249057698004
50.80831408775897	69.12148448825867
50.85450346420239	69.1504783995373
50.9006928406458	69.17947231081594
50.94688221708922	69.20846622209457
50.99307159353263	69.2374601333732
51.03926096997605	69.26645404465184
51.085450346419464	69.29544795593047
51.13163972286288	69.3244418672091
51.177829099306294	69.35343577848774
51.22401847574971	69.38242968976637
51.270207852193124	69.411423601045
51.31639722863654	69.44041751232363
51.362586605079954	69.46941142360227
51.40877598152337	69.4984053348809
51.454965357966785	69.52739924615953
51.5011547344102	69.55639315743817
51.547344110853615	69.5853870687168
51.59353348729703	69.61438097999543
51.639722863740445	69.64337489127406
51.68591224018386	69.6723688025527
51.732101616627276	69.70136271383133
51.77829099307069	69.73035662510996
51.824480369514106	69.7593505363886
51.87066974595752	69.78834444766723
51.916859122400936	69.81733835894586
51.96304849884435	69.8463322702245
52.009237875287766	69.87532618150313
52.05542725173118	69.90432009278176
52.1016166281746	69.93331400406039
52.14780600461801	69.96230791533903
52.19399538106143	69.99130182661766
52.24018475750484	70.02029573789629
52.28637413394826	70.04928964917492
52.33256351039167	70.07828356045356
52.37875288683509	70.10727747173219
52.4249422632785	70.13627138301082
52.47113163972192	70.16526529428945
52.51732101616533	70.19425920556809
52.56351039260875	70.22325311684672
52.60969976905216	70.25224702812535
52.65588914549558	70.28124093940399
52.702078521938994	70.31023485068262
52.74826789838241	70.33922876196125
52.794457274825824	70.36822267323988
52.84064665126924	70.39721658451852
52.886836027712654	70.42621049579715
52.93302540415607	70.45520440707578
52.979214780599484	70.48419831835442
53.0254041570429	70.51319222963305
53.071593533486315	70.54218614091168
53.11778290992973	70.57118005219031
53.163972286373145	70.60017396346895
53.21016166281656	70.62916787474758
53.256351039259975	70.65816178602621
53.30254041570339	70.68715569730485
53.348729792146806	70.71614960858348
53.39491916859022	70.74514351986211
53.441108545033636	70.77413743114074
53.48729792147705	70.80313134241938
53.533487297920466	70.83212525369801
53.57967667436388	70.86111916497664
53.625866050807296	70.89011307625528
53.67205542725071	70.91910698753391
53.71824480369413	70.94810089881254
53.76443418013754	70.97709481009117
53.81062355658096	71.0060887213698
53.85681293302437	71.03508263264844
53.90300230946779	71.06407654392707
53.9491916859112	71.0930704552057
53.99538106235462	71.12206436648434
54.04157043879803	71.15105827776297
54.08775981524145	71.1800521890416
54.13394919168486	71.20904610032024
54.18013856812828	71.23804001159887
54.22632794457169	71.2670339228775
54.27251732101511	71.29602783415613
54.31870669745852	71.32502174543477
54.36489607390194	71.3540156567134
54.411085450345354	71.38300956799203
54.45727482678877	71.41200347927067
54.503464203232184	71.4409973905493
54.5496535796756	71.46999130182793
54.595842956119014	71.49898521310656
54.64203233256243	71.5279791243852
54.688221709005845	71.55697303566383
54.73441108544926	71.58596694694246
54.780600461892675	71.6149608582211
54.82678983833609	71.64395476949973
54.872979214779505	71.67294868077836
54.91916859122292	71.701942592057
54.965357967666336	71.73093650333563
55.01154734410975	71.75993041461426
55.057736720553166	71.78892432589289
55.10392609699658	71.81791823717153
55.150115473439996	71.84691214845016
55.19630484988341	71.87590605972879
55.242494226326826	71.90489997100742
55.28868360277024	71.93389388228606
55.33487297921366	71.96288779356469
55.38106235565707	71.99188170484332
55.42725173210049	72.02087561612196
55.4734411085439	72.04986952740059
55.51963048498732	72.07886343867922
55.56581986143073	72.10785734995785
55.61200923787415	72.13685126123649
55.65819861431756	72.16584517251512
55.70438799076098	72.19483908379375
55.75057736720439	72.22383299507239
55.79676674364781	72.25282690635102
55.84295612009122	72.28182081762965
55.88914549653464	72.31081472890828
55.93533487297805	72.33980864018692
55.98152424942147	72.36880255146555
56.027713625864884	72.39779646274418
56.0739030023083	72.42679037402281
56.120092378751714	72.45578428530145
56.16628175519513	72.48477819658008
56.212471131638544	72.51377210785871
56.25866050808196	72.54276601913735
56.304849884525375	72.57175993041598
56.35103926096879	72.60075384169461
56.397228637412205	72.62974775297324
56.44341801385562	72.65874166425188
56.489607390299035	72.68773557553051
56.53579676674245	72.71672948680914
56.581986143185866	72.74572339808778
56.62817551962928	72.77471730936641
56.674364896072696	72.80371122064504
56.72055427251611	72.83270513192367
56.766743648959526	72.86169904320231
56.81293302540294	72.89069295448094
56.859122401846356	72.91968686575957
56.90531177828977	72.9486807770382
56.95150115473319	72.97767468831684
56.9976905311766	73.00666859959547
57.04387990762002	73.0356625108741
57.09006928406343	73.06465642215274
57.13625866050685	73.09365033343137
57.18244803695026	73.12264424471
57.22863741339368	73.15163815598864
57.27482678983709	73.18063206726727
57.32101616628051	73.2096259785459
57.36720554272392	73.23861988982453
57.41339491916734	73.26761380110317
57.45958429561075	73.2966077123818
57.50577367205417	73.32560162366043
57.55196304849758	73.35459553493907
57.598152424941	73.3835894462177
57.644341801384414	73.41258335749633
57.69053117782783	73.44157726877496
57.736720554271244	73.4705711800536
57.78290993071466	73.49956509133223
57.829099307158074	73.52855900261086
57.87528868360149	73.5575529138895
57.921478060044905	73.58654682516813
57.96766743648832	73.61554073644676
58.013856812931735	73.6445346477254
58.06004618937515	73.67352855900403
58.106235565818565	73.70252247028266
58.15242494226198	73.73151638156129
58.198614318705395	73.76051029283992
58.24480369514881	73.78950420411856
58.290993071592226	73.81849811539719
58.33718244803564	73.84749202667582
58.383371824479056	73.87648593795446
58.42956120092247	73.90547984923309
58.475750577365886	73.93447376051172
58.5219399538093	73.96346767179035
58.56812933025272	73.99246158306899
58.61431870669613	74.02145549434762
58.66050808313955	74.05044940562625
58.70669745958296	74.07944331690489
58.75288683602638	74.10843722818352
58.79907621246979	74.13743113946215
58.84526558891321	74.16642505074078
58.89145496535662	74.19541896201942
58.93764434180004	74.22441287329805
58.98383371824345	74.25340678457668
59.03002309468687	74.28240069585532
59.07621247113028	74.31139460713395
59.1224018475737	74.34038851841258
59.16859122401711	74.36938242969121
59.21478060046053	74.39837634096985
59.260969976903944	74.42737025224848
59.30715935334736	74.45636416352711
59.353348729790774	74.48535807480575
59.39953810623419	74.51435198608438
59.445727482677604	74.54334589736301
59.49191685912102	74.57233980864164
59.538106235564435	74.60133371992028
59.58429561200785	74.63032763119891
59.630484988451265	74.65932154247754
59.67667436489468	74.68831545375618
59.722863741338095	74.71730936503481
59.76905311778151	74.74630327631344
59.815242494224925	74.77529718759207
59.86143187066834	74.8042910988707
59.907621247111756	74.83328501014934
59.95381062355517	74.86227892142797
59.999999999998586	74.8912728327066
60.046189376442	74.92026674398524
60.092378752885416	74.94926065526387
60.13856812932883	74.9782545665425
60.18475750577225	75.00724847782114
60.23094688221566	75.03624238909977
60.27713625865908	75.0652363003784
60.32332563510249	75.09423021165703
60.36951501154591	75.12322412293567
60.41570438798932	75.1522180342143
60.46189376443274	75.18121194549293
60.50808314087615	75.21020585677157
60.55427251731957	75.2391997680502
60.60046189376298	75.26819367932883
60.6466512702064	75.29718759060746
60.69284064664981	75.3261815018861
60.73903002309323	75.35517541316473
60.78521939953664	75.38416932444336
60.83140877598006	75.413163235722
60.877598152423474	75.44215714700063
60.92378752886689	75.47115105827926
60.969976905310304	75.5001449695579
61.01616628175372	75.52913888083653
61.062355658197134	75.55813279211516
61.10854503464055	75.58712670339379
61.154734411083965	75.61612061467243
61.20092378752738	75.64511452595106
61.247113163970795	75.67410843722969
61.29330254041421	75.70310234850832
61.339491916857625	75.73209625978696
61.38568129330104	75.76109017106559
61.431870669744455	75.79008408234422
61.47806004618787	75.81907799362286
61.524249422631286	75.84807190490149
61.5704387990747	75.87706581618012
61.616628175518116	75.90605972745875
61.66281755196153	75.93505363873739
61.709006928404946	75.96404755001602
61.75519630484836	75.99304146129465
61.80138568129178	76.02203537257328
61.84757505773519	76.05102928385192
61.89376443417861	76.08002319513055
61.93995381062202	76.10901710640918
61.98614318706544	76.13801101768782
62.03233256350885	76.16700492896645
62.07852193995227	76.19599884024508
62.12471131639568	76.22499275152371
62.1709006928391	76.25398666280235
62.21709006928251	76.28298057408098
62.26327944572593	76.31197448535961
62.30946882216934	76.34096839663825
62.35565819861276	76.36996230791688
62.40184757505617	76.39895621919551
62.44803695149959	76.42795013047414
62.494226327943004	76.45694404175278
62.54041570438642	76.48593795303141
62.586605080829834	76.51493186431004
62.63279445727325	76.54392577558868
62.678983833716664	76.57291968686731
62.72517321016008	76.60191359814594
62.771362586603495	76.63090750942457
62.81755196304691	76.6599014207032
62.863741339490325	76.68889533198184
62.90993071593374	76.71788924326047
62.956120092377155	76.7468831545391
63.00230946882057	76.77587706581774
63.048498845263985	76.80487097709637
63.0946882217074	76.833864888375
63.140877598150816	76.86285879965364
63.18706697459423	76.89185271093227
63.233256351037646	76.9208466222109
63.27944572748106	76.94984053348954
63.325635103924476	76.97883444476817
63.37182448036789	77.0078283560468
63.41801385681131	77.03682226732543
63.46420323325472	77.06581617860407
63.51039260969814	77.0948100898827
63.55658198614155	77.12380400116133
63.60277136258497	77.15279791243996
63.64896073902838	77.1817918237186
63.6951501154718	77.21078573499723
63.74133949191521	77.23977964627586
63.78752886835863	77.2687735575545
63.83371824480204	77.29776746883313
63.87990762124546	77.32676138011176
63.92609699768887	77.3557552913904
63.97228637413229	77.38474920266903
64.0184757505757	77.41374311394766
64.06466512701913	77.4427370252263
64.11085450346255	77.47173093650493
64.15704387990597	77.50072484778356
64.20323325634939	77.52971875906219
64.24942263279281	77.55871267034082
64.29561200923624	77.58770658161946
64.34180138567966	77.61670049289809
64.38799076212308	77.64569440417672
64.4341801385665	77.67468831545536
64.48036951500993	77.70368222673399
64.52655889145335	77.73267613801262
64.57274826789677	77.76167004929125
64.61893764434019	77.79066396056989
64.66512702078361	77.81965787184852
64.71131639722704	77.84865178312715
64.75750577367046	77.87764569440579
64.80369515011388	77.90663960568442
64.8498845265573	77.93563351696305
64.89607390300073	77.96462742824168
64.94226327944415	77.99362133952032
64.98845265588757	78.02261525079895
65.03464203233099	78.05160916207758
65.08083140877442	78.08060307335622
65.12702078521784	78.10959698463485
65.17321016166126	78.13859089591348
65.21939953810468	78.16758480719211
65.2655889145481	78.19657871847075
65.31177829099153	78.22557262974938
65.35796766743495	78.25456654102801
65.40415704387837	78.28356045230665
65.4503464203218	78.31255436358528
65.49653579676522	78.34154827486391
65.54272517320864	78.37054218614254
65.58891454965206	78.39953609742118
65.63510392609548	78.42853000869981
65.6812933025389	78.45752391997844
65.72748267898233	78.48651783125707
65.77367205542575	78.51551174253571
65.81986143186917	78.54450565381434
65.8660508083126	78.57349956509297
65.91224018475602	78.6024934763716
65.95842956119944	78.63148738765024
66.00461893764286	78.66048129892887
66.05080831408628	78.6894752102075
66.0969976905297	78.71846912148614
66.14318706697313	78.74746303276477
66.18937644341655	78.7764569440434
66.23556581985997	78.80545085532204
66.2817551963034	78.83444476660067
66.32794457274682	78.8634386778793
66.37413394919024	78.89243258915793
66.42032332563366	78.92142650043657
66.46651270207708	78.9504204117152
66.5127020785205	78.97941432299383
66.55889145496393	79.00840823427247
66.60508083140735	79.0374021455511
66.65127020785077	79.06639605682973
66.6974595842942	79.09538996810836
66.74364896073762	79.124383879387
66.78983833718104	79.15337779066563
66.83602771362446	79.18237170194426
66.88221709006788	79.2113656132229
66.9284064665113	79.24035952450153
66.97459584295473	79.26935343578016
67.02078521939815	79.2983473470588
67.06697459584157	79.32734125833743
67.113163972285	79.35633516961606
67.15935334872842	79.38532908089469
67.20554272517184	79.41432299217333
67.25173210161526	79.44331690345196
67.29792147805868	79.47231081473059
67.3441108545021	79.50130472600922
67.39030023094553	79.53029863728786
67.43648960738895	79.55929254856649
67.48267898383237	79.58828645984512
67.5288683602758	79.61728037112375
67.57505773671922	79.64627428240239
67.62124711316264	79.67526819368102
67.66743648960606	79.70426210495965
67.71362586604948	79.73325601623829
67.7598152424929	79.76224992751692
67.80600461893633	79.79124383879555
67.85219399537975	79.82023775007418
67.89838337182317	79.84923166135282
67.9445727482666	79.87822557263145
67.99076212471002	79.90721948391008
68.03695150115344	79.93621339518872
68.08314087759686	79.96520730646735
68.12933025404028	79.99420121774598
68.1755196304837	80.02319512902461
68.22170900692713	80.05218904030325
68.26789838337055	80.08118295158188
68.31408775981397	80.11017686286051
68.3602771362574	80.13917077413915
68.40646651270082	80.16816468541778
68.45265588914424	80.19715859669641
68.49884526558766	80.22615250797504
68.54503464203108	80.25514641925368
68.5912240184745	80.28414033053231
68.63741339491793	80.31313424181094
68.68360277136135	80.34212815308958
68.72979214780477	80.37112206436821
68.7759815242482	80.40011597564684
68.82217090069162	80.42910988692547
68.86836027713504	80.4581037982041
68.91454965357846	80.48709770948274
68.96073903002188	80.51609162076137
69.0069284064653	80.54508553204
69.05311778290873	80.57407944331864
69.09930715935215	80.60307335459727
69.14549653579557	80.6320672658759
69.191685912239	80.66106117715454
69.23787528868242	80.69005508843317
69.28406466512584	80.7190489997118
69.33025404156926	80.74804291099043
69.37644341801268	80.77703682226907
69.4226327944561	80.8060307335477
69.46882217089953	80.83502464482633
69.51501154734295	80.86401855610497
69.56120092378637	80.8930124673836
69.6073903002298	80.92200637866223
69.65357967667322	80.95100028994086
69.69976905311664	80.9799942012195
69.74595842956006	81.00898811249813
69.79214780600348	81.03798202377676
69.8383371824469	81.0669759350554
69.88452655889033	81.09596984633403
69.93071593533375	81.12496375761266
69.97690531177717	81.1539576688913
70.0230946882206	81.18295158016993
70.06928406466402	81.21194549144856
70.11547344110744	81.2409394027272
70.16166281755086	81.26993331400583
70.20785219399428	81.29892722528446
70.2540415704377	81.32792113656309
70.30023094688113	81.35691504784172
70.34642032332455	81.38590895912036
70.39260969976797	81.41490287039899
70.4387990762114	81.44389678167762
70.48498845265482	81.47289069295626
70.53117782909824	81.50188460423489
70.57736720554166	81.53087851551352
70.62355658198508	81.55987242679215
70.6697459584285	81.58886633807079
70.71593533487193	81.61786024934942
70.76212471131535	81.64685416062805
70.80831408775877	81.67584807190669
70.8545034642022	81.70484198318532
70.90069284064562	81.73383589446395
70.94688221708904	81.76282980574258
70.99307159353246	81.79182371702122
71.03926096997589	81.82081762829985
71.08545034641931	81.84981153957848
71.13163972286273	81.87880545085712
71.17782909930615	81.90779936213575
71.22401847574957	81.93679327341438
71.270207852193	81.96578718469301
71.31639722863642	81.99478109597165
71.36258660507984	82.02377500725028
71.40877598152326	82.05276891852891
71.45496535796669	82.08176282980754
71.50115473441011	82.11075674108618
71.54734411085353	82.13975065236481
71.59353348729695	82.16874456364344
71.63972286374037	82.19773847492208
71.6859122401838	82.22673238620071
71.73210161662722	82.25572629747934
71.77829099307064	82.28472020875797
71.82448036951406	82.31371412003661
71.87066974595749	82.34270803131524
71.91685912240091	82.37170194259387
71.96304849884433	82.4006958538725
72.00923787528775	82.42968976515114
72.05542725173117	82.45868367642977
72.1016166281746	82.4876775877084
72.14780600461802	82.51667149898704
72.19399538106144	82.54566541026567
72.24018475750486	82.5746593215443
72.28637413394829	82.60365323282294
72.33256351039171	82.63264714410157
72.37875288683513	82.6616410553802
72.42494226327855	82.69063496665883
72.47113163972197	82.71962887793747
72.5173210161654	82.7486227892161
72.56351039260882	82.77761670049473
72.60969976905224	82.80661061177337
72.65588914549566	82.835604523052
72.70207852193909	82.86459843433063
72.74826789838251	82.89359234560926
72.79445727482593	82.9225862568879
72.84064665126935	82.95158016816653
72.88683602771277	82.98057407944516
72.9330254041562	83.0095679907238
72.97921478059962	83.03856190200243
73.02540415704304	83.06755581328106
73.07159353348646	83.0965497245597
73.11778290992989	83.12554363583833
73.16397228637331	83.15453754711696
73.21016166281673	83.18353145839559
73.25635103926015	83.21252536967422
73.30254041570358	83.24151928095286
73.348729792147	83.27051319223149
73.39491916859042	83.29950710351012
73.44110854503384	83.32850101478876
73.48729792147726	83.35749492606739
73.53348729792069	83.38648883734602
73.57967667436411	83.41548274862465
73.62586605080753	83.44447665990329
73.67205542725095	83.47347057118192
73.71824480369438	83.50246448246055
73.7644341801378	83.53145839373919
73.81062355658122	83.56045230501782
73.85681293302464	83.58944621629645
73.90300230946806	83.61844012757508
73.94919168591149	83.64743403885372
73.99538106235491	83.67642795013235
74.04157043879833	83.70542186141098
74.08775981524175	83.73441577268962
74.13394919168518	83.76340968396825
74.1801385681286	83.79240359524688
74.22632794457202	83.82139750652551
74.27251732101544	83.85039141780415
74.31870669745886	83.87938532908278
74.36489607390229	83.90837924036141
74.41108545034571	83.93737315164005
74.45727482678913	83.96636706291868
74.50346420323255	83.99536097419731
74.54965357967598	84.02435488547594
74.5958429561194	84.05334879675458
74.64203233256282	84.08234270803321
74.68822170900624	84.11133661931184
74.73441108544966	84.14033053059048
74.78060046189309	84.16932444186911
74.82678983833651	84.19831835314774
74.87297921477993	84.22731226442637
74.91916859122335	84.256306175705
74.96535796766678	84.28530008698364
75.0115473441102	84.31429399826227
75.05773672055362	84.3432879095409
75.10392609699704	84.37228182081954
75.15011547344047	84.40127573209817
75.19630484988389	84.4302696433768
75.24249422632731	84.45926355465544
75.28868360277073	84.48825746593407
75.33487297921415	84.5172513772127
75.38106235565758	84.54624528849133
75.427251732101	84.57523919976997
75.47344110854442	84.6042331110486
75.51963048498784	84.63322702232723
75.56581986143127	84.66222093360587
75.61200923787469	84.6912148448845
75.65819861431811	84.72020875616313
75.70438799076153	84.74920266744176
75.75057736720495	84.7781965787204
75.79676674364838	84.80719048999903
75.8429561200918	84.83618440127766
75.88914549653522	84.8651783125563
75.93533487297864	84.89417222383493
75.98152424942207	84.92316613511356
76.02771362586549	84.9521600463922
76.07390300230891	84.98115395767083
76.12009237875233	85.01014786894946
76.16628175519575	85.03914178022809
76.21247113163918	85.06813569150673
76.2586605080826	85.09712960278536
76.30484988452602	85.12612351406399
76.35103926096944	85.15511742534262
76.39722863741287	85.18411133662126
76.44341801385629	85.21310524789989
76.48960739029971	85.24209915917852
76.53579676674313	85.27109307045716
76.58198614318655	85.30008698173579
76.62817551962998	85.32908089301442
76.6743648960734	85.35807480429305
76.72055427251682	85.38706871557169
76.76674364896024	85.41606262685032
76.81293302540367	85.44505653812895
76.85912240184709	85.47405044940759
76.90531177829051	85.50304436068622
76.95150115473393	85.53203827196485
76.99769053117735	85.56103218324348
77.04387990762078	85.59002609452212
77.0900692840642	85.61902000580075
77.13625866050762	85.64801391707938
77.18244803695104	85.67700782835801
77.22863741339447	85.70600173963665
77.27482678983789	85.73499565091528
77.32101616628131	85.76398956219391
77.36720554272473	85.79298347347255
77.41339491916816	85.82197738475118
77.45958429561158	85.85097129602981
77.505773672055	85.87996520730844
77.55196304849842	85.90895911858708
77.59815242494184	85.93795302986571
77.64434180138527	85.96694694114434
77.69053117782869	85.99594085242298
77.73672055427211	86.02493476370161
77.78290993071553	86.05392867498024
77.82909930715896	86.08292258625887
77.87528868360238	86.1119164975375
77.9214780600458	86.14091040881614
77.96766743648922	86.16990432009477
78.01385681293264	86.1988982313734
78.06004618937607	86.22789214265204
78.10623556581949	86.25688605393067
78.15242494226291	86.2858799652093
78.19861431870633	86.31487387648794
78.24480369514976	86.34386778776657
78.29099307159318	86.3728616990452
78.3371824480366	86.40185561032384
78.38337182448002	86.43084952160247
78.42956120092344	86.4598434328811
78.47575057736687	86.48883734415973
78.52193995381029	86.51783125543837
78.56812933025371	86.546825166717
78.61431870669713	86.57581907799563
78.66050808314056	86.60481298927427
78.70669745958398	86.6338069005529
78.7528868360274	86.66280081183153
78.79907621247082	86.69179472311016
78.84526558891424	86.7207886343888
78.89145496535767	86.74978254566743
78.93764434180109	86.77877645694606
78.98383371824451	86.8077703682247
79.03002309468793	86.83676427950333
79.07621247113136	86.86575819078196
79.12240184757478	86.8947521020606
79.1685912240182	86.92374601333923
79.21478060046162	86.95273992461786
79.26096997690505	86.98173383589649
79.30715935334847	87.01072774717512
79.35334872979189	87.03972165845376
79.39953810623531	87.06871556973239
79.44572748267873	87.09770948101102
79.49191685912216	87.12670339228966
79.53810623556558	87.15569730356829
79.584295612009	87.18469121484692
79.63048498845242	87.21368512612555
79.67667436489585	87.24267903740419
79.72286374133927	87.27167294868282
79.76905311778269	87.30066685996145
79.81524249422611	87.32966077124009
79.86143187066953	87.35865468251872
79.90762124711296	87.38764859379735
79.95381062355638	87.41664250507598
79.9999999999998	87.44563641635462
80.04618937644322	87.47463032763325
80.09237875288665	87.50362423891188
80.13856812933007	87.53261815019052
80.18475750577349	87.56161206146915
80.23094688221691	87.59060597274778
80.27713625866033	87.61959988402641
80.32332563510376	87.64859379530505
80.36951501154718	87.67758770658368
80.4157043879906	87.70658161786231
80.46189376443402	87.73557552914095
80.50808314087745	87.76456944041958
80.55427251732087	87.79356335169821
80.60046189376429	87.82255726297684
80.64665127020771	87.85155117425548
80.69284064665113	87.88054508553411
80.73903002309456	87.90953899681274
80.78521939953798	87.93853290809137
80.8314087759814	87.96752681937001
80.87759815242482	87.99652073064864
80.92378752886825	88.02551464192727
80.96997690531167	88.0545085532059
81.01616628175509	88.08350246448454
81.06235565819851	88.11249637576317
81.10854503464193	88.1414902870418
81.15473441108536	88.17048419832044
81.20092378752878	88.19947810959907
81.2471131639722	88.2284720208777
81.29330254041562	88.25746593215634
81.33949191685905	88.28645984343497
81.38568129330247	88.3154537547136
81.43187066974589	88.34444766599223
81.47806004618931	88.37344157727087
81.52424942263274	88.4024354885495
81.57043879907616	88.43142939982813
81.61662817551958	88.46042331110677
81.662817551963	88.4894172223854
81.70900692840642	88.51841113366403
81.75519630484985	88.54740504494266
81.80138568129327	88.5763989562213
81.84757505773669	88.60539286749993
81.89376443418011	88.63438677877856
81.93995381062354	88.6633806900572
81.98614318706696	88.69237460133583
82.03233256351038	88.72136851261446
82.0785219399538	88.7503624238931
82.12471131639722	88.77935633517173
82.17090069284065	88.80835024645036
82.21709006928407	88.83734415772899
82.26327944572749	88.86633806900763
82.30946882217091	88.89533198028626
82.35565819861434	88.92432589156489
82.40184757505776	88.95331980284352
82.44803695150118	88.98231371412216
82.4942263279446	89.01130762540079
82.54041570438802	89.04030153667942
82.58660508083145	89.06929544795805
82.63279445727487	89.09828935923669
82.67898383371829	89.12728327051532
82.72517321016171	89.15627718179395
82.77136258660514	89.18527109307259
82.81755196304856	89.21426500435122
82.86374133949198	89.24325891562985
82.9099307159354	89.27225282690848
82.95612009237882	89.30124673818712
83.00230946882225	89.33024064946575
83.04849884526567	89.35923456074438
83.09468822170909	89.38822847202302
83.14087759815251	89.41722238330165
83.18706697459594	89.44621629458028
83.23325635103936	89.47521020585891
83.27944572748278	89.50420411713755
83.3256351039262	89.53319802841618
83.37182448036963	89.56219193969481
83.41801385681305	89.59118585097345
83.46420323325647	89.62017976225208
83.51039260969989	89.64917367353071
83.55658198614331	89.67816758480934
83.60277136258674	89.70716149608798
83.64896073903016	89.73615540736661
83.69515011547358	89.76514931864524
83.741339491917	89.79414322992388
83.78752886836043	89.82313714120251
83.83371824480385	89.85213105248114
83.87990762124727	89.88112496375977
83.92609699769069	89.9101188750384
83.97228637413411	89.93911278631704
84.01847575057754	89.96810669759567
84.06466512702096	89.9971006088743
84.11085450346438	90.02609452015294
84.1570438799078	90.05508843143157
84.20323325635123	90.0840823427102
84.24942263279465	90.11307625398884
84.29561200923807	90.14207016526747
84.34180138568149	90.1710640765461
84.38799076212491	90.20005798782474
84.43418013856834	90.22905189910337
84.48036951501176	90.258045810382
84.52655889145518	90.28703972166063
84.5727482678986	90.31603363293927
84.61893764434203	90.3450275442179
84.66512702078545	90.37402145549653
84.71131639722887	90.40301536677516
84.75750577367229	90.4320092780538
84.80369515011571	90.46100318933243
84.84988452655914	90.48999710061106
84.89607390300256	90.5189910118897
84.94226327944598	90.54798492316833
84.9884526558894	90.57697883444696
85.03464203233283	90.6059727457256
85.08083140877625	90.63496665700423
85.12702078521967	90.66396056828286
85.17321016166309	90.6929544795615
85.21939953810652	90.72194839084013
85.26558891454994	90.75094230211876
85.31177829099336	90.77993621339739
85.35796766743678	90.80893012467602
85.4041570438802	90.83792403595466
85.45034642032363	90.86691794723329
85.49653579676705	90.89591185851192
85.54272517321047	90.92490576979056
85.5889145496539	90.95389968106919
85.63510392609732	90.98289359234782
85.68129330254074	91.01188750362645
85.72748267898416	91.04088141490509
85.77367205542758	91.06987532618372
85.819861431871	91.09886923746235
85.86605080831443	91.12786314874099
85.91224018475785	91.15685706001962
85.95842956120127	91.18585097129825
86.0046189376447	91.21484488257688
86.05080831408812	91.24383879385552
86.09699769053154	91.27283270513415
86.14318706697496	91.30182661641278
86.18937644341838	91.33082052769142
86.2355658198618	91.35981443897005
86.28175519630523	91.38880835024868
86.32794457274865	91.41780226152731
86.37413394919207	91.44679617280595
86.4203233256355	91.47579008408458
86.46651270207892	91.50478399536321
86.51270207852234	91.53377790664184
86.55889145496576	91.56277181792048
86.60508083140918	91.59176572919911
86.6512702078526	91.62075964047774
86.69745958429603	91.64975355175638
86.74364896073945	91.67874746303501
86.78983833718287	91.70774137431364
86.8360277136263	91.73673528559227
86.88221709006972	91.76572919687091
86.92840646651314	91.79472310814954
86.97459584295656	91.82371701942817
87.02078521939998	91.8527109307068
87.0669745958434	91.88170484198544
87.11316397228683	91.91069875326407
87.15935334873025	91.9396926645427
87.20554272517367	91.96868657582134
87.2517321016171	91.99768048709997
87.29792147806052	92.0266743983786
87.34411085450394	92.05566830965724
87.39030023094736	92.08466222093587
87.43648960739078	92.1136561322145
87.4826789838342	92.14265004349313
87.52886836027763	92.17164395477177
87.57505773672105	92.2006378660504
87.62124711316447	92.22963177732903
87.6674364896079	92.25862568860767
87.71362586605132	92.2876195998863
87.75981524249474	92.31661351116493
87.80600461893816	92.34560742244356
87.85219399538158	92.3746013337222
87.898383371825	92.40359524500083
87.94457274826843	92.43258915627946
87.99076212471185	92.4615830675581
88.03695150115527	92.49057697883673
88.0831408775987	92.51957089011536
88.12933025404212	92.548564801394
88.17551963048554	92.57755871267263
88.22170900692896	92.60655262395126
88.26789838337238	92.63554653522989
88.3140877598158	92.66454044650852
88.36027713625923	92.69353435778716
88.40646651270265	92.72252826906579
88.45265588914607	92.75152218034442
88.4988452655895	92.78051609162306
88.54503464203292	92.80951000290169
88.59122401847634	92.83850391418032
88.63741339491976	92.86749782545895
88.68360277136318	92.89649173673759
88.7297921478066	92.92548564801622
88.77598152425003	92.95447955929485
88.82217090069345	92.98347347057349
88.86836027713687	93.01246738185212
88.9145496535803	93.04146129313075
88.96073903002372	93.07045520440938
89.00692840646714	93.09944911568802
89.05311778291056	93.12844302696665
89.09930715935398	93.15743693824528
89.1454965357974	93.18643084952392
89.19168591224083	93.21542476080255
89.23787528868425	93.24441867208118
89.28406466512767	93.27341258335981
89.3302540415711	93.30240649463845
89.37644341801452	93.33140040591708
89.42263279445794	93.36039431719571
89.46882217090136	93.38938822847435
89.51501154734478	93.41838213975298
89.5612009237882	93.44737605103161
89.60739030023163	93.47636996231024
89.65357967667505	93.50536387358888
89.69976905311847	93.53435778486751
89.7459584295619	93.56335169614614
89.79214780600532	93.59234560742478
89.83833718244874	93.62133951870341
89.88452655889216	93.65033342998204
89.93071593533558	93.67932734126067
89.976905311779	93.7083212525393
90.02309468822243	93.73731516381794
90.06928406466585	93.76630907509657
90.11547344110927	93.7953029863752
90.1616628175527	93.82429689765384
90.20785219399612	93.85329080893247
90.25404157043954	93.8822847202111
90.30023094688296	93.91127863148974
90.34642032332638	93.94027254276837
90.3926096997698	93.969266454047
90.43879907621323	93.99826036532563
90.48498845265665	94.02725427660427
90.53117782910007	94.0562481878829
90.5773672055435	94.08524209916153
90.62355658198692	94.11423601044017
90.66974595843034	94.1432299217188
90.71593533487376	94.17222383299743
90.76212471131718	94.20121774427606
90.8083140877606	94.2302116555547
90.85450346420403	94.25920556683333
90.90069284064745	94.28819947811196
90.94688221709087	94.3171933893906
90.9930715935343	94.34618730066923
91.03926096997772	94.37518121194786
91.08545034642114	94.4041751232265
91.13163972286456	94.43316903450513
91.17782909930798	94.46216294578376
91.22401847575141	94.49115685706239
91.27020785219483	94.52015076834103
91.31639722863825	94.54914467961966
91.36258660508167	94.57813859089829
91.4087759815251	94.60713250217692
91.45496535796852	94.63612641345556
91.50115473441194	94.66512032473419
91.54734411085536	94.69411423601282
91.59353348729879	94.72310814729146
91.63972286374221	94.75210205857009
91.68591224018563	94.78109596984872
91.73210161662905	94.81008988112735
91.77829099307247	94.83908379240599
91.8244803695159	94.86807770368462
91.87066974595932	94.89707161496325
91.91685912240274	94.92606552624189
91.96304849884616	94.95505943752052
92.00923787528959	94.98405334879915
92.05542725173301	95.01304726007778
92.10161662817643	95.04204117135642
92.14780600461985	95.07103508263505
92.19399538106327	95.10002899391368
92.2401847575067	95.12902290519231
92.28637413395012	95.15801681647095
92.33256351039354	95.18701072774958
92.37875288683696	95.21600463902821
92.42494226328039	95.24499855030685
92.47113163972381	95.27399246158548
92.51732101616723	95.30298637286411
92.56351039261065	95.33198028414274
92.60969976905407	95.36097419542138
92.6558891454975	95.38996810670001
92.70207852194092	95.41896201797864
92.74826789838434	95.44795592925728
92.79445727482776	95.47694984053591
92.84064665127119	95.50594375181454
92.88683602771461	95.53493766309317
92.93302540415803	95.56393157437181
92.97921478060145	95.59292548565044
93.02540415704487	95.62191939692907
93.0715935334883	95.6509133082077
93.11778290993172	95.67990721948634
93.16397228637514	95.70890113076497
93.21016166281856	95.7378950420436
93.25635103926199	95.76688895332224
93.30254041570541	95.79588286460087
93.34872979214883	95.8248767758795
93.39491916859225	95.85387068715814
93.44110854503568	95.88286459843677
93.4872979214791	95.9118585097154
93.53348729792252	95.94085242099403
93.57967667436594	95.96984633227267
93.62586605080936	95.9988402435513
93.67205542725279	96.02783415482993
93.71824480369621	96.05682806610857
93.76443418013963	96.0858219773872
93.81062355658305	96.11481588866583
93.85681293302648	96.14380979994446
93.9030023094699	96.1728037112231
93.94919168591332	96.20179762250173
93.99538106235674	96.23079153378036
94.04157043880016	96.259785445059
94.08775981524359	96.28877935633763
94.13394919168701	96.31777326761626
94.18013856813043	96.3467671788949
94.22632794457385	96.37576109017353
94.27251732101728	96.40475500145216
94.3187066974607	96.43374891273079
94.36489607390412	96.46274282400942
94.41108545034754	96.49173673528806
94.45727482679096	96.52073064656669
94.50346420323439	96.54972455784532
94.54965357967781	96.57871846912396
94.59584295612123	96.60771238040259
94.64203233256465	96.63670629168122
94.68822170900808	96.66570020295985
94.7344110854515	96.69469411423849
94.78060046189492	96.72368802551712
94.82678983833834	96.75268193679575
94.87297921478176	96.78167584807439
94.91916859122519	96.81066975935302
94.96535796766861	96.83966367063165
95.01154734411203	96.86865758191028
95.05773672055545	96.89765149318892
95.10392609699888	96.92664540446755
95.1501154734423	96.95563931574618
95.19630484988572	96.98463322702482
95.24249422632914	97.01362713830345
95.28868360277256	97.04262104958208
95.33487297921599	97.07161496086071
95.38106235565941	97.10060887213935
95.42725173210283	97.12960278341798
95.47344110854625	97.15859669469661
95.51963048498968	97.18759060597525
95.5658198614331	97.21658451725388
95.61200923787652	97.24557842853251
95.65819861431994	97.27457233981114
95.70438799076337	97.30356625108978
95.75057736720679	97.33256016236841
95.79676674365021	97.36155407364704
95.84295612009363	97.39054798492567
95.88914549653705	97.41954189620431
95.93533487298048	97.44853580748294
95.9815242494239	97.47752971876157
96.02771362586732	97.5065236300402
96.07390300231074	97.53551754131884
96.12009237875417	97.56451145259747
96.16628175519759	97.5935053638761
96.21247113164101	97.62249927515474
96.25866050808443	97.65149318643337
96.30484988452785	97.680487097712
96.35103926097128	97.70948100899064
96.3972286374147	97.73847492026927
96.44341801385812	97.7674688315479
96.48960739030154	97.79646274282653
96.53579676674497	97.82545665410517
96.58198614318839	97.8544505653838
96.62817551963181	97.88344447666243
96.67436489607523	97.91243838794107
96.72055427251865	97.9414322992197
96.76674364896208	97.97042621049833
96.8129330254055	97.99942012177696
96.85912240184892	98.0284140330556
96.90531177829234	98.05740794433423
96.95150115473577	98.08640185561286
96.99769053117919	98.1153957668915
97.04387990762261	98.14438967817013
97.09006928406603	98.17338358944876
97.13625866050945	98.2023775007274
97.18244803695288	98.23137141200603
97.2286374133963	98.26036532328466
97.27482678983972	98.28935923456329
97.32101616628314	98.31835314584193
97.36720554272657	98.34734705712056
97.41339491916999	98.37634096839919
97.45958429561341	98.40533487967782
97.50577367205683	98.43432879095646
97.55196304850026	98.46332270223509
97.59815242494368	98.49231661351372
97.6443418013871	98.52131052479236
97.69053117783052	98.55030443607099
97.73672055427394	98.57929834734962
97.78290993071737	98.60829225862825
97.82909930716079	98.63728616990689
97.87528868360421	98.66628008118552
97.92147806004763	98.69527399246415
97.96766743649106	98.72426790374278
98.01385681293448	98.75326181502142
98.0600461893779	98.78225572630005
98.10623556582132	98.81124963757868
98.15242494226474	98.84024354885732
98.19861431870817	98.86923746013595
98.24480369515159	98.89823137141458
98.29099307159501	98.92722528269321
98.33718244803843	98.95621919397185
98.38337182448186	98.98521310525048
98.42956120092528	99.01420701652911
98.4757505773687	99.04320092780775
98.52193995381212	99.07219483908638
98.56812933025554	99.10118875036501
98.61431870669897	99.13018266164364
98.66050808314239	99.15917657292228
98.70669745958581	99.18817048420091
98.75288683602923	99.21716439547954
98.79907621247266	99.24615830675818
98.84526558891608	99.27515221803681
98.8914549653595	99.30414612931544
98.93764434180292	99.33314004059407
98.98383371824634	99.3621339518727
99.03002309468977	99.39112786315134
99.07621247113319	99.42012177442997
99.12240184757661	99.4491156857086
99.16859122402003	99.47810959698724
99.21478060046346	99.50710350826587
99.26096997690688	99.5360974195445
99.3071593533503	99.56509133082314
99.35334872979372	99.59408524210177
99.39953810623715	99.6230791533804
99.44572748268057	99.65207306465904
99.49191685912399	99.68106697593767
99.53810623556741	99.7100608872163
99.58429561201083	99.73905479849493
99.63048498845426	99.76804870977357
99.67667436489768	99.7970426210522
99.7228637413411	99.82603653233083
99.76905311778452	99.85503044360946
99.81524249422795	99.8840243548881
99.86143187067137	99.91301826616673
99.90762124711479	99.94201217744536
99.95381062355821	99.971006088724
100.00000000000163	100.00000000000263


==> vu.distrib.dev.ft.dat <==
0.05995203836930455	3.305576583396417
0.1199040767386091	5.5892001009336365
0.17985611510791366	7.734039868786273
0.2398081534772182	9.487761796618724
0.29976019184652275	11.241483724451173
0.3597122302158273	12.414837244511734
0.4196642685851319	13.588190764572294
0.47961630695443647	14.673227353015394
0.539568345323741	15.720413827908152
0.5995203836930455	16.477416098914965
0.65947242206235	17.19656825637144
0.7194244604316545	17.915720413827913
0.779376498800959	18.609639162250826
0.8393285371702636	19.278324501640178
0.8992805755395681	19.94700984102953
0.9592326139088726	20.57784506686854
1.0191846522781771	21.19606358819077
1.0791366906474817	21.77643199596266
1.1390887290167864	22.35680040373455
1.199040767386091	22.911935402472878
1.2589928057553956	23.467070401211206
1.3189448441247003	24.022205399949534
1.3788968824940049	24.552106989654302
1.4388489208633095	25.08200857935907
1.4988009592326141	25.58667676003028
1.5587529976019188	26.09134494070149
1.6187050359712234	26.5960131213727
1.678657074340528	27.10068130204391
1.7386091127098326	27.59273277819834
1.7985611510791373	28.07216754983599
1.858513189448442	28.526368912440077
1.9184652278177465	28.980570275044165
1.9784172661870512	29.422154933131473
2.0383693045563556	29.86373959121878
2.09832134292566	30.29270754478931
2.158273381294965	30.721675498359836
2.2182254196642694	31.150643451930364
2.278177458033574	31.57961140550089
2.3381294964028787	32.00857935907142
2.3980815347721833	32.424930608125166
2.458033573141488	32.84128185717891
2.5179856115107926	33.24501640171588
2.577937649880097	33.623517537219286
2.637889688249402	33.98940196820591
2.6978417266187065	34.355286399192536
2.757793764988011	34.70855412566238
2.8177458033573157	35.061821852132226
2.8776978417266204	35.41508957860207
2.937649880095925	35.755740600555136
2.9976019184652296	36.0963916225082
3.0575539568345342	36.424425939944484
3.117505995203839	36.75246025738077
3.1774580335731435	37.08049457481705
3.237410071942448	37.395912187736556
3.2973621103117527	37.71132980065606
3.3573141486810574	38.01413070905878
3.417266187050362	38.316931617461506
3.4772182254196666	38.61973252586423
3.5371702637889713	38.92253343426695
3.597122302158276	39.212717638152895
3.6570743405275805	39.49028513752206
3.717026378896885	39.76785263689122
3.7769784172661898	40.04542013626038
3.8369304556354944	40.322987635629545
3.896882494004799	40.58793843048193
3.9568345323741037	40.85288922533431
4.016786570743408	41.11784002018669
4.076738609112712	41.38279081503907
4.136690647482016	41.635124905374674
4.19664268585132	41.887458995710276
4.256594724220625	42.13979308604588
4.316546762589929	42.39212717638148
4.376498800959233	42.6318445622003
4.436450839328537	42.87156194801912
4.496402877697841	43.11127933383794
4.5563549160671455	43.35099671965676
4.61630695443645	43.590714105475584
4.676258992805754	43.817814786777625
4.736211031175058	44.044915468079665
4.796163069544362	44.259399444864925
4.856115107913666	44.473883421650186
4.916067146282971	44.688367398435446
4.976019184652275	44.89023467070393
5.035971223021579	45.09210194297242
5.095923261390883	45.29396921524091
5.155875299760187	45.49583648750939
5.2158273381294915	45.69770375977788
5.275779376498796	45.89957103204637
5.3357314148681	46.101438304314854
5.395683453237404	46.30330557658334
5.455635491606708	46.49255614433505
5.515587529976012	46.681806712086754
5.575539568345317	46.87105727983846
5.635491606714621	47.06030784759017
5.695443645083925	47.24955841534187
5.755395683453229	47.43880898309358
5.815347721822533	47.615442846328506
5.8752997601918375	47.79207670956343
5.935251798561142	47.96871057279836
5.995203836930446	48.145344436033284
6.05515587529975	48.32197829926821
6.115107913669054	48.498612162503136
6.1750599520383584	48.67524602573806
6.235011990407663	48.85187988897299
6.294964028776967	49.028513752207914
6.354916067146271	49.20514761544284
6.414868105515575	49.369164774160986
6.474820143884879	49.53318193287913
6.5347721822541835	49.69719909159728
6.594724220623488	49.86121625031542
6.654676258992792	50.02523340903357
6.714628297362096	50.189250567751714
6.7745803357314	50.35326772646986
6.8345323741007045	50.504668180671224
6.894484412470009	50.65606863487259
6.954436450839313	50.807469089073955
7.014388489208617	50.95886954327532
7.074340527577921	51.110269997476685
7.134292565947225	51.24905374716127
7.19424460431653	51.387837496845854
7.254196642685834	51.52662124653044
7.314148681055138	51.665404996215024
7.374100719424442	51.80418874589961
7.434052757793746	51.94297249558419
7.4940047961630505	52.08175624526878
7.553956834532355	52.22053999495336
7.613908872901659	52.35932374463795
7.673860911270963	52.49810749432253
7.733812949640267	52.63689124400712
7.793764988009571	52.7756749936917
7.853717026378876	52.901842038859506
7.91366906474818	53.02800908402731
7.973621103117484	53.154176129195115
8.033573141486789	53.28034317436292
8.093525179856094	53.40651021953072
8.1534772182254	53.53267726469853
8.213429256594704	53.65884430986633
8.27338129496401	53.785011355034136
8.333333333333314	53.91117840020194
8.39328537170262	54.037345445369745
8.453237410071925	54.16351249053755
8.51318944844123	54.28967953570535
8.573141486810535	54.41584658087316
8.63309352517984	54.54201362604096
8.693045563549145	54.668180671208766
8.75299760191845	54.79434771637657
8.812949640287755	54.920514761544375
8.87290167865706	55.0340651021954
8.932853717026365	55.14761544284642
8.99280575539567	55.26116578349745
9.052757793764975	55.37471612414847
9.11270983213428	55.488266464799494
9.172661870503585	55.60181680545052
9.23261390887289	55.71536714610154
9.292565947242196	55.828917486752566
9.3525179856115	55.94246782740359
9.412470023980806	56.056018168054614
9.47242206235011	56.16956850870564
9.532374100719416	56.28311884935666
9.592326139088721	56.396669190007685
9.652278177458026	56.51021953065871
9.712230215827331	56.62376987130973
9.772182254196636	56.73732021196076
9.832134292565941	56.85087055261178
9.892086330935246	56.964420893262805
9.952038369304551	57.07797123391383
10.011990407673856	57.19152157456485
10.071942446043161	57.305071915215876
10.131894484412467	57.4186222558669
10.191846522781772	57.532172596517924
10.251798561151077	57.64572293716895
10.311750599520382	57.75927327781997
10.371702637889687	57.872823618470996
10.431654676258992	57.98637395912202
10.491606714628297	58.09992429977304
10.551558752997602	58.20085793590729
10.611510791366907	58.30179157204153
10.671462829736212	58.402725208175774
10.731414868105517	58.50365884431002
10.791366906474822	58.60459248044426
10.851318944844127	58.705526116578504
10.911270983213432	58.80645975271275
10.971223021582738	58.90739338884699
11.031175059952043	59.008327024981234
11.091127098321348	59.10926066111548
11.151079136690653	59.21019429724972
11.211031175059958	59.311127933383965
11.270983213429263	59.41206156951821
11.330935251798568	59.51299520565245
11.390887290167873	59.613928841786695
11.450839328537178	59.71486247792094
11.510791366906483	59.81579611405518
11.570743405275788	59.916729750189425
11.630695443645093	60.01766338632367
11.690647482014398	60.11859702245791
11.750599520383703	60.219530658592156
11.810551558753009	60.3204642947264
11.870503597122314	60.42139793086064
11.930455635491619	60.522331566994886
11.990407673860924	60.62326520312913
12.050359712230229	60.72419883926337
12.110311750599534	60.825132475397616
12.170263788968839	60.92606611153186
12.230215827338144	61.0269997476661
12.29016786570745	61.115316679283566
12.350119904076754	61.20363361090103
12.41007194244606	61.29195054251849
12.470023980815364	61.380267474135955
12.52997601918467	61.46858440575342
12.589928057553974	61.55690133737088
12.64988009592328	61.645218268988344
12.709832134292585	61.73353520060581
12.76978417266189	61.82185213222327
12.829736211031195	61.91016906384073
12.8896882494005	61.998485995458196
12.949640287769805	62.08680292707566
13.00959232613911	62.17511985869312
13.069544364508415	62.263436790310585
13.12949640287772	62.35175372192805
13.189448441247025	62.44007065354551
13.24940047961633	62.528387585162974
13.309352517985635	62.61670451678044
13.36930455635494	62.7050214483979
13.429256594724245	62.79333838001536
13.48920863309355	62.88165531163283
13.549160671462856	62.96997224325029
13.60911270983216	63.05828917486775
13.669064748201466	63.146606106485216
13.72901678657077	63.23492303810268
13.788968824940076	63.32323996972014
13.848920863309381	63.411556901337605
13.908872901678686	63.49987383295507
13.968824940047991	63.58819076457253
14.028776978417296	63.676507696189994
14.088729016786601	63.76482462780746
14.148681055155906	63.85314155942492
14.208633093525211	63.94145849104238
14.268585131894516	64.02977542265984
14.328537170263822	64.10547564976052
14.388489208633127	64.1811758768612
14.448441247002432	64.25687610396189
14.508393285371737	64.33257633106257
14.568345323741042	64.40827655816325
14.628297362110347	64.48397678526393
14.688249400479652	64.55967701236462
14.748201438848957	64.6353772394653
14.808153477218262	64.71107746656598
14.868105515587567	64.78677769366666
14.928057553956872	64.86247792076735
14.988009592326177	64.93817814786803
15.047961630695482	65.01387837496871
15.107913669064787	65.0895786020694
15.167865707434093	65.16527882917008
15.227817745803398	65.24097905627076
15.287769784172703	65.31667928337144
15.347721822542008	65.39237951047213
15.407673860911313	65.46807973757281
15.467625899280618	65.54377996467349
15.527577937649923	65.61948019177417
15.587529976019228	65.69518041887486
15.647482014388533	65.77088064597554
15.707434052757838	65.84658087307622
15.767386091127143	65.9222811001769
15.827338129496448	65.99798132727759
15.887290167865753	66.07368155437827
15.947242206235059	66.14938178147895
16.007194244604364	66.22508200857963
16.067146282973667	66.30078223568032
16.12709832134297	66.376482462781
16.187050359712273	66.45218268988168
16.247002398081577	66.52788291698236
16.30695443645088	66.60358314408305
16.366906474820183	66.67928337118373
16.426858513189487	66.75498359828441
16.48681055155879	66.8306838253851
16.546762589928093	66.90638405248578
16.606714628297397	66.98208427958646
16.6666666666667	67.05778450668714
16.726618705036003	67.13348473378782
16.786570743405306	67.2091849608885
16.84652278177461	67.28488518798919
16.906474820143913	67.36058541508987
16.966426858513216	67.43628564219055
17.02637889688252	67.51198586929124
17.086330935251823	67.58768609639192
17.146282973621126	67.6633863234926
17.20623501199043	67.73908655059329
17.266187050359733	67.81478677769397
17.326139088729036	67.89048700479465
17.38609112709834	67.96618723189533
17.446043165467643	68.04188745899602
17.505995203836946	68.1175876860967
17.56594724220625	68.19328791319738
17.625899280575553	68.26898814029806
17.685851318944856	68.34468836739875
17.74580335731416	68.42038859449943
17.805755395683462	68.49608882160011
17.865707434052766	68.5717890487008
17.92565947242207	68.63487257128469
17.985611510791372	68.69795609386858
18.045563549160676	68.76103961645248
18.10551558752998	68.82412313903637
18.165467625899282	68.88720666162027
18.225419664268586	68.95029018420416
18.28537170263789	69.01337370678806
18.345323741007192	69.07645722937195
18.405275779376495	69.13954075195585
18.4652278177458	69.20262427453974
18.525179856115102	69.26570779712364
18.585131894484405	69.32879131970753
18.64508393285371	69.39187484229143
18.705035971223012	69.45495836487532
18.764988009592315	69.51804188745922
18.82494004796162	69.58112541004311
18.88489208633092	69.64420893262701
18.944844124700225	69.7072924552109
19.00479616306953	69.7703759777948
19.06474820143883	69.8334595003787
19.124700239808135	69.89654302296259
19.18465227817744	69.95962654554648
19.24460431654674	70.02271006813038
19.304556354916045	70.08579359071427
19.364508393285348	70.14887711329817
19.42446043165465	70.21196063588206
19.484412470023955	70.27504415846596
19.544364508393258	70.33812768104985
19.60431654676256	70.40121120363375
19.664268585131865	70.46429472621764
19.724220623501168	70.52737824880154
19.78417266187047	70.59046177138543
19.844124700239774	70.65354529396933
19.904076738609078	70.71662881655323
19.96402877697838	70.77971233913712
20.023980815347684	70.84279586172102
20.083932853716988	70.90587938430491
20.14388489208629	70.9689629068888
20.203836930455594	71.0320464294727
20.263788968824898	71.0951299520566
20.3237410071942	71.15821347464049
20.383693045563504	71.22129699722439
20.443645083932807	71.28438051980828
20.50359712230211	71.34746404239218
20.563549160671414	71.41054756497607
20.623501199040717	71.47363108755997
20.68345323741002	71.53671461014386
20.743405275779324	71.59979813272776
20.803357314148627	71.66288165531165
20.86330935251793	71.72596517789555
20.923261390887234	71.78904870047944
20.983213429256537	71.85213222306334
21.04316546762584	71.91521574564723
21.103117505995144	71.97829926823113
21.163069544364447	72.04138279081502
21.22302158273375	72.10446631339892
21.282973621103054	72.16754983598281
21.342925659472357	72.2306333585667
21.40287769784166	72.2937168811506
21.462829736210963	72.3568004037345
21.522781774580267	72.41988392631839
21.58273381294957	72.48296744890229
21.642685851318873	72.54605097148618
21.702637889688177	72.60913449407008
21.76258992805748	72.67221801665397
21.822541966426783	72.73530153923787
21.882494004796087	72.79838506182176
21.94244604316539	72.86146858440566
22.002398081534693	72.92455210698955
22.062350119903996	72.98763562957345
22.1223021582733	73.05071915215734
22.182254196642603	73.11380267474124
22.242206235011906	73.17688619732513
22.30215827338121	73.22735301539225
22.362110311750513	73.27781983345938
22.422062350119816	73.3282866515265
22.48201438848912	73.37875346959362
22.541966426858423	73.42922028766074
22.601918465227726	73.47968710572786
22.66187050359703	73.53015392379498
22.721822541966333	73.5806207418621
22.781774580335636	73.63108755992923
22.84172661870494	73.68155437799635
22.901678657074243	73.73202119606347
22.961630695443546	73.78248801413059
23.02158273381285	73.83295483219771
23.081534772182152	73.88342165026484
23.141486810551456	73.93388846833196
23.20143884892076	73.98435528639908
23.261390887290062	74.0348221044662
23.321342925659366	74.08528892253332
23.38129496402867	74.13575574060044
23.441247002397972	74.18622255866757
23.501199040767276	74.23668937673469
23.56115107913658	74.28715619480181
23.621103117505882	74.33762301286893
23.681055155875185	74.38808983093605
23.74100719424449	74.43855664900317
23.800959232613792	74.4890234670703
23.860911270983095	74.53949028513742
23.9208633093524	74.58995710320454
23.980815347721702	74.64042392127166
24.040767386091005	74.69089073933878
24.10071942446031	74.7413575574059
24.16067146282961	74.79182437547303
24.220623501198915	74.84229119354015
24.28057553956822	74.89275801160727
24.34052757793752	74.94322482967439
24.400479616306825	74.99369164774151
24.46043165467613	75.04415846580864
24.52038369304543	75.09462528387576
24.580335731414735	75.14509210194288
24.640287769784038	75.19555892001
24.70023980815334	75.24602573807712
24.760191846522645	75.29649255614424
24.820143884891948	75.34695937421137
24.88009592326125	75.39742619227849
24.940047961630555	75.44789301034561
24.999999999999858	75.49835982841273
25.05995203836916	75.54882664647985
25.119904076738464	75.59929346454697
25.179856115107768	75.6497602826141
25.23980815347707	75.70022710068122
25.299760191846374	75.75069391874834
25.359712230215678	75.80116073681546
25.41966426858498	75.85162755488258
25.479616306954284	75.9020943729497
25.539568345323588	75.95256119101683
25.59952038369289	76.00302800908395
25.659472422062194	76.05349482715107
25.719424460431497	76.10396164521819
25.7793764988008	76.15442846328531
25.839328537170104	76.20489528135244
25.899280575539407	76.25536209941956
25.95923261390871	76.30582891748668
26.019184652278014	76.3562957355538
26.079136690647317	76.40676255362092
26.13908872901662	76.45722937168804
26.199040767385924	76.50769618975517
26.258992805755227	76.55816300782229
26.31894484412453	76.60862982588941
26.378896882493834	76.65909664395653
26.438848920863137	76.70956346202365
26.49880095923244	76.76003028009077
26.558752997601744	76.8104970981579
26.618705035971047	76.86096391622502
26.67865707434035	76.91143073429214
26.738609112709653	76.96189755235926
26.798561151078957	77.01236437042638
26.85851318944826	77.0628311884935
26.918465227817563	77.11329800656063
26.978417266186867	77.16376482462775
27.03836930455617	77.21423164269487
27.098321342925473	77.26469846076199
27.158273381294777	77.31516527882911
27.21822541966408	77.36563209689623
27.278177458033383	77.41609891496336
27.338129496402686	77.46656573303048
27.39808153477199	77.5170325510976
27.458033573141293	77.56749936916472
27.517985611510596	77.61796618723184
27.5779376498799	77.66843300529897
27.637889688249203	77.71889982336609
27.697841726618506	77.76936664143321
27.75779376498781	77.81983345950033
27.817745803357113	77.87030027756745
27.877697841726416	77.92076709563457
27.93764988009572	77.9712339137017
27.997601918465023	78.02170073176882
28.057553956834326	78.07216754983594
28.11750599520363	78.12263436790306
28.177458033572933	78.17310118597018
28.237410071942236	78.2235680040373
28.29736211031154	78.27403482210443
28.357314148680842	78.32450164017155
28.417266187050146	78.37496845823867
28.47721822541945	78.42543527630579
28.537170263788752	78.47590209437291
28.597122302158056	78.52636891244003
28.65707434052736	78.56421902599037
28.717026378896662	78.6020691395407
28.776978417265966	78.63991925309104
28.83693045563527	78.67776936664137
28.896882494004572	78.7156194801917
28.956834532373875	78.75346959374204
29.01678657074318	78.79131970729237
29.076738609112482	78.82916982084271
29.136690647481785	78.86701993439304
29.19664268585109	78.90487004794338
29.256594724220392	78.94272016149371
29.316546762589695	78.98057027504404
29.376498800959	79.01842038859438
29.4364508393283	79.05627050214471
29.496402877697605	79.09412061569505
29.55635491606691	79.13197072924538
29.61630695443621	79.16982084279572
29.676258992805515	79.20767095634605
29.73621103117482	79.24552106989638
29.79616306954412	79.28337118344672
29.856115107913425	79.32122129699705
29.916067146282728	79.35907141054739
29.97601918465203	79.39692152409772
30.035971223021335	79.43477163764805
30.095923261390638	79.47262175119839
30.15587529975994	79.51047186474872
30.215827338129245	79.54832197829906
30.275779376498548	79.58617209184939
30.33573141486785	79.62402220539973
30.395683453237154	79.66187231895006
30.455635491606458	79.6997224325004
30.51558752997576	79.73757254605073
30.575539568345064	79.77542265960106
30.635491606714368	79.8132727731514
30.69544364508367	79.85112288670173
30.755395683452974	79.88897300025207
30.815347721822278	79.9268231138024
30.87529976019158	79.96467322735273
30.935251798560884	80.00252334090307
30.995203836930187	80.0403734544534
31.05515587529949	80.07822356800374
31.115107913668794	80.11607368155407
31.175059952038097	80.1539237951044
31.2350119904074	80.19177390865474
31.294964028776704	80.22962402220507
31.354916067146007	80.2674741357554
31.41486810551531	80.30532424930574
31.474820143884614	80.34317436285608
31.534772182253917	80.38102447640641
31.59472422062322	80.41887458995674
31.654676258992524	80.45672470350708
31.714628297361827	80.49457481705741
31.77458033573113	80.53242493060775
31.834532374100434	80.57027504415808
31.894484412469737	80.60812515770841
31.95443645083904	80.64597527125875
32.01438848920834	80.68382538480908
32.07434052757765	80.72167549835942
32.13429256594695	80.75952561190975
32.19424460431625	80.79737572546009
32.25419664268556	80.83522583901042
32.31414868105486	80.87307595256075
32.37410071942416	80.91092606611109
32.43405275779347	80.94877617966142
32.49400479616277	80.98662629321176
32.55395683453207	81.02447640676209
32.613908872901376	81.06232652031242
32.67386091127068	81.10017663386276
32.73381294963998	81.1380267474131
32.793764988009286	81.17587686096343
32.85371702637859	81.21372697451376
32.91366906474789	81.2515770880641
32.973621103117196	81.28942720161443
33.0335731414865	81.32727731516476
33.0935251798558	81.3651274287151
33.153477218225106	81.40297754226543
33.21342925659441	81.44082765581577
33.27338129496371	81.4786777693661
33.333333333333016	81.51652788291644
33.39328537170232	81.55437799646677
33.45323741007162	81.5922281100171
33.513189448440926	81.63007822356744
33.57314148681023	81.66792833711777
33.63309352517953	81.7057784506681
33.693045563548836	81.74362856421844
33.75299760191814	81.78147867776877
33.81294964028744	81.81932879131911
33.872901678656746	81.85717890486944
33.93285371702605	81.89502901841978
33.99280575539535	81.93287913197011
34.052757793764656	81.97072924552045
34.11270983213396	82.00857935907078
34.17266187050326	82.04642947262111
34.232613908872565	82.08427958617145
34.29256594724187	82.12212969972178
34.35251798561117	82.15997981327212
34.412470023980475	82.19782992682245
34.47242206234978	82.23568004037278
34.53237410071908	82.27353015392312
34.592326139088385	82.31138026747345
34.65227817745769	82.34923038102379
34.71223021582699	82.38708049457412
34.772182254196295	82.42493060812446
34.8321342925656	82.46278072167479
34.8920863309349	82.50063083522512
34.952038369304205	82.53848094877546
35.01199040767351	82.57633106232579
35.07194244604281	82.61418117587613
35.131894484412115	82.65203128942646
35.19184652278142	82.6898814029768
35.25179856115072	82.72773151652713
35.311750599520025	82.76558163007746
35.37170263788933	82.8034317436278
35.43165467625863	82.84128185717813
35.491606714627935	82.87913197072847
35.55155875299724	82.9169820842788
35.61151079136654	82.95483219782913
35.671462829735844	82.99268231137947
35.73141486810515	83.01791572041303
35.79136690647445	83.04314912944659
35.851318944843754	83.06838253848015
35.91127098321306	83.09361594751371
35.97122302158236	83.11884935654727
36.031175059951664	83.14408276558083
36.09112709832097	83.1693161746144
36.15107913669027	83.19454958364796
36.211031175059574	83.21978299268152
36.27098321342888	83.24501640171508
36.33093525179818	83.27024981074864
36.390887290167484	83.2954832197822
36.45083932853679	83.32071662881576
36.51079136690609	83.34595003784932
36.570743405275394	83.37118344688288
36.6306954436447	83.39641685591644
36.690647482014	83.42165026495
36.750599520383304	83.44688367398356
36.81055155875261	83.47211708301712
36.87050359712191	83.49735049205069
36.930455635491214	83.52258390108425
36.99040767386052	83.54781731011781
37.05035971222982	83.57305071915137
37.110311750599124	83.59828412818493
37.17026378896843	83.62351753721849
37.23021582733773	83.64875094625205
37.29016786570703	83.67398435528561
37.35011990407634	83.69921776431917
37.41007194244564	83.72445117335273
37.47002398081494	83.7496845823863
37.52997601918425	83.77491799141985
37.58992805755355	83.80015140045342
37.64988009592285	83.82538480948698
37.70983213429216	83.85061821852054
37.76978417266146	83.8758516275541
37.82973621103076	83.90108503658766
37.889688249400066	83.92631844562122
37.94964028776937	83.95155185465478
38.00959232613867	83.97678526368834
38.069544364507976	84.0020186727219
38.12949640287728	84.02725208175546
38.18944844124658	84.05248549078902
38.249400479615886	84.07771889982259
38.30935251798519	84.10295230885615
38.36930455635449	84.1281857178897
38.429256594723796	84.15341912692327
38.4892086330931	84.17865253595683
38.5491606714624	84.20388594499039
38.609112709831706	84.22911935402395
38.66906474820101	84.25435276305751
38.72901678657031	84.27958617209107
38.788968824939616	84.30481958112463
38.84892086330892	84.3300529901582
38.90887290167822	84.35528639919175
38.968824940047526	84.38051980822532
39.02877697841683	84.40575321725888
39.08872901678613	84.43098662629244
39.148681055155436	84.456220035326
39.20863309352474	84.48145344435956
39.26858513189404	84.50668685339312
39.328537170263346	84.53192026242668
39.38848920863265	84.55715367146024
39.44844124700195	84.5823870804938
39.508393285371255	84.60762048952736
39.56834532374056	84.63285389856092
39.62829736210986	84.65808730759449
39.688249400479165	84.68332071662805
39.74820143884847	84.7085541256616
39.80815347721777	84.73378753469517
39.868105515587075	84.75902094372873
39.92805755395638	84.78425435276229
39.98800959232568	84.80948776179585
40.047961630694985	84.83472117082941
40.10791366906429	84.85995457986297
40.16786570743359	84.88518798889653
40.227817745802895	84.9104213979301
40.2877697841722	84.93565480696365
40.3477218225415	84.96088821599722
40.407673860910805	84.98612162503078
40.46762589928011	85.01135503406434
40.52757793764941	85.0365884430979
40.587529976018715	85.06182185213146
40.64748201438802	85.08705526116502
40.70743405275732	85.11228867019858
40.767386091126625	85.13752207923214
40.82733812949593	85.1627554882657
40.88729016786523	85.18798889729926
40.947242206234534	85.21322230633282
41.00719424460384	85.23845571536638
41.06714628297314	85.26368912439995
41.127098321342444	85.2889225334335
41.18705035971175	85.31415594246707
41.24700239808105	85.33938935150063
41.306954436450354	85.36462276053419
41.36690647481966	85.38985616956775
41.42685851318896	85.41508957860131
41.486810551558264	85.44032298763487
41.54676258992757	85.46555639666843
41.60671462829687	85.490789805702
41.666666666666174	85.51602321473555
41.72661870503548	85.54125662376912
41.78657074340478	85.56649003280268
41.846522781774084	85.59172344183624
41.90647482014339	85.6169568508698
41.96642685851269	85.64219025990336
42.026378896881994	85.66742366893692
42.0863309352513	85.69265707797048
42.1462829736206	85.71789048700404
42.206235011989904	85.7431238960376
42.26618705035921	85.76835730507116
42.32613908872851	85.79359071410472
42.386091127097814	85.81882412313828
42.44604316546712	85.84405753217185
42.50599520383642	85.8692909412054
42.56594724220572	85.89452435023897
42.62589928057503	85.91975775927253
42.68585131894433	85.94499116830609
42.74580335731363	85.97022457733965
42.80575539568294	85.99545798637321
42.86570743405224	86.02069139540677
42.92565947242154	86.04592480444033
42.98561151079085	86.0711582134739
43.04556354916015	86.09639162250745
43.10551558752945	86.12162503154102
43.165467625898756	86.14685844057458
43.22541966426806	86.17209184960814
43.28537170263736	86.1973252586417
43.345323741006666	86.22255866767526
43.40527577937597	86.24779207670882
43.46522781774527	86.27302548574238
43.525179856114576	86.29825889477594
43.58513189448388	86.3234923038095
43.64508393285318	86.34872571284306
43.705035971222486	86.37395912187662
43.76498800959179	86.39919253091018
43.82494004796109	86.42442593994375
43.884892086330396	86.4496593489773
43.9448441246997	86.47489275801087
44.004796163069	86.50012616704443
44.064748201438306	86.52535957607799
44.12470023980761	86.55059298511155
44.18465227817691	86.57582639414511
44.244604316546216	86.60105980317867
44.30455635491552	86.62629321221223
44.36450839328482	86.6515266212458
44.424460431654126	86.67676003027935
44.48441247002343	86.70199343931291
44.54436450839273	86.72722684834648
44.604316546762036	86.75246025738004
44.66426858513134	86.7776936664136
44.72422062350064	86.80292707544716
44.784172661869945	86.82816048448072
44.84412470023925	86.85339389351428
44.90407673860855	86.87862730254784
44.964028776977855	86.9038607115814
45.02398081534716	86.92909412061496
45.08393285371646	86.95432752964852
45.143884892085765	86.97956093868208
45.20383693045507	87.00479434771565
45.26378896882437	87.0300277567492
45.323741007193675	87.05526116578277
45.38369304556298	87.08049457481633
45.44364508393228	87.10572798384989
45.503597122301585	87.13096139288345
45.56354916067089	87.15619480191701
45.62350119904019	87.18142821095057
45.683453237409495	87.20666161998413
45.7434052757788	87.23189502901769
45.8033573141481	87.25712843805125
45.863309352517405	87.28236184708481
45.92326139088671	87.30759525611838
45.98321342925601	87.33282866515194
46.043165467625315	87.3580620741855
46.10311750599462	87.38329548321906
46.16306954436392	87.40852889225262
46.223021582733224	87.43376230128618
46.28297362110253	87.45899571031974
46.34292565947183	87.4842291193533
46.402877697841134	87.50946252838686
46.46282973621044	87.53469593742042
46.52278177457974	87.55992934645398
46.582733812949044	87.58516275548754
46.64268585131835	87.6103961645211
46.70263788968765	87.63562957355467
46.762589928056954	87.66086298258823
46.82254196642626	87.68609639162179
46.88249400479556	87.71132980065535
46.942446043164864	87.73656320968891
47.00239808153417	87.76179661872247
47.06235011990347	87.78703002775603
47.122302158272774	87.81226343678959
47.18225419664208	87.83749684582315
47.24220623501138	87.86273025485671
47.302158273380684	87.88796366389028
47.36211031174999	87.91319707292384
47.42206235011929	87.9384304819574
47.482014388488594	87.96366389099096
47.5419664268579	87.98889730002452
47.6019184652272	88.01413070905808
47.661870503596504	88.03936411809164
47.72182254196581	88.0645975271252
47.78177458033511	88.08983093615876
47.84172661870441	88.11506434519232
47.90167865707372	88.14029775422588
47.96163069544302	88.16553116325944
48.02158273381232	88.190764572293
48.08153477218163	88.21599798132657
48.14148681055093	88.24123139036013
48.20143884892023	88.26646479939369
48.26139088728954	88.29169820842725
48.32134292565884	88.31693161746081
48.38129496402814	88.34216502649437
48.441247002397446	88.36739843552793
48.50119904076675	88.39263184456149
48.56115107913605	88.41786525359505
48.621103117505356	88.44309866262861
48.68105515587466	88.46833207166218
48.74100719424396	88.49356548069574
48.800959232613266	88.5187988897293
48.86091127098257	88.54403229876286
48.92086330935187	88.56926570779642
48.980815347721176	88.59449911682998
49.04076738609048	88.61973252586354
49.10071942445978	88.6449659348971
49.160671462829086	88.67019934393066
49.22062350119839	88.69543275296422
49.28057553956769	88.72066616199778
49.340527577936996	88.74589957103134
49.4004796163063	88.7711329800649
49.4604316546756	88.79636638909847
49.520383693044906	88.82159979813203
49.58033573141421	88.84683320716559
49.64028776978351	88.87206661619915
49.700239808152816	88.89730002523271
49.76019184652212	88.92253343426627
49.82014388489142	88.94776684329983
49.880095923260725	88.97300025233339
49.94004796163003	88.99823366136695
49.99999999999933	89.02346707040051
50.059952038368635	89.04870047943407
50.11990407673794	89.07393388846764
50.17985611510724	89.0991672975012
50.239808153476545	89.12440070653476
50.29976019184585	89.14963411556832
50.35971223021515	89.17486752460188
50.419664268584455	89.20010093363544
50.47961630695376	89.225334342669
50.53956834532306	89.25056775170256
50.599520383692365	89.27580116073612
50.65947242206167	89.30103456976968
50.71942446043097	89.32626797880324
50.779376498800275	89.3515013878368
50.83932853716958	89.37673479687037
50.89928057553888	89.40196820590393
50.959232613908185	89.42720161493749
51.01918465227749	89.45243502397105
51.07913669064679	89.47766843300461
51.139088729016095	89.50290184203817
51.1990407673854	89.52813525107173
51.2589928057547	89.55336866010529
51.318944844124005	89.57860206913885
51.37889688249331	89.60383547817241
51.43884892086261	89.62906888720597
51.498800959231914	89.65430229623954
51.55875299760122	89.6795357052731
51.61870503597052	89.70476911430666
51.678657074339824	89.73000252334022
51.73860911270913	89.75523593237378
51.79856115107843	89.78046934140734
51.858513189447734	89.8057027504409
51.91846522781704	89.83093615947446
51.97841726618634	89.85616956850802
52.038369304555644	89.88140297754158
52.09832134292495	89.90663638657514
52.15827338129425	89.9318697956087
52.218225419663554	89.94448650012548
52.27817745803286	89.95710320464225
52.33812949640216	89.96971990915902
52.398081534771464	89.9823366136758
52.45803357314077	89.99495331819257
52.51798561151007	90.00757002270934
52.577937649879374	90.02018672722612
52.63788968824868	90.03280343174289
52.69784172661798	90.04542013625966
52.757793764987284	90.05803684077644
52.81774580335659	90.07065354529321
52.87769784172589	90.08327024980998
52.937649880095194	90.09588695432676
52.9976019184645	90.10850365884353
53.0575539568338	90.1211203633603
53.1175059952031	90.13373706787708
53.17745803357241	90.14635377239385
53.23741007194171	90.15897047691062
53.29736211031101	90.1715871814274
53.35731414868032	90.18420388594417
53.41726618704962	90.19682059046094
53.47721822541892	90.20943729497772
53.53717026378823	90.22205399949449
53.59712230215753	90.23467070401126
53.65707434052683	90.24728740852804
53.717026378896136	90.25990411304481
53.77697841726544	90.27252081756158
53.83693045563474	90.28513752207836
53.896882494004046	90.29775422659513
53.95683453237335	90.3103709311119
54.01678657074265	90.32298763562868
54.076738609111956	90.33560434014545
54.13669064748126	90.34822104466222
54.19664268585056	90.360837749179
54.256594724219866	90.37345445369577
54.31654676258917	90.38607115821254
54.37649880095847	90.39868786272932
54.436450839327776	90.41130456724609
54.49640287769708	90.42392127176286
54.55635491606638	90.43653797627964
54.616306954435686	90.44915468079641
54.67625899280499	90.46177138531318
54.73621103117429	90.47438808982996
54.796163069543596	90.48700479434673
54.8561151079129	90.4996214988635
54.9160671462822	90.51223820338028
54.976019184651506	90.52485490789705
55.03597122302081	90.53747161241382
55.09592326139011	90.5500883169306
55.155875299759415	90.56270502144737
55.21582733812872	90.57532172596414
55.27577937649802	90.58793843048092
55.335731414867325	90.60055513499769
55.39568345323663	90.61317183951446
55.45563549160593	90.62578854403124
55.515587529975235	90.63840524854801
55.57553956834454	90.65102195306478
55.63549160671384	90.66363865758156
55.695443645083145	90.67625536209833
55.75539568345245	90.6888720666151
55.81534772182175	90.70148877113188
55.875299760191055	90.71410547564865
55.93525179856036	90.72672218016542
55.99520383692966	90.7393388846822
56.055155875298965	90.75195558919897
56.11510791366827	90.76457229371574
56.17505995203757	90.77718899823252
56.235011990406875	90.78980570274929
56.29496402877618	90.80242240726606
56.35491606714548	90.81503911178284
56.414868105514785	90.82765581629961
56.47482014388409	90.84027252081638
56.53477218225339	90.85288922533316
56.594724220622695	90.86550592984993
56.654676258992	90.8781226343667
56.7146282973613	90.89073933888348
56.774580335730604	90.90335604340025
56.83453237409991	90.91597274791702
56.89448441246921	90.9285894524338
56.954436450838514	90.94120615695057
57.01438848920782	90.95382286146734
57.07434052757712	90.96643956598412
57.134292565946424	90.97905627050089
57.19424460431573	90.99167297501766
57.25419664268503	91.00428967953444
57.314148681054334	91.01690638405121
57.37410071942364	91.02952308856798
57.43405275779294	91.04213979308476
57.494004796162244	91.05475649760153
57.55395683453155	91.0673732021183
57.61390887290085	91.07998990663508
57.673860911270154	91.09260661115185
57.73381294963946	91.10522331566862
57.79376498800876	91.1178400201854
57.853717026378064	91.13045672470217
57.91366906474737	91.14307342921894
57.97362110311667	91.15569013373572
58.033573141485974	91.16830683825249
58.09352517985528	91.18092354276926
58.15347721822458	91.19354024728604
58.213429256593884	91.20615695180281
58.27338129496319	91.21877365631958
58.33333333333249	91.23139036083636
58.39328537170179	91.24400706535313
58.4532374100711	91.2566237698699
58.5131894484404	91.26924047438668
58.5731414868097	91.28185717890345
58.63309352517901	91.29447388342022
58.69304556354831	91.307090587937
58.75299760191761	91.31970729245377
58.81294964028692	91.33232399697054
58.87290167865622	91.34494070148732
58.93285371702552	91.35755740600409
58.992805755394826	91.37017411052086
59.05275779376413	91.38279081503764
59.11270983213343	91.39540751955441
59.172661870502736	91.40802422407118
59.23261390887204	91.42064092858796
59.29256594724134	91.43325763310473
59.352517985610646	91.4458743376215
59.41247002397995	91.45849104213828
59.47242206234925	91.47110774665505
59.532374100718556	91.48372445117182
59.59232613908786	91.4963411556886
59.65227817745716	91.50895786020537
59.712230215826466	91.52157456472214
59.77218225419577	91.53419126923892
59.83213429256507	91.54680797375569
59.892086330934376	91.55942467827246
59.95203836930368	91.57204138278924
60.01199040767298	91.58465808730601
60.071942446042286	91.59727479182278
60.13189448441159	91.60989149633956
60.19184652278089	91.62250820085633
60.251798561150196	91.6351249053731
60.3117505995195	91.64774160988988
60.3717026378888	91.66035831440665
60.431654676258105	91.67297501892342
60.49160671462741	91.6855917234402
60.55155875299671	91.69820842795697
60.611510791366015	91.71082513247374
60.67146282973532	91.72344183699052
60.73141486810462	91.73605854150729
60.791366906473925	91.74867524602406
60.85131894484323	91.76129195054084
60.91127098321253	91.77390865505761
60.971223021581835	91.78652535957438
61.03117505995114	91.79914206409116
61.09112709832044	91.81175876860793
61.151079136689745	91.8243754731247
61.21103117505905	91.83699217764148
61.27098321342835	91.84960888215825
61.330935251797655	91.86222558667502
61.39088729016696	91.8748422911918
61.45083932853626	91.88745899570857
61.510791366905565	91.90007570022534
61.57074340527487	91.91269240474212
61.63069544364417	91.92530910925889
61.690647482013475	91.93792581377566
61.75059952038278	91.95054251829244
61.81055155875208	91.96315922280921
61.870503597121385	91.97577592732598
61.93045563549069	91.98839263184276
61.99040767385999	92.00100933635953
62.050359712229294	92.0136260408763
62.1103117505986	92.02624274539308
62.1702637889679	92.03885944990985
62.230215827337204	92.05147615442662
62.29016786570651	92.0640928589434
62.35011990407581	92.07670956346017
62.410071942445114	92.08932626797694
62.47002398081442	92.10194297249372
62.52997601918372	92.11455967701049
62.589928057553024	92.12717638152726
62.64988009592233	92.13979308604404
62.70983213429163	92.15240979056081
62.769784172660934	92.16502649507758
62.82973621103024	92.17764319959436
62.88968824939954	92.19025990411113
62.949640287768844	92.2028766086279
63.00959232613815	92.21549331314468
63.06954436450745	92.22811001766145
63.129496402876754	92.24072672217822
63.18944844124606	92.253343426695
63.24940047961536	92.26596013121177
63.309352517984664	92.27857683572854
63.36930455635397	92.29119354024532
63.42925659472327	92.30381024476209
63.489208633092574	92.31642694927886
63.54916067146188	92.32904365379564
63.60911270983118	92.34166035831241
63.66906474820048	92.35427706282918
63.72901678656979	92.36689376734596
63.78896882493909	92.37951047186273
63.84892086330839	92.3921271763795
63.9088729016777	92.40474388089628
63.968824940047	92.41736058541305
64.0287769784163	92.42997728992982
64.0887290167856	92.4425939944466
64.14868105515491	92.45521069896337
64.20863309352421	92.46782740348014
64.26858513189352	92.48044410799692
64.32853717026282	92.49306081251369
64.38848920863212	92.50567751703046
64.44844124700143	92.51829422154724
64.50839328537073	92.53091092606401
64.56834532374003	92.54352763058078
64.62829736210934	92.55614433509756
64.68824940047864	92.56876103961433
64.74820143884794	92.5813777441311
64.80815347721725	92.59399444864788
64.86810551558655	92.60661115316465
64.92805755395585	92.61922785768142
64.98800959232516	92.6318445621982
65.04796163069446	92.64446126671497
65.10791366906376	92.65707797123174
65.16786570743307	92.66969467574852
65.22781774580237	92.68231138026529
65.28776978417167	92.69492808478206
65.34772182254098	92.70754478929884
65.40767386091028	92.72016149381561
65.46762589927958	92.73277819833238
65.52757793764889	92.74539490284916
65.58752997601819	92.75801160736593
65.64748201438749	92.7706283118827
65.7074340527568	92.78324501639948
65.7673860911261	92.79586172091625
65.8273381294954	92.80847842543302
65.8872901678647	92.8210951299498
65.94724220623401	92.83371183446657
66.00719424460331	92.84632853898334
66.06714628297262	92.85894524350012
66.12709832134192	92.87156194801689
66.18705035971122	92.88417865253366
66.24700239808053	92.89679535705044
66.30695443644983	92.90941206156721
66.36690647481913	92.92202876608398
66.42685851318844	92.93464547060076
66.48681055155774	92.94726217511753
66.54676258992704	92.9598788796343
66.60671462829634	92.97249558415108
66.66666666666565	92.98511228866785
66.72661870503495	92.99772899318462
66.78657074340425	93.0103456977014
66.84652278177356	93.02296240221817
66.90647482014286	93.03557910673494
66.96642685851216	93.04819581125172
67.02637889688147	93.06081251576849
67.08633093525077	93.07342922028526
67.14628297362007	93.08604592480204
67.20623501198938	93.09866262931881
67.26618705035868	93.11127933383558
67.32613908872798	93.12389603835236
67.38609112709729	93.13651274286913
67.44604316546659	93.1491294473859
67.5059952038359	93.16174615190268
67.5659472422052	93.17436285641945
67.6258992805745	93.18697956093622
67.6858513189438	93.199596265453
67.74580335731311	93.21221296996977
67.80575539568241	93.22482967448654
67.86570743405171	93.23744637900332
67.92565947242102	93.25006308352009
67.98561151079032	93.26267978803686
68.04556354915962	93.27529649255364
68.10551558752893	93.28791319707041
68.16546762589823	93.30052990158718
68.22541966426753	93.31314660610396
68.28537170263684	93.32576331062073
68.34532374100614	93.3383800151375
68.40527577937544	93.35099671965428
68.46522781774475	93.36361342417105
68.52517985611405	93.37623012868782
68.58513189448335	93.3888468332046
68.64508393285266	93.40146353772137
68.70503597122196	93.41408024223814
68.76498800959126	93.42669694675492
68.82494004796057	93.43931365127169
68.88489208632987	93.45193035578846
68.94484412469917	93.46454706030524
69.00479616306848	93.47716376482201
69.06474820143778	93.48978046933878
69.12470023980708	93.50239717385556
69.18465227817639	93.51501387837233
69.24460431654569	93.5276305828891
69.304556354915	93.54024728740588
69.3645083932843	93.55286399192265
69.4244604316536	93.56548069643942
69.4844124700229	93.5780974009562
69.5443645083922	93.59071410547297
69.60431654676151	93.60333080998974
69.66426858513081	93.61594751450652
69.72422062350012	93.62856421902329
69.78417266186942	93.64118092354006
69.84412470023872	93.65379762805684
69.90407673860803	93.66641433257361
69.96402877697733	93.67903103709038
70.02398081534663	93.69164774160716
70.08393285371594	93.70426444612393
70.14388489208524	93.7168811506407
70.20383693045454	93.72949785515748
70.26378896882385	93.74211455967425
70.32374100719315	93.75473126419102
70.38369304556245	93.7673479687078
70.44364508393176	93.77996467322457
70.50359712230106	93.79258137774134
70.56354916067036	93.80519808225812
70.62350119903967	93.81781478677489
70.68345323740897	93.83043149129166
70.74340527577827	93.84304819580844
70.80335731414758	93.85566490032521
70.86330935251688	93.86828160484198
70.92326139088618	93.88089830935876
70.98321342925549	93.89351501387553
71.04316546762479	93.9061317183923
71.10311750599409	93.91874842290908
71.1630695443634	93.93136512742585
71.2230215827327	93.94398183194262
71.282973621102	93.9565985364594
71.3429256594713	93.96921524097617
71.40287769784061	93.98183194549294
71.46282973620991	93.99444865000972
71.52278177457922	94.00706535452649
71.58273381294852	94.01968205904326
71.64268585131782	94.03229876356004
71.70263788968713	94.04491546807681
71.76258992805643	94.05753217259358
71.82254196642573	94.07014887711036
71.88249400479503	94.08276558162713
71.94244604316434	94.0953822861439
72.00239808153364	94.10799899066068
72.06235011990294	94.12061569517745
72.12230215827225	94.13323239969422
72.18225419664155	94.145849104211
72.24220623501085	94.15846580872777
72.30215827338016	94.17108251324454
72.36211031174946	94.18369921776132
72.42206235011876	94.19631592227809
72.48201438848807	94.20893262679486
72.54196642685737	94.22154933131164
72.60191846522667	94.23416603582841
72.66187050359598	94.24678274034518
72.72182254196528	94.25939944486196
72.78177458033458	94.27201614937873
72.84172661870389	94.2846328538955
72.90167865707319	94.29724955841228
72.9616306954425	94.30986626292905
73.0215827338118	94.32248296744582
73.0815347721811	94.3350996719626
73.1414868105504	94.34771637647937
73.20143884891971	94.36033308099614
73.26139088728901	94.37294978551292
73.32134292565831	94.38556649002969
73.38129496402762	94.39818319454646
73.44124700239692	94.41079989906324
73.50119904076622	94.42341660358001
73.56115107913553	94.43603330809678
73.62110311750483	94.44865001261356
73.68105515587413	94.46126671713033
73.74100719424344	94.4738834216471
73.80095923261274	94.48650012616388
73.86091127098204	94.49911683068065
73.92086330935135	94.51173353519742
73.98081534772065	94.5243502397142
74.04076738608995	94.53696694423097
74.10071942445926	94.54958364874774
74.16067146282856	94.56220035326452
74.22062350119786	94.57481705778129
74.28057553956717	94.58743376229806
74.34052757793647	94.60005046681484
74.40047961630577	94.61266717133161
74.46043165467508	94.62528387584838
74.52038369304438	94.63790058036516
74.58033573141368	94.65051728488193
74.64028776978299	94.6631339893987
74.70023980815229	94.67575069391548
74.7601918465216	94.68836739843225
74.8201438848909	94.70098410294902
74.8800959232602	94.7136008074658
74.9400479616295	94.72621751198257
74.9999999999988	94.73883421649934
75.05995203836811	94.75145092101612
75.11990407673741	94.76406762553289
75.17985611510672	94.77668433004966
75.23980815347602	94.78930103456644
75.29976019184532	94.80191773908321
75.35971223021463	94.81453444359998
75.41966426858393	94.82715114811676
75.47961630695323	94.83976785263353
75.53956834532254	94.8523845571503
75.59952038369184	94.86500126166708
75.65947242206114	94.87761796618385
75.71942446043045	94.89023467070062
75.77937649879975	94.9028513752174
75.83932853716905	94.91546807973417
75.89928057553836	94.92808478425094
75.95923261390766	94.94070148876771
76.01918465227696	94.95331819328449
76.07913669064627	94.96593489780126
76.13908872901557	94.97855160231803
76.19904076738487	94.99116830683481
76.25899280575418	95.00378501135158
76.31894484412348	95.01640171586835
76.37889688249278	95.02901842038513
76.43884892086209	95.0416351249019
76.49880095923139	95.05425182941867
76.55875299760069	95.06686853393545
76.61870503597	95.07948523845222
76.6786570743393	95.092101942969
76.7386091127086	95.10471864748577
76.7985611510779	95.11733535200254
76.85851318944721	95.12995205651931
76.91846522781651	95.14256876103609
76.97841726618582	95.15518546555286
77.03836930455512	95.16780217006963
77.09832134292442	95.18041887458641
77.15827338129372	95.19303557910318
77.21822541966303	95.20565228361995
77.27817745803233	95.21826898813673
77.33812949640163	95.2308856926535
77.39808153477094	95.24350239717027
77.45803357314024	95.25611910168705
77.51798561150954	95.26873580620382
77.57793764987885	95.2813525107206
77.63788968824815	95.29396921523737
77.69784172661745	95.30658591975414
77.75779376498676	95.31920262427091
77.81774580335606	95.33181932878769
77.87769784172536	95.34443603330446
77.93764988009467	95.35705273782123
77.99760191846397	95.36966944233801
78.05755395683327	95.38228614685478
78.11750599520258	95.39490285137155
78.17745803357188	95.40751955588833
78.23741007194118	95.4201362604051
78.29736211031049	95.43275296492187
78.35731414867979	95.44536966943865
78.4172661870491	95.45798637395542
78.4772182254184	95.4706030784722
78.5371702637877	95.48321978298897
78.597122302157	95.49583648750574
78.65707434052631	95.50845319202251
78.71702637889561	95.52106989653929
78.77697841726491	95.53368660105606
78.83693045563422	95.54630330557283
78.89688249400352	95.55892001008961
78.95683453237282	95.57153671460638
79.01678657074213	95.58415341912315
79.07673860911143	95.59677012363993
79.13669064748073	95.6093868281567
79.19664268585004	95.62200353267347
79.25659472421934	95.63462023719025
79.31654676258864	95.64723694170702
79.37649880095795	95.6598536462238
79.43645083932725	95.67247035074057
79.49640287769655	95.68508705525734
79.55635491606586	95.69770375977411
79.61630695443516	95.71032046429089
79.67625899280446	95.72293716880766
79.73621103117377	95.73555387332443
79.79616306954307	95.74817057784121
79.85611510791237	95.76078728235798
79.91606714628168	95.77340398687475
79.97601918465098	95.78602069139153
80.03597122302028	95.7986373959083
80.09592326138959	95.81125410042507
80.15587529975889	95.82387080494185
80.2158273381282	95.83648750945862
80.2757793764975	95.8491042139754
80.3357314148668	95.86172091849217
80.3956834532361	95.87433762300894
80.4556354916054	95.88695432752571
80.51558752997471	95.89957103204249
80.57553956834401	95.91218773655926
80.63549160671332	95.92480444107603
80.69544364508262	95.93742114559281
80.75539568345192	95.95003785010958
80.81534772182123	95.96265455462635
80.87529976019053	95.97527125914313
80.93525179855983	95.9878879636599
80.99520383692914	96.00050466817667
81.05515587529844	96.01312137269345
81.11510791366774	96.02573807721022
81.17505995203705	96.038354781727
81.23501199040635	96.05097148624377
81.29496402877565	96.06358819076054
81.35491606714496	96.07620489527731
81.41486810551426	96.08882159979409
81.47482014388356	96.10143830431086
81.53477218225287	96.11405500882763
81.59472422062217	96.12667171334441
81.65467625899147	96.13928841786118
81.71462829736078	96.15190512237795
81.77458033573008	96.16452182689473
81.83453237409938	96.1771385314115
81.89448441246869	96.18975523592827
81.95443645083799	96.20237194044505
82.01438848920729	96.21498864496182
82.0743405275766	96.2276053494786
82.1342925659459	96.24022205399537
82.1942446043152	96.25283875851214
82.2541966426845	96.26545546302891
82.31414868105381	96.27807216754569
82.37410071942311	96.29068887206246
82.43405275779241	96.30330557657923
82.49400479616172	96.31592228109601
82.55395683453102	96.32853898561278
82.61390887290032	96.34115569012955
82.67386091126963	96.35377239464633
82.73381294963893	96.3663890991631
82.79376498800823	96.37900580367987
82.85371702637754	96.39162250819665
82.91366906474684	96.40423921271342
82.97362110311614	96.4168559172302
83.03357314148545	96.42947262174697
83.09352517985475	96.44208932626374
83.15347721822405	96.45470603078051
83.21342925659336	96.46732273529729
83.27338129496266	96.47993943981406
83.33333333333196	96.49255614433083
83.39328537170127	96.50517284884761
83.45323741007057	96.51778955336438
83.51318944843987	96.53040625788115
83.57314148680918	96.54302296239793
83.63309352517848	96.5556396669147
83.69304556354778	96.56825637143147
83.75299760191709	96.58087307594825
83.81294964028639	96.59348978046502
83.8729016786557	96.6061064849818
83.932853717025	96.61872318949857
83.9928057553943	96.63133989401534
84.0527577937636	96.64395659853211
84.11270983213291	96.65657330304889
84.17266187050221	96.66919000756566
84.23261390887151	96.68180671208243
84.29256594724082	96.69442341659921
84.35251798561012	96.70704012111598
84.41247002397942	96.71965682563275
84.47242206234873	96.73227353014953
84.53237410071803	96.7448902346663
84.59232613908733	96.75750693918307
84.65227817745664	96.77012364369985
84.71223021582594	96.78274034821662
84.77218225419524	96.7953570527334
84.83213429256455	96.80797375725017
84.89208633093385	96.82059046176694
84.95203836930315	96.83320716628371
85.01199040767246	96.84582387080049
85.07194244604176	96.85844057531726
85.13189448441106	96.87105727983403
85.19184652278037	96.8836739843508
85.25179856114967	96.89629068886758
85.31175059951897	96.90890739338435
85.37170263788828	96.92152409790113
85.43165467625758	96.9341408024179
85.49160671462688	96.94675750693467
85.55155875299619	96.95937421145145
85.61151079136549	96.97199091596822
85.67146282973479	96.984607620485
85.7314148681041	96.99722432500177
85.7913669064734	97.00984102951854
85.8513189448427	97.02245773403531
85.911270983212	97.03507443855209
85.97122302158131	97.04769114306886
86.03117505995061	97.06030784758563
86.09112709831992	97.0729245521024
86.15107913668922	97.08554125661918
86.21103117505852	97.09815796113595
86.27098321342783	97.11077466565273
86.33093525179713	97.1233913701695
86.39088729016643	97.13600807468627
86.45083932853574	97.14862477920305
86.51079136690504	97.16124148371982
86.57074340527434	97.1738581882366
86.63069544364365	97.18647489275337
86.69064748201295	97.19909159727014
86.75059952038225	97.21170830178691
86.81055155875156	97.22432500630369
86.87050359712086	97.23694171082046
86.93045563549016	97.24955841533723
86.99040767385947	97.262175119854
87.05035971222877	97.27479182437078
87.11031175059807	97.28740852888755
87.17026378896738	97.30002523340433
87.23021582733668	97.3126419379211
87.29016786570598	97.32525864243787
87.35011990407529	97.33787534695465
87.41007194244459	97.35049205147142
87.47002398081389	97.3631087559882
87.5299760191832	97.37572546050497
87.5899280575525	97.38834216502174
87.6498800959218	97.40095886953851
87.7098321342911	97.41357557405529
87.76978417266041	97.42619227857206
87.82973621102971	97.43880898308883
87.88968824939901	97.4514256876056
87.94964028776832	97.46404239212238
88.00959232613762	97.47665909663915
88.06954436450692	97.48927580115593
88.12949640287623	97.5018925056727
88.18944844124553	97.51450921018947
88.24940047961483	97.52712591470625
88.30935251798414	97.53974261922302
88.36930455635344	97.5523593237398
88.42925659472274	97.56497602825657
88.48920863309205	97.57759273277334
88.54916067146135	97.59020943729011
88.60911270983065	97.60282614180689
88.66906474819996	97.61544284632366
88.72901678656926	97.62805955084043
88.78896882493856	97.6406762553572
88.84892086330787	97.65329295987398
88.90887290167717	97.66590966439075
88.96882494004647	97.67852636890753
89.02877697841578	97.6911430734243
89.08872901678508	97.70375977794107
89.14868105515438	97.71637648245785
89.20863309352369	97.72899318697462
89.26858513189299	97.7416098914914
89.3285371702623	97.75422659600817
89.3884892086316	97.76684330052494
89.4484412470009	97.77946000504171
89.5083932853702	97.79207670955849
89.5683453237395	97.80469341407526
89.62829736210881	97.81731011859203
89.68824940047811	97.8299268231088
89.74820143884742	97.84254352762558
89.80815347721672	97.85516023214235
89.86810551558602	97.86777693665913
89.92805755395533	97.8803936411759
89.98800959232463	97.89301034569267
90.04796163069393	97.90562705020945
90.10791366906324	97.91824375472622
90.16786570743254	97.930860459243
90.22781774580184	97.94347716375977
90.28776978417115	97.95609386827654
90.34772182254045	97.96871057279331
90.40767386090975	97.98132727731009
90.46762589927906	97.99394398182686
90.52757793764836	98.00656068634363
90.58752997601766	98.0191773908604
90.64748201438697	98.03179409537718
90.70743405275627	98.04441079989395
90.76738609112557	98.05702750441073
90.82733812949488	98.0696442089275
90.88729016786418	98.08226091344427
90.94724220623348	98.09487761796105
91.00719424460279	98.10749432247782
91.06714628297209	98.12011102699459
91.12709832134139	98.13272773151137
91.1870503597107	98.14534443602814
91.24700239808	98.15796114054491
91.3069544364493	98.17057784506169
91.3669064748186	98.18319454957846
91.42685851318791	98.19581125409523
91.48681055155721	98.208427958612
91.54676258992652	98.22104466312878
91.60671462829582	98.23366136764555
91.66666666666512	98.24627807216233
91.72661870503443	98.2588947766791
91.78657074340373	98.27151148119587
91.84652278177303	98.28412818571265
91.90647482014234	98.29674489022942
91.96642685851164	98.30936159474619
92.02637889688094	98.32197829926297
92.08633093525025	98.33459500377974
92.14628297361955	98.34721170829651
92.20623501198885	98.35982841281329
92.26618705035816	98.37244511733006
92.32613908872746	98.38506182184683
92.38609112709676	98.3976785263636
92.44604316546607	98.41029523088038
92.50599520383537	98.42291193539715
92.56594724220467	98.43552863991393
92.62589928057398	98.4481453444307
92.68585131894328	98.46076204894747
92.74580335731258	98.47337875346425
92.80575539568189	98.48599545798102
92.86570743405119	98.49861216249779
92.92565947242049	98.51122886701457
92.9856115107898	98.52384557153134
93.0455635491591	98.53646227604811
93.1055155875284	98.54907898056489
93.1654676258977	98.56169568508166
93.22541966426701	98.57431238959843
93.28537170263631	98.5869290941152
93.34532374100561	98.59954579863198
93.40527577937492	98.61216250314875
93.46522781774422	98.62477920766553
93.52517985611352	98.6373959121823
93.58513189448283	98.65001261669907
93.64508393285213	98.66262932121585
93.70503597122143	98.67524602573262
93.76498800959074	98.68786273024939
93.82494004796004	98.70047943476617
93.88489208632934	98.71309613928294
93.94484412469865	98.72571284379971
94.00479616306795	98.73832954831649
94.06474820143725	98.75094625283326
94.12470023980656	98.76356295735003
94.18465227817586	98.7761796618668
94.24460431654516	98.78879636638358
94.30455635491447	98.80141307090035
94.36450839328377	98.81402977541713
94.42446043165307	98.8266464799339
94.48441247002238	98.83926318445067
94.54436450839168	98.85187988896745
94.60431654676098	98.86449659348422
94.66426858513029	98.87711329800099
94.72422062349959	98.88973000251777
94.7841726618689	98.90234670703454
94.8441247002382	98.91496341155131
94.9040767386075	98.92758011606809
94.9640287769768	98.94019682058486
95.0239808153461	98.95281352510163
95.08393285371541	98.9654302296184
95.14388489208471	98.97804693413518
95.20383693045402	98.99066363865195
95.26378896882332	99.00328034316873
95.32374100719262	99.0158970476855
95.38369304556193	99.02851375220227
95.44364508393123	99.04113045671905
95.50359712230053	99.05374716123582
95.56354916066984	99.06636386575259
95.62350119903914	99.07898057026937
95.68345323740844	99.09159727478614
95.74340527577775	99.10421397930291
95.80335731414705	99.11683068381969
95.86330935251635	99.12944738833646
95.92326139088566	99.14206409285323
95.98321342925496	99.15468079737
96.04316546762426	99.16729750188678
96.10311750599357	99.17991420640355
96.16306954436287	99.19253091092033
96.22302158273217	99.2051476154371
96.28297362110148	99.21776431995387
96.34292565947078	99.23038102447065
96.40287769784008	99.24299772898742
96.46282973620939	99.25561443350419
96.52278177457869	99.26823113802097
96.58273381294799	99.28084784253774
96.6426858513173	99.29346454705451
96.7026378896866	99.30608125157129
96.7625899280559	99.31869795608806
96.8225419664252	99.33131466060483
96.88249400479451	99.3439313651216
96.94244604316381	99.35654806963838
97.00239808153312	99.36916477415515
97.06235011990242	99.38178147867193
97.12230215827172	99.3943981831887
97.18225419664103	99.40701488770547
97.24220623501033	99.41963159222225
97.30215827337963	99.43224829673902
97.36211031174894	99.44486500125579
97.42206235011824	99.45748170577257
97.48201438848754	99.47009841028934
97.54196642685685	99.48271511480611
97.60191846522615	99.49533181932289
97.66187050359545	99.50794852383966
97.72182254196476	99.52056522835643
97.78177458033406	99.5331819328732
97.84172661870336	99.54579863738998
97.90167865707267	99.55841534190675
97.96163069544197	99.57103204642353
98.02158273381127	99.5836487509403
98.08153477218058	99.59626545545707
98.14148681054988	99.60888215997385
98.20143884891918	99.62149886449062
98.26139088728848	99.63411556900739
98.32134292565779	99.64673227352417
98.38129496402709	99.65934897804094
98.4412470023964	99.67196568255771
98.5011990407657	99.68458238707449
98.561151079135	99.69719909159126
98.6211031175043	99.70981579610803
98.68105515587361	99.7224325006248
98.74100719424291	99.73504920514158
98.80095923261221	99.74766590965835
98.86091127098152	99.76028261417513
98.92086330935082	99.7728993186919
98.98081534772012	99.78551602320867
99.04076738608943	99.79813272772545
99.10071942445873	99.81074943224222
99.16067146282803	99.82336613675899
99.22062350119734	99.83598284127577
99.28057553956664	99.84859954579254
99.34052757793594	99.86121625030931
99.40047961630525	99.87383295482609
99.46043165467455	99.88644965934286
99.52038369304385	99.89906636385963
99.58033573141316	99.9116830683764
99.64028776978246	99.92429977289318
99.70023980815176	99.93691647740995
99.76019184652107	99.94953318192672
99.82014388489037	99.9621498864435
99.88009592325967	99.97476659096027
99.94004796162898	99.98738329547704
99.99999999999828	99.99999999999382


==> xp.009.fe.distrib.train.ex.dat <==
0.09442870632672333	5.31276401013799
0.18885741265344666	8.736682155261429
0.28328611898017	12.037688913920961
0.3777148253068933	14.949720735942927
0.47214353163361666	17.618276541819206
0.56657223796034	20.174774711348917
0.6610009442870632	22.65470994086173
0.7554296506137865	25.132298413592416
0.8498583569405098	27.51308316906036
0.9442870632672331	29.84194593072374
1.0387157695939564	32.01122923120248
1.1331444759206797	34.09485590913358
1.227573182247403	35.96492771989111
1.3220018885741263	37.75667652304515
1.4164305949008495	39.53962498826621
1.5108593012275728	41.16944757345348
1.6052880075542961	42.77844269219938
1.6997167138810194	44.211724396883504
1.7941454202077427	45.643246033981036
1.888574126534466	46.97356378484933
1.9830028328611893	48.154862480052564
2.077431539187913	49.323254012954095
2.1718602455146363	50.467591288838825
2.26628895184136	51.57320707781845
2.3607176581680833	52.67060921806064
2.455146364494807	53.76097108795644
2.5495750708215303	54.755115929785035
2.644003777148254	55.696752088613536
2.7384324834749774	56.50814324603398
2.832861189801701	57.301053693795176
2.9272898961284244	57.998627147282455
3.021718602455148	58.68094668168591
3.1161473087818714	59.30489064113395
3.210576015108595	59.91827419506242
3.3050047214353184	60.48794940392378
3.399433427762042	61.05498451140524
3.4938621340887654	61.56041725335586
3.588290840415489	62.04326246127851
3.6827195467422125	62.51672064207265
3.777148253068936	62.96407115366563
3.8715769593956595	63.41112832066084
3.966005665722383	63.85642542006946
4.060434372049106	64.28734863418755
4.154863078375829	64.7091781657749
4.249291784702552	65.09316624425045
4.343720491029275	65.47451422134611
4.438149197355998	65.83738148878251
4.532577903682721	66.19555524265466
4.6270066100094445	66.55079555054915
4.7214353163361675	66.88432835820896
4.815864022662891	67.21610109828218
4.910292728989614	67.53966018961796
5.004721435316337	67.84532526049001
5.09915014164306	68.14277668262463
5.193578847969783	68.43788134797711
5.288007554296506	68.73151929034077
5.382436260623229	69.01459682718485
5.476864966949952	69.29386088425797
5.571293673276675	69.57253825213556
5.665722379603398	69.83977518070029
5.760151085930121	70.10261194029852
5.854579792256844	70.36398197690792
5.949008498583567	70.62183187834414
6.0434372049102905	70.87352154322727
6.1378659112370135	71.10321036327797
6.232294617563737	71.3308457711443
6.32672332389046	71.55496104383744
6.421152030217183	71.77526283675962
6.515580736543906	71.98735098094436
6.610009442870629	72.19885243593356
6.704438149197352	72.40536703276075
6.798866855524075	72.61158828499018
6.893295561850798	72.81575612503524
6.987724268177521	73.01875058668924
7.082152974504244	73.22057166995216
7.176581680830967	73.41652586125977
7.27101038715769	73.61071998498079
7.365439093484413	73.80080728433309
7.4598677998111365	73.99060123908762
7.5542965061378595	74.17922181545109
7.648725212464583	74.36461560123912
7.743153918791306	74.54912935323387
7.837582625118029	74.73188303764202
7.932011331444752	74.91405003285463
8.026440037771476	75.09621702806724
8.1208687440982	75.27486388810667
8.215297450424924	75.4526307143528
8.309726156751648	75.63039754059892
8.404154863078372	75.80464423167186
8.498583569405096	75.97683751056043
8.59301227573182	76.14756406646018
8.687440982058543	76.31653055477332
8.781869688385267	76.48256359710882
8.876298394711991	76.64712991645548
8.970727101038715	76.80905613442225
9.06515580736544	76.96100863606497
9.159584513692163	77.11237444851217
9.254013220018887	77.2634469163616
9.348441926345611	77.41363935041774
9.442870632672335	77.56295175068058
9.537299338999059	77.71021073875906
9.631728045325783	77.856883037642
9.726156751652507	78.00150192434059
9.82058545797923	78.14553412184364
9.915014164305955	78.28839294095563
10.009442870632679	78.42919834788326
10.103871576959403	78.56765699802875
10.198300283286127	78.70582230357648
10.29272898961285	78.84193419693986
10.387157695939575	78.97716605650993
10.481586402266299	79.1115178822867
10.576015108593023	79.24498967427019
10.670443814919746	79.3781681216559
10.76487252124647	79.51017319065055
10.859301227573194	79.64188491504743
10.953729933899918	79.77271660565101
11.048158640226642	79.90237491786354
11.142587346553366	80.0317398854783
11.23701605288009	80.16081150849529
11.331444759206814	80.2895897869145
11.425873465533538	80.41455458556277
11.520302171860262	80.53863935041774
11.614730878186986	80.66096404768611
11.70915958451371	80.78182202196565
11.803588290840434	80.90209330704967
11.898016997167158	81.02148455834039
11.992445703493882	81.14058246503335
12.086874409820606	81.25938702712853
12.18130311614733	81.37789824462594
12.275731822474054	81.49464939453676
12.370160528800778	81.60934713226322
12.464589235127502	81.72375152539192
12.559017941454226	81.83522247254295
12.65344664778095	81.94610673049846
12.747875354107673	82.0558176100629
12.842304060434397	82.16406176663851
12.936732766761121	82.27230592321412
13.031161473087845	82.37790997840983
13.12559017941457	82.48263399981225
13.220018885741293	82.5870646766169
13.314447592068017	82.69090866422603
13.408876298394741	82.79416596263962
13.503305004721465	82.89566319346662
13.597733711048189	82.99686707969585
13.692162417374913	83.09777762132731
13.786591123701637	83.19839481836101
13.881019830028361	83.29901201539471
13.975448536355085	83.39904252323288
14.069877242681809	83.49877968647328
14.164305949008533	83.59734347132262
14.258734655335257	83.69502722237866
14.35316336166198	83.79212428423916
14.447592067988705	83.88892800150191
14.542020774315429	83.98573171876465
14.636449480642153	84.08194874683187
14.730878186968877	84.17787243030132
14.8253068932956	84.273502769173
14.919735599622324	84.36825307425138
15.014164305949048	84.4600699333521
15.108593012275772	84.55130010325729
15.203021718602496	84.64253027316248
15.29745042492922	84.73141368628555
15.391879131255944	84.81971041021308
15.486307837582668	84.9080071341406
15.580736543909392	84.99601051347037
15.675165250236116	85.08372054820236
15.76959395656284	85.16937717075001
15.864022662889564	85.25474044869988
15.958451369216288	85.33922369285645
16.052880075543012	85.42341359241526
16.147308781869736	85.50760349197407
16.24173748819646	85.59120670233735
16.336166194523184	85.6742232235051
16.430594900849908	85.75694640007508
16.52502360717663	85.83966957664506
16.619452313503356	85.9218060640195
16.71388101983008	86.00364920679618
16.808309726156804	86.08490566037733
16.902738432483527	86.16586876936071
16.99716713881025	86.24624518914857
17.091595845136975	86.32632826433866
17.1860245514637	86.40611799493098
17.280453257790423	86.48561438092554
17.374881964117147	86.56423073312679
17.46931067044387	86.64226039613251
17.563739376770595	86.71999671454047
17.65816808309732	86.79773303294843
17.752596789424043	86.87458931756309
17.847025495750767	86.95085891298223
17.94145420207749	87.02712850840136
18.035882908404215	87.10310475922273
18.13031161473094	87.17878766544634
18.224740321057663	87.25329719327887
18.319169027384387	87.3269266873181
18.41359773371111	87.39938280296629
18.508026440037835	87.47183891861447
18.60245514636456	87.54341500046934
18.696883852691283	87.61499108232421
18.791312559018007	87.68422040739696
18.88574126534473	87.75286304327417
18.980169971671454	87.82150567915139
19.07459867799818	87.88985497043083
19.169027384324902	87.95761757251475
19.263456090651626	88.02538017459867
19.35788479697835	88.09108936449823
19.452313503305074	88.15621186520225
19.546742209631798	88.22074767671074
19.641170915958522	88.2846967990237
19.735599622285246	88.34717919834785
19.83002832861197	88.40966159767198
19.924457034938694	88.47155730780058
20.018885741265418	88.53345301792918
20.113314447592142	88.59534872805777
20.207743153918866	88.65724443818637
20.30217186024559	88.7179667699239
20.396600566572314	88.77839575706368
20.491029272899038	88.83882474420345
20.58545797922576	88.89896038674546
20.679886685552486	88.9588026846897
20.77431539187921	89.01805829343841
20.868744098205934	89.07702055758936
20.963172804532658	89.13451609875148
21.05760151085938	89.19171829531582
21.152030217186105	89.24892049188017
21.24645892351283	89.30612268844452
21.340887629839553	89.36332488500886
21.435316336166277	89.42052708157321
21.529745042493	89.4774359335398
21.624173748819725	89.53170468412648
21.71860245514645	89.58509340091987
21.813031161473173	89.63848211771327
21.907459867799897	89.69128414531113
22.00188857412662	89.744086172909
22.096317280453345	89.79659485590909
22.19074598678007	89.84851684971365
22.285174693106793	89.90014549892044
22.379603399433517	89.95177414812723
22.47403210576024	90.00310945273625
22.568460812086965	90.05239134516093
22.66288951841369	90.10137989298784
22.757318224740413	90.15007509621698
22.851746931067137	90.19847695484835
22.94617563739386	90.24658546888195
23.040604343720585	90.29469398291555
23.13503305004731	90.34280249694915
23.229461756374032	90.39061766638498
23.323890462700756	90.43784614662529
23.41831916902748	90.4850746268656
23.512747875354204	90.53171641791037
23.60717658168093	90.57835820895515
23.701605288007652	90.62499999999993
23.796033994334376	90.67134844644694
23.8904627006611	90.71740354829619
23.984891406987824	90.76228527175437
24.079320113314548	90.80687365061478
24.173748819641272	90.85087534027966
24.268177525967996	90.89458368534677
24.36260623229472	90.93799868581613
24.457034938621444	90.98141368628548
24.551463644948168	91.02453534215707
24.64589235127489	91.06765699802865
24.740321057601616	91.11048530930248
24.83474976392834	91.15302027597853
24.929178470255064	91.19555524265459
25.023607176581788	91.23809020933065
25.11803588290851	91.28033183140894
25.212464589235235	91.32257345348724
25.30689329556196	91.36481507556553
25.401322001888683	91.40705669764382
25.495750708215407	91.44900497512435
25.59017941454213	91.49095325260488
25.684608120868855	91.53231484088987
25.77903682719558	91.57367642917485
25.873465533522303	91.61474467286207
25.967894239849027	91.6558129165493
26.06232294617575	91.69629447104099
26.156751652502475	91.73648268093491
26.2511803588292	91.77637754623107
26.345609065155923	91.81568572233171
26.440037771482647	91.85470055383458
26.53446647780937	91.89371538533744
26.628895184136095	91.93243687224255
26.72332389046282	91.97086501454987
26.817752596789543	92.0092931568572
26.912181303116267	92.04772129916452
27.00661000944299	92.08614944147185
27.101038715769715	92.1242842391814
27.19546742209644	92.16241903689097
27.289896128423162	92.20055383460053
27.384324834749886	92.23868863231009
27.47875354107661	92.27653008542188
27.573182247403334	92.31437153853368
27.66761095373006	92.35221299164547
27.762039660056782	92.3897611001595
27.856468366383506	92.42730920867353
27.95089707271023	92.4645639725898
28.045325779036954	92.50181873650607
28.139754485363678	92.53907350042233
28.234183191690402	92.57603491974083
28.328611898017126	92.61299633905934
28.42304060434385	92.64995775837784
28.517469310670574	92.68691917769634
28.611898016997298	92.72388059701484
28.706326723324022	92.76084201633334
28.800755429650746	92.79721674645631
28.89518413597747	92.83359147657929
28.989612842304194	92.8696728621045
29.084041548630918	92.90546090303194
29.17847025495764	92.94124894395938
29.272898961284366	92.97674364028906
29.36732766761109	93.0116516474232
29.461756373937813	93.04626630995956
29.556185080264537	93.08088097249593
29.65061378659126	93.11520229043454
29.745042492917985	93.14952360837314
29.83947119924471	93.18355158171399
29.933899905571433	93.21757955505483
30.028328611898157	93.25160752839567
30.12275731822488	93.28563550173651
30.217186024551605	93.31937013047958
30.31161473087833	93.35310475922266
30.406043437205053	93.38683938796574
30.500472143531777	93.42028067211105
30.5949008498585	93.45372195625636
30.689329556185225	93.48716324040167
30.78375826251195	93.52031117994922
30.878186968838673	93.55345911949676
30.972615675165397	93.58631371444655
31.06704438149212	93.61916830939633
31.161473087818845	93.65202290434611
31.25590179414557	93.68458415469813
31.350330500472293	93.71714540505015
31.444759206799016	93.74970665540216
31.53918791312574	93.78226790575418
31.633616619452464	93.81453581150843
31.72804532577919	93.84680371726269
31.822474032105912	93.87907162301694
31.916902738432636	93.91104618417343
32.01133144475936	93.94302074532992
32.10576015108608	93.9749953064864
32.200188857412805	94.00667652304512
32.29461756373953	94.03835773960382
32.38904627006625	94.06974561156477
32.483474976392976	94.10113348352571
32.5779036827197	94.1322280108889
32.672332389046424	94.16332253825207
32.76676109537315	94.19441706561526
32.86118980169987	94.22521824838067
32.955618508026596	94.25543274195056
33.05004721435332	94.28564723552044
33.144475920680044	94.31586172909033
33.23890462700677	94.34578287806245
33.33333333333349	94.37570402703457
33.427762039660216	94.4056251760067
33.52219074598694	94.43554632497882
33.616619452313664	94.46546747395094
33.71104815864039	94.49450858912977
33.80547686496711	94.52325635971083
33.899905571293836	94.55200413029189
33.99433427762056	94.58045855627518
34.088762983947284	94.60891298225846
34.18319169027401	94.63707406364398
34.27762039660073	94.6652351450295
34.372049102927456	94.69310288181725
34.46647780925418	94.72097061860501
34.5609065155809	94.74883835539276
34.65533522190763	94.77670609218052
34.74976392823435	94.80428048437051
34.844192634561075	94.8318548765605
34.9386213408878	94.85942926875049
35.03305004721452	94.88671031634271
35.12747875354125	94.91399136393494
35.22190745986797	94.9409790669294
35.316336166194695	94.96796676992386
35.41076487252142	94.99466112832056
35.50519357884814	95.02135548671725
35.59962228517487	95.04775650051619
35.69405099150159	95.07415751431512
35.788479697828315	95.10026518351629
35.88290840415504	95.12637285271745
35.97733711048176	95.15218717732085
36.07176581680849	95.17800150192426
36.16619452313521	95.20381582652766
36.260623229461935	95.22963015113106
36.35505193578866	95.25544447573446
36.44948064211538	95.28125880033787
36.54390934844211	95.30707312494127
36.63833805476883	95.3325941049469
36.732766761095554	95.35811508495254
36.82719546742228	95.38363606495818
36.921624173749	95.40886370036606
37.016052880075726	95.43379799117615
37.11048158640245	95.45814559279071
37.204910292729174	95.48249319440528
37.2993389990559	95.50684079601984
37.39376770538262	95.53089505303664
37.488196411709346	95.55494931005344
37.58262511803607	95.57900356707025
37.677053824362794	95.60305782408705
37.77148253068952	95.62711208110385
37.86591123701624	95.65087299352288
37.960339943342966	95.67463390594192
38.05476864966969	95.69810147376319
38.149197355996414	95.72156904158446
38.24362606232314	95.74503660940573
38.33805476864986	95.76821083262924
38.432483474976586	95.79138505585274
38.52691218130331	95.81426593447848
38.62134088763003	95.83714681310423
38.71576959395676	95.86002769172997
38.81019830028348	95.88261522575795
38.904627006610205	95.90520275978592
38.99905571293693	95.92749694921613
39.09348441926365	95.94979113864635
39.18791312559038	95.97208532807656
39.2823418319171	95.99437951750677
39.376770538243825	96.01667370693698
39.47119924457055	96.0389678963672
39.56562795089727	96.06126208579741
39.660056657224	96.08355627522762
39.75448536355072	96.10585046465783
39.848914069877445	96.12785130949028
39.94334277620417	96.14985215432273
40.03777148253089	96.17185299915518
40.13220018885762	96.19385384398763
40.22662889518434	96.2155613442223
40.321057601511065	96.2369754998592
40.41548630783779	96.2583896554961
40.50991501416451	96.27980381113301
40.60434372049124	96.30092462217215
40.69877242681796	96.32175208861352
40.793201133144684	96.34228621045713
40.88762983947141	96.36282033230074
40.98205854579813	96.38306110954659
41.076487252124856	96.40300854219467
41.17091595845158	96.42266263024499
41.265344664778304	96.4423167182953
41.35977337110503	96.46167746174785
41.45420207743175	96.4810382052004
41.548630783758476	96.50039894865296
41.6430594900852	96.51946634750774
41.737488196411924	96.53853374636253
41.83191690273865	96.55730780061955
41.92634560906537	96.57608185487658
42.020774315392096	96.5948559091336
42.11520302171882	96.61362996339062
42.209631728045544	96.63240401764764
42.30406043437227	96.65117807190467
42.39848914069899	96.66995212616169
42.492917847025716	96.68843283582095
42.58734655335244	96.7069135454802
42.68177525967916	96.72539425513946
42.77620396600589	96.74358162020094
42.87063267233261	96.76176898526242
42.965061378659335	96.7799563503239
43.05949008498606	96.79814371538538
43.15391879131278	96.81633108044686
43.24834749763951	96.83451844550834
43.34277620396623	96.85241246597205
43.437204910292955	96.87030648643577
43.53163361661968	96.88820050689948
43.6260623229464	96.9060945273632
43.72049102927313	96.92398854782691
43.81491973559985	96.94188256829062
43.909348441926575	96.95948324415657
44.0037771482533	96.97708392002252
44.09820585458002	96.99468459588847
44.19263456090675	97.01228527175442
44.28706326723347	97.02988594762037
44.381491973560195	97.04748662348632
44.47592067988692	97.06508729935227
44.57034938621364	97.08239463062046
44.66477809254037	97.09970196188864
44.75920679886709	97.11700929315683
44.853635505193814	97.13431662442501
44.94806421152054	97.1516239556932
45.04249291784726	97.16893128696138
45.136921624173986	97.18623861822957
45.23135033050071	97.20325260489999
45.325779036827434	97.22026659157041
45.42020774315416	97.23728057824083
45.51463644948088	97.25429456491125
45.609065155807606	97.27130855158167
45.70349386213433	97.28832253825209
45.797922568461054	97.30533652492251
45.89235127478778	97.32205716699517
45.9867799811145	97.33848446447006
46.081208687441226	97.35491176194495
46.17563739376795	97.37133905941984
46.270066100094674	97.38776635689473
46.3644948064214	97.40419365436962
46.45892351274812	97.42062095184451
46.553352219074846	97.43675490472164
46.64778092540157	97.45288885759877
46.742209631728294	97.46872946587813
46.83663833805502	97.48457007415749
46.93106704438174	97.50041068243685
47.025495750708465	97.51595794611845
47.11992445703519	97.53150520980005
47.21435316336191	97.54705247348164
47.30878186968864	97.56259973716324
47.40321057601536	97.57814700084484
47.497639282342085	97.59340091992867
47.59206798866881	97.6086548390125
47.68649669499553	97.62390875809633
47.78092540132226	97.63916267718017
47.87535410764898	97.654416596264
47.969782813975705	97.66937717075005
48.06421152030243	97.6843377452361
48.15864022662915	97.6990049751244
48.25306893295588	97.71367220501268
48.3474976392826	97.72804609030321
48.441926345609325	97.74241997559373
48.53635505193605	97.7565005162865
48.63078375826277	97.77058105697925
48.7252124645895	97.78466159767201
48.81964117091622	97.79874213836477
48.914069877242945	97.81282267905753
49.00849858356967	97.82660987515253
49.10292728989639	97.84039707124752
49.197355996223116	97.85418426734252
49.29178470254984	97.86797146343751
49.386213408876564	97.88146531493474
49.48064211520329	97.89466582183421
49.57507082153001	97.90786632873368
49.669499527856736	97.92077349103538
49.76392823418346	97.93368065333708
49.858356940510184	97.94658781563878
49.95278564683691	97.95949497794048
50.04721435316363	97.97210879564442
50.141643059490356	97.98442926875059
50.23607176581708	97.996456397259
50.330500472143804	98.0084835257674
50.42492917847053	98.02051065427581
50.51935788479725	98.03224443818644
50.613786591123976	98.04397822209707
50.7082152974507	98.0557120060077
50.802644003777424	98.06744578991832
50.89707271010415	98.07917957382895
50.99150141643087	98.09091335773958
51.085930122757595	98.10264714165021
51.18035882908432	98.11408758096307
51.27478753541104	98.12552802027594
51.36921624173777	98.1369684595888
51.46364494806449	98.1481155543039
51.558073654391215	98.159262649019
51.65250236071794	98.1704097437341
51.74693106704466	98.1815568384492
51.84135977337139	98.19241058856653
51.93578847969811	98.20326433868387
52.030217186024835	98.2141180888012
52.12464589235156	98.22497183891853
52.21907459867828	98.23582558903587
52.31350330500501	98.2466793391532
52.40793201133173	98.25723974467277
52.502360717658455	98.26780015019234
52.59678942398518	98.27836055571191
52.6912181303119	98.28892096123148
52.78564683663863	98.29948136675105
52.88007554296535	98.30974842767286
52.974504249292075	98.32001548859466
53.0689329556188	98.33028254951647
53.16336166194552	98.34054961043827
53.257790368272246	98.35081667136008
53.35221907459897	98.36108373228188
53.446647780925694	98.37135079320369
53.54107648725242	98.38132450952773
53.63550519357914	98.39129822585177
53.729933899905866	98.40127194217581
53.82436260623259	98.41124565849985
53.918791312559314	98.42121937482389
54.01322001888604	98.43089974655017
54.10764872521276	98.44058011827644
54.202077431539486	98.45026049000272
54.29650613786621	98.459940861729
54.390934844192934	98.4693278888575
54.48536355051966	98.47871491598602
54.57979225684638	98.48810194311453
54.674220963173106	98.49748897024304
54.76864966949983	98.50687599737155
54.863078375826554	98.51626302450006
54.95750708215328	98.52565005162857
55.05193578848	98.53474373415932
55.146364494806726	98.54383741669007
55.24079320113345	98.55293109922081
55.33522190746017	98.56202478175156
55.4296506137869	98.57082511968454
55.52407932011362	98.57962545761752
55.618508026440345	98.5884257955505
55.71293673276707	98.59722613348349
55.80736543909379	98.60602647141647
55.90179414542052	98.61482680934945
55.99622285174724	98.62333380268467
56.090651558073965	98.63184079601989
56.18508026440069	98.6403477893551
56.27950897072741	98.64885478269032
56.37393767705414	98.65706843142776
56.46836638338086	98.6652820801652
56.562795089707585	98.67349572890264
56.65722379603431	98.68170937764008
56.75165250236103	98.68962968177975
56.84608120868776	98.69754998591942
56.94050991501448	98.7054702900591
57.034938621341205	98.71339059419877
57.12936732766793	98.72131089833844
57.22379603399465	98.72923120247812
57.31822474032138	98.73715150661779
57.4126534466481	98.74507181075747
57.507082152974824	98.75299211489714
57.60151085930155	98.76091241903681
57.69593956562827	98.76853937857872
57.790368271954996	98.77616633812063
57.88479697828172	98.78379329766254
57.979225684608444	98.79142025720445
58.07365439093517	98.79904721674636
58.16808309726189	98.80667417628827
58.262511803588616	98.81430113583018
58.35694050991534	98.82192809537209
58.451369216242064	98.829555054914
58.54579792256879	98.8371820144559
58.64022662889551	98.84451562940005
58.734655335222236	98.8518492443442
58.82908404154896	98.85918285928834
58.923512747875684	98.86651647423248
59.01794145420241	98.87385008917663
59.11237016052913	98.88118370412077
59.206798866855856	98.88851731906492
59.30122757318258	98.89585093400906
59.3956562795093	98.9031845489532
59.49008498583603	98.91051816389735
59.58451369216275	98.9178517788415
59.678942398489475	98.92518539378564
59.7733711048162	98.93222566413202
59.86779981114292	98.9392659344784
59.96222851746965	98.94630620482478
60.05665722379637	98.95334647517116
60.151085930123095	98.96038674551754
60.24551463644982	98.96742701586392
60.33994334277654	98.9744672862103
60.43437204910327	98.98150755655668
60.52880075542999	98.98854782690306
60.623229461756715	98.99529475265167
60.71765816808344	99.00204167840029
60.81208687441016	99.0087886041489
60.90651558073689	99.01553552989752
61.00094428706361	99.02228245564613
61.095372993390335	99.02902938139475
61.18980169971706	99.03577630714337
61.28423040604378	99.04222988829422
61.37865911237051	99.04868346944507
61.47308781869723	99.05513705059592
61.567516525023954	99.06159063174677
61.66194523135068	99.06804421289762
61.7563739376774	99.07449779404847
61.850802644004126	99.08095137519932
61.94523135033085	99.08740495635017
62.039660056657574	99.09356519290326
62.1340887629843	99.09972542945634
62.22851746931102	99.10588566600943
62.322946175637746	99.11204590256251
62.41737488196447	99.1182061391156
62.511803588291194	99.12436637566869
62.60623229461792	99.13052661222177
62.70066100094464	99.13668684877486
62.795089707271366	99.14284708532794
62.88951841359809	99.14900732188103
62.983947119924814	99.15487421383635
63.07837582625154	99.16074110579167
63.17280453257826	99.166607997747
63.267233238904986	99.17247488970231
63.36166194523171	99.17834178165764
63.45609065155843	99.18420867361296
63.55051935788516	99.19007556556828
63.64494806421188	99.19564911292584
63.739376770538605	99.20122266028339
63.83380547686533	99.20679620764095
63.92823418319205	99.2123697549985
64.02266288951877	99.21794330235606
64.1170915958455	99.22351684971362
64.21152030217222	99.22909039707118
64.30594900849894	99.23466394442873
64.40037771482567	99.24023749178629
64.49480642115239	99.24581103914385
64.58923512747911	99.2513845865014
64.68366383380584	99.25695813385896
64.77809254013256	99.26253168121652
64.87252124645929	99.26810522857407
64.96694995278601	99.27367877593163
65.06137865911273	99.27895897869142
65.15580736543946	99.28423918145121
65.25023607176618	99.289519384211
65.3446647780929	99.2947995869708
65.43909348441963	99.30007978973059
65.53352219074635	99.30535999249038
65.62795089707308	99.31064019525017
65.7223796033998	99.31592039800996
65.81680830972653	99.32120060076976
65.91123701605325	99.32618745893177
66.00566572237997	99.33117431709378
66.1000944287067	99.3361611752558
66.19452313503342	99.34114803341781
66.28895184136015	99.34613489157982
66.38338054768687	99.35112174974184
66.4778092540136	99.35610860790385
66.57223796034032	99.36109546606586
66.66666666666704	99.36608232422788
66.76109537299376	99.37106918238989
66.85552407932049	99.37576269595414
66.94995278564721	99.38045620951839
67.04438149197394	99.38514972308263
67.13881019830066	99.38984323664688
67.23323890462738	99.39453675021113
67.32766761095411	99.39923026377538
67.42209631728083	99.40392377733963
67.51652502360756	99.40832394630611
67.61095372993428	99.4127241152726
67.705382436261	99.41712428423908
67.79981114258773	99.42152445320556
67.89423984891445	99.42592462217205
67.98866855524118	99.43032479113853
68.0830972615679	99.43472496010502
68.17752596789462	99.4391251290715
68.27195467422135	99.44323195344022
68.36638338054807	99.44733877780894
68.4608120868748	99.45144560217766
68.55524079320152	99.45555242654638
68.64966949952824	99.4596592509151
68.74409820585497	99.46376607528381
68.83852691218169	99.46787289965253
68.93295561850842	99.47197972402125
69.02738432483514	99.47608654838997
69.12181303116186	99.48019337275869
69.21624173748859	99.48430019712741
69.31067044381531	99.48840702149613
69.40509915014204	99.49251384586485
69.49952785646876	99.49662067023357
69.59395656279548	99.50072749460229
69.68838526912221	99.504834318971
69.78281397544893	99.50894114333973
69.87724268177566	99.51304796770845
69.97167138810238	99.51715479207716
70.0661000944291	99.52126161644588
70.16052880075583	99.52507509621684
70.25495750708255	99.52888857598779
70.34938621340928	99.53270205575875
70.443814919736	99.5365155355297
70.53824362606272	99.54032901530066
70.63267233238945	99.54414249507161
70.72710103871617	99.54795597484257
70.8215297450429	99.55176945461352
70.91595845136962	99.55558293438447
71.01038715769634	99.55939641415543
71.10481586402307	99.56291654932862
71.19924457034979	99.56643668450181
71.29367327667651	99.569956819675
71.38810198300324	99.57347695484819
71.48253068932996	99.57699709002138
71.57695939565669	99.58051722519457
71.67138810198341	99.58403736036776
71.76581680831013	99.58755749554095
71.86024551463686	99.59107763071414
71.95467422096358	99.59459776588733
72.0491029272903	99.59811790106052
72.14353163361703	99.60163803623371
72.23796033994375	99.6051581714069
72.33238904627048	99.60867830658009
72.4268177525972	99.61219844175328
72.52124645892393	99.61571857692647
72.61567516525065	99.61923871209966
72.71010387157737	99.62275884727285
72.8045325779041	99.62627898244604
72.89896128423082	99.62979911761923
72.99338999055755	99.63331925279242
73.08781869688427	99.63683938796561
73.182247403211	99.6403595231388
73.27667610953772	99.64387965831199
73.37110481586444	99.64710644888741
73.46553352219117	99.65033323946284
73.55996222851789	99.65356003003826
73.65439093484461	99.65678682061369
73.74881964117134	99.66001361118911
73.84324834749806	99.66324040176454
73.93767705382479	99.66646719233997
74.03210576015151	99.66969398291539
74.12653446647823	99.67292077349082
74.22096317280496	99.67614756406624
74.31539187913168	99.67937435464167
74.4098205854584	99.68260114521709
74.50424929178513	99.68582793579252
74.59867799811185	99.68905472636794
74.69310670443858	99.6919881723456
74.7875354107653	99.69492161832326
74.88196411709202	99.69785506430092
74.97639282341875	99.70078851027858
75.07082152974547	99.70372195625625
75.1652502360722	99.7066554022339
75.25967894239892	99.70958884821157
75.35410764872564	99.71252229418923
75.44853635505237	99.71545574016689
75.54296506137909	99.71838918614455
75.63739376770582	99.72132263212221
75.73182247403254	99.72425607809987
75.82625118035926	99.72718952407753
75.92067988668599	99.73012297005519
76.01510859301271	99.73305641603285
76.10953729933944	99.73569651741275
76.20396600566616	99.73833661879264
76.29839471199288	99.74097672017254
76.39282341831961	99.74361682155244
76.48725212464633	99.74625692293233
76.58168083097306	99.74889702431223
76.67610953729978	99.75153712569212
76.7705382436265	99.75417722707202
76.86496694995323	99.75681732845192
76.95939565627995	99.75945742983181
77.05382436260668	99.76209753121171
77.1482530689334	99.76444428799384
77.24268177526012	99.76679104477597
77.33711048158685	99.7691378015581
77.43153918791357	99.77148455834023
77.5259678942403	99.77383131512237
77.62039660056702	99.7761780719045
77.71482530689374	99.77852482868663
77.80925401322047	99.78087158546876
77.90368271954719	99.78321834225089
77.99811142587392	99.78556509903302
78.09254013220064	99.78791185581515
78.18696883852736	99.79025861259728
78.28139754485409	99.79260536937942
78.37582625118081	99.79495212616155
78.47025495750754	99.79729888294368
78.56468366383426	99.79964563972581
78.65911237016098	99.80199239650794
78.7535410764877	99.80433915329007
78.84796978281443	99.8066859100722
78.94239848914115	99.80903266685434
79.03682719546788	99.81137942363647
79.1312559017946	99.8137261804186
79.22568460812133	99.81577959260296
79.32011331444805	99.81783300478733
79.41454202077477	99.8198864169717
79.5089707271015	99.82193982915607
79.60339943342822	99.82399324134043
79.69782813975495	99.8260466535248
79.79225684608167	99.82810006570917
79.8866855524084	99.83015347789353
79.98111425873512	99.8322068900779
80.07554296506184	99.83426030226227
80.16997167138857	99.83631371444663
80.26440037771529	99.838367126631
80.35882908404201	99.8401271942176
80.45325779036874	99.8418872618042
80.54768649669546	99.8436473293908
80.64211520302219	99.84540739697741
80.73654390934891	99.84716746456401
80.83097261567563	99.84892753215061
80.92540132200236	99.85068759973721
81.01983002832908	99.85244766732382
81.1142587346558	99.85420773491042
81.20868744098253	99.85596780249702
81.30311614730925	99.85772787008362
81.39754485363598	99.85948793767022
81.4919735599627	99.86124800525683
81.58640226628943	99.86300807284343
81.68083097261615	99.86476814043003
81.77525967894287	99.86652820801663
81.8696883852696	99.86828827560323
81.96411709159632	99.87004834318984
82.05854579792305	99.87180841077644
82.15297450424977	99.87327513376526
82.2474032105765	99.87474185675408
82.34183191690322	99.87620857974291
82.43626062322994	99.87767530273173
82.53068932955667	99.87914202572055
82.62511803588339	99.88060874870938
82.71954674221011	99.8820754716982
82.81397544853684	99.88354219468702
82.90840415486356	99.88500891767585
83.00283286119029	99.88647564066467
83.09726156751701	99.8879423636535
83.19169027384373	99.88940908664232
83.28611898017046	99.89087580963114
83.38054768649718	99.89234253261996
83.4749763928239	99.89380925560879
83.56940509915063	99.89527597859761
83.66383380547735	99.89674270158643
83.75826251180408	99.89820942457526
83.8526912181308	99.89967614756408
83.94711992445752	99.9011428705529
84.04154863078425	99.90260959354173
84.13597733711097	99.90407631653055
84.2304060434377	99.90524969492161
84.32483474976442	99.90642307331267
84.41926345609114	99.90759645170372
84.51369216241787	99.90876983009478
84.60812086874459	99.90994320848584
84.70254957507132	99.9111165868769
84.79697828139804	99.91228996526796
84.89140698772476	99.91346334365902
84.98583569405149	99.91463672205008
85.08026440037821	99.91581010044113
85.17469310670494	99.9169834788322
85.26912181303166	99.91815685722325
85.36355051935838	99.91933023561431
85.45797922568511	99.92050361400537
85.55240793201183	99.92167699239643
85.64683663833856	99.92285037078749
85.74126534466528	99.92402374917855
85.835694050992	99.92490378297184
85.93012275731873	99.92578381676513
86.02455146364545	99.92666385055843
86.11898016997218	99.92754388435172
86.2134088762989	99.92842391814501
86.30783758262562	99.92930395193831
86.40226628895235	99.9301839857316
86.49669499527907	99.9310640195249
86.5911237016058	99.93194405331819
86.68555240793252	99.93282408711148
86.77998111425924	99.93370412090478
86.87440982058597	99.93458415469807
86.96883852691269	99.93546418849137
87.06326723323942	99.93634422228466
87.15769593956614	99.93722425607795
87.25212464589286	99.93810428987125
87.34655335221959	99.93898432366454
87.44098205854631	99.93986435745784
87.53541076487303	99.94074439125113
87.62983947119976	99.94162442504442
87.72426817752648	99.94250445883772
87.8186968838532	99.94338449263101
87.91312559017993	99.9442645264243
88.00755429650665	99.9451445602176
88.10198300283338	99.9460245940109
88.1964117091601	99.94690462780419
88.29084041548683	99.94778466159748
88.38526912181355	99.94866469539078
88.47969782814027	99.94954472918407
88.574126534467	99.95042476297736
88.66855524079372	99.95130479677066
88.76298394712045	99.95218483056395
88.85741265344717	99.95306486435724
88.9518413597739	99.95394489815054
89.04627006610062	99.95482493194383
89.14069877242734	99.95570496573713
89.23512747875407	99.95629165493266
89.32955618508079	99.95687834412819
89.42398489140751	99.95746503332371
89.51841359773424	99.95805172251924
89.61284230406096	99.95863841171477
89.70727101038769	99.9592251009103
89.80169971671441	99.95981179010583
89.89612842304113	99.96039847930136
89.99055712936786	99.96098516849689
90.08498583569458	99.96157185769242
90.1794145420213	99.96215854688795
90.27384324834803	99.96274523608348
90.36827195467475	99.96333192527901
90.46270066100148	99.96391861447454
90.5571293673282	99.96450530367007
90.65155807365493	99.9650919928656
90.74598677998165	99.96567868206112
90.84041548630837	99.96626537125665
90.9348441926351	99.96685206045218
91.02927289896182	99.96743874964771
91.12370160528855	99.96802543884324
91.21813031161527	99.96861212803877
91.312559017942	99.9691988172343
91.40698772426872	99.96978550642983
91.50141643059544	99.97037219562536
91.59584513692216	99.97095888482089
91.69027384324889	99.97154557401642
91.78470254957561	99.97213226321195
91.87913125590234	99.97271895240748
91.97355996222906	99.973305641603
92.06798866855578	99.97389233079853
92.16241737488251	99.97447901999406
92.25684608120923	99.9750657091896
92.35127478753596	99.97565239838512
92.44570349386268	99.97623908758065
92.5401322001894	99.97682577677618
92.63456090651613	99.97711912137395
92.72898961284285	99.97741246597171
92.82341831916958	99.97770581056947
92.9178470254963	99.97799915516724
93.01227573182302	99.978292499765
93.10670443814975	99.97858584436277
93.20113314447647	99.97887918896053
93.2955618508032	99.9791725335583
93.38999055712992	99.97946587815606
93.48441926345664	99.97975922275383
93.57884796978337	99.98005256735159
93.67327667611009	99.98034591194936
93.76770538243682	99.98063925654712
93.86213408876354	99.98093260114489
93.95656279509026	99.98122594574265
94.05099150141699	99.98151929034042
94.14542020774371	99.98181263493818
94.23984891407044	99.98210597953594
94.33427762039716	99.98239932413371
94.42870632672388	99.98269266873147
94.52313503305061	99.98298601332924
94.61756373937733	99.983279357927
94.71199244570406	99.98357270252477
94.80642115203078	99.98386604712253
94.9008498583575	99.9841593917203
94.99527856468423	99.98445273631806
95.08970727101095	99.98474608091583
95.18413597733768	99.98503942551359
95.2785646836644	99.98533277011136
95.37299338999112	99.98562611470912
95.46742209631785	99.98591945930688
95.56185080264457	99.98621280390465
95.6562795089713	99.98650614850241
95.75070821529802	99.98679949310018
95.84513692162474	99.98709283769794
95.93956562795147	99.98738618229571
96.03399433427819	99.98767952689347
96.12842304060491	99.98797287149124
96.22285174693164	99.988266216089
96.31728045325836	99.98855956068677
96.41170915958509	99.98885290528453
96.50613786591181	99.9891462498823
96.60056657223853	99.98943959448006
96.69499527856526	99.98973293907783
96.78942398489198	99.99002628367559
96.8838526912187	99.99031962827335
96.97828139754543	99.99061297287112
97.07271010387215	99.99090631746888
97.16713881019888	99.99119966206665
97.2615675165256	99.99149300666441
97.35599622285233	99.99178635126218
97.45042492917905	99.99207969585994
97.54485363550577	99.99237304045771
97.6392823418325	99.99266638505547
97.73371104815922	99.99295972965324
97.82813975448595	99.993253074251
97.92256846081267	99.99354641884877
98.0169971671394	99.99383976344653
98.11142587346612	99.9941331080443
98.20585457979284	99.99442645264206
98.30028328611957	99.99471979723982
98.39471199244629	99.99501314183759
98.48914069877301	99.99530648643535
98.58356940509974	99.99559983103312
98.67799811142646	99.99589317563088
98.77242681775319	99.99618652022865
98.86685552407991	99.99647986482641
98.96128423040663	99.99677320942418
99.05571293673336	99.99706655402194
99.15014164306008	99.9973598986197
99.2445703493868	99.99765324321747
99.33899905571353	99.99794658781524
99.43342776204025	99.998239932413
99.52785646836698	99.99853327701076
99.6222851746937	99.99882662160853
99.71671388102042	99.9991199662063
99.81114258734715	99.99941331080406
99.90557129367387	99.99970665540182
100.0000000000006	99.99999999999959


==> xp.009.fe.distrib.train.ft.dat <==
0.14492753623188406	5.931852669333701
0.2898550724637681	9.794454407504483
0.4347826086956522	13.289189313468524
0.5797101449275363	16.77932588402998
0.7246376811594203	19.492343771554697
0.8695652173913043	22.07200993240447
1.0144927536231885	24.642479422449075
1.1594202898550725	27.084195521221318
1.3043478260869565	29.43394491194188
1.4492753623188406	31.576769209546146
1.5942028985507246	33.53566009104704
1.7391304347826086	34.887570699406815
1.8840579710144927	36.21648963075367
2.028985507246377	37.49482687267209
2.173913043478261	38.74557410217501
2.3188405797101455	39.97332965466501
2.4637681159420297	41.11831516990849
2.608695652173914	42.25410401434681
2.7536231884057982	43.38069618797995
2.8985507246376825	44.47969834919759
3.0434782608695667	45.569503839610064
3.188405797101451	46.5811376281786
3.3333333333333353	47.555984733526465
3.4782608695652195	48.48944682025107
3.6231884057971038	49.40451556536534
3.768115942028988	50.25980595024601
3.9130434782608723	51.1104979997241
4.0579710144927565	51.91060835977377
4.20289855072464	52.57736699314849
4.347826086956524	53.23952729112062
4.492753623188408	53.887892582885
4.637681159420292	54.52706120384421
4.782608695652176	55.13863981238792
4.927536231884059	55.75021842093163
5.072463768115943	56.338805352462415
5.217391304347827	56.9273922839932
5.362318840579711	57.474594196900725
5.507246376811595	58.01259943900308
5.6521739130434785	58.532211339495106
5.797101449275362	59.04262656918196
5.942028985507246	59.53005012185589
6.08695652173913	60.01287533912724
6.231884057971014	60.491102220996005
6.376811594202898	60.964730767462186
6.521739130434781	61.424564307720615
6.666666666666665	61.884397847979045
6.811594202898549	62.33043638202972
6.956521739130433	62.758081574470054
7.101449275362317	63.176530096105225
7.2463768115942	63.59038028233781
7.391304347826084	63.99963213316781
7.536231884057968	64.40428564859522
7.681159420289852	64.80893916402263
7.826086956521736	65.21359267945004
7.9710144927536195	65.61364785947488
8.115942028985504	66.00450636869455
8.260869565217389	66.38616820710904
8.405797101449274	66.75863337471836
8.550724637681158	67.12190187152251
8.695652173913043	67.48057203292409
8.840579710144928	67.83924219432566
8.985507246376812	68.1795190141169
9.130434782608697	68.51979583390815
9.275362318840582	68.86007265369939
9.420289855072467	69.19115280268545
9.565217391304351	69.52223295167151
9.710144927536236	69.848714765255
9.85507246376812	70.16599990803331
10.000000000000005	70.48328505081163
10.14492753623189	70.78217685197961
10.289855072463775	71.076470317745
10.43478260869566	71.36616544810782
10.579710144927544	71.65126224306805
10.724637681159429	71.93635903802827
10.869565217391314	72.2214558329885
11.014492753623198	72.50655262794872
11.159420289855083	72.79164942290895
11.304347826086968	73.067549547064
11.449275362318852	73.33885133581647
11.594202898550737	73.61015312456894
11.739130434782622	73.86306157171107
11.884057971014506	74.10677334804804
12.028985507246391	74.350485124385
12.173913043478276	74.58959856531938
12.31884057971016	74.82871200625375
12.463768115942045	75.06322711178555
12.60869565217393	75.28854554651218
12.753623188405815	75.51386398123881
12.8985507246377	75.73918241596544
13.043478260869584	75.96450085069208
13.188405797101469	76.18981928541871
13.333333333333353	76.41053938474275
13.478260869565238	76.63125948406679
13.623188405797123	76.84738124798825
13.768115942029008	77.06350301190972
13.913043478260892	77.27962477583118
14.057971014492777	77.49114820435005
14.202898550724662	77.70267163286893
14.347826086956546	77.90499839058263
14.492753623188431	78.10732514829634
14.637681159420316	78.30045523520488
14.7826086956522	78.48898698671083
14.927536231884085	78.67751873821678
15.07246376811597	78.86605048972272
15.217391304347855	79.0499839058261
15.36231884057974	79.22012231572171
15.507246376811624	79.38566239021475
15.652173913043509	79.55120246470779
15.797101449275393	79.71674253920082
15.942028985507278	79.88228261369386
16.08695652173916	80.0478226881869
16.231884057971044	80.21336276267994
16.376811594202927	80.37430450177038
16.52173913043481	80.53524624086083
16.666666666666693	80.69618797995128
16.811594202898576	80.85253138363915
16.95652173913046	81.00887478732702
17.10144927536234	81.1606198556123
17.246376811594224	81.31236492389758
17.391304347826107	81.46410999218286
17.53623188405799	81.61125672506556
17.681159420289873	81.75380512254567
17.826086956521756	81.89635352002578
17.97101449275364	82.0343035821033
18.115942028985522	82.17225364418083
18.260869565217405	82.31020370625835
18.405797101449288	82.44815376833587
18.55072463768117	82.58610383041339
18.695652173913054	82.72405389249091
18.840579710144937	82.86200395456844
18.98550724637682	82.99535568124338
19.130434782608702	83.12870740791833
19.275362318840585	83.26205913459327
19.42028985507247	83.39541086126822
19.56521739130435	83.52876258794316
19.710144927536234	83.65751597921552
19.855072463768117	83.78626937048787
20.0	83.91502276176023
20.144927536231883	84.04377615303258
20.289855072463766	84.17252954430494
20.43478260869565	84.30128293557729
20.57971014492753	84.42543799144707
20.724637681159415	84.54959304731685
20.869565217391298	84.67374810318663
21.01449275362318	84.7979031590564
21.159420289855063	84.91745987952359
21.304347826086946	85.03701659999078
21.44927536231883	85.15197498505539
21.594202898550712	85.26693337012
21.739130434782595	85.38189175518461
21.884057971014478	85.49685014024922
22.02898550724636	85.61180852531383
22.173913043478244	85.72676691037844
22.318840579710127	85.83712696004046
22.46376811594201	85.94748700970248
22.608695652173893	86.0578470593645
22.753623188405776	86.16820710902653
22.89855072463766	86.27856715868855
23.04347826086954	86.38432887294799
23.188405797101424	86.49009058720743
23.333333333333307	86.59585230146688
23.47826086956519	86.69701568032373
23.623188405797073	86.79817905918058
23.768115942028956	86.89934243803744
23.91304347826084	87.00050581689429
24.057971014492722	87.09707086034857
24.202898550724605	87.19363590380284
24.347826086956488	87.29020094725712
24.49275362318837	87.3867659907114
24.637681159420254	87.47873269876308
24.782608695652137	87.57069940681477
24.92753623188402	87.66266611486645
25.072463768115902	87.75463282291814
25.217391304347785	87.84200119556724
25.36231884057967	87.92936956821633
25.50724637681155	88.01673794086543
25.652173913043434	88.10410631351452
25.797101449275317	88.19147468616362
25.9420289855072	88.27884305881271
26.086956521739083	88.3662114314618
26.231884057970966	88.4535798041109
26.37681159420285	88.54094817676
26.52173913043473	88.62831654940909
26.666666666666615	88.71568492205819
26.811594202898497	88.7984549593047
26.95652173913038	88.88122499655123
27.101449275362263	88.96399503379774
27.246376811594146	89.04676507104426
27.39130434782603	89.12953510829078
27.536231884057912	89.2123051455373
27.681159420289795	89.29507518278382
27.826086956521678	89.37784522003034
27.97101449275356	89.45601692187427
28.115942028985444	89.5341886237182
28.260869565217327	89.61236032556212
28.40579710144921	89.69053202740605
28.550724637681093	89.7641053938474
28.695652173912976	89.83767876028875
28.84057971014486	89.9112521267301
28.98550724637674	89.98482549317146
29.130434782608624	90.05839885961281
29.275362318840507	90.12737389065157
29.42028985507239	90.19634892169033
29.565217391304273	90.26532395272909
29.710144927536156	90.33429898376785
29.85507246376804	90.40327401480661
29.999999999999922	90.47224904584537
30.144927536231805	90.54122407688413
30.289855072463688	90.6101991079229
30.43478260869557	90.67457580355908
30.579710144927454	90.73895249919526
30.724637681159336	90.80332919483145
30.86956521739122	90.86770589046763
31.014492753623102	90.93208258610382
31.159420289854985	90.99645928174
31.304347826086868	91.06083597737619
31.44927536231875	91.12521267301237
31.594202898550634	91.18499103324596
31.739130434782517	91.24476939347956
31.8840579710144	91.30454775371315
32.02898550724628	91.36432611394675
32.173913043478166	91.42410447418034
32.31884057971005	91.48388283441393
32.46376811594193	91.54366119464753
32.608695652173814	91.60343955488112
32.7536231884057	91.66321791511471
32.89855072463758	91.72299627534831
33.04347826086946	91.7827746355819
33.188405797101346	91.8425529958155
33.33333333333323	91.90233135604909
33.47826086956511	91.9575113808801
33.623188405796995	92.01269140571112
33.76811594202888	92.06787143054214
33.91304347826076	92.12305145537316
34.057971014492644	92.17823148020418
34.20289855072453	92.23341150503519
34.34782608695641	92.28399319446362
34.49275362318829	92.33457488389205
34.637681159420175	92.38515657332047
34.78260869565206	92.4357382627489
34.92753623188394	92.48631995217733
35.072463768115824	92.53690164160575
35.21739130434771	92.58748333103418
35.36231884057959	92.6380650204626
35.50724637681147	92.68864670989103
35.652173913043356	92.73463006391687
35.79710144927524	92.7806134179427
35.94202898550712	92.82659677196854
36.086956521739005	92.87258012599438
36.23188405797089	92.91856348002021
36.37681159420277	92.96454683404605
36.52173913043465	93.01053018807188
36.666666666666536	93.05651354209772
36.81159420289842	93.10249689612355
36.9565217391303	93.14848025014939
37.101449275362185	93.19446360417523
37.24637681159407	93.24044695820106
37.39130434782595	93.2864303122269
37.536231884057834	93.33241366625273
37.68115942028972	93.373798684876
37.8260869565216	93.41518370349925
37.97101449275348	93.45656872212251
38.115942028985366	93.49795374074577
38.26086956521725	93.53933875936903
38.40579710144913	93.58072377799229
38.550724637681014	93.62210879661555
38.6956521739129	93.66349381523881
38.84057971014478	93.70487883386207
38.98550724637666	93.74626385248533
39.130434782608546	93.78764887110859
39.27536231884043	93.82903388973185
39.42028985507231	93.8704189083551
39.565217391304195	93.91180392697837
39.71014492753608	93.95318894560162
39.85507246376796	93.99457396422488
39.999999999999844	94.03595898284814
40.14492753623173	94.0773440014714
40.28985507246361	94.11872902009466
40.43478260869549	94.16011403871792
40.579710144927375	94.19690072193859
40.72463768115926	94.23368740515926
40.86956521739114	94.27047408837993
41.014492753623024	94.3072607716006
41.15942028985491	94.34404745482126
41.30434782608679	94.38083413804193
41.44927536231867	94.4176208212626
41.594202898550556	94.45440750448327
41.73913043478244	94.49119418770394
41.88405797101432	94.52798087092461
42.028985507246205	94.56476755414528
42.17391304347809	94.60155423736595
42.31884057970997	94.63834092058661
42.46376811594185	94.67512760380728
42.608695652173736	94.71191428702795
42.75362318840562	94.74870097024862
42.8985507246375	94.78548765346929
43.043478260869385	94.82227433668996
43.18840579710127	94.85906101991063
43.33333333333315	94.8958477031313
43.478260869565034	94.93263438635196
43.62318840579692	94.96482273417006
43.7681159420288	94.99701108198815
43.91304347826068	95.02919942980624
44.057971014492566	95.06138777762433
44.20289855072445	95.09357612544242
44.34782608695633	95.12576447326052
44.492753623188214	95.15795282107861
44.6376811594201	95.1901411688967
44.78260869565198	95.2223295167148
44.92753623188386	95.25451786453289
45.072463768115746	95.28670621235098
45.21739130434763	95.31889456016907
45.36231884057951	95.35108290798716
45.507246376811395	95.38327125580525
45.65217391304328	95.41545960362335
45.79710144927516	95.44764795144144
45.942028985507044	95.47983629925953
46.08695652173893	95.51202464707762
46.23188405797081	95.54421299489572
46.37681159420269	95.57640134271381
46.521739130434575	95.6085896905319
46.66666666666646	95.64077803834999
46.81159420289834	95.67296638616808
46.956521739130224	95.70515473398618
47.10144927536211	95.73274474640168
47.24637681159399	95.76033475881718
47.39130434782587	95.78792477123268
47.536231884057756	95.81551478364818
47.68115942028964	95.84310479606368
47.82608695652152	95.87069480847919
47.971014492753405	95.89828482089469
48.11594202898529	95.92587483331019
48.26086956521717	95.95346484572569
48.40579710144905	95.98105485814119
48.550724637680936	96.0086448705567
48.69565217391282	96.0362348829722
48.8405797101447	96.0638248953877
48.985507246376585	96.0914149078032
49.13043478260847	96.1190049202187
49.27536231884035	96.1465949326342
49.420289855072234	96.1741849450497
49.56521739130412	96.2017749574652
49.710144927536	96.2293649698807
49.85507246376788	96.25695498229621
49.999999999999766	96.28454499471171
50.14492753623165	96.31213500712721
50.28985507246353	96.33972501954271
50.434782608695414	96.36731503195821
50.5797101449273	96.39490504437371
50.72463768115918	96.42249505678922
50.86956521739106	96.45008506920472
51.014492753622946	96.47307674621764
51.15942028985483	96.49606842323057
51.30434782608671	96.5190601002435
51.449275362318595	96.54205177725642
51.59420289855048	96.56504345426934
51.73913043478236	96.58803513128227
51.88405797101424	96.6110268082952
52.02898550724613	96.63401848530812
52.17391304347801	96.65701016232104
52.31884057970989	96.68000183933397
52.463768115941775	96.7029935163469
52.60869565217366	96.72598519335982
52.75362318840554	96.74897687037274
52.898550724637424	96.77196854738567
53.04347826086931	96.7949602243986
53.18840579710119	96.81795190141152
53.33333333333307	96.84094357842444
53.478260869564956	96.86393525543737
53.62318840579684	96.8869269324503
53.76811594202872	96.90991860946322
53.913043478260605	96.93291028647614
54.05797101449249	96.95590196348907
54.20289855072437	96.978893640502
54.34782608695625	97.00188531751492
54.492753623188136	97.02487699452784
54.63768115942002	97.04786867154077
54.7826086956519	97.0708603485537
54.927536231883785	97.09385202556662
55.07246376811567	97.11684370257954
55.21739130434755	97.13983537959247
55.362318840579434	97.1628270566054
55.50724637681132	97.18581873361832
55.6521739130432	97.20881041063124
55.79710144927508	97.23180208764417
55.942028985506965	97.2547937646571
56.08695652173885	97.27778544167002
56.23188405797073	97.30077711868294
56.376811594202614	97.31917046029328
56.5217391304345	97.33756380190361
56.66666666666638	97.35595714351395
56.81159420289826	97.37435048512428
56.956521739130146	97.39274382673462
57.10144927536203	97.41113716834495
57.24637681159391	97.42953050995528
57.391304347825795	97.44792385156562
57.53623188405768	97.46631719317595
57.68115942028956	97.48471053478629
57.82608695652144	97.50310387639662
57.971014492753326	97.52149721800696
58.11594202898521	97.53989055961729
58.26086956521709	97.55828390122763
58.405797101448975	97.57667724283796
58.55072463768086	97.5950705844483
58.69565217391274	97.61346392605863
58.840579710144624	97.63185726766896
58.98550724637651	97.6502506092793
59.13043478260839	97.66864395088963
59.27536231884027	97.68703729249997
59.420289855072156	97.7054306341103
59.56521739130404	97.72382397572063
59.71014492753592	97.74221731733097
59.855072463767804	97.7606106589413
59.99999999999969	97.77900400055164
60.14492753623157	97.79739734216197
60.28985507246345	97.8157906837723
60.434782608695336	97.83418402538264
60.57971014492722	97.85257736699297
60.7246376811591	97.87097070860331
60.869565217390985	97.88936405021364
61.01449275362287	97.9031590564214
61.15942028985475	97.91695406262916
61.304347826086634	97.93074906883692
61.44927536231852	97.94454407504467
61.5942028985504	97.95833908125243
61.73913043478228	97.97213408746019
61.884057971014165	97.98592909366795
62.02898550724605	97.9997240998757
62.17391304347793	98.01351910608346
62.318840579709814	98.02731411229122
62.4637681159417	98.04110911849898
62.60869565217358	98.05490412470674
62.75362318840546	98.0686991309145
62.898550724637346	98.08249413712225
63.04347826086923	98.09628914333001
63.18840579710111	98.11008414953777
63.333333333332995	98.12387915574553
63.47826086956488	98.13767416195329
63.62318840579676	98.15146916816104
63.76811594202864	98.1652641743688
63.913043478260526	98.17905918057656
64.05797101449241	98.19285418678432
64.2028985507243	98.20664919299207
64.34782608695619	98.22044419919983
64.49275362318808	98.23423920540759
64.63768115941997	98.24803421161535
64.78260869565186	98.2618292178231
64.92753623188375	98.27562422403086
65.07246376811564	98.28941923023862
65.21739130434753	98.30321423644638
65.36231884057942	98.31700924265414
65.50724637681131	98.3308042488619
65.6521739130432	98.34459925506965
65.79710144927509	98.35839426127741
65.94202898550698	98.37218926748517
66.08695652173887	98.38598427369293
66.23188405797076	98.39977927990068
66.37681159420265	98.41357428610844
66.52173913043454	98.4273692923162
66.66666666666643	98.44116429852396
66.81159420289832	98.45495930473172
66.95652173913021	98.46875431093947
67.1014492753621	98.48254931714723
67.24637681159399	98.49634432335499
67.39130434782588	98.51013932956275
67.53623188405777	98.5239343357705
67.68115942028966	98.53772934197826
67.82608695652155	98.55152434818602
67.97101449275344	98.56531935439378
68.11594202898533	98.57911436060154
68.26086956521722	98.5929093668093
68.40579710144911	98.60670437301705
68.550724637681	98.62049937922481
68.69565217391289	98.63429438543257
68.84057971014478	98.64808939164033
68.98550724637667	98.66188439784808
69.13043478260856	98.67567940405584
69.27536231884045	98.6894744102636
69.42028985507234	98.70326941647136
69.56521739130423	98.71706442267912
69.71014492753612	98.72626109348428
69.85507246376801	98.73545776428945
69.9999999999999	98.74465443509462
70.14492753623179	98.75385110589978
70.28985507246368	98.76304777670495
70.43478260869557	98.77224444751012
70.57971014492746	98.78144111831529
70.72463768115935	98.79063778912045
70.86956521739124	98.79983445992562
71.01449275362313	98.80903113073079
71.15942028985502	98.81822780153595
71.30434782608691	98.82742447234112
71.4492753623188	98.83662114314629
71.59420289855069	98.84581781395146
71.73913043478258	98.85501448475662
71.88405797101447	98.86421115556179
72.02898550724636	98.87340782636696
72.17391304347825	98.88260449717212
72.31884057971014	98.89180116797729
72.46376811594203	98.90099783878246
72.60869565217392	98.91019450958763
72.75362318840581	98.9193911803928
72.8985507246377	98.92858785119796
73.04347826086959	98.93778452200313
73.18840579710148	98.9469811928083
73.33333333333337	98.95617786361346
73.47826086956526	98.96537453441863
73.62318840579715	98.9745712052238
73.76811594202904	98.98376787602896
73.91304347826093	98.99296454683413
74.05797101449282	99.0021612176393
74.20289855072471	99.01135788844446
74.3478260869566	99.02055455924963
74.49275362318849	99.0297512300548
74.63768115942038	99.03894790085997
74.78260869565227	99.04814457166513
74.92753623188416	99.0573412424703
75.07246376811605	99.06653791327547
75.21739130434794	99.07573458408064
75.36231884057983	99.0849312548858
75.50724637681172	99.09412792569097
75.65217391304361	99.10332459649614
75.7971014492755	99.1125212673013
75.94202898550739	99.12171793810647
76.08695652173928	99.13091460891164
76.23188405797117	99.1401112797168
76.37681159420306	99.14930795052197
76.52173913043495	99.15850462132714
76.66666666666684	99.1677012921323
76.81159420289873	99.17689796293747
76.95652173913062	99.18609463374264
77.10144927536251	99.19529130454781
77.2463768115944	99.20448797535298
77.39130434782629	99.21368464615814
77.53623188405818	99.22288131696331
77.68115942029007	99.23207798776848
77.82608695652196	99.24127465857364
77.97101449275385	99.25047132937881
78.11594202898574	99.25966800018398
78.26086956521763	99.26886467098915
78.40579710144952	99.27806134179431
78.55072463768141	99.28725801259948
78.6956521739133	99.29645468340465
78.84057971014519	99.30565135420981
78.98550724637708	99.31484802501498
79.13043478260897	99.32404469582015
79.27536231884086	99.33324136662532
79.42028985507275	99.34243803743048
79.56521739130464	99.35163470823565
79.71014492753653	99.35623304363824
79.85507246376842	99.36083137904083
80.00000000000031	99.36542971444342
80.1449275362322	99.37002804984601
80.28985507246409	99.3746263852486
80.43478260869598	99.3792247206512
80.57971014492787	99.38382305605379
80.72463768115976	99.38842139145638
80.86956521739165	99.39301972685897
81.01449275362354	99.39761806226156
81.15942028985543	99.40221639766415
81.30434782608732	99.40681473306674
81.44927536231921	99.41141306846933
81.5942028985511	99.41601140387192
81.739130434783	99.42060973927451
81.88405797101488	99.4252080746771
82.02898550724677	99.42980641007969
82.17391304347866	99.43440474548228
82.31884057971055	99.43900308088487
82.46376811594244	99.44360141628746
82.60869565217433	99.44819975169005
82.75362318840622	99.45279808709265
82.89855072463811	99.45739642249524
83.04347826087	99.46199475789783
83.1884057971019	99.46659309330042
83.33333333333378	99.47119142870301
83.47826086956567	99.4757897641056
83.62318840579756	99.48038809950819
83.76811594202945	99.48498643491078
83.91304347826134	99.48958477031337
84.05797101449323	99.49418310571596
84.20289855072512	99.49878144111855
84.34782608695701	99.50337977652114
84.4927536231889	99.50797811192373
84.6376811594208	99.51257644732632
84.78260869565268	99.51717478272892
84.92753623188457	99.5217731181315
85.07246376811646	99.5263714535341
85.21739130434835	99.53096978893669
85.36231884058024	99.53556812433928
85.50724637681213	99.54016645974187
85.65217391304402	99.54476479514446
85.79710144927591	99.54936313054705
85.9420289855078	99.55396146594964
86.0869565217397	99.55855980135223
86.23188405797158	99.56315813675482
86.37681159420347	99.56775647215741
86.52173913043536	99.57235480756
86.66666666666725	99.5769531429626
86.81159420289914	99.58155147836518
86.95652173913103	99.58614981376778
87.10144927536292	99.59074814917037
87.24637681159481	99.59534648457296
87.3913043478267	99.59994481997555
87.5362318840586	99.60454315537814
87.68115942029048	99.60914149078073
87.82608695652237	99.61373982618332
87.97101449275426	99.61833816158591
88.11594202898615	99.6229364969885
88.26086956521804	99.62753483239109
88.40579710144993	99.63213316779368
88.55072463768182	99.63673150319627
88.69565217391371	99.64132983859886
88.8405797101456	99.64592817400145
88.9855072463775	99.65052650940405
89.13043478260938	99.65512484480664
89.27536231884127	99.65972318020923
89.42028985507316	99.66432151561182
89.56521739130505	99.66891985101441
89.71014492753694	99.673518186417
89.85507246376883	99.67811652181959
90.00000000000072	99.68271485722218
90.14492753623261	99.68731319262477
90.2898550724645	99.69191152802736
90.4347826086964	99.69650986342995
90.57971014492828	99.70110819883254
90.72463768116017	99.70570653423513
90.86956521739206	99.71030486963772
91.01449275362395	99.71490320504032
91.15942028985584	99.7195015404429
91.30434782608774	99.7240998758455
91.44927536231963	99.72869821124809
91.59420289855152	99.73329654665068
91.7391304347834	99.73789488205327
91.8840579710153	99.74249321745586
92.02898550724719	99.74709155285845
92.17391304347908	99.75168988826104
92.31884057971097	99.75628822366363
92.46376811594286	99.76088655906622
92.60869565217475	99.76548489446881
92.75362318840664	99.7700832298714
92.89855072463853	99.774681565274
93.04347826087042	99.77927990067658
93.1884057971023	99.78387823607918
93.3333333333342	99.78847657148177
93.47826086956609	99.79307490688436
93.62318840579798	99.79767324228695
93.76811594202987	99.80227157768954
93.91304347826176	99.80686991309213
94.05797101449365	99.81146824849472
94.20289855072554	99.81606658389731
94.34782608695743	99.8206649192999
94.49275362318932	99.82526325470249
94.6376811594212	99.82986159010508
94.7826086956531	99.83445992550767
94.92753623188499	99.83905826091026
95.07246376811688	99.84365659631285
95.21739130434877	99.84825493171545
95.36231884058066	99.85285326711804
95.50724637681255	99.85745160252063
95.65217391304444	99.86204993792322
95.79710144927633	99.86664827332581
95.94202898550822	99.8712466087284
96.0869565217401	99.87584494413099
96.231884057972	99.88044327953358
96.37681159420389	99.88504161493617
96.52173913043578	99.88963995033876
96.66666666666767	99.89423828574135
96.81159420289956	99.89883662114394
96.95652173913145	99.90343495654653
97.10144927536334	99.90803329194912
97.24637681159523	99.91263162735171
97.39130434782712	99.9172299627543
97.536231884059	99.9218282981569
97.6811594202909	99.92642663355949
97.82608695652279	99.93102496896208
97.97101449275468	99.93562330436467
98.11594202898657	99.94022163976726
98.26086956521846	99.94481997516985
98.40579710145035	99.94941831057244
98.55072463768224	99.95401664597503
98.69565217391413	99.95861498137762
98.84057971014602	99.96321331678021
98.9855072463779	99.9678116521828
99.1304347826098	99.9724099875854
99.27536231884169	99.97700832298798
99.42028985507358	99.98160665839058
99.56521739130547	99.98620499379317
99.71014492753736	99.99080332919576
99.85507246376925	99.99540166459835
100.00000000000114	100.00000000000094


==> xp.009.lu.distrib.train.ex.dat <==
0.009707795359673818	0.2707599097136974
0.019415590719347637	0.4563814200293035
0.029123386079021457	0.6261632281313112
0.038831181438695274	0.7716904922187464
0.04853897679836909	0.9162277749178317
0.05824677215804291	1.059280085534392
0.06795456751771672	1.1978774799033778
0.07766236287739055	1.3354848928840137
0.08737015823706437	1.460717538510276
0.0970779535967382	1.5849602027481884
0.10678574895641202	1.6997980437967768
0.11649354431608584	1.8106759592919655
0.12620133967575967	1.9215538747871541
0.13590913503543348	2.0250069298697184
0.14561693039510729	2.1215301152338335
0.1553247257547811	2.2180533005979486
0.1650325211144549	2.312596523185364
0.17474031647412872	2.4036748109135546
0.18444811183380252	2.4937631172533954
0.19415590719347633	2.5798914980398364
0.20386370255315014	2.6655248881321025
0.21357149791282395	2.750168296836019
0.22327929327249776	2.8338217241515853
0.23298708863217157	2.9174751514671518
0.24269488399184538	3.001128578782718
0.2524026793515192	3.083792024709935
0.26211047471119303	3.1659604799429766
0.27181827007086684	3.2451589910109684
0.28152606543054065	3.32435750207896
0.29123386079021446	3.403061022452777
0.30094165614988827	3.481269552132419
0.3106494515095621	3.559478081812061
0.3203572468692359	3.637191620797528
0.3300650422289097	3.7144101690888203
0.3397728375885835	3.7911337266859375
0.3494806329482573	3.86637231220053
0.35918842830793113	3.9411159070209476
0.36889622366760494	4.01536451114719
0.37860401902727875	4.089118124579258
0.38831181438695256	4.162871738011326
0.39801960974662637	4.236625351443394
0.4077274051063002	4.310378964875461
0.417435200465974	4.383637587613354
0.4271429958256478	4.455906228962896
0.4368507911853216	4.5276798796182645
0.4465585865449954	4.599453530273633
0.4562663819046692	4.671227180929001
0.46597417726434304	4.743000831584369
0.47568197262401685	4.814279491545562
0.48538976798369066	4.885558151506754
0.49509756334336447	4.956341820773772
0.5048053587030383	5.026630499346615
0.5145131540627121	5.094939215142758
0.524220949422386	5.163247930938901
0.5339287447820598	5.231061656040869
0.5436365401417336	5.298380390448663
0.5533443355014074	5.364214152773931
0.5630521308610812	5.430047915099199
0.572759926220755	5.495386686730292
0.5824677215804288	5.560725458361385
0.5921755169401026	5.625074248604128
0.6018833122997764	5.688928048152697
0.6115911076594502	5.75228685700709
0.621298903019124	5.815150675167309
0.6310066983787979	5.877519502633352
0.6407144937384717	5.939888330099396
0.6504222890981455	6.002257157565439
0.6601300844578193	6.0646259850314825
0.6698378798174931	6.1264998218033515
0.6795456751771669	6.1883736585752205
0.6892534705368407	6.249752504652914
0.6989612658965145	6.310636360036433
0.7086690612561883	6.371520215419952
0.7183768566158621	6.4324040708034715
0.728084651975536	6.493287926186991
0.7377924473352098	6.5536767908763345
0.7475002426948836	6.613570664871504
0.7572080380545574	6.672969548172498
0.7669158334142312	6.731378450085142
0.776623628773905	6.789292361303611
0.7863314241335788	6.846711281827905
0.7960392194932526	6.904130202352199
0.8057470148529264	6.961549122876494
0.8154548102126002	7.018968043400788
0.825162605572274	7.076386963925082
0.8348704009319479	7.133310893755201
0.8445781962916217	7.19023482358532
0.8542859916512955	7.247158753415439
0.8639937870109693	7.304082683245558
0.8737015823706431	7.361006613075677
0.8834093777303169	7.417930542905796
0.8931171730899907	7.474854472735915
0.9028249684496645	7.531778402566034
0.9125327638093383	7.588207341701978
0.9222405591690122	7.6441412901437475
0.931948354528686	7.700075238585517
0.9416561498883598	7.755514196333111
0.9513639452480336	7.810953154080706
0.9610717406077074	7.866392111828301
0.9707795359673812	7.921831069575895
0.980487331327055	7.976775036629315
0.9901951266867288	8.031719003682735
0.9999029220464026	8.086662970736155
1.0096107174060764	8.141606937789575
1.0193185127657503	8.196550904842995
1.029026308125424	8.251494871896416
1.0387341034850979	8.30594384825566
1.0484418988447717	8.360392824614905
1.0581496942044455	8.414346810279975
1.0678574895641193	8.467805805250869
1.077565284923793	8.521264800221763
1.087273080283467	8.574723795192657
1.0969808756431407	8.627687799469376
1.1066886710028145	8.680651803746095
1.1163964663624883	8.733615808022813
1.1261042617221622	8.786579812299532
1.135812057081836	8.839543816576251
1.1455198524415098	8.89250782085297
1.1552276478011836	8.945471825129689
1.1649354431608574	8.998435829406407
1.1746432385205312	9.050904842988952
1.184351033880205	9.103373856571498
1.1940588292398788	9.155842870154043
1.2037666245995526	9.208311883736588
1.2134744199592264	9.260780897319133
1.2231822153189003	9.312754920207503
1.232890010678574	9.364728943095873
1.2425978060382479	9.416702965984243
1.2523056013979217	9.468676988872613
1.2620133967575955	9.520156021066807
1.2717211921172693	9.571635053261002
1.2814289874769431	9.623114085455196
1.291136782836617	9.67459311764939
1.3008445781962907	9.726072149843585
1.3105523735559645	9.77755118203778
1.3202601689156384	9.829030214231974
1.3299679642753122	9.880014255731993
1.339675759634986	9.930998297232012
1.3493835549946598	9.981982338732031
1.3590913503543336	10.032471389537877
1.3687991457140074	10.082960440343722
1.3785069410736812	10.133449491149568
1.388214736433355	10.183938541955413
1.3979225317930288	10.234427592761259
1.4076303271527026	10.284421652872929
1.4173381225123765	10.3344157129846
1.4270459178720503	10.38440977309627
1.436753713231724	10.433908842513764
1.4464615085913979	10.483407911931259
1.4561693039510717	10.532906981348754
1.4658770993107455	10.582406050766249
1.4755848946704193	10.631905120183744
1.4852926900300931	10.681404189601238
1.495000485389767	10.730903259018733
1.5047082807494407	10.780402328436228
1.5144160761091146	10.829406407159547
1.5241238714687884	10.878410485882867
1.5338316668284622	10.927414564606186
1.543539462188136	10.976418643329506
1.5532472575478098	11.025422722052825
1.5629550529074836	11.073436819387796
1.5726628482671574	11.121450916722766
1.5823706436268312	11.168970023363562
1.592078438986505	11.216489130004357
1.6017862343461788	11.264008236645152
1.6114940297058526	11.311527343285947
1.6212018250655265	11.359046449926742
1.6309096204252003	11.406565556567537
1.640617415784874	11.454084663208333
1.6503252111445479	11.501108779154952
1.6600330065042217	11.548132895101572
1.6697408018638955	11.595157011048192
1.6794485972235693	11.641686136300637
1.6891563925832431	11.688215261553081
1.698864187942917	11.734744386805525
1.7085719833025907	11.78127351205797
1.7182797786622646	11.82730764661624
1.7279875740219384	11.873341781174512
1.7376953693816122	11.919375915732783
1.747403164741286	11.965410050291053
1.7571109601009598	12.010949194155149
1.7668187554606336	12.056488338019244
1.7765265508203074	12.10202748188334
1.7862343461799812	12.147566625747436
1.795942141539655	12.193105769611531
1.8056499368993288	12.238644913475627
1.8153577322590027	12.284184057339722
1.8250655276186765	12.329228210509642
1.8347733229783503	12.374272363679562
1.844481118338024	12.419316516849483
1.854188913697698	12.463865679325227
1.8638967090573717	12.508414841800972
1.8736045044170455	12.552964004276717
1.8833122997767193	12.597513166752462
1.8930200951363931	12.642062329228207
1.902727890496067	12.686611491703951
1.9124356858557408	12.731160654179696
1.9221434812154146	12.775709816655441
1.9318512765750884	12.820258979131186
1.9415590719347622	12.864313150912757
1.951266867294436	12.908367322694328
1.9609746626541098	12.9524214944759
1.9706824580137836	12.99647566625747
1.9803902533734574	13.040529838039042
1.9900980487331312	13.084584009820613
1.999805844092805	13.128143190908009
2.009513639452479	13.171702371995405
2.019221434812153	13.2152615530828
2.0289292301718267	13.258820734170197
2.0386370255315005	13.302379915257593
2.0483448208911743	13.345939096344988
2.058052616250848	13.389003286738209
2.067760411610522	13.43206747713143
2.0774682069701957	13.47513166752465
2.0871760023298696	13.51819585791787
2.0968837976895434	13.561260048311091
2.106591593049217	13.604324238704312
2.116299388408891	13.647388429097532
2.126007183768565	13.690452619490753
2.1357149791282386	13.733021819189798
2.1454227744879124	13.775591018888843
2.155130569847586	13.818160218587888
2.16483836520726	13.860729418286933
2.174546160566934	13.903298617985978
2.1842539559266076	13.94537282699085
2.1939617512862815	13.987447035995721
2.2036695466459553	14.029521245000593
2.213377342005629	14.071595454005465
2.223085137365303	14.113669663010336
2.2327929327249767	14.155743872015208
2.2425007280846505	14.19781808102008
2.2522085234443243	14.239397299330776
2.261916318803998	14.280976517641472
2.271624114163672	14.322555735952168
2.2813319095233457	14.364134954262864
2.2910397048830196	14.40571417257356
2.3007475002426934	14.447293390884257
2.310455295602367	14.488872609194953
2.320163090962041	14.53045182750565
2.329870886321715	14.572031045816345
2.3395786816813886	14.613610264127042
2.3492864770410624	14.655189482437738
2.3589942724007362	14.696273710054259
2.36870206776041	14.73735793767078
2.378409863120084	14.7784421652873
2.3881176584797577	14.819526392903821
2.3978254538394315	14.860610620520342
2.4075332491991053	14.901694848136863
2.417241044558779	14.942779075753384
2.426948839918453	14.983863303369905
2.4366566352781267	15.024947530986426
2.4463644306378005	15.065536767908771
2.4560722259974743	15.106126004831117
2.465780021357148	15.146715241753462
2.475487816716822	15.187304478675808
2.4851956120764958	15.227893715598153
2.4949034074361696	15.268482952520499
2.5046112027958434	15.309072189442844
2.514318998155517	15.34966142636519
2.524026793515191	15.390250663287535
2.533734588874865	15.430344909515705
2.5434423842345386	15.470439155743875
2.5531501795942124	15.510533401972046
2.5628579749538862	15.550627648200216
2.57256577031356	15.590721894428386
2.582273565673234	15.630816140656556
2.5919813610329077	15.670910386884726
2.6016891563925815	15.711004633112896
2.6113969517522553	15.751098879341066
2.621104747111929	15.790698134875063
2.630812542471603	15.83029739040906
2.6405203378312767	15.869896645943056
2.6502281331909505	15.909495901477053
2.6599359285506243	15.94909515701105
2.669643723910298	15.988694412545046
2.679351519269972	16.02829366807904
2.6890593146296458	16.067892923613037
2.6987671099893196	16.107492179147034
2.7084749053489934	16.146596443986855
2.718182700708667	16.185700708826676
2.727890496068341	16.224804973666497
2.737598291428015	16.26390923850632
2.7473060867876886	16.30301350334614
2.7570138821473624	16.34211776818596
2.7667216775070362	16.381222033025782
2.77642947286671	16.419831307171428
2.786137268226384	16.458440581317074
2.7958450635860577	16.49704985546272
2.8055528589457315	16.535659129608366
2.8152606543054053	16.57426840375401
2.824968449665079	16.612877677899657
2.834676245024753	16.651486952045303
2.8443840403844267	16.69009622619095
2.8540918357441005	16.728705500336595
2.8637996311037743	16.76731477448224
2.873507426463448	16.80542905793371
2.883215221823122	16.843543341385182
2.8929230171827958	16.881657624836652
2.9026308125424696	16.919771908288123
2.9123386079021434	16.957886191739593
2.922046403261817	16.996000475191064
2.931754198621491	17.034114758642534
2.941461993981165	17.072229042094005
2.9511697893408386	17.1098483348513
2.9608775847005124	17.147467627608595
2.9705853800601862	17.18508692036589
2.98029317541986	17.222706213123185
2.990000970779534	17.26032550588048
2.9997087661392077	17.297944798637776
3.0094165614988815	17.33556409139507
3.0191243568585553	17.373183384152366
3.028832152218229	17.41080267690966
3.038539947577903	17.44792697897278
3.0482477429375767	17.4850512810359
3.0579555382972505	17.52217558309902
3.0676633336569243	17.55929988516214
3.077371129016598	17.59642418722526
3.087078924376272	17.63354848928838
3.0967867197359458	17.6706727913515
3.1064945150956196	17.70779709341462
3.1162023104552934	17.74492139547774
3.125910105814967	17.78204569754086
3.135617901174641	17.81916999960398
3.145325696534315	17.8562943016671
3.1550334918939886	17.892923613036047
3.1647412872536624	17.929552924404994
3.1744490826133362	17.966182235773942
3.18415687797301	18.00281154714289
3.193864673332684	18.03944085851184
3.2035724686923577	18.076070169880786
3.2132802640520315	18.112699481249734
3.2229880594117053	18.149328792618682
3.232695854771379	18.18595810398763
3.242403650131053	18.22258741535658
3.2521114454907267	18.259216726725526
3.2618192408504005	18.2953510474003
3.2715270362100743	18.33148536807507
3.281234831569748	18.367619688749844
3.290942626929422	18.403754009424617
3.3006504222890958	18.43988833009939
3.3103582176487696	18.476022650774162
3.3200660130084434	18.512156971448935
3.329773808368117	18.548291292123707
3.339481603727791	18.58442561279848
3.349189399087465	18.620559933473253
3.3588971944471386	18.656694254148025
3.3686049898068124	18.692828574822798
3.3783127851664863	18.72896289549757
3.38802058052616	18.765097216172343
3.397728375885834	18.80073654615294
3.4074361712455077	18.836375876133538
3.4171439666051815	18.872015206114135
3.4268517619648553	18.907654536094732
3.436559557324529	18.94329386607533
3.446267352684203	18.978933196055927
3.4559751480438767	19.014572526036524
3.4656829434035505	19.05021185601712
3.4753907387632244	19.08585118599772
3.485098534122898	19.121490515978316
3.494806329482572	19.157129845958913
3.504514124842246	19.19276917593951
3.5142219202019196	19.228408505920108
3.5239297155615934	19.264047835900705
3.533637510921267	19.299687165881302
3.543345306280941	19.334831505167724
3.553053101640615	19.369975844454146
3.5627608970002886	19.405120183740568
3.5724686923599624	19.44026452302699
3.5821764877196363	19.47540886231341
3.59188428307931	19.510553201599834
3.601592078438984	19.545697540886255
3.6112998737986577	19.580841880172677
3.6210076691583315	19.6159862194591
3.6307154645180053	19.65113055874552
3.640423259877679	19.686274898031943
3.650131055237353	19.72092424662419
3.6598388505970267	19.755573595216436
3.6695466459567005	19.790222943808683
3.6792544413163744	19.82487229240093
3.688962236676048	19.859521640993176
3.698670032035722	19.894170989585422
3.708377827395396	19.92882033817767
3.7180856227550696	19.963469686769916
3.7277934181147434	19.998119035362162
3.737501213474417	20.03276838395441
3.747209008834091	20.067417732546655
3.756916804193765	20.1020670811389
3.7666245995534386	20.13671642973115
3.7763323949131125	20.171365778323395
3.7860401902727863	20.20601512691564
3.79574798563246	20.240169484813713
3.805455780992134	20.274323842711784
3.8151635763518077	20.308478200609855
3.8248713717114815	20.342632558507926
3.8345791670711553	20.376786916405997
3.844286962430829	20.41094127430407
3.853994757790503	20.44509563220214
3.8637025531501767	20.47924999010021
3.8734103485098506	20.513404347998282
3.8831181438695244	20.547558705896353
3.892825939229198	20.581713063794425
3.902533734588872	20.615867421692496
3.912241529948546	20.650021779590567
3.9219493253082196	20.684176137488638
3.9316571206678934	20.717835504692534
3.9413649160275672	20.75149487189643
3.951072711387241	20.785154239100326
3.960780506746915	20.81881360630422
3.9704883021065887	20.852472973508117
3.9801960974662625	20.886132340712013
3.9899038928259363	20.91979170791591
3.99961168818561	20.953451075119805
4.009319483545284	20.9871104423237
4.019027278904958	21.020769809527597
4.028735074264632	21.054429176731492
4.038442869624306	21.08808854393539
4.04815066498398	21.121747911139284
4.057858460343653	21.15540727834318
4.067566255703327	21.189066645547076
4.077274051063001	21.22272601275097
4.086981846422675	21.255890389260692
4.096689641782349	21.289054765770413
4.106397437142022	21.322219142280133
4.116105232501696	21.355383518789854
4.12581302786137	21.388547895299574
4.135520823221044	21.421712271809294
4.145228618580718	21.454876648319015
4.1549364139403915	21.488041024828735
4.164644209300065	21.521205401338456
4.174352004659739	21.553874787154
4.184059800019413	21.586544172969546
4.193767595379087	21.61921355878509
4.2034753907387605	21.651882944600636
4.213183186098434	21.68455233041618
4.222890981458108	21.717221716231727
4.232598776817782	21.749891102047272
4.242306572177456	21.782560487862817
4.25201436753713	21.815229873678362
4.261722162896803	21.847899259493907
4.271429958256477	21.880568645309452
4.281137753616151	21.913238031124997
4.290845548975825	21.945907416940543
4.300553344335499	21.978576802756088
4.310261139695172	22.011246188571633
4.319968935054846	22.043915574387178
4.32967673041452	22.076584960202723
4.339384525774194	22.109254346018268
4.349092321133868	22.141923731833813
4.3588001164935415	22.174098126955187
4.368507911853215	22.20627252207656
4.378215707212889	22.238446917197933
4.387923502572563	22.270621312319307
4.397631297932237	22.30279570744068
4.4073390932919105	22.334970102562053
4.417046888651584	22.367144497683427
4.426754684011258	22.3993188928048
4.436462479370932	22.431493287926173
4.446170274730606	22.463667683047547
4.45587807009028	22.49584207816892
4.465585865449953	22.528016473290293
4.475293660809627	22.560190868411667
4.485001456169301	22.59236526353304
4.494709251528975	22.624539658654413
4.504417046888649	22.656714053775787
4.5141248422483224	22.68888844889716
4.523832637607996	22.721062844018533
4.53354043296767	22.75274224844573
4.543248228327344	22.78442165287293
4.552956023687018	22.816101057300127
4.5626638190466915	22.847780461727325
4.572371614406365	22.879459866154523
4.582079409766039	22.91113927058172
4.591787205125713	22.94281867500892
4.601495000485387	22.974498079436117
4.6112027958450605	23.006177483863315
4.620910591204734	23.037856888290513
4.630618386564408	23.06953629271771
4.640326181924082	23.10121569714491
4.650033977283756	23.132895101572107
4.65974177264343	23.164574505999305
4.669449568003103	23.195758919732327
4.679157363362777	23.22694333346535
4.688865158722451	23.258127747198373
4.698572954082125	23.289312160931395
4.708280749441799	23.320496574664418
4.7179885448014725	23.35168098839744
4.727696340161146	23.382865402130463
4.73740413552082	23.414049815863486
4.747111930880494	23.445234229596508
4.756819726240168	23.47641864332953
4.7665275215998415	23.507603057062553
4.776235316959515	23.538787470795576
4.785943112319189	23.569476893834423
4.795650907678863	23.60016631687327
4.805358703038537	23.630855739912118
4.8150664983982105	23.661545162950965
4.824774293757884	23.692234585989812
4.834482089117558	23.72292400902866
4.844189884477232	23.753613432067507
4.853897679836906	23.784302855106354
4.86360547519658	23.8149922781452
4.873313270556253	23.84568170118405
4.883021065915927	23.876371124222896
4.892728861275601	23.907060547261743
4.902436656635275	23.93774997030059
4.912144451994949	23.967944402645262
4.9218522473546225	23.998138834989934
4.931560042714296	24.028333267334606
4.94126783807397	24.058527699679278
4.950975633433644	24.08872213202395
4.960683428793318	24.11891656436862
4.9703912241529915	24.149110996713294
4.980099019512665	24.179305429057965
4.989806814872339	24.209499861402637
4.999514610232013	24.23969429374731
5.009222405591687	24.26988872609198
5.0189302009513606	24.300083158436653
5.028637996311034	24.330277590781325
5.038345791670708	24.360472023125997
5.048053587030382	24.39066645547067
5.057761382390056	24.42086088781534
5.06746917774973	24.451055320160012
5.077176973109403	24.481249752504684
5.086884768469077	24.511444184849356
5.096592563828751	24.541638617194028
5.106300359188425	24.571338058844525
5.116008154548099	24.60103750049502
5.1257159499077725	24.630736942145518
5.135423745267446	24.660436383796014
5.14513154062712	24.69013582544651
5.154839335986794	24.719835267097007
5.164547131346468	24.749534708747504
5.1742549267061415	24.779234150398
5.183962722065815	24.808933592048497
5.193670517425489	24.838633033698994
5.203378312785163	24.86833247534949
5.213086108144837	24.898031916999987
5.222793903504511	24.927731358650483
5.232501698864184	24.95743080030098
5.242209494223858	24.987130241951476
5.251917289583532	25.016829683601973
5.261625084943206	25.04652912525247
5.27133288030288	25.076228566902966
5.281040675662553	25.105928008553462
5.290748471022227	25.13562745020396
5.300456266381901	25.16483190116028
5.310164061741575	25.1940363521166
5.319871857101249	25.223240803072922
5.3295796524609225	25.252445254029244
5.339287447820596	25.281649704985565
5.34899524318027	25.310854155941886
5.358703038539944	25.340058606898207
5.368410833899618	25.36926305785453
5.3781186292592915	25.39846750881085
5.387826424618965	25.42767195976717
5.397534219978639	25.456876410723492
5.407242015338313	25.486080861679813
5.416949810697987	25.515285312636134
5.426657606057661	25.544489763592455
5.436365401417334	25.573694214548777
5.446073196777008	25.602898665505098
5.455780992136682	25.63210311646142
5.465488787496356	25.66130756741774
5.47519658285603	25.69051201837406
5.484904378215703	25.719716469330383
5.494612173575377	25.748920920286704
5.504319968935051	25.77763038054885
5.514027764294725	25.806339840810995
5.523735559654399	25.83504930107314
5.5334433550140725	25.863758761335287
5.543151150373746	25.892468221597433
5.55285894573342	25.92117768185958
5.562566741093094	25.949887142121725
5.572274536452768	25.97859660238387
5.5819823318124415	26.007306062646016
5.591690127172115	26.036015522908162
5.601397922531789	26.064724983170308
5.611105717891463	26.093434443432454
5.620813513251137	26.1221439036946
5.630521308610811	26.150853363956745
5.640229103970484	26.17956282421889
5.649936899330158	26.208272284481037
5.659644694689832	26.236981744743183
5.669352490049506	26.26569120500533
5.67906028540918	26.294400665267474
5.688768080768853	26.32311012552962
5.698475876128527	26.351819585791766
5.708183671488201	26.380529046053912
5.717891466847875	26.409238506316058
5.727599262207549	26.437947966578204
5.7373070575672225	26.46665742684035
5.747014852926896	26.495366887102495
5.75672264828657	26.52407634736464
5.766430443646244	26.552785807626787
5.776138239005918	26.581000277194757
5.7858460343655915	26.609214746762728
5.795553829725265	26.6374292163307
5.805261625084939	26.66564368589867
5.814969420444613	26.69385815546664
5.824677215804287	26.72207262503461
5.834385011163961	26.75028709460258
5.844092806523634	26.77850156417055
5.853800601883308	26.80671603373852
5.863508397242982	26.83493050330649
5.873216192602656	26.863144972874462
5.88292398796233	26.891359442442432
5.892631783322003	26.919573912010403
5.902339578681677	26.947788381578373
5.912047374041351	26.976002851146344
5.921755169401025	27.004217320714314
5.931462964760699	27.032431790282285
5.9411707601203725	27.060646259850255
5.950878555480046	27.088860729418226
5.96058635083972	27.117075198986196
5.970294146199394	27.145289668554167
5.980001941559068	27.173504138122137
5.9897097369187415	27.201718607690108
5.999417532278415	27.229933077258078
6.009125327638089	27.25814754682605
6.018833122997763	27.28636201639402
6.028540918357437	27.31457648596199
6.038248713717111	27.34279095552996
6.047956509076784	27.37051043440376
6.057664304436458	27.398229913277557
6.067372099796132	27.425949392151356
6.077079895155806	27.453668871025155
6.08678769051548	27.481388349898953
6.096495485875153	27.509107828772752
6.106203281234827	27.53682730764655
6.115911076594501	27.56454678652035
6.125618871954175	27.592266265394148
6.135326667313849	27.619985744267947
6.1450344626735225	27.647705223141745
6.154742258033196	27.675424702015544
6.16445005339287	27.703144180889343
6.174157848752544	27.73086365976314
6.183865644112218	27.75858313863694
6.1935734394718915	27.78630261751074
6.203281234831565	27.814022096384537
6.212989030191239	27.841741575258336
6.222696825550913	27.869461054132135
6.232404620910587	27.897180533005933
6.242112416270261	27.924900011879732
6.251820211629934	27.95261949075353
6.261528006989608	27.98033896962733
6.271235802349282	28.008058448501128
6.280943597708956	28.035777927374927
6.29065139306863	28.063497406248725
6.3003591884283034	28.091216885122524
6.310066983787977	28.118936363996323
6.319774779147651	28.14665584287012
6.329482574507325	28.173880331049745
6.339190369866999	28.201104819229368
6.3488981652266725	28.22832930740899
6.358605960586346	28.255553795588614
6.36831375594602	28.282778283768238
6.378021551305694	28.31000277194786
6.387729346665368	28.337227260127484
6.3974371420250415	28.364451748307108
6.407144937384715	28.39167623648673
6.416852732744389	28.418900724666354
6.426560528104063	28.446125212845978
6.436268323463737	28.4733497010256
6.445976118823411	28.500574189205224
6.455683914183084	28.527798677384848
6.465391709542758	28.55502316556447
6.475099504902432	28.582247653744094
6.484807300262106	28.609472141923717
6.49451509562178	28.63669663010334
6.5042228909814535	28.663921118282964
6.513930686341127	28.691145606462587
6.523638481700801	28.71837009464221
6.533346277060475	28.745594582821834
6.543054072420149	28.772819071001457
6.5527618677798225	28.80004355918108
6.562469663139496	28.827268047360704
6.57217745849917	28.854492535540327
6.581885253858844	28.88171702371995
6.591593049218518	28.908941511899574
6.6013008445781916	28.935671009385022
6.611008639937865	28.96240050687047
6.620716435297539	28.989130004355918
6.630424230657213	29.015859501841366
6.640132026016887	29.042588999326814
6.649839821376561	29.06931849681226
6.659547616736234	29.09604799429771
6.669255412095908	29.122777491783157
6.678963207455582	29.149506989268605
6.688671002815256	29.176236486754053
6.69837879817493	29.2029659842395
6.7080865935346035	29.22969548172495
6.717794388894277	29.256424979210397
6.727502184253951	29.283154476695845
6.737209979613625	29.309883974181293
6.746917774973299	29.33661347166674
6.7566255703329725	29.36334296915219
6.766333365692646	29.390072466637637
6.77604116105232	29.416801964123085
6.785748956411994	29.443531461608533
6.795456751771668	29.47026095909398
6.805164547131342	29.49699045657943
6.814872342491015	29.523719954064877
6.824580137850689	29.550449451550325
6.834287933210363	29.577178949035773
6.843995728570037	29.60390844652122
6.853703523929711	29.63063794400667
6.863411319289384	29.657367441492116
6.873119114649058	29.684096938977564
6.882826910008732	29.710826436463012
6.892534705368406	29.73755593394846
6.90224250072808	29.76428543143391
6.9119502960877535	29.791014928919356
6.921658091447427	29.817744426404804
6.931365886807101	29.843978933196077
6.941073682166775	29.87021343998735
6.950781477526449	29.896447946778622
6.9604892728861225	29.922682453569895
6.970197068245796	29.948916960361167
6.97990486360547	29.97515146715244
6.989612658965144	30.001385973943712
6.999320454324818	30.027620480734985
7.009028249684492	30.053854987526258
7.018736045044165	30.08008949431753
7.028443840403839	30.106324001108803
7.038151635763513	30.132558507900075
7.047859431123187	30.158793014691348
7.057567226482861	30.18502752148262
7.067275021842534	30.211262028273893
7.076982817202208	30.237496535065166
7.086690612561882	30.26373104185644
7.096398407921556	30.28996554864771
7.10610620328123	30.316200055438983
7.1158139986409035	30.342434562230256
7.125521794000577	30.36866906902153
7.135229589360251	30.3949035758128
7.144937384719925	30.421138082604074
7.154645180079599	30.447372589395346
7.1643529754392725	30.47360709618662
7.174060770798946	30.499346612283716
7.18376856615862	30.525086128380813
7.193476361518294	30.55082564447791
7.203184156877968	30.576565160575008
7.212891952237642	30.602304676672105
7.222599747597315	30.628044192769202
7.232307542956989	30.6537837088663
7.242015338316663	30.679523224963397
7.251723133676337	30.705262741060494
7.261430929036011	30.73100225715759
7.271138724395684	30.75674177325469
7.280846519755358	30.782481289351786
7.290554315115032	30.808220805448883
7.300262110474706	30.83396032154598
7.30996990583438	30.859699837643078
7.3196777011940535	30.885439353740175
7.329385496553727	30.911178869837272
7.339093291913401	30.93691838593437
7.348801087273075	30.962657902031467
7.358508882632749	30.988397418128564
7.3682166779924225	31.01413693422566
7.377924473352096	31.039876450322758
7.38763226871177	31.06512097572568
7.397340064071444	31.090365501128602
7.407047859431118	31.115610026531524
7.416755654790792	31.140854551934446
7.426463450150465	31.166099077337368
7.436171245510139	31.19134360274029
7.445879040869813	31.21658812814321
7.455586836229487	31.241832653546133
7.465294631589161	31.267077178949055
7.475002426948834	31.292321704351977
7.484710222308508	31.3175662297549
7.494418017668182	31.34281075515782
7.504125813027856	31.368055280560743
7.51383360838753	31.393299805963665
7.5235414037472035	31.418544331366586
7.533249199106877	31.44378885676951
7.542956994466551	31.46903338217243
7.552664789826225	31.494277907575352
7.562372585185899	31.519522432978274
7.5720803805455725	31.544766958381196
7.581788175905246	31.570011483784118
7.59149597126492	31.59525600918704
7.601203766624594	31.62050053458996
7.610911561984268	31.645745059992883
7.620619357343942	31.670989585395805
7.630327152703615	31.696234110798727
7.640034948063289	31.72147863620165
7.649742743422963	31.74672316160457
7.659450538782637	31.771967687007493
7.669158334142311	31.797212212410415
7.678866129501984	31.82196174711916
7.688573924861658	31.846711281827908
7.698281720221332	31.871460816536654
7.707989515581006	31.8962103512454
7.71769731094068	31.920959885954147
7.7274051063003535	31.945709420662894
7.737112901660027	31.97045895537164
7.746820697019701	31.995208490080387
7.756528492379375	32.01995802478913
7.766236287739049	32.04470755949788
7.7759440830987225	32.069457094206626
7.785651878458396	32.09420662891537
7.79535967381807	32.11895616362412
7.805067469177744	32.143705698332866
7.814775264537418	32.16845523304161
7.824483059897092	32.19320476775036
7.834190855256765	32.217954302459106
7.843898650616439	32.24270383716785
7.853606445976113	32.2674533718766
7.863314241335787	32.292202906585345
7.873022036695461	32.31695244129409
7.8827298320551344	32.34170197600284
7.892437627414808	32.366451510711585
7.902145422774482	32.39120104542033
7.911853218134156	32.41595058012908
7.92156101349383	32.440700114837824
7.9312688088535035	32.46544964954657
7.940976604213177	32.49019918425532
7.950684399572851	32.514948718964064
7.960392194932525	32.53969825367281
7.970099990292199	32.56444778838156
7.9798077856518725	32.5891973230903
7.989515581011546	32.61394685779905
7.99922337637122	32.638696392507796
8.008931171730895	32.66344592721654
8.018638967090569	32.68770047123112
8.028346762450242	32.71195501524569
8.038054557809916	32.73620955926027
8.04776235316959	32.76046410327484
8.057470148529264	32.78471864728942
8.067177943888938	32.80897319130399
8.076885739248612	32.833227735318566
8.086593534608285	32.85748227933314
8.09630132996796	32.881736823347715
8.106009125327633	32.90599136736229
8.115716920687307	32.930245911376865
8.12542471604698	32.95450045539144
8.135132511406654	32.978754999406014
8.144840306766328	33.00300954342059
8.154548102126002	33.027264087435164
8.164255897485676	33.05151863144974
8.17396369284535	33.07577317546431
8.183671488205023	33.10002771947889
8.193379283564697	33.12428226349346
8.203087078924371	33.14853680750804
8.212794874284045	33.17279135152261
8.222502669643719	33.19704589553719
8.232210465003392	33.22130043955176
8.241918260363066	33.245554983566336
8.25162605572274	33.26980952758091
8.261333851082414	33.294064071595486
8.271041646442088	33.31831861561006
8.280749441801762	33.342573159624635
8.290457237161435	33.36682770363921
8.30016503252111	33.390587256959606
8.309872827880783	33.41434681028
8.319580623240457	33.4381063636004
8.32928841860013	33.46186591692079
8.338996213959804	33.48562547024119
8.348704009319478	33.509385023561585
8.358411804679152	33.53314457688198
8.368119600038826	33.556904130202376
8.3778273953985	33.58066368352277
8.387535190758173	33.60442323684317
8.397242986117847	33.628182790163564
8.406950781477521	33.65194234348396
8.416658576837195	33.675701896804355
8.426366372196869	33.69946145012475
8.436074167556542	33.72322100344515
8.445781962916216	33.74698055676554
8.45548975827589	33.77074011008594
8.465197553635564	33.794499663406334
8.474905348995238	33.81825921672673
8.484613144354912	33.842018770047126
8.494320939714585	33.86577832336752
8.50402873507426	33.88953787668792
8.513736530433933	33.91329743000831
8.523444325793607	33.93705698332871
8.53315212115328	33.960816536649105
8.542859916512954	33.9845760899695
8.552567711872628	34.0083356432899
8.562275507232302	34.03209519661029
8.571983302591976	34.05585474993069
8.58169109795165	34.079614303251084
8.591398893311323	34.10337385657148
8.601106688670997	34.127133409891876
8.610814484030671	34.15089296321227
8.620522279390345	34.17465251653267
8.630230074750019	34.19841206985306
8.639937870109692	34.22217162317346
8.649645665469366	34.245931176493855
8.65935346082904	34.26969072981425
8.669061256188714	34.293450283134646
8.678769051548388	34.31671484576087
8.688476846908062	34.339979408387094
8.698184642267735	34.36324397101332
8.70789243762741	34.38650853363954
8.717600232987083	34.409773096265766
8.727308028346757	34.43303765889199
8.73701582370643	34.456302221518214
8.746723619066104	34.47956678414444
8.756431414425778	34.50283134677066
8.766139209785452	34.526095909396886
8.775847005145126	34.54936047202311
8.7855548005048	34.572625034649334
8.795262595864473	34.59588959727556
8.804970391224147	34.61915415990178
8.814678186583821	34.64241872252801
8.824385981943495	34.66568328515423
8.834093777303169	34.688947847780454
8.843801572662843	34.71221241040668
8.853509368022516	34.7354769730329
8.86321716338219	34.75874153565913
8.872924958741864	34.78200609828535
8.882632754101538	34.805270660911575
8.892340549461212	34.8285352235378
8.902048344820885	34.85179978616402
8.91175614018056	34.87506434879025
8.921463935540233	34.89832891141647
8.931171730899907	34.921593474042695
8.94087952625958	34.94485803666892
8.950587321619254	34.96812259929514
8.960295116978928	34.99138716192137
8.970002912338602	35.01465172454759
8.979710707698276	35.037916287173815
8.98941850305795	35.06118084980004
8.999126298417623	35.08444541242626
9.008834093777297	35.10770997505249
9.018541889136971	35.13097453767871
9.028249684496645	35.153744109610756
9.037957479856319	35.1765136815428
9.047665275215993	35.199283253474846
9.057373070575666	35.22205282540689
9.06708086593534	35.244822397338936
9.076788661295014	35.26759196927098
9.086496456654688	35.290361541203026
9.096204252014362	35.31313111313507
9.105912047374035	35.33590068506712
9.11561984273371	35.35867025699916
9.125327638093383	35.38143982893121
9.135035433453057	35.40420940086325
9.14474322881273	35.4269789727953
9.154451024172404	35.44974854472734
9.164158819532078	35.47251811665939
9.173866614891752	35.49528768859143
9.183574410251426	35.51805726052348
9.1932822056111	35.54082683245552
9.202990000970773	35.56359640438757
9.212697796330447	35.58636597631961
9.222405591690121	35.60913554825166
9.232113387049795	35.6319051201837
9.241821182409469	35.65467469211575
9.251528977769143	35.67744426404779
9.261236773128816	35.70021383597984
9.27094456848849	35.72298340791188
9.280652363848164	35.74575297984393
9.290360159207838	35.76852255177597
9.300067954567512	35.79129212370802
9.309775749927185	35.81406169564006
9.31948354528686	35.83683126757211
9.329191340646533	35.859600839504154
9.338899136006207	35.8823704114362
9.34860693136588	35.905139983368244
9.358314726725554	35.92790955530029
9.368022522085228	35.950679127232334
9.377730317444902	35.97344869916438
9.387438112804576	35.996218271096424
9.39714590816425	36.01898784302847
9.406853703523923	36.041757414960514
9.416561498883597	36.06452698689256
9.426269294243271	36.087296558824605
9.435977089602945	36.11006613075665
9.445684884962619	36.132835702688695
9.455392680322293	36.15560527462074
9.465100475681966	36.178374846552785
9.47480827104164	36.20114441848483
9.484516066401314	36.2234189997227
9.494223861760988	36.24569358096058
9.503931657120662	36.26796816219845
9.513639452480335	36.29024274343632
9.52334724784001	36.3125173246742
9.533055043199683	36.33479190591207
9.542762838559357	36.35706648714994
9.55247063391903	36.37934106838782
9.562178429278704	36.40161564962569
9.571886224638378	36.42389023086356
9.581594019998052	36.446164812101436
9.591301815357726	36.46843939333931
9.6010096107174	36.49071397457718
9.610717406077073	36.512988555815056
9.620425201436747	36.53526313705293
9.630132996796421	36.5575377182908
9.639840792156095	36.579812299528676
9.649548587515769	36.60208688076655
9.659256382875443	36.62436146200442
9.668964178235116	36.646636043242296
9.67867197359479	36.66891062448017
9.688379768954464	36.69118520571804
9.698087564314138	36.713459786955916
9.707795359673812	36.73573436819379
9.717503155033485	36.75800894943166
9.72721095039316	36.780283530669536
9.736918745752833	36.80255811190741
9.746626541112507	36.82483269314528
9.75633433647218	36.847107274383156
9.766042131831854	36.86938185562103
9.775749927191528	36.8916564368589
9.785457722551202	36.913931018096775
9.795165517910876	36.93620559933465
9.80487331327055	36.95848018057252
9.814581108630223	36.980754761810395
9.824288903989897	37.00302934304827
9.833996699349571	37.02530392428614
9.843704494709245	37.047578505524015
9.853412290068919	37.06985308676189
9.863120085428593	37.09163267730558
9.872827880788266	37.11341226784928
9.88253567614794	37.13519185839297
9.892243471507614	37.156971448936666
9.901951266867288	37.17875103948036
9.911659062226962	37.200530630024055
9.921366857586635	37.22231022056775
9.93107465294631	37.244089811111444
9.940782448305983	37.26586940165514
9.950490243665657	37.28764899219883
9.96019803902533	37.30942858274253
9.969905834385004	37.33120817328622
9.979613629744678	37.352987763829915
9.989321425104352	37.37476735437361
9.999029220464026	37.396546944917304
10.0087370158237	37.418326535461
10.018444811183373	37.44010612600469
10.028152606543047	37.46188571654839
10.037860401902721	37.48366530709208
10.047568197262395	37.505444897635776
10.057275992622069	37.52722448817947
10.066983787981743	37.549004078723165
10.076691583341416	37.57078366926686
10.08639937870109	37.592563259810554
10.096107174060764	37.61434285035425
10.105814969420438	37.63612244089794
10.115522764780112	37.65790203144164
10.125230560139785	37.67968162198533
10.13493835549946	37.701461212529026
10.144646150859133	37.72324080307272
10.154353946218807	37.745020393616414
10.16406174157848	37.76679998416011
10.173769536938154	37.7885795747038
10.183477332297828	37.8103591652475
10.193185127657502	37.83213875579119
10.202892923017176	37.853918346334886
10.21260071837685	37.87569793687858
10.222308513736523	37.897477527422275
10.232016309096197	37.91925711796597
10.241724104455871	37.941036708509664
10.251431899815545	37.96281629905336
10.261139695175219	37.98459588959705
10.270847490534893	38.00637548014075
10.280555285894566	38.02815507068444
10.29026308125424	38.049934661228136
10.299970876613914	38.07171425177183
10.309678671973588	38.093493842315524
10.319386467333262	38.11527343285922
10.329094262692935	38.13705302340291
10.33880205805261	38.15883261394661
10.348509853412283	38.1806122044903
10.358217648771957	38.202391795033996
10.36792544413163	38.22417138557769
10.377633239491304	38.245950976121385
10.387341034850978	38.26773056666508
10.397048830210652	38.289510157208774
10.406756625570326	38.31128974775247
10.41646442093	38.33257434760199
10.426172216289674	38.35385894745151
10.435880011649347	38.375143547301036
10.445587807009021	38.39642814715056
10.455295602368695	38.41771274700008
10.465003397728369	38.438997346849604
10.474711193088043	38.460281946699126
10.484418988447716	38.48156654654865
10.49412678380739	38.50285114639817
10.503834579167064	38.524135746247694
10.513542374526738	38.54542034609722
10.523250169886412	38.56670494594674
10.532957965246085	38.58798954579626
10.54266576060576	38.609274145645784
10.552373555965433	38.63055874549531
10.562081351325107	38.65184334534483
10.57178914668478	38.67312794519435
10.581496942044454	38.694412545043875
10.591204737404128	38.7156971448934
10.600912532763802	38.73698174474292
10.610620328123476	38.75826634459244
10.62032812348315	38.779550944441965
10.630035918842824	38.80083554429149
10.639743714202497	38.82212014414101
10.649451509562171	38.84340474399053
10.659159304921845	38.864689343840055
10.668867100281519	38.88597394368958
10.678574895641193	38.9072585435391
10.688282691000866	38.92854314338862
10.69799048636054	38.949827743238146
10.707698281720214	38.97111234308767
10.717406077079888	38.99239694293719
10.727113872439562	39.01368154278671
10.736821667799235	39.034966142636236
10.74652946315891	39.05625074248576
10.756237258518583	39.07753534233528
10.765945053878257	39.098819942184804
10.77565284923793	39.120104542034326
10.785360644597604	39.14138914188385
10.795068439957278	39.16267374173337
10.804776235316952	39.183958341582894
10.814484030676626	39.20524294143242
10.8241918260363	39.22652754128194
10.833899621395974	39.24781214113146
10.843607416755647	39.269096740980984
10.853315212115321	39.29038134083051
10.863023007474995	39.31166594068003
10.872730802834669	39.33295054052955
10.882438598194343	39.3537401496849
10.892146393554016	39.374529758840254
10.90185418891369	39.395319367995604
10.911561984273364	39.416108977150955
10.921269779633038	39.436898586306306
10.930977574992712	39.45768819546166
10.940685370352385	39.47847780461701
10.95039316571206	39.49926741377236
10.960100961071733	39.52005702292771
10.969808756431407	39.54084663208306
10.97951655179108	39.56163624123841
10.989224347150754	39.58242585039376
10.998932142510428	39.60321545954911
11.008639937870102	39.62400506870446
11.018347733229776	39.644794677859814
11.02805552858945	39.665584287015164
11.037763323949124	39.686373896170515
11.047471119308797	39.707163505325866
11.057178914668471	39.72795311448122
11.066886710028145	39.74874272363657
11.076594505387819	39.76953233279192
11.086302300747493	39.79032194194727
11.096010096107166	39.81111155110262
11.10571789146684	39.83190116025797
11.115425686826514	39.85269076941332
11.125133482186188	39.87348037856867
11.134841277545862	39.89426998772402
11.144549072905535	39.915059596879374
11.15425686826521	39.935849206034725
11.163964663624883	39.956638815190075
11.173672458984557	39.977428424345426
11.18338025434423	39.99821803350078
11.193088049703904	40.01900764265613
11.202795845063578	40.03979725181148
11.212503640423252	40.06058686096683
11.222211435782926	40.08137647012218
11.2319192311426	40.10216607927753
11.241627026502274	40.12295568843288
11.251334821861947	40.14374529758823
11.261042617221621	40.16453490674358
11.270750412581295	40.185324515898934
11.280458207940969	40.206114125054285
11.290166003300643	40.226903734209635
11.299873798660316	40.247693343364986
11.30958159401999	40.26848295252034
11.319289389379664	40.28927256167569
11.328997184739338	40.31006217083104
11.338704980099012	40.33085177998639
11.348412775458685	40.35164138914174
11.35812057081836	40.37243099829709
11.367828366178033	40.39322060745244
11.377536161537707	40.41351522591361
11.38724395689738	40.433809844374785
11.396951752257054	40.45410446283596
11.406659547616728	40.47439908129713
11.416367342976402	40.4946936997583
11.426075138336076	40.51498831821947
11.43578293369575	40.535282936680645
11.445490729055424	40.55557755514182
11.455198524415097	40.57587217360299
11.464906319774771	40.59616679206416
11.474614115134445	40.61646141052533
11.484321910494119	40.636756028986504
11.494029705853793	40.657050647447676
11.503737501213466	40.67734526590885
11.51344529657314	40.69763988437002
11.523153091932814	40.71793450283119
11.532860887292488	40.73822912129236
11.542568682652162	40.758523739753535
11.552276478011835	40.77881835821471
11.56198427337151	40.79911297667588
11.571692068731183	40.81940759513705
11.581399864090857	40.83970221359822
11.59110765945053	40.859996832059394
11.600815454810204	40.880291450520566
11.610523250169878	40.90058606898174
11.620231045529552	40.92088068744291
11.629938840889226	40.94117530590408
11.6396466362489	40.961469924365254
11.649354431608574	40.981764542826426
11.659062226968247	41.0020591612876
11.668770022327921	41.02235377974877
11.678477817687595	41.04264839820994
11.688185613047269	41.06294301667111
11.697893408406943	41.083237635132285
11.707601203766616	41.10353225359346
11.71730899912629	41.12382687205463
11.727016794485964	41.1441214905158
11.736724589845638	41.16441610897697
11.746432385205312	41.184710727438144
11.756140180564985	41.205005345899316
11.76584797592466	41.22529996436049
11.775555771284333	41.24559458282166
11.785263566644007	41.26588920128283
11.79497136200368	41.286183819744004
11.804679157363354	41.306478438205176
11.814386952723028	41.32677305666635
11.824094748082702	41.34706767512752
11.833802543442376	41.36736229358869
11.84351033880205	41.38765691204986
11.853218134161724	41.407951530511035
11.862925929521397	41.42824614897221
11.872633724881071	41.44854076743338
11.882341520240745	41.46883538589455
11.892049315600419	41.48913000435572
11.901757110960093	41.509424622816894
11.911464906319766	41.529224250583894
11.92117270167944	41.549023878350894
11.930880497039114	41.568823506117894
11.940588292398788	41.588623133884894
11.950296087758462	41.608422761651894
11.960003883118135	41.628222389418895
11.96971167847781	41.648022017185895
11.979419473837483	41.667821644952895
11.989127269197157	41.687621272719895
11.99883506455683	41.707420900486895
12.008542859916504	41.727220528253895
12.018250655276178	41.747020156020895
12.027958450635852	41.766819783787895
12.037666245995526	41.786619411554895
12.0473740413552	41.806419039321895
12.057081836714874	41.826218667088895
12.066789632074547	41.846018294855895
12.076497427434221	41.865817922622895
12.086205222793895	41.885617550389895
12.095913018153569	41.905417178156895
12.105620813513243	41.925216805923895
12.115328608872916	41.945016433690895
12.12503640423259	41.964816061457896
12.134744199592264	41.984615689224896
12.144451994951938	42.004415316991896
12.154159790311612	42.024214944758896
12.163867585671285	42.044014572525896
12.17357538103096	42.063814200292896
12.183283176390633	42.083613828059896
12.192990971750307	42.103413455826896
12.20269876710998	42.123213083593896
12.212406562469655	42.143012711360896
12.222114357829328	42.162812339127896
12.231822153189002	42.182611966894896
12.241529948548676	42.202411594661896
12.25123774390835	42.222211222428896
12.260945539268024	42.242010850195896
12.270653334627697	42.2618104779629
12.280361129987371	42.2816101057299
12.290068925347045	42.3014097334969
12.299776720706719	42.3212093612639
12.309484516066393	42.3410089890309
12.319192311426066	42.3608086167979
12.32890010678574	42.3806082445649
12.338607902145414	42.4004078723319
12.348315697505088	42.4202075000989
12.358023492864762	42.4400071278659
12.367731288224435	42.4598067556329
12.37743908358411	42.4796063833999
12.387146878943783	42.4994060111669
12.396854674303457	42.5192056389339
12.40656246966313	42.5390052667009
12.416270265022805	42.5588048944679
12.425978060382478	42.5786045222349
12.435685855742152	42.5984041500019
12.445393651101826	42.6182037777689
12.4551014464615	42.63750841484172
12.464809241821174	42.65681305191454
12.474517037180847	42.67611768898736
12.484224832540521	42.69542232606018
12.493932627900195	42.714726963133
12.503640423259869	42.734031600205824
12.513348218619543	42.753336237278646
12.523056013979216	42.77264087435147
12.53276380933889	42.79194551142429
12.542471604698564	42.81125014849711
12.552179400058238	42.83055478556993
12.561887195417912	42.84985942264275
12.571594990777585	42.86916405971557
12.58130278613726	42.888468696788394
12.591010581496933	42.907773333861215
12.600718376856607	42.927077970934036
12.61042617221628	42.94638260800686
12.620133967575955	42.96568724507968
12.629841762935628	42.9849918821525
12.639549558295302	43.00429651922532
12.649257353654976	43.02360115629814
12.65896514901465	43.04290579337096
12.668672944374324	43.062210430443784
12.678380739733997	43.081515067516605
12.688088535093671	43.100819704589426
12.697796330453345	43.12012434166225
12.707504125813019	43.13942897873507
12.717211921172693	43.15873361580789
12.726919716532366	43.17803825288071
12.73662751189204	43.19734288995353
12.746335307251714	43.21664752702635
12.756043102611388	43.235952164099174
12.765750897971062	43.255256801171996
12.775458693330735	43.27456143824482
12.78516648869041	43.29386607531764
12.794874284050083	43.31317071239046
12.804582079409757	43.33247534946328
12.81428987476943	43.3517799865361
12.823997670129105	43.37108462360892
12.833705465488778	43.390389260681744
12.843413260848452	43.409693897754565
12.853121056208126	43.428998534827386
12.8628288515678	43.44830317190021
12.872536646927474	43.46760780897303
12.882244442287147	43.48691244604585
12.891952237646821	43.50621708311867
12.901660033006495	43.52552172019149
12.911367828366169	43.54482635726431
12.921075623725843	43.564130994337134
12.930783419085516	43.583435631409955
12.94049121444519	43.602740268482776
12.950199009804864	43.6220449055556
12.959906805164538	43.64134954262842
12.969614600524212	43.66065417970124
12.979322395883885	43.67995881677406
12.98903019124356	43.69926345384688
12.998737986603233	43.7185680909197
13.008445781962907	43.737872727992524
13.01815357732258	43.757177365065345
13.027861372682255	43.77648200213817
13.037569168041928	43.79578663921099
13.047276963401602	43.81509127628381
13.056984758761276	43.83439591335663
13.06669255412095	43.85370055042945
13.076400349480624	43.87300518750227
13.086108144840297	43.892309824575094
13.095815940199971	43.91111947095374
13.105523735559645	43.92992911733239
13.115231530919319	43.94873876371104
13.124939326278993	43.96754841008969
13.134647121638666	43.98635805646834
13.14435491699834	44.00516770284699
13.154062712358014	44.02397734922564
13.163770507717688	44.04278699560429
13.173478303077362	44.06159664198294
13.183186098437035	44.08040628836159
13.19289389379671	44.099215934740236
13.202601689156383	44.118025581118886
13.212309484516057	44.136835227497535
13.22201727987573	44.155644873876184
13.231725075235405	44.174454520254834
13.241432870595078	44.19326416663348
13.251140665954752	44.21207381301213
13.260848461314426	44.23088345939078
13.2705562566741	44.24969310576943
13.280264052033774	44.26850275214808
13.289971847393447	44.28731239852673
13.299679642753121	44.30612204490538
13.309387438112795	44.32493169128403
13.319095233472469	44.34374133766268
13.328803028832143	44.36255098404133
13.338510824191816	44.38136063041998
13.34821861955149	44.400170276798626
13.357926414911164	44.418979923177275
13.367634210270838	44.437789569555925
13.377342005630512	44.456599215934574
13.387049800990185	44.47540886231322
13.39675759634986	44.49421850869187
13.406465391709533	44.51302815507052
13.416173187069207	44.53183780144917
13.42588098242888	44.55064744782782
13.435588777788555	44.56945709420647
13.445296573148228	44.58826674058512
13.455004368507902	44.60707638696377
13.464712163867576	44.62588603334242
13.47441995922725	44.64469567972107
13.484127754586924	44.66350532609972
13.493835549946597	44.682314972478366
13.503543345306271	44.701124618857015
13.513251140665945	44.719934265235665
13.522958936025619	44.738743911614314
13.532666731385293	44.75755355799296
13.542374526744966	44.77636320437161
13.55208232210464	44.79517285075026
13.561790117464314	44.81398249712891
13.571497912823988	44.83279214350756
13.581205708183662	44.85160178988621
13.590913503543335	44.87041143626486
13.60062129890301	44.88922108264351
13.610329094262683	44.90803072902216
13.620036889622357	44.92684037540081
13.62974468498203	44.94565002177946
13.639452480341705	44.964459668158106
13.649160275701378	44.983269314536756
13.658868071061052	45.002078960915405
13.668575866420726	45.020888607294054
13.6782836617804	45.039203262978525
13.687991457140074	45.057517918662995
13.697699252499747	45.075832574347466
13.707407047859421	45.094147230031936
13.717114843219095	45.11246188571641
13.726822638578769	45.13077654140088
13.736530433938443	45.14909119708535
13.746238229298116	45.16740585276982
13.75594602465779	45.18572050845429
13.765653820017464	45.20403516413876
13.775361615377138	45.22234981982323
13.785069410736812	45.2406644755077
13.794777206096486	45.25897913119217
13.80448500145616	45.27729378687664
13.814192796815833	45.29560844256111
13.823900592175507	45.31392309824558
13.83360838753518	45.33223775393005
13.843316182894855	45.35055240961452
13.853023978254528	45.36886706529899
13.862731773614202	45.38718172098346
13.872439568973876	45.405496376667934
13.88214736433355	45.423811032352404
13.891855159693224	45.442125688036874
13.901562955052897	45.460440343721345
13.911270750412571	45.478754999405815
13.920978545772245	45.497069655090286
13.930686341131919	45.515384310774756
13.940394136491593	45.53369896645923
13.950101931851266	45.5520136221437
13.95980972721094	45.57032827782817
13.969517522570614	45.58864293351264
13.979225317930288	45.60695758919711
13.988933113289962	45.62527224488158
13.998640908649636	45.64358690056605
14.00834870400931	45.66190155625052
14.018056499368983	45.68021621193499
14.027764294728657	45.69853086761946
14.03747209008833	45.71684552330393
14.047179885448005	45.7351601789884
14.056887680807678	45.75347483467287
14.066595476167352	45.77178949035734
14.076303271527026	45.79010414604181
14.0860110668867	45.80841880172628
14.095718862246374	45.826733457410754
14.105426657606047	45.845048113095224
14.115134452965721	45.863362768779695
14.124842248325395	45.881677424464165
14.134550043685069	45.899992080148635
14.144257839044743	45.918306735833106
14.153965634404416	45.936621391517576
14.16367342976409	45.95493604720205
14.173381225123764	45.97325070288652
14.183089020483438	45.99156535857099
14.192796815843112	46.00988001425546
14.202504611202786	46.02819466993993
14.21221240656246	46.0465093256244
14.221920201922133	46.06482398130887
14.231627997281807	46.08313863699334
14.24133579264148	46.10145329267781
14.251043588001155	46.11976794836228
14.260751383360828	46.13808260404675
14.270459178720502	46.15639725973122
14.280166974080176	46.17471191541569
14.28987476943985	46.19302657110016
14.299582564799524	46.21134122678463
14.309290360159197	46.2296558824691
14.318998155518871	46.247970538153574
14.328705950878545	46.266285193838044
14.338413746238219	46.284599849522515
14.348121541597893	46.302914505206985
14.357829336957566	46.321229160891455
14.36753713231724	46.339048825881754
14.377244927676914	46.35686849087205
14.386952723036588	46.37468815586235
14.396660518396262	46.39250782085265
14.406368313755936	46.41032748584295
14.41607610911561	46.42814715083325
14.425783904475283	46.445966815823546
14.435491699834957	46.463786480813845
14.44519949519463	46.48160614580414
14.454907290554305	46.49942581079444
14.464615085913978	46.51724547578474
14.474322881273652	46.53506514077504
14.484030676633326	46.55288480576534
14.493738471993	46.570704470755636
14.503446267352674	46.588524135745935
14.513154062712347	46.606343800736234
14.522861858072021	46.62416346572653
14.532569653431695	46.64198313071683
14.542277448791369	46.65980279570713
14.551985244151043	46.67762246069743
14.561693039510716	46.69544212568773
14.57140083487039	46.713261790678025
14.581108630230064	46.731081455668324
14.590816425589738	46.74890112065862
14.600524220949412	46.76672078564892
14.610232016309086	46.78454045063922
14.61993981166876	46.80236011562952
14.629647607028433	46.82017978061982
14.639355402388107	46.837999445610116
14.64906319774778	46.855819110600414
14.658770993107455	46.87363877559071
14.668478788467128	46.89145844058101
14.678186583826802	46.90927810557131
14.687894379186476	46.92709777056161
14.69760217454615	46.94491743555191
14.707309969905824	46.962737100542206
14.717017765265497	46.980556765532505
14.726725560625171	46.998376430522804
14.736433355984845	47.0161960955131
14.746141151344519	47.0340157605034
14.755848946704193	47.0518354254937
14.765556742063866	47.069655090484
14.77526453742354	47.0874747554743
14.784972332783214	47.105294420464595
14.794680128142888	47.123114085454894
14.804387923502562	47.14093375044519
14.814095718862236	47.15875341543549
14.82380351422191	47.17657308042579
14.833511309581583	47.19439274541609
14.843219104941257	47.21221241040639
14.85292690030093	47.230032075396686
14.862634695660605	47.247851740386984
14.872342491020278	47.26567140537728
14.882050286379952	47.2829960796734
14.891758081739626	47.30032075396952
14.9014658770993	47.31764542826564
14.911173672458974	47.33497010256176
14.920881467818647	47.35229477685788
14.930589263178321	47.369619451154
14.940297058537995	47.38694412545012
14.950004853897669	47.40426879974624
14.959712649257343	47.42159347404236
14.969420444617016	47.43891814833848
14.97912823997669	47.4562428226346
14.988836035336364	47.47356749693072
14.998543830696038	47.49089217122684
15.008251626055712	47.50821684552296
15.017959421415386	47.52554151981908
15.02766721677506	47.5428661941152
15.037375012134733	47.56019086841132
15.047082807494407	47.57751554270744
15.05679060285408	47.59484021700356
15.066498398213755	47.61216489129968
15.076206193573428	47.6294895655958
15.085913988933102	47.64681423989192
15.095621784292776	47.66413891418804
15.10532957965245	47.681463588484156
15.115037375012124	47.698788262780276
15.124745170371797	47.716112937076396
15.134452965731471	47.733437611372516
15.144160761091145	47.750762285668635
15.153868556450819	47.768086959964755
15.163576351810493	47.785411634260875
15.173284147170166	47.802736308556995
15.18299194252984	47.820060982853114
15.192699737889514	47.837385657149234
15.202407533249188	47.854710331445354
15.212115328608862	47.87203500574147
15.221823123968536	47.88935968003759
15.23153091932821	47.90668435433371
15.241238714687883	47.92400902862983
15.250946510047557	47.94133370292595
15.26065430540723	47.95865837722207
15.270362100766905	47.97598305151819
15.280069896126578	47.99330772581431
15.289777691486252	48.01063240011043
15.299485486845926	48.02795707440655
15.3091932822056	48.04528174870267
15.318901077565274	48.06260642299879
15.328608872924947	48.07993109729491
15.338316668284621	48.09725577159103
15.348024463644295	48.11458044588715
15.357732259003969	48.13190512018327
15.367440054363643	48.14922979447939
15.377147849723316	48.16655446877551
15.38685564508299	48.18387914307163
15.396563440442664	48.20120381736775
15.406271235802338	48.21852849166387
15.415979031162012	48.23585316595999
15.425686826521686	48.25317784025611
15.43539462188136	48.27050251455223
15.445102417241033	48.28782718884835
15.454810212600707	48.30515186314447
15.46451800796038	48.322476537440586
15.474225803320055	48.339801211736706
15.483933598679728	48.357125886032826
15.493641394039402	48.374450560328945
15.503349189399076	48.391775234625065
15.51305698475875	48.409099908921185
15.522764780118424	48.426424583217305
15.532472575478097	48.443749257513424
15.542180370837771	48.461073931809544
15.551888166197445	48.478398606105664
15.561595961557119	48.49572328040178
15.571303756916793	48.5130479546979
15.581011552276467	48.53037262899402
15.59071934763614	48.54769730329014
15.600427142995814	48.56502197758626
15.610134938355488	48.58234665188238
15.619842733715162	48.59917633548433
15.629550529074836	48.61600601908628
15.63925832443451	48.632835702688226
15.648966119794183	48.649665386290174
15.658673915153857	48.66649506989212
15.66838171051353	48.68332475349407
15.678089505873205	48.70015443709602
15.687797301232878	48.716984120697965
15.697505096592552	48.73381380429991
15.707212891952226	48.75064348790186
15.7169206873119	48.76747317150381
15.726628482671574	48.78430285510576
15.736336278031247	48.801132538707705
15.746044073390921	48.81796222230965
15.755751868750595	48.8347919059116
15.765459664110269	48.85162158951355
15.775167459469943	48.8684512731155
15.784875254829617	48.885280956717445
15.79458305018929	48.90211064031939
15.804290845548964	48.91894032392134
15.813998640908638	48.93577000752329
15.823706436268312	48.952599691125236
15.833414231627986	48.969429374727184
15.84312202698766	48.98625905832913
15.852829822347333	49.00308874193108
15.862537617707007	49.01991842553303
15.87224541306668	49.036748109134976
15.881953208426355	49.053577792736924
15.891661003786028	49.07040747633887
15.901368799145702	49.08723715994082
15.911076594505376	49.10406684354277
15.92078438986505	49.120896527144716
15.930492185224724	49.13772621074666
15.940199980584397	49.15455589434861
15.949907775944071	49.17138557795056
15.959615571303745	49.18821526155251
15.969323366663419	49.205044945154455
15.979031162023093	49.2218746287564
15.988738957382767	49.23870431235835
15.99844675274244	49.2555339959603
16.008154548102116	49.27236367956225
16.01786234346179	49.289193363164195
16.027570138821464	49.30602304676614
16.037277934181137	49.32285273036809
16.04698572954081	49.33968241397004
16.056693524900485	49.356512097571986
16.06640132026016	49.373341781173934
16.076109115619833	49.39017146477588
16.085816910979506	49.40700114837783
16.09552470633918	49.42383083197978
16.105232501698854	49.440660515581726
16.114940297058528	49.457490199183674
16.1246480924182	49.47431988278562
16.134355887777875	49.49114956638757
16.14406368313755	49.50797924998952
16.153771478497223	49.524808933591466
16.163479273856897	49.54163861719341
16.17318706921657	49.55846830079536
16.182894864576244	49.57529798439731
16.19260265993592	49.59212766799926
16.202310455295592	49.608957351601205
16.212018250655266	49.62578703520315
16.22172604601494	49.6426167188051
16.231433841374614	49.65944640240705
16.241141636734287	49.676276086009
16.25084943209396	49.693105769610945
16.260557227453635	49.70993545321289
16.27026502281331	49.72676513681484
16.279972818172983	49.74359482041679
16.289680613532656	49.76042450401874
16.29938840889233	49.777254187620684
16.309096204252004	49.79408387122263
16.318803999611678	49.81091355482458
16.32851179497135	49.82774323842653
16.338219590331025	49.844572922028476
16.3479273856907	49.861402605630424
16.357635181050373	49.87823228923237
16.367342976410047	49.89506197283432
16.37705077176972	49.91189165643627
16.386758567129394	49.928721340038216
16.39646636248907	49.945551023640164
16.406174157848742	49.96238070724211
16.415881953208416	49.97921039084406
16.42558974856809	49.99604007444601
16.435297543927764	50.012869758047955
16.445005339287437	50.0296994416499
16.45471313464711	50.04652912525185
16.464420930006785	50.0633588088538
16.47412872536646	50.079693501761575
16.483836520726133	50.09602819466935
16.493544316085806	50.11236288757713
16.50325211144548	50.1286975804849
16.512959906805154	50.14503227339268
16.522667702164828	50.161366966300456
16.5323754975245	50.17770165920823
16.542083292884175	50.19403635211601
16.55179108824385	50.210371045023784
16.561498883603523	50.22670573793156
16.571206678963197	50.243040430839336
16.58091447432287	50.25937512374711
16.590622269682544	50.27570981665489
16.60033006504222	50.292044509562665
16.610037860401892	50.30837920247044
16.619745655761566	50.32471389537822
16.62945345112124	50.34104858828599
16.639161246480914	50.35738328119377
16.648869041840587	50.373717974101545
16.65857683720026	50.39005266700932
16.668284632559935	50.4063873599171
16.67799242791961	50.422722052824874
16.687700223279283	50.43905674573265
16.697408018638956	50.455391438640426
16.70711581399863	50.4717261315482
16.716823609358304	50.48806082445598
16.726531404717978	50.504395517363754
16.73623920007765	50.52073021027153
16.745946995437325	50.537064903179306
16.755654790797	50.55339959608708
16.765362586156673	50.56973428899486
16.775070381516347	50.586068981902635
16.78477817687602	50.60240367481041
16.794485972235695	50.61873836771819
16.80419376759537	50.63507306062596
16.813901562955042	50.65140775353374
16.823609358314716	50.667742446441515
16.83331715367439	50.68407713934929
16.843024949034064	50.70041183225707
16.852732744393737	50.716746525164844
16.86244053975341	50.73308121807262
16.872148335113085	50.749415910980396
16.88185613047276	50.76575060388817
16.891563925832433	50.78208529679595
16.901271721192106	50.798419989703724
16.91097951655178	50.8147546826115
16.920687311911454	50.83108937551928
16.930395107271128	50.84742406842705
16.9401029026308	50.86375876133483
16.949810697990475	50.880093454242605
16.95951849335015	50.89642814715038
16.969226288709823	50.91276284005816
16.978934084069497	50.92909753296593
16.98864187942917	50.94543222587371
16.998349674788845	50.961766918781485
17.00805747014852	50.97810161168926
17.017765265508192	50.99443630459704
17.027473060867866	51.010770997504814
17.03718085622754	51.02710569041259
17.046888651587214	51.043440383320366
17.056596446946887	51.05977507622814
17.06630424230656	51.07610976913592
17.076012037666235	51.092444462043694
17.08571983302591	51.10877915495147
17.095427628385583	51.12511384785925
17.105135423745256	51.14144854076702
17.11484321910493	51.1577832336748
17.124551014464604	51.174117926582575
17.134258809824278	51.19045261949035
17.14396660518395	51.20678731239813
17.153674400543625	51.2231220053059
17.1633821959033	51.23945669821368
17.173089991262973	51.255791391121456
17.182797786622647	51.27212608402923
17.19250558198232	51.28846077693701
17.202213377341995	51.304795469844784
17.21192117270167	51.32113016275256
17.221628968061342	51.337464855660336
17.231336763421016	51.35379954856811
17.24104455878069	51.37013424147589
17.250752354140364	51.386468934383664
17.260460149500037	51.40280362729144
17.27016794485971	51.41913832019922
17.279875740219385	51.43547301310699
17.28958353557906	51.45180770601477
17.299291330938733	51.468142398922545
17.308999126298406	51.48447709183032
17.31870692165808	51.5008117847381
17.328414717017754	51.51714647764587
17.338122512377428	51.53348117055365
17.3478303077371	51.549815863461426
17.357538103096775	51.5661505563692
17.36724589845645	51.58248524927698
17.376953693816123	51.598819942184754
17.386661489175797	51.61515463509253
17.39636928453547	51.631489328000306
17.406077079895145	51.6473290302139
17.41578487525482	51.6631687324275
17.425492670614492	51.6790084346411
17.435200465974166	51.694848136854695
17.44490826133384	51.71068783906829
17.454616056693514	51.72652754128189
17.464323852053187	51.74236724349549
17.47403164741286	51.758206945709084
17.483739442772535	51.77404664792268
17.49344723813221	51.78988635013628
17.503155033491883	51.805726052349875
17.512862828851556	51.82156575456347
17.52257062421123	51.83740545677707
17.532278419570904	51.85324515899067
17.541986214930578	51.869084861204264
17.55169401029025	51.88492456341786
17.561401805649925	51.90076426563146
17.5711096010096	51.916603967845056
17.580817396369273	51.93244367005865
17.590525191728947	51.94828337227225
17.60023298708862	51.96412307448585
17.609940782448295	51.979962776699445
17.61964857780797	51.99580247891304
17.629356373167642	52.01164218112664
17.639064168527316	52.027481883340236
17.64877196388699	52.043321585553834
17.658479759246664	52.05916128776743
17.668187554606337	52.07500098998103
17.67789534996601	52.090840692194625
17.687603145325685	52.10668039440822
17.69731094068536	52.12252009662182
17.707018736045033	52.13835979883542
17.716726531404706	52.154199501049014
17.72643432676438	52.17003920326261
17.736142122124054	52.18587890547621
17.745849917483728	52.201718607689806
17.7555577128434	52.2175583099034
17.765265508203075	52.233398012117
17.77497330356275	52.2492377143306
17.784681098922423	52.265077416544194
17.794388894282097	52.28091711875779
17.80409668964177	52.29675682097139
17.813804485001445	52.312596523184986
17.82351228036112	52.32843622539858
17.833220075720792	52.34427592761218
17.842927871080466	52.36011562982578
17.85263566644014	52.375955332039375
17.862343461799814	52.39179503425297
17.872051257159487	52.40763473646657
17.88175905251916	52.42347443868017
17.891466847878835	52.439314140893764
17.90117464323851	52.45515384310736
17.910882438598183	52.47099354532096
17.920590233957856	52.486833247534555
17.93029802931753	52.50267294974815
17.940005824677204	52.51851265196175
17.949713620036878	52.53435235417535
17.95942141539655	52.550192056388944
17.969129210756225	52.56603175860254
17.9788370061159	52.58187146081614
17.988544801475573	52.597711163029736
17.998252596835247	52.61355086524333
18.00796039219492	52.62939056745693
18.017668187554595	52.64523026967053
18.02737598291427	52.661069971884125
18.037083778273942	52.67690967409772
18.046791573633616	52.69274937631132
18.05649936899329	52.708589078524916
18.066207164352964	52.72442878073851
18.075914959712637	52.74026848295211
18.08562275507231	52.75610818516571
18.095330550431985	52.771947887379305
18.10503834579166	52.7877875895929
18.114746141151333	52.8036272918065
18.124453936511006	52.8194669940201
18.13416173187068	52.835306696233694
18.143869527230354	52.85114639844729
18.153577322590028	52.86698610066089
18.1632851179497	52.882825802874486
18.172992913309375	52.89866550508808
18.18270070866905	52.91450520730168
18.192408504028723	52.93034490951528
18.202116299388397	52.946184611728874
18.21182409474807	52.9615293232483
18.221531890107745	52.976874034767725
18.23123968546742	52.99221874628715
18.240947480827092	53.007563457806576
18.250655276186766	53.022908169326
18.26036307154644	53.03825288084543
18.270070866906114	53.05359759236485
18.279778662265787	53.06894230388428
18.28948645762546	53.0842870154037
18.299194252985135	53.09963172692313
18.30890204834481	53.114976438442554
18.318609843704483	53.13032114996198
18.328317639064156	53.145665861481405
18.33802543442383	53.16101057300083
18.347733229783504	53.176355284520255
18.357441025143178	53.19169999603968
18.36714882050285	53.207044707559106
18.376856615862526	53.22238941907853
18.3865644112222	53.23773413059796
18.396272206581873	53.25307884211738
18.405980001941547	53.26842355363681
18.41568779730122	53.28376826515623
18.425395592660895	53.29911297667566
18.43510338802057	53.314457688195084
18.444811183380242	53.32980239971451
18.454518978739916	53.345147111233935
18.46422677409959	53.36049182275336
18.473934569459264	53.375836534272786
18.483642364818937	53.39118124579221
18.49335016017861	53.406525957311636
18.503057955538285	53.42187066883106
18.51276575089796	53.43721538035049
18.522473546257633	53.45256009186991
18.532181341617306	53.46790480338934
18.54188913697698	53.48324951490876
18.551596932336654	53.49859422642819
18.561304727696328	53.513938937947614
18.571012523056	53.52928364946704
18.580720318415676	53.544628360986465
18.59042811377535	53.55997307250589
18.600135909135023	53.575317784025316
18.609843704494697	53.59066249554474
18.61955149985437	53.60600720706417
18.629259295214045	53.62135191858359
18.63896709057372	53.63669663010302
18.648674885933392	53.65204134162244
18.658382681293066	53.66738605314187
18.66809047665274	53.682730764661294
18.677798272012414	53.69807547618072
18.687506067372087	53.713420187700144
18.69721386273176	53.72876489921957
18.706921658091435	53.744109610738995
18.71662945345111	53.75945432225842
18.726337248810783	53.774799033777846
18.736045044170456	53.79014374529727
18.74575283953013	53.8054884568167
18.755460634889804	53.82083316833612
18.765168430249478	53.83617787985555
18.77487622560915	53.85152259137497
18.784584020968826	53.8668673028944
18.7942918163285	53.882212014413824
18.803999611688173	53.89755672593325
18.813707407047847	53.912901437452675
18.82341520240752	53.9282461489721
18.833122997767195	53.943590860491526
18.84283079312687	53.95893557201095
18.852538588486542	53.974280283530376
18.862246383846216	53.9896249950498
18.87195417920589	54.00496970656923
18.881661974565564	54.02031441808865
18.891369769925237	54.03565912960808
18.90107756528491	54.0510038411275
18.910785360644585	54.06634855264693
18.92049315600426	54.081693264166354
18.930200951363933	54.09703797568578
18.939908746723606	54.112382687205205
18.94961654208328	54.12772739872463
18.959324337442954	54.143072110244056
18.969032132802628	54.15841682176348
18.9787399281623	54.17376153328291
18.988447723521976	54.18910624480233
18.99815551888165	54.20445095632176
19.007863314241323	54.21979566784118
19.017571109600997	54.23514037936061
19.02727890496067	54.250485090880034
19.036986700320345	54.26582980239946
19.04669449568002	54.281174513918884
19.056402291039692	54.29651922543831
19.066110086399366	54.311863936957735
19.07581788175904	54.32720864847716
19.085525677118714	54.342553359996586
19.095233472478387	54.35789807151601
19.10494126783806	54.37324278303544
19.114649063197735	54.38858749455486
19.12435685855741	54.40393220607429
19.134064653917083	54.41927691759371
19.143772449276756	54.43462162911314
19.15348024463643	54.449471349938385
19.163188039996104	54.46432107076363
19.172895835355778	54.47917079158888
19.18260363071545	54.494020512414124
19.192311426075126	54.50887023323937
19.2020192214348	54.52371995406462
19.211727016794473	54.538569674889864
19.221434812154147	54.55341939571511
19.23114260751382	54.56826911654036
19.240850402873495	54.5831188373656
19.25055819823317	54.59796855819085
19.260265993592842	54.612818279016096
19.269973788952516	54.62766799984134
19.27968158431219	54.64251772066659
19.289389379671864	54.657367441491836
19.299097175031537	54.67221716231708
19.30880497039121	54.68706688314233
19.318512765750885	54.701916603967575
19.32822056111056	54.71676632479282
19.337928356470233	54.73161604561807
19.347636151829906	54.746465766443315
19.35734394718958	54.76131548726856
19.367051742549254	54.77616520809381
19.376759537908928	54.791014928919054
19.3864673332686	54.8058646497443
19.396175128628276	54.82071437056955
19.40588292398795	54.835564091394794
19.415590719347623	54.85041381222004
19.425298514707297	54.86526353304529
19.43500631006697	54.88011325387053
19.444714105426645	54.89496297469578
19.45442190078632	54.909812695521026
19.464129696145992	54.92466241634627
19.473837491505666	54.93951213717152
19.48354528686534	54.954361857996766
19.493253082225014	54.96921157882201
19.502960877584687	54.98406129964726
19.51266867294436	54.998911020472505
19.522376468304035	55.01376074129775
19.53208426366371	55.028610462123
19.541792059023383	55.043460182948245
19.551499854383056	55.05830990377349
19.56120764974273	55.07315962459874
19.570915445102404	55.088009345423984
19.580623240462078	55.10285906624923
19.59033103582175	55.11770878707448
19.600038831181426	55.132558507899724
19.6097466265411	55.14740822872497
19.619454421900773	55.16225794955022
19.629162217260447	55.17710767037546
19.63887001262012	55.19195739120071
19.648577807979795	55.206807112025956
19.65828560333947	55.2216568328512
19.667993398699142	55.23650655367645
19.677701194058816	55.251356274501696
19.68740898941849	55.26620599532694
19.697116784778164	55.28105571615219
19.706824580137837	55.295905436977435
19.71653237549751	55.31075515780268
19.726240170857185	55.32560487862793
19.73594796621686	55.340454599453174
19.745655761576533	55.35530432027842
19.755363556936206	55.37015404110367
19.76507135229588	55.385003761928914
19.774779147655554	55.39985348275416
19.784486943015228	55.41470320357941
19.7941947383749	55.42955292440465
19.803902533734576	55.4444026452299
19.81361032909425	55.459252366055146
19.823318124453923	55.47410208688039
19.833025919813597	55.48895180770564
19.84273371517327	55.503801528530886
19.852441510532945	55.51865124935613
19.86214930589262	55.53350097018138
19.871857101252292	55.548350691006625
19.881564896611966	55.56320041183187
19.89127269197164	55.57805013265712
19.900980487331314	55.592899853482365
19.910688282690987	55.60774957430761
19.92039607805066	55.62259929513286
19.930103873410335	55.637449015958104
19.93981166877001	55.65229873678335
19.949519464129683	55.6671484576086
19.959227259489356	55.681998178433844
19.96893505484903	55.69684789925909
19.978642850208704	55.71169762008434
19.988350645568378	55.72654734090958
19.99805844092805	55.74139706173483
20.007766236287726	55.756246782560076
20.0174740316474	55.77109650338532
20.027181827007073	55.78594622421057
20.036889622366747	55.800795945035816
20.04659741772642	55.81564566586106
20.056305213086095	55.83049538668631
20.06601300844577	55.845345107511555
20.075720803805442	55.8601948283368
20.085428599165116	55.87504454916205
20.09513639452479	55.889894269987295
20.104844189884464	55.90474399081254
20.114551985244137	55.91959371163779
20.12425978060381	55.934443432463034
20.133967575963485	55.94929315328828
20.14367537132316	55.96414287411353
20.153383166682833	55.978992594938774
20.163090962042507	55.99384231576402
20.17279875740218	56.00869203658927
20.182506552761854	56.02354175741451
20.192214348121528	56.03839147823976
20.2019221434812	56.053241199065006
20.211629938840876	56.06809091989025
20.22133773420055	56.0829406407155
20.231045529560223	56.097790361540746
20.240753324919897	56.11264008236599
20.25046112027957	56.12748980319124
20.260168915639245	56.142339524016485
20.26987671099892	56.15718924484173
20.279584506358592	56.17203896566698
20.289292301718266	56.186888686492225
20.29900009707794	56.20173840731747
20.308707892437614	56.21658812814272
20.318415687797287	56.231437848967964
20.32812348315696	56.24628756979321
20.337831278516635	56.26113729061846
20.34753907387631	56.2759870114437
20.357246869235983	56.29034174157478
20.366954664595657	56.30469647170585
20.37666245995533	56.31905120183693
20.386370255315004	56.333405931968
20.396078050674678	56.34776066209908
20.40578584603435	56.36211539223015
20.415493641394026	56.376470122361226
20.4252014367537	56.3908248524923
20.434909232113373	56.405179582623376
20.444617027473047	56.41953431275445
20.45432482283272	56.433889042885525
20.464032618192395	56.4482437730166
20.47374041355207	56.462598503147674
20.483448208911742	56.47695323327875
20.493156004271416	56.491307963409824
20.50286379963109	56.5056626935409
20.512571594990764	56.52001742367197
20.522279390350437	56.53437215380305
20.53198718571011	56.54872688393412
20.541694981069785	56.5630816140652
20.55140277642946	56.57743634419627
20.561110571789133	56.59179107432735
20.570818367148807	56.60614580445842
20.58052616250848	56.620500534589496
20.590233957868154	56.63485526472057
20.599941753227828	56.649209994851645
20.6096495485875	56.66356472498272
20.619357343947176	56.677919455113795
20.62906513930685	56.69227418524487
20.638772934666523	56.706628915375944
20.648480730026197	56.72098364550702
20.65818852538587	56.735338375638094
20.667896320745545	56.74969310576917
20.67760411610522	56.76404783590024
20.687311911464892	56.77840256603132
20.697019706824566	56.79275729616239
20.70672750218424	56.80711202629347
20.716435297543914	56.82146675642454
20.726143092903587	56.835821486555616
20.73585088826326	56.85017621668669
20.745558683622935	56.864530946817766
20.75526647898261	56.87888567694884
20.764974274342283	56.893240407079915
20.774682069701957	56.90759513721099
20.78438986506163	56.921949867342065
20.794097660421304	56.93630459747314
20.803805455780978	56.950659327604214
20.81351325114065	56.96501405773529
20.823221046500326	56.97936878786636
20.83292884186	56.99372351799744
20.842636637219673	57.00807824812851
20.852344432579347	57.02243297825959
20.86205222793902	57.03678770839066
20.871760023298695	57.05114243852174
20.88146781865837	57.06549716865281
20.891175614018042	57.079851898783886
20.900883409377716	57.09420662891496
20.91059120473739	57.108561359046035
20.920299000097064	57.12291608917711
20.930006795456737	57.137270819308185
20.93971459081641	57.15162554943926
20.949422386176085	57.165980279570334
20.95913018153576	57.18033500970141
20.968837976895433	57.194689739832484
20.978545772255107	57.20904446996356
20.98825356761478	57.22339920009463
20.997961362974454	57.23775393022571
21.007669158334128	57.25210866035678
21.0173769536938	57.26646339048786
21.027084749053476	57.28081812061893
21.03679254441315	57.295172850750006
21.046500339772823	57.30952758088108
21.056208135132497	57.323882311012156
21.06591593049217	57.33823704114323
21.075623725851845	57.352591771274305
21.08533152121152	57.36694650140538
21.095039316571192	57.381301231536455
21.104747111930866	57.39565596166753
21.11445490729054	57.410010691798604
21.124162702650214	57.42436542192968
21.133870498009887	57.43872015206075
21.14357829336956	57.45307488219183
21.153286088729235	57.4674296123229
21.16299388408891	57.48178434245398
21.172701679448583	57.49613907258505
21.182409474808257	57.51049380271613
21.19211727016793	57.5248485328472
21.201825065527604	57.539203262978276
21.211532860887278	57.55355799310935
21.22124065624695	57.567912723240426
21.230948451606626	57.5822674533715
21.2406562469663	57.596622183502575
21.250364042325973	57.61097691363365
21.260071837685647	57.625331643764724
21.26977963304532	57.6396863738958
21.279487428404995	57.654041104026874
21.28919522376467	57.66839583415795
21.298903019124342	57.68275056428902
21.308610814484016	57.6971052944201
21.31831860984369	57.71146002455117
21.328026405203364	57.72581475468225
21.337734200563037	57.74016948481332
21.34744199592271	57.7545242149444
21.357149791282385	57.76887894507547
21.36685758664206	57.783233675206546
21.376565382001733	57.79758840533762
21.386273177361407	57.811943135468695
21.39598097272108	57.82629786559977
21.405688768080754	57.840652595730845
21.415396563440428	57.85500732586192
21.425104358800102	57.869362055992994
21.434812154159776	57.88371678612407
21.44451994951945	57.89807151625514
21.454227744879123	57.91242624638622
21.463935540238797	57.92678097651729
21.47364333559847	57.94113570664837
21.483351130958145	57.95549043677944
21.49305892631782	57.96984516691052
21.502766721677492	57.98419989704159
21.512474517037166	57.998554627172666
21.52218231239684	58.01290935730374
21.531890107756514	58.027264087434816
21.541597903116187	58.04161881756589
21.55130569847586	58.055478557002786
21.561013493835535	58.06933829643968
21.57072128919521	58.08319803587658
21.580429084554883	58.09705777531347
21.590136879914557	58.11091751475037
21.59984467527423	58.124777254187265
21.609552470633904	58.13863699362416
21.619260265993578	58.15249673306106
21.628968061353252	58.16635647249795
21.638675856712926	58.18021621193485
21.6483836520726	58.194075951371744
21.658091447432273	58.20793569080864
21.667799242791947	58.221795430245535
21.67750703815162	58.23565516968243
21.687214833511295	58.24951490911933
21.69692262887097	58.26337464855622
21.706630424230642	58.27723438799312
21.716338219590316	58.291094127430014
21.72604601494999	58.30495386686691
21.735753810309664	58.318813606303806
21.745461605669338	58.3326733457407
21.75516940102901	58.3465330851776
21.764877196388685	58.36039282461449
21.77458499174836	58.37425256405139
21.784292787108033	58.388112303488285
21.794000582467707	58.40197204292518
21.80370837782738	58.415831782362076
21.813416173187054	58.42969152179897
21.823123968546728	58.44355126123587
21.832831763906402	58.457411000672764
21.842539559266076	58.47127074010966
21.85224735462575	58.485130479546555
21.861955149985423	58.49899021898345
21.871662945345097	58.51284995842035
21.88137074070477	58.52670969785724
21.891078536064445	58.54056943729414
21.90078633142412	58.554429176731034
21.910494126783792	58.56828891616793
21.920201922143466	58.582148655604826
21.92990971750314	58.59600839504172
21.939617512862814	58.60986813447862
21.949325308222488	58.62372787391551
21.95903310358216	58.63758761335241
21.968740898941835	58.651447352789305
21.97844869430151	58.6653070922262
21.988156489661183	58.679166831663096
21.997864285020857	58.69302657109999
22.00757208038053	58.70688631053689
22.017279875740204	58.72074604997378
22.026987671099878	58.73460578941068
22.036695466459552	58.748465528847575
22.046403261819226	58.76232526828447
22.0561110571789	58.77618500772137
22.065818852538573	58.79004474715826
22.075526647898247	58.80390448659516
22.08523444325792	58.817764226032054
22.094942238617595	58.83162396546895
22.10465003397727	58.845483704905845
22.114357829336942	58.85934344434274
22.124065624696616	58.87320318377964
22.13377342005629	58.88706292321653
22.143481215415964	58.90092266265343
22.153189010775638	58.914782402090324
22.16289680613531	58.92864214152722
22.172604601494985	58.942501880964116
22.18231239685466	58.95636162040101
22.192020192214333	58.97022135983791
22.201727987574007	58.9840810992748
22.21143578293368	58.9979408387117
22.221143578293354	59.011800578148595
22.230851373653028	59.02566031758549
22.240559169012702	59.039520057022386
22.250266964372376	59.05337979645928
22.25997475973205	59.06723953589618
22.269682555091723	59.081099275333074
22.279390350451397	59.09495901476997
22.28909814581107	59.108818754206865
22.298805941170745	59.12267849364376
22.30851373653042	59.13653823308066
22.318221531890092	59.15039797251755
22.327929327249766	59.16425771195445
22.33763712260944	59.178117451391344
22.347344917969114	59.19197719082824
22.357052713328788	59.205836930265136
22.36676050868846	59.21969666970203
22.376468304048135	59.23355640913893
22.38617609940781	59.24741614857582
22.395883894767483	59.26127588801272
22.405591690127157	59.275135627449615
22.41529948548683	59.28899536688651
22.425007280846504	59.302855106323406
22.434715076206178	59.3167148457603
22.444422871565852	59.3305745851972
22.454130666925526	59.34443432463409
22.4638384622852	59.35829406407099
22.473546257644873	59.372153803507885
22.483254053004547	59.38601354294478
22.49296184836422	59.39987328238168
22.502669643723895	59.41373302181857
22.51237743908357	59.42759276125547
22.522085234443242	59.441452500692364
22.531793029802916	59.45531224012926
22.54150082516259	59.469171979566156
22.551208620522264	59.48303171900305
22.560916415881938	59.49689145843995
22.57062421124161	59.51075119787684
22.580332006601285	59.52461093731374
22.59003980196096	59.538470676750634
22.599747597320633	59.55233041618753
22.609455392680307	59.566190155624426
22.61916318803998	59.58004989506132
22.628870983399654	59.59390963449822
22.638578778759328	59.60776937393511
22.648286574119002	59.62162911337201
22.657994369478676	59.635488852808905
22.66770216483835	59.6493485922458
22.677409960198023	59.663208331682696
22.687117755557697	59.67706807111959
22.69682555091737	59.69092781055649
22.706533346277045	59.704787549993384
22.71624114163672	59.71864728943028
22.725948936996392	59.732507028867175
22.735656732356066	59.74636676830407
22.74536452771574	59.76022650774097
22.755072323075414	59.77408624717786
22.764780118435088	59.78794598661476
22.77448791379476	59.801805726051654
22.784195709154435	59.81517047479438
22.79390350451411	59.8285352235371
22.803611299873783	59.841899972279826
22.813319095233457	59.85526472102255
22.82302689059313	59.868629469765274
22.832734685952804	59.881994218508
22.842442481312478	59.89535896725072
22.852150276672152	59.908723715993446
22.861858072031826	59.92208846473617
22.8715658673915	59.935453213478894
22.881273662751173	59.94881796222162
22.890981458110847	59.96218271096434
22.90068925347052	59.975547459707066
22.910397048830195	59.98891220844979
22.92010484418987	60.002276957192514
22.929812639549542	60.01564170593524
22.939520434909216	60.02900645467796
22.94922823026889	60.042371203420686
22.958936025628564	60.05573595216341
22.968643820988238	60.069100700906134
22.97835161634791	60.08246544964886
22.988059411707585	60.09583019839158
22.99776720706726	60.109194947134306
23.007475002426933	60.12255969587703
23.017182797786607	60.135924444619754
23.02689059314628	60.14928919336248
23.036598388505954	60.1626539421052
23.046306183865628	60.176018690847926
23.056013979225302	60.18938343959065
23.065721774584976	60.20274818833337
23.07542956994465	60.2161129370761
23.085137365304323	60.22947768581882
23.094845160663997	60.242842434561545
23.10455295602367	60.25620718330427
23.114260751383345	60.26957193204699
23.12396854674302	60.28293668078972
23.133676342102692	60.29630142953244
23.143384137462366	60.309666178275165
23.15309193282204	60.32303092701789
23.162799728181714	60.33639567576061
23.172507523541388	60.34976042450334
23.18221531890106	60.36312517324606
23.191923114260735	60.376489921988785
23.20163090962041	60.38985467073151
23.211338704980083	60.40321941947423
23.221046500339757	60.41658416821696
23.23075429569943	60.42994891695968
23.240462091059104	60.443313665702405
23.250169886418778	60.45667841444513
23.259877681778452	60.47004316318785
23.269585477138126	60.48340791193058
23.2792932724978	60.4967726606733
23.289001067857473	60.510137409416025
23.298708863217147	60.52350215815875
23.30841665857682	60.53686690690147
23.318124453936495	60.5502316556442
23.32783224929617	60.56359640438692
23.337540044655842	60.576961153129645
23.347247840015516	60.59032590187237
23.35695563537519	60.60369065061509
23.366663430734864	60.61705539935782
23.376371226094538	60.63042014810054
23.38607902145421	60.643784896843265
23.395786816813885	60.65714964558599
23.40549461217356	60.67051439432871
23.415202407533233	60.68387914307144
23.424910202892907	60.69724389181416
23.43461799825258	60.710608640556885
23.444325793612254	60.72397338929961
23.454033588971928	60.73733813804233
23.463741384331602	60.75070288678506
23.473449179691276	60.76406763552778
23.48315697505095	60.777432384270504
23.492864770410623	60.79079713301323
23.502572565770297	60.80416188175595
23.51228036112997	60.817526630498676
23.521988156489645	60.8308913792414
23.53169595184932	60.844256127984124
23.541403747208992	60.85762087672685
23.551111542568666	60.87098562546957
23.56081933792834	60.884350374212296
23.570527133288014	60.89771512295502
23.580234928647688	60.911079871697744
23.58994272400736	60.92444462044047
23.599650519367035	60.93780936918319
23.60935831472671	60.951174117925916
23.619066110086383	60.96453886666864
23.628773905446057	60.977903615411364
23.63848170080573	60.99126836415409
23.648189496165404	61.00463311289681
23.657897291525078	61.017997861639536
23.667605086884752	61.03136261038226
23.677312882244426	61.044727359124984
23.6870206776041	61.05809210786771
23.696728472963773	61.07145685661043
23.706436268323447	61.084821605353156
23.71614406368312	61.09818635409588
23.725851859042795	61.111551102838604
23.73555965440247	61.12491585158133
23.745267449762142	61.13828060032405
23.754975245121816	61.151645349066776
23.76468304048149	61.1650100978095
23.774390835841164	61.178374846552224
23.784098631200838	61.19173959529495
23.79380642656051	61.20510434403767
23.803514221920185	61.218469092780396
23.81322201727986	61.23183384152312
23.822929812639533	61.245198590265844
23.832637607999207	61.25856333900857
23.84234540335888	61.27192808775129
23.852053198718554	61.285292836494015
23.861760994078228	61.29865758523674
23.871468789437902	61.31202233397946
23.881176584797576	61.32538708272219
23.89088438015725	61.33875183146491
23.900592175516923	61.352116580207635
23.910299970876597	61.36548132895036
23.92000776623627	61.37884607769308
23.929715561595945	61.39221082643581
23.93942335695562	61.40557557517853
23.949131152315292	61.418940323921255
23.958838947674966	61.43230507266398
23.96854674303464	61.4456698214067
23.978254538394314	61.45903457014943
23.987962333753988	61.47239931889215
23.99767012911366	61.485764067634875
24.007377924473335	61.4991288163776
24.01708571983301	61.51249356512032
24.026793515192683	61.52585831386305
24.036501310552357	61.53922306260577
24.04620910591203	61.552587811348495
24.055916901271704	61.56595256009122
24.065624696631378	61.57931730883394
24.075332491991052	61.59268205757667
24.085040287350726	61.60604680631939
24.0947480827104	61.619411555062115
24.104455878070073	61.63228131311067
24.114163673429747	61.64515107115922
24.12387146878942	61.65802082920777
24.133579264149095	61.670890587256324
24.14328705950877	61.683760345304876
24.152994854868442	61.69663010335343
24.162702650228116	61.70949986140198
24.17241044558779	61.72236961945053
24.182118240947464	61.735239377499084
24.191826036307138	61.74810913554764
24.20153383166681	61.76097889359619
24.211241627026485	61.77384865164474
24.22094942238616	61.78671840969329
24.230657217745833	61.799588167741845
24.240365013105507	61.8124579257904
24.25007280846518	61.82532768383895
24.259780603824854	61.8381974418875
24.269488399184528	61.851067199936054
24.279196194544202	61.863936957984606
24.288903989903876	61.87680671603316
24.29861178526355	61.88967647408171
24.308319580623223	61.90254623213026
24.318027375982897	61.915415990178815
24.32773517134257	61.92828574822737
24.337442966702245	61.94115550627592
24.34715076206192	61.95402526432447
24.356858557421592	61.96689502237302
24.366566352781266	61.979764780421576
24.37627414814094	61.99263453847013
24.385981943500614	62.00550429651868
24.395689738860288	62.01837405456723
24.40539753421996	62.031243812615784
24.415105329579635	62.04411357066434
24.42481312493931	62.05698332871289
24.434520920298983	62.06985308676144
24.444228715658657	62.08272284480999
24.45393651101833	62.095592602858545
24.463644306378004	62.1084623609071
24.473352101737678	62.12133211895565
24.483059897097352	62.1342018770042
24.492767692457026	62.147071635052754
24.5024754878167	62.159941393101306
24.512183283176373	62.17281115114986
24.521891078536047	62.18568090919841
24.53159887389572	62.19855066724696
24.541306669255395	62.211420425295515
24.55101446461507	62.22429018334407
24.560722259974742	62.23715994139262
24.570430055334416	62.25002969944117
24.58013785069409	62.26289945748972
24.589845646053764	62.275769215538276
24.599553441413438	62.28863897358683
24.60926123677311	62.30150873163538
24.618969032132785	62.31437848968393
24.62867682749246	62.327248247732484
24.638384622852133	62.34011800578104
24.648092418211807	62.35298776382959
24.65780021357148	62.36585752187814
24.667508008931154	62.37872727992669
24.677215804290828	62.391597037975245
24.686923599650502	62.4044667960238
24.696631395010176	62.41733655407235
24.70633919036985	62.4302063121209
24.716046985729523	62.443076070169454
24.725754781089197	62.455945828218006
24.73546257644887	62.46881558626656
24.745170371808545	62.48168534431511
24.75487816716822	62.49455510236366
24.764585962527892	62.507424860412215
24.774293757887566	62.52029461846077
24.78400155324724	62.53316437650932
24.793709348606914	62.54603413455787
24.803417143966588	62.55890389260642
24.81312493932626	62.571773650654976
24.822832734685935	62.58464340870353
24.83254053004561	62.59751316675208
24.842248325405283	62.61038292480063
24.851956120764957	62.623252682849184
24.86166391612463	62.636122440897736
24.871371711484304	62.64899219894629
24.881079506843978	62.66186195699484
24.890787302203652	62.67473171504339
24.900495097563326	62.687601473091945
24.910202892923	62.7004712311405
24.919910688282673	62.71334098918905
24.929618483642347	62.7262107472376
24.93932627900202	62.739080505286154
24.949034074361695	62.751950263334706
24.95874186972137	62.76482002138326
24.968449665081042	62.77768977943181
24.978157460440716	62.79055953748036
24.98786525580039	62.803429295528915
24.997573051160064	62.81629905357747
25.007280846519738	62.82916881162602
25.01698864187941	62.84203856967457
25.026696437239085	62.85490832772312
25.03640423259876	62.867778085771675
25.046112027958433	62.88064784382023
25.055819823318107	62.89351760186878
25.06552761867778	62.90638735991733
25.075235414037454	62.919257117965884
25.084943209397128	62.932126876014436
25.094651004756802	62.94499663406299
25.104358800116476	62.95786639211154
25.11406659547615	62.97073615016009
25.123774390835823	62.983605908208645
25.133482186195497	62.9964756662572
25.14318998155517	63.00934542430575
25.152897776914845	63.0222151823543
25.16260557227452	63.035084940402854
25.172313367634192	63.047954698451406
25.182021162993866	63.06082445649996
25.19172895835354	63.07369421454851
25.201436753713214	63.08656397259706
25.211144549072888	63.099433730645615
25.22085234443256	63.11230348869417
25.230560139792235	63.12517324674272
25.24026793515191	63.13804300479127
25.249975730511583	63.15091276283982
25.259683525871257	63.163782520888375
25.26939132123093	63.17665227893693
25.279099116590604	63.18952203698548
25.288806911950278	63.20239179503403
25.298514707309952	63.215261553082584
25.308222502669626	63.228131311131136
25.3179302980293	63.24100106917969
25.327638093388973	63.25387082722824
25.337345888748647	63.26674058527679
25.34705368410832	63.279115352631166
25.356761479467995	63.29149011998554
25.36646927482767	63.30386488733991
25.376177070187342	63.316239654694286
25.385884865547016	63.32861442204866
25.39559266090669	63.34098918940303
25.405300456266364	63.353363956757406
25.415008251626038	63.36573872411178
25.42471604698571	63.37811349146615
25.434423842345385	63.390488258820525
25.44413163770506	63.4028630261749
25.453839433064733	63.41523779352927
25.463547228424407	63.427612560883645
25.47325502378408	63.43998732823802
25.482962819143754	63.45236209559239
25.492670614503428	63.464736862946765
25.502378409863102	63.47711163030114
25.512086205222776	63.48948639765551
25.52179400058245	63.501861165009885
25.531501795942123	63.51423593236426
25.541209591301797	63.52661069971863
25.55091738666147	63.538985467073005
25.560625182021145	63.55136023442738
25.57033297738082	63.56373500178175
25.580040772740492	63.576109769136124
25.589748568100166	63.5884845364905
25.59945636345984	63.60085930384487
25.609164158819514	63.613234071199244
25.618871954179188	63.62560883855362
25.62857974953886	63.63798360590799
25.638287544898535	63.650358373262364
25.64799534025821	63.66273314061674
25.657703135617883	63.67510790797111
25.667410930977557	63.687482675325484
25.67711872633723	63.69985744267986
25.686826521696904	63.71223221003423
25.696534317056578	63.7246069773886
25.706242112416252	63.73698174474298
25.715949907775926	63.74935651209735
25.7256577031356	63.76173127945172
25.735365498495273	63.7741060468061
25.745073293854947	63.78648081416047
25.75478108921462	63.79885558151484
25.764488884574295	63.811230348869216
25.77419667993397	63.82360511622359
25.783904475293642	63.83597988357796
25.793612270653316	63.848354650932336
25.80332006601299	63.86072941828671
25.813027861372664	63.87310418564108
25.822735656732338	63.885478952995456
25.83244345209201	63.89785372034983
25.842151247451685	63.9102284877042
25.85185904281136	63.922603255058576
25.861566838171033	63.93497802241295
25.871274633530707	63.94735278976732
25.88098242889038	63.959727557121695
25.890690224250054	63.97210232447607
25.900398019609728	63.98447709183044
25.910105814969402	63.996851859184815
25.919813610329076	64.00922662653919
25.92952140568875	64.02160139389356
25.939229201048423	64.03397616124794
25.948936996408097	64.04635092860231
25.95864479176777	64.05872569595668
25.968352587127445	64.07110046331105
25.97806038248712	64.08347523066543
25.987768177846792	64.0958499980198
25.997475973206466	64.10822476537417
26.00718376856614	64.12059953272855
26.016891563925814	64.13297430008292
26.026599359285488	64.1453490674373
26.03630715464516	64.15772383479167
26.046014950004835	64.17009860214604
26.05572274536451	64.18247336950041
26.065430540724183	64.19484813685479
26.075138336083857	64.20722290420916
26.08484613144353	64.21959767156353
26.094553926803204	64.23197243891791
26.104261722162878	64.24434720627228
26.113969517522552	64.25672197362665
26.123677312882226	64.26909674098103
26.1333851082419	64.2814715083354
26.143092903601573	64.29384627568977
26.152800698961247	64.30622104304415
26.16250849432092	64.31859581039852
26.172216289680595	64.3309705777529
26.18192408504027	64.34334534510727
26.191631880399942	64.35572011246164
26.201339675759616	64.36809487981601
26.21104747111929	64.38046964717039
26.220755266478964	64.39284441452476
26.230463061838638	64.40521918187913
26.24017085719831	64.4175939492335
26.249878652557985	64.42996871658788
26.25958644791766	64.44234348394225
26.269294243277333	64.45471825129663
26.279002038637007	64.467093018651
26.28870983399668	64.47946778600537
26.298417629356354	64.49184255335975
26.308125424716028	64.50421732071412
26.317833220075702	64.51659208806849
26.327541015435376	64.52896685542287
26.33724881079505	64.54134162277724
26.346956606154723	64.55371639013161
26.356664401514397	64.56609115748599
26.36637219687407	64.57846592484036
26.376079992233745	64.59084069219473
26.38578778759342	64.6032154595491
26.395495582953092	64.61559022690348
26.405203378312766	64.62796499425785
26.41491117367244	64.64033976161222
26.424618969032114	64.6527145289666
26.434326764391788	64.66508929632097
26.44403455975146	64.67746406367534
26.453742355111135	64.68983883102972
26.46345015047081	64.70221359838409
26.473157945830483	64.71458836573846
26.482865741190157	64.72696313309284
26.49257353654983	64.73933790044721
26.502281331909504	64.75171266780158
26.511989127269178	64.76408743515596
26.521696922628852	64.77646220251033
26.531404717988526	64.7888369698647
26.5411125133482	64.80121173721908
26.550820308707873	64.81358650457345
26.560528104067547	64.82596127192782
26.57023589942722	64.8383360392822
26.579943694786895	64.85071080663657
26.58965149014657	64.86308557399094
26.599359285506242	64.87546034134532
26.609067080865916	64.88783510869969
26.61877487622559	64.90020987605406
26.628482671585264	64.91258464340844
26.638190466944938	64.92495941076281
26.64789826230461	64.93733417811718
26.657606057664285	64.94970894547156
26.66731385302396	64.96158872213175
26.677021648383633	64.97346849879195
26.686729443743307	64.98534827545214
26.69643723910298	64.99722805211233
26.706145034462654	65.00910782877253
26.715852829822328	65.02098760543272
26.725560625182002	65.03286738209292
26.735268420541676	65.04474715875311
26.74497621590135	65.0566269354133
26.754684011261023	65.0685067120735
26.764391806620697	65.0803864887337
26.77409960198037	65.09226626539389
26.783807397340045	65.10414604205408
26.79351519269972	65.11602581871428
26.803222988059392	65.12790559537447
26.812930783419066	65.13978537203467
26.82263857877874	65.15166514869486
26.832346374138414	65.16354492535505
26.842054169498088	65.17542470201525
26.85176196485776	65.18730447867544
26.861469760217435	65.19918425533564
26.87117755557711	65.21106403199583
26.880885350936783	65.22294380865603
26.890593146296457	65.23482358531622
26.90030094165613	65.24670336197642
26.910008737015804	65.25858313863661
26.919716532375478	65.2704629152968
26.929424327735152	65.282342691957
26.939132123094826	65.29422246861719
26.9488399184545	65.30610224527739
26.958547713814173	65.31798202193758
26.968255509173847	65.32986179859778
26.97796330453352	65.34174157525797
26.987671099893195	65.35362135191816
26.99737889525287	65.36550112857836
27.007086690612542	65.37738090523855
27.016794485972216	65.38926068189875
27.02650228133189	65.40114045855894
27.036210076691564	65.41302023521914
27.045917872051238	65.42490001187933
27.05562566741091	65.43677978853952
27.065333462770585	65.44865956519972
27.07504125813026	65.46053934185991
27.084749053489933	65.47241911852011
27.094456848849607	65.4842988951803
27.10416464420928	65.4961786718405
27.113872439568954	65.50805844850069
27.123580234928628	65.51993822516089
27.133288030288302	65.53181800182108
27.142995825647976	65.54369777848127
27.15270362100765	65.55557755514147
27.162411416367323	65.56745733180166
27.172119211726997	65.57933710846186
27.18182700708667	65.59121688512205
27.191534802446345	65.60309666178225
27.20124259780602	65.61497643844244
27.210950393165692	65.62685621510263
27.220658188525366	65.63873599176283
27.23036598388504	65.65061576842302
27.240073779244714	65.66249554508322
27.249781574604388	65.67437532174341
27.25948936996406	65.6862550984036
27.269197165323735	65.6981348750638
27.27890496068341	65.710014651724
27.288612756043083	65.72189442838419
27.298320551402757	65.73377420504438
27.30802834676243	65.74565398170458
27.317736142122104	65.75753375836477
27.327443937481778	65.76941353502497
27.337151732841452	65.78129331168516
27.346859528201126	65.79317308834536
27.3565673235608	65.80505286500555
27.366275118920473	65.81693264166574
27.375982914280147	65.82881241832594
27.38569070963982	65.84069219498613
27.395398504999495	65.85257197164633
27.40510630035917	65.86445174830652
27.414814095718842	65.87633152496672
27.424521891078516	65.88821130162691
27.43422968643819	65.9000910782871
27.443937481797864	65.9119708549473
27.453645277157538	65.9238506316075
27.46335307251721	65.93573040826769
27.473060867876885	65.94761018492788
27.48276866323656	65.95948996158808
27.492476458596233	65.97136973824827
27.502184253955907	65.98324951490847
27.51189204931558	65.99512929156866
27.521599844675254	66.00700906822885
27.531307640034928	66.01888884488905
27.541015435394602	66.03076862154924
27.550723230754276	66.04264839820944
27.56043102611395	66.05452817486963
27.570138821473623	66.06640795152983
27.579846616833297	66.07828772819002
27.58955441219297	66.09016750485021
27.599262207552645	66.10204728151041
27.60897000291232	66.1139270581706
27.618677798271992	66.1258068348308
27.628385593631666	66.13768661149099
27.63809338899134	66.14956638815119
27.647801184351014	66.16144616481138
27.657508979710688	66.17332594147157
27.66721677507036	66.18520571813177
27.676924570430035	66.19708549479196
27.68663236578971	66.20896527145216
27.696340161149383	66.22084504811235
27.706047956509057	66.23272482477255
27.71575575186873	66.24460460143274
27.725463547228404	66.25648437809294
27.735171342588078	66.26836415475313
27.744879137947752	66.28024393141332
27.754586933307426	66.29212370807352
27.7642947286671	66.30400348473371
27.774002524026773	66.3158832613939
27.783710319386447	66.3277630380541
27.79341811474612	66.3396428147143
27.803125910105795	66.35152259137449
27.81283370546547	66.36340236803468
27.822541500825142	66.37528214469488
27.832249296184816	66.38716192135507
27.84195709154449	66.39904169801527
27.851664886904164	66.41092147467546
27.861372682263838	66.42280125133566
27.87108047762351	66.43468102799585
27.880788272983185	66.44656080465604
27.89049606834286	66.45844058131624
27.900203863702533	66.47032035797643
27.909911659062207	66.48220013463663
27.91961945442188	66.49407991129682
27.929327249781554	66.50595968795702
27.939035045141228	66.51783946461721
27.948742840500902	66.5297192412774
27.958450635860576	66.5415990179376
27.96815843122025	66.5534787945978
27.977866226579923	66.56535857125799
27.987574021939597	66.57723834791818
27.99728181729927	66.58911812457838
28.006989612658945	66.60099790123857
28.01669740801862	66.61287767789877
28.026405203378292	66.62475745455896
28.036112998737966	66.63663723121915
28.04582079409764	66.64851700787935
28.055528589457314	66.66039678453954
28.065236384816988	66.67227656119974
28.07494418017666	66.68415633785993
28.084651975536335	66.69603611452013
28.09435977089601	66.70791589118032
28.104067566255683	66.71979566784051
28.113775361615357	66.73167544450071
28.12348315697503	66.7435552211609
28.133190952334704	66.7554349978211
28.142898747694378	66.76731477448129
28.152606543054052	66.77919455114149
28.162314338413726	66.79057933710752
28.1720221337734	66.80196412307355
28.181729929133073	66.81334890903958
28.191437724492747	66.8247336950056
28.20114551985242	66.83611848097163
28.210853315212095	66.84750326693766
28.22056111057177	66.8588880529037
28.230268905931442	66.87027283886972
28.239976701291116	66.88165762483575
28.24968449665079	66.89304241080178
28.259392292010464	66.90442719676781
28.269100087370138	66.91581198273384
28.27880788272981	66.92719676869987
28.288515678089485	66.9385815546659
28.29822347344916	66.94996634063193
28.307931268808833	66.96135112659796
28.317639064168507	66.97273591256399
28.32734685952818	66.98412069853002
28.337054654887854	66.99550548449605
28.346762450247528	67.00689027046208
28.356470245607202	67.01827505642811
28.366178040966876	67.02965984239414
28.37588583632655	67.04104462836017
28.385593631686223	67.0524294143262
28.395301427045897	67.06381420029223
28.40500922240557	67.07519898625826
28.414717017765245	67.08658377222429
28.42442481312492	67.09796855819032
28.434132608484592	67.10935334415635
28.443840403844266	67.12073813012238
28.45354819920394	67.1321229160884
28.463255994563614	67.14350770205444
28.472963789923288	67.15489248802047
28.48267158528296	67.1662772739865
28.492379380642635	67.17766205995252
28.50208717600231	67.18904684591855
28.511794971361983	67.20043163188458
28.521502766721657	67.21181641785061
28.53121056208133	67.22320120381664
28.540918357441004	67.23458598978267
28.550626152800678	67.2459707757487
28.560333948160352	67.25735556171473
28.570041743520026	67.26874034768076
28.5797495388797	67.28012513364679
28.589457334239373	67.29150991961282
28.599165129599047	67.30289470557885
28.60887292495872	67.31427949154488
28.618580720318395	67.32566427751091
28.62828851567807	67.33704906347694
28.637996311037742	67.34843384944297
28.647704106397416	67.359818635409
28.65741190175709	67.37120342137503
28.667119697116764	67.38258820734106
28.676827492476438	67.39397299330709
28.68653528783611	67.40535777927312
28.696243083195785	67.41674256523915
28.70595087855546	67.42812735120518
28.715658673915133	67.4395121371712
28.725366469274807	67.45089692313724
28.73507426463448	67.46228170910327
28.744782059994154	67.4736664950693
28.754489855353828	67.48505128103533
28.764197650713502	67.49643606700135
28.773905446073176	67.50782085296738
28.78361324143285	67.51920563893341
28.793321036792523	67.53059042489944
28.803028832152197	67.54197521086547
28.81273662751187	67.5533599968315
28.822444422871545	67.56474478279753
28.83215221823122	67.57612956876356
28.841860013590892	67.58751435472959
28.851567808950566	67.59889914069562
28.86127560431024	67.61028392666165
28.870983399669914	67.62166871262768
28.880691195029588	67.63305349859371
28.89039899038926	67.64443828455974
28.900106785748935	67.65582307052577
28.90981458110861	67.6672078564918
28.919522376468283	67.67859264245783
28.929230171827957	67.68997742842386
28.93893796718763	67.70136221438989
28.948645762547304	67.71274700035592
28.958353557906978	67.72413178632195
28.968061353266652	67.73551657228798
28.977769148626326	67.74690135825401
28.987476943986	67.75828614422004
28.997184739345673	67.76967093018607
29.006892534705347	67.7810557161521
29.01660033006502	67.79244050211813
29.026308125424695	67.80382528808416
29.03601592078437	67.81521007405019
29.045723716144042	67.82659486001621
29.055431511503716	67.83797964598224
29.06513930686339	67.84936443194827
29.074847102223064	67.8607492179143
29.084554897582738	67.87213400388033
29.09426269294241	67.88351878984636
29.103970488302085	67.89490357581239
29.11367828366176	67.90628836177842
29.123386079021433	67.91767314774445
29.133093874381107	67.92905793371048
29.14280166974078	67.94044271967651
29.152509465100454	67.95182750564254
29.162217260460128	67.96321229160857
29.171925055819802	67.9745970775746
29.181632851179476	67.98598186354063
29.19134064653915	67.99736664950666
29.201048441898823	68.00875143547269
29.210756237258497	68.02013622143872
29.22046403261817	68.03152100740475
29.230171827977845	68.04290579337078
29.23987962333752	68.05429057933681
29.249587418697192	68.06567536530284
29.259295214056866	68.07706015126887
29.26900300941654	68.0884449372349
29.278710804776214	68.09982972320093
29.288418600135888	68.11121450916696
29.29812639549556	68.12259929513299
29.307834190855235	68.13398408109902
29.31754198621491	68.14536886706505
29.327249781574583	68.15675365303107
29.336957576934257	68.1681384389971
29.34666537229393	68.17952322496313
29.356373167653604	68.19090801092916
29.366080963013278	68.2022927968952
29.375788758372952	68.21367758286122
29.385496553732626	68.22506236882725
29.3952043490923	68.23644715479328
29.404912144451973	68.24783194075931
29.414619939811647	68.25921672672534
29.42432773517132	68.27060151269137
29.434035530530995	68.2819862986574
29.44374332589067	68.29337108462343
29.453451121250342	68.30475587058946
29.463158916610016	68.31614065655549
29.47286671196969	68.32752544252152
29.482574507329364	68.33891022848755
29.492282302689038	68.35029501445358
29.50199009804871	68.36167980041961
29.511697893408385	68.37306458638564
29.52140568876806	68.38444937235167
29.531113484127733	68.3958341583177
29.540821279487407	68.40721894428373
29.55052907484708	68.41860373024976
29.560236870206754	68.42998851621579
29.569944665566428	68.44137330218182
29.579652460926102	68.45275808814785
29.589360256285776	68.46414287411388
29.59906805164545	68.4755276600799
29.608775847005123	68.48691244604593
29.618483642364797	68.49829723201196
29.62819143772447	68.50918702728382
29.637899233084145	68.52007682255567
29.64760702844382	68.53096661782752
29.657314823803492	68.54185641309937
29.667022619163166	68.55274620837122
29.67673041452284	68.56363600364307
29.686438209882514	68.57452579891492
29.696146005242188	68.58541559418677
29.70585380060186	68.59630538945862
29.715561595961535	68.60719518473047
29.72526939132121	68.61808498000232
29.734977186680883	68.62897477527417
29.744684982040557	68.63986457054602
29.75439277740023	68.65075436581787
29.764100572759904	68.66164416108973
29.773808368119578	68.67253395636158
29.783516163479252	68.68342375163343
29.793223958838926	68.69431354690528
29.8029317541986	68.70520334217713
29.812639549558273	68.71609313744898
29.822347344917947	68.72698293272083
29.83205514027762	68.73787272799268
29.841762935637295	68.74876252326453
29.85147073099697	68.75965231853638
29.861178526356642	68.77054211380823
29.870886321716316	68.78143190908008
29.88059411707599	68.79232170435193
29.890301912435664	68.80321149962379
29.900009707795338	68.81410129489564
29.90971750315501	68.82499109016749
29.919425298514685	68.83588088543934
29.92913309387436	68.84677068071119
29.938840889234033	68.85766047598304
29.948548684593707	68.86855027125489
29.95825647995338	68.87944006652674
29.967964275313054	68.89032986179859
29.977672070672728	68.90121965707044
29.987379866032402	68.91210945234229
29.997087661392076	68.92299924761414
30.00679545675175	68.933889042886
30.016503252111423	68.94477883815784
30.026211047471097	68.9556686334297
30.03591884283077	68.96655842870155
30.045626638190445	68.9774482239734
30.05533443355012	68.98833801924525
30.065042228909792	68.9992278145171
30.074750024269466	69.01011760978895
30.08445781962914	69.0210074050608
30.094165614988814	69.03189720033265
30.103873410348488	69.0427869956045
30.11358120570816	69.05367679087635
30.123289001067835	69.0645665861482
30.13299679642751	69.07545638142005
30.142704591787183	69.0863461766919
30.152412387146857	69.09723597196376
30.16212018250653	69.1081257672356
30.171827977866204	69.11901556250746
30.181535773225878	69.12990535777931
30.191243568585552	69.14079515305116
30.200951363945226	69.15168494832301
30.2106591593049	69.16257474359486
30.220366954664573	69.17346453886671
30.230074750024247	69.18435433413856
30.23978254538392	69.19524412941041
30.249490340743595	69.20613392468226
30.25919813610327	69.21702371995411
30.268905931462943	69.22791351522596
30.278613726822616	69.23880331049781
30.28832152218229	69.24969310576967
30.298029317541964	69.26058290104152
30.307737112901638	69.27147269631337
30.31744490826131	69.28236249158522
30.327152703620985	69.29325228685707
30.33686049898066	69.30414208212892
30.346568294340333	69.31503187740077
30.356276089700007	69.32592167267262
30.36598388505968	69.33681146794447
30.375691680419354	69.34770126321632
30.385399475779028	69.35859105848817
30.395107271138702	69.36948085376002
30.404815066498376	69.38037064903187
30.41452286185805	69.39126044430373
30.424230657217723	69.40215023957558
30.433938452577397	69.41304003484743
30.44364624793707	69.42392983011928
30.453354043296745	69.43481962539113
30.46306183865642	69.44570942066298
30.472769634016093	69.45659921593483
30.482477429375766	69.46748901120668
30.49218522473544	69.47837880647853
30.501893020095114	69.48926860175038
30.511600815454788	69.50015839702223
30.52130861081446	69.51104819229408
30.531016406174135	69.52193798756593
30.54072420153381	69.53282778283778
30.550431996893483	69.54371757810964
30.560139792253157	69.55460737338149
30.56984758761283	69.56549716865334
30.579555382972504	69.57638696392519
30.58926317833218	69.58727675919704
30.598970973691852	69.59816655446889
30.608678769051526	69.60905634974074
30.6183865644112	69.61994614501259
30.628094359770873	69.63083594028444
30.637802155130547	69.64172573555629
30.64750995049022	69.65261553082814
30.657217745849895	69.6635053261
30.66692554120957	69.67439512137184
30.676633336569243	69.6852849166437
30.686341131928916	69.69617471191555
30.69604892728859	69.7070645071874
30.705756722648264	69.71795430245925
30.715464518007938	69.7288440977311
30.72517231336761	69.73973389300295
30.734880108727285	69.7506236882748
30.74458790408696	69.76151348354665
30.754295699446633	69.7724032788185
30.764003494806307	69.78329307409035
30.77371129016598	69.7941828693622
30.783419085525654	69.80507266463405
30.79312688088533	69.8159624599059
30.802834676245002	69.82685225517776
30.812542471604676	69.8377420504496
30.82225026696435	69.84863184572146
30.831958062324023	69.85952164099331
30.841665857683697	69.87041143626516
30.85137365304337	69.88130123153701
30.861081448403045	69.89219102680886
30.87078924376272	69.90308082208071
30.880497039122393	69.91397061735256
30.890204834482066	69.92486041262441
30.89991262984174	69.93575020789626
30.909620425201414	69.94664000316811
30.919328220561088	69.95752979843996
30.92903601592076	69.96841959371181
30.938743811280435	69.97930938898367
30.94845160664011	69.99019918425552
30.958159401999783	70.00108897952737
30.967867197359457	70.01197877479922
30.97757499271913	70.02286857007107
30.987282788078804	70.03375836534292
30.99699058343848	70.04464816061477
31.006698378798152	70.05553795588662
31.016406174157826	70.06642775115847
31.0261139695175	70.07731754643032
31.035821764877173	70.08820734170217
31.045529560236847	70.09909713697402
31.05523735559652	70.10998693224587
31.064945150956195	70.12087672751773
31.07465294631587	70.13176652278958
31.084360741675543	70.14265631806143
31.094068537035216	70.15354611333328
31.10377633239489	70.16443590860513
31.113484127754564	70.17532570387698
31.123191923114238	70.18621549914883
31.13289971847391	70.19710529442068
31.142607513833585	70.20799508969253
31.15231530919326	70.21888488496438
31.162023104552933	70.22977468023623
31.171730899912607	70.24066447550808
31.18143869527228	70.25155427077993
31.191146490631954	70.26244406605178
31.20085428599163	70.27333386132364
31.210562081351302	70.28422365659549
31.220269876710976	70.29511345186734
31.22997767207065	70.30600324713919
31.239685467430323	70.31689304241104
31.249393262789997	70.32778283768289
31.25910105814967	70.33867263295474
31.268808853509345	70.34956242822659
31.27851664886902	70.36045222349844
31.288224444228693	70.37134201877029
31.297932239588366	70.38223181404214
31.30764003494804	70.393121609314
31.317347830307714	70.40401140458584
31.327055625667388	70.4149011998577
31.33676342102706	70.42579099512955
31.346471216386735	70.4366807904014
31.35617901174641	70.44757058567325
31.365886807106083	70.4584603809451
31.375594602465757	70.46935017621695
31.38530239782543	70.4802399714888
31.395010193185104	70.49112976676065
31.40471798854478	70.5020195620325
31.414425783904452	70.51290935730435
31.424133579264126	70.5237991525762
31.4338413746238	70.53468894784805
31.443549169983473	70.5455787431199
31.453256965343147	70.55646853839175
31.46296476070282	70.5673583336636
31.472672556062495	70.57824812893546
31.48238035142217	70.58913792420731
31.492088146781843	70.59953272878498
31.501795942141516	70.60992753336265
31.51150373750119	70.62032233794032
31.521211532860864	70.630717142518
31.530919328220538	70.64111194709567
31.54062712358021	70.65150675167334
31.550334918939885	70.66190155625101
31.56004271429956	70.67229636082868
31.569750509659233	70.68269116540635
31.579458305018907	70.69308596998403
31.58916610037858	70.7034807745617
31.598873895738254	70.71387557913937
31.60858169109793	70.72427038371704
31.618289486457602	70.73466518829471
31.627997281817276	70.74505999287238
31.63770507717695	70.75545479745006
31.647412872536623	70.76584960202773
31.657120667896297	70.7762444066054
31.66682846325597	70.78663921118307
31.676536258615645	70.79703401576074
31.68624405397532	70.80742882033842
31.695951849334993	70.81782362491609
31.705659644694666	70.82821842949376
31.71536744005434	70.83861323407143
31.725075235414014	70.8490080386491
31.734783030773688	70.85940284322677
31.74449082613336	70.86979764780445
31.754198621493035	70.88019245238212
31.76390641685271	70.89058725695979
31.773614212212383	70.90098206153746
31.783322007572057	70.91137686611513
31.79302980293173	70.9217716706928
31.802737598291404	70.93216647527048
31.81244539365108	70.94256127984815
31.822153189010752	70.95295608442582
31.831860984370426	70.9633508890035
31.8415687797301	70.97374569358117
31.851276575089774	70.98414049815884
31.860984370449447	70.99453530273651
31.87069216580912	71.00493010731418
31.880399961168795	71.01532491189185
31.89010775652847	71.02571971646952
31.899815551888143	71.0361145210472
31.909523347247816	71.04650932562487
31.91923114260749	71.05690413020254
31.928938937967164	71.06729893478021
31.938646733326838	71.07769373935788
31.94835452868651	71.08808854393556
31.958062324046185	71.09848334851323
31.96777011940586	71.1088781530909
31.977477914765533	71.11927295766857
31.987185710125207	71.12966776224624
31.99689350548488	71.14006256682391
32.00660130084456	71.15045737140159
32.01630909620423	71.16085217597926
32.026016891563906	71.17124698055693
32.03572468692358	71.1816417851346
32.04543248228325	71.19203658971227
32.05514027764293	71.20243139428995
32.0648480730026	71.21282619886762
32.074555868362275	71.22322100344529
32.08426366372195	71.23361580802296
32.09397145908162	71.24401061260063
32.103679254441296	71.2544054171783
32.11338704980097	71.26480022175598
32.123094845160644	71.27519502633365
32.13280264052032	71.28558983091132
32.14251043587999	71.29598463548899
32.152218231239665	71.30637944006666
32.16192602659934	71.31677424464434
32.17163382195901	71.32716904922201
32.18134161731869	71.33756385379968
32.19104941267836	71.34795865837735
32.200757208038034	71.35835346295502
32.21046500339771	71.3687482675327
32.22017279875738	71.37914307211037
32.229880594117056	71.38953787668804
32.23958838947673	71.39993268126571
32.2492961848364	71.41032748584338
32.25900398019608	71.42072229042105
32.26871177555575	71.43111709499873
32.278419570915425	71.4415118995764
32.2881273662751	71.45190670415407
32.29783516163477	71.46230150873174
32.307542956994446	71.47269631330941
32.31725075235412	71.48309111788708
32.326958547713794	71.49348592246476
32.33666634307347	71.50388072704243
32.34637413843314	71.5142755316201
32.356081933792815	71.52467033619777
32.36578972915249	71.53506514077544
32.37549752451216	71.54545994535312
32.38520531987184	71.55585474993079
32.39491311523151	71.56624955450846
32.404620910591184	71.57664435908613
32.41432870595086	71.5870391636638
32.42403650131053	71.59743396824148
32.433744296670206	71.60782877281915
32.44345209202988	71.61822357739682
32.45315988738955	71.62861838197449
32.46286768274923	71.63901318655216
32.4725754781089	71.64940799112983
32.482283273468575	71.6598027957075
32.49199106882825	71.67019760028518
32.50169886418792	71.68059240486285
32.511406659547596	71.69098720944052
32.52111445490727	71.7013820140182
32.530822250266944	71.71177681859587
32.54053004562662	71.72217162317354
32.55023784098629	71.73256642775121
32.559945636345965	71.74296123232888
32.56965343170564	71.75335603690655
32.57936122706531	71.76375084148422
32.58906902242499	71.7741456460619
32.59877681778466	71.78454045063957
32.608484613144334	71.79493525521724
32.61819240850401	71.80533005979491
32.62790020386368	71.81572486437258
32.637607999223356	71.82611966895026
32.64731579458303	71.83651447352793
32.6570235899427	71.8469092781056
32.66673138530238	71.85730408268327
32.67643918066205	71.86769888726094
32.686146976021725	71.87809369183861
32.6958547713814	71.88848849641629
32.70556256674107	71.89888330099396
32.715270362100746	71.90927810557163
32.72497815746042	71.9196729101493
32.734685952820094	71.93006771472697
32.74439374817977	71.94046251930465
32.75410154353944	71.95085732388232
32.763809338899115	71.96125212845999
32.77351713425879	71.97164693303766
32.78322492961846	71.98204173761533
32.79293272497814	71.992436542193
32.80264052033781	72.00283134677068
32.812348315697484	72.01322615134835
32.82205611105716	72.02362095592602
32.83176390641683	72.03401576050369
32.841471701776506	72.04441056508136
32.85117949713618	72.05480536965904
32.86088729249585	72.06520017423671
32.87059508785553	72.07559497881438
32.8803028832152	72.08598978339205
32.890010678574875	72.09638458796972
32.89971847393455	72.1067793925474
32.90942626929422	72.11717419712507
32.919134064653896	72.12756900170274
32.92884186001357	72.13796380628041
32.938549655373244	72.14835861085808
32.94825745073292	72.15875341543575
32.95796524609259	72.16914822001343
32.967673041452265	72.1795430245911
32.97738083681194	72.18993782916877
32.98708863217161	72.20033263374644
32.99679642753129	72.21072743832411
33.00650422289096	72.22112224290179
33.016212018250634	72.23151704747946
33.02591981361031	72.24191185205713
33.03562760896998	72.2523066566348
33.045335404329656	72.26270146121247
33.05504319968933	72.27309626579014
33.064750995049	72.28349107036782
33.07445879040868	72.29388587494549
33.08416658576835	72.30428067952316
33.093874381128025	72.31467548410083
33.1035821764877	72.3250702886785
33.11328997184737	72.33546509325618
33.122997767207046	72.34585989783385
33.13270556256672	72.35625470241152
33.142413357926394	72.36664950698919
33.15212115328607	72.37704431156686
33.16182894864574	72.38743911614453
33.171536744005415	72.3978339207222
33.18124453936509	72.40822872529988
33.19095233472476	72.41862352987755
33.20066013008444	72.42901833445522
33.21036792544411	72.4394131390329
33.220075720803784	72.44980794361057
33.22978351616346	72.46020274818824
33.23949131152313	72.47059755276591
33.249199106882806	72.48099235734358
33.25890690224248	72.49138716192125
33.26861469760215	72.50178196649892
33.27832249296183	72.5121767710766
33.2880302883215	72.52257157565427
33.297738083681175	72.53296638023194
33.30744587904085	72.54336118480961
33.31715367440052	72.55375598938728
33.326861469760196	72.56415079396496
33.33656926511987	72.57454559854263
33.346277060479544	72.5849404031203
33.35598485583922	72.59533520769797
33.36569265119889	72.60573001227564
33.375400446558565	72.61612481685331
33.38510824191824	72.62651962143099
33.39481603727791	72.63641943531448
33.40452383263759	72.64631924919797
33.41423162799726	72.65621906308147
33.423939423356934	72.66611887696496
33.43364721871661	72.67601869084845
33.44335501407628	72.68591850473194
33.453062809435956	72.69581831861544
33.46277060479563	72.70571813249893
33.4724784001553	72.71561794638242
33.48218619551498	72.72551776026592
33.49189399087465	72.73541757414941
33.501601786234325	72.7453173880329
33.511309581594	72.7552172019164
33.52101737695367	72.76511701579989
33.530725172313346	72.77501682968338
33.54043296767302	72.78491664356687
33.550140763032694	72.79481645745037
33.55984855839237	72.80471627133386
33.56955635375204	72.81461608521735
33.579264149111715	72.82451589910085
33.58897194447139	72.83441571298434
33.59867973983106	72.84431552686783
33.60838753519074	72.85421534075132
33.61809533055041	72.86411515463482
33.627803125910084	72.87401496851831
33.63751092126976	72.8839147824018
33.64721871662943	72.8938145962853
33.656926511989106	72.90371441016879
33.66663430734878	72.91361422405228
33.67634210270845	72.92351403793577
33.68604989806813	72.93341385181927
33.6957576934278	72.94331366570276
33.705465488787475	72.95321347958625
33.71517328414715	72.96311329346975
33.72488107950682	72.97301310735324
33.734588874866496	72.98291292123673
33.74429667022617	72.99281273512022
33.754004465585844	73.00271254900372
33.76371226094552	73.01261236288721
33.77342005630519	73.0225121767707
33.783127851664865	73.0324119906542
33.79283564702454	73.04231180453769
33.80254344238421	73.05221161842118
33.81225123774389	73.06211143230468
33.82195903310356	73.07201124618817
33.831666828463234	73.08191106007166
33.84137462382291	73.09181087395515
33.85108241918258	73.10171068783865
33.860790214542256	73.11161050172214
33.87049800990193	73.12151031560563
33.8802058052616	73.13141012948913
33.88991360062128	73.14130994337262
33.89962139598095	73.15120975725611
33.909329191340625	73.1611095711396
33.9190369867003	73.1710093850231
33.92874478205997	73.18090919890659
33.938452577419646	73.19080901279008
33.94816037277932	73.20070882667358
33.957868168138994	73.21060864055707
33.96757596349867	73.22050845444056
33.97728375885834	73.23040826832406
33.986991554218015	73.24030808220755
33.99669934957769	73.25020789609104
34.00640714493736	73.26010770997453
34.01611494029704	73.27000752385803
34.02582273565671	73.27990733774152
34.035530531016384	73.28980715162501
34.04523832637606	73.2997069655085
34.05494612173573	73.309606779392
34.064653917095406	73.31950659327549
34.07436171245508	73.32940640715898
34.08406950781475	73.33930622104248
34.09377730317443	73.34920603492597
34.1034850985341	73.35910584880946
34.113192893893775	73.36900566269296
34.12290068925345	73.37890547657645
34.13260848461312	73.38880529045994
34.142316279972796	73.39870510434343
34.15202407533247	73.40860491822693
34.161731870692144	73.41850473211042
34.17143966605182	73.42840454599391
34.18114746141149	73.4383043598774
34.190855256771165	73.4482041737609
34.20056305213084	73.45810398764439
34.21027084749051	73.46800380152789
34.21997864285019	73.47790361541138
34.22968643820986	73.48780342929487
34.239394233569534	73.49770324317836
34.24910202892921	73.50760305706186
34.25880982428888	73.51750287094535
34.268517619648556	73.52740268482884
34.27822541500823	73.53730249871234
34.2879332103679	73.54720231259583
34.29764100572758	73.55710212647932
34.30734880108725	73.56700194036281
34.317056596446925	73.57690175424631
34.3267643918066	73.5868015681298
34.33647218716627	73.5967013820133
34.346179982525946	73.60660119589679
34.35588777788562	73.61650100978028
34.365595573245294	73.62640082366377
34.37530336860497	73.63630063754727
34.38501116396464	73.64620045143076
34.394718959324315	73.65610026531425
34.40442675468399	73.66600007919774
34.41413455004366	73.67589989308124
34.42384234540334	73.68579970696473
34.43355014076301	73.69569952084822
34.443257936122684	73.70559933473172
34.45296573148236	73.71549914861521
34.46267352684203	73.7253989624987
34.472381322201706	73.7352987763822
34.48208911756138	73.74519859026569
34.49179691292105	73.75509840414918
34.50150470828073	73.76499821803267
34.5112125036404	73.77489803191617
34.520920299000075	73.78479784579966
34.53062809435975	73.79469765968315
34.54033588971942	73.80459747356664
34.550043685079096	73.81449728745014
34.55975148043877	73.82439710133363
34.569459275798444	73.83429691521712
34.57916707115812	73.84419672910062
34.58887486651779	73.85409654298411
34.598582661877465	73.8639963568676
34.60829045723714	73.8738961707511
34.61799825259681	73.88379598463459
34.62770604795649	73.89369579851808
34.63741384331616	73.90359561240157
34.647121638675834	73.91349542628507
34.65682943403551	73.92339524016856
34.66653722939518	73.93329505405205
34.676245024754856	73.94319486793555
34.68595282011453	73.95309468181904
34.6956606154742	73.96299449570253
34.70536841083388	73.97289430958602
34.71507620619355	73.98279412346952
34.724784001553225	73.99269393735301
34.7344917969129	74.0025937512365
34.74419959227257	74.01249356512
34.753907387632246	74.02239337900349
34.76361518299192	74.03229319288698
34.773322978351594	74.04219300677047
34.78303077371127	74.05209282065397
34.79273856907094	74.06199263453746
34.802446364430615	74.07189244842095
34.81215415979029	74.08179226230445
34.82186195514996	74.09169207618794
34.83156975050964	74.10159189007143
34.84127754586931	74.11149170395493
34.850985341228984	74.12139151783842
34.86069313658866	74.13129133172191
34.87040093194833	74.1411911456054
34.880108727308006	74.1510909594889
34.88981652266768	74.16099077337239
34.89952431802735	74.17089058725588
34.90923211338703	74.18079040113938
34.9189399087467	74.19069021502287
34.928647704106375	74.20059002890636
34.93835549946605	74.21048984278985
34.94806329482572	74.22038965667335
34.957771090185396	74.23028947055684
34.96747888554507	74.24018928444033
34.977186680904744	74.25008909832383
34.98689447626442	74.25998891220732
34.99660227162409	74.26988872609081
35.006310066983765	74.2797885399743
35.01601786234344	74.2896883538578
35.02572565770311	74.29958816774129
35.03543345306279	74.30948798162478
35.04514124842246	74.31938779550828
35.054849043782134	74.32928760939177
35.06455683914181	74.33918742327526
35.07426463450148	74.34908723715876
35.083972429861156	74.35898705104225
35.09368022522083	74.36888686492574
35.1033880205805	74.37878667880923
35.11309581594018	74.38868649269273
35.12280361129985	74.39858630657622
35.132511406659525	74.40848612045971
35.1422192020192	74.4183859343432
35.15192699737887	74.4282857482267
35.161634792738546	74.43818556211019
35.17134258809822	74.44808537599368
35.181050383457894	74.45798518987718
35.19075817881757	74.46788500376067
35.20046597417724	74.47778481764416
35.210173769536915	74.48768463152766
35.21988156489659	74.49758444541115
35.22958936025626	74.50748425929464
35.23929715561594	74.51738407317814
35.24900495097561	74.52728388706163
35.258712746335284	74.53718370094512
35.26842054169496	74.54708351482861
35.27812833705463	74.5569833287121
35.287836132414306	74.5668831425956
35.29754392777398	74.5767829564791
35.30725172313365	74.58668277036259
35.31695951849333	74.59658258424608
35.326667313853	74.60648239812957
35.336375109212675	74.61638221201306
35.34608290457235	74.62628202589656
35.35579069993202	74.63618183978005
35.365498495291696	74.64608165366354
35.37520629065137	74.65598146754704
35.384914086011044	74.66588128143053
35.39462188137072	74.67578109531402
35.40432967673039	74.68568090919752
35.414037472090065	74.69558072308101
35.42374526744974	74.7054805369645
35.43345306280941	74.715380350848
35.44316085816909	74.72528016473149
35.45286865352876	74.73517997861498
35.462576448888434	74.74458480180431
35.47228424424811	74.75398962499364
35.48199203960778	74.76339444818296
35.491699834967456	74.77279927137229
35.50140763032713	74.78220409456162
35.5111154256868	74.79160891775095
35.52082322104648	74.80101374094028
35.53053101640615	74.8104185641296
35.540238811765825	74.81982338731893
35.5499466071255	74.82922821050826
35.55965440248517	74.83863303369759
35.569362197844846	74.84803785688692
35.57906999320452	74.85744268007625
35.588777788564194	74.86684750326557
35.59848558392387	74.8762523264549
35.60819337928354	74.88565714964423
35.617901174643215	74.89506197283356
35.62760897000289	74.90446679602289
35.63731676536256	74.91387161921222
35.64702456072224	74.92327644240154
35.65673235608191	74.93268126559087
35.666440151441584	74.9420860887802
35.67614794680126	74.95149091196953
35.68585574216093	74.96089573515886
35.695563537520606	74.97030055834819
35.70527133288028	74.97970538153751
35.71497912823995	74.98911020472684
35.72468692359963	74.99851502791617
35.7343947189593	75.0079198511055
35.744102514318975	75.01732467429483
35.75381030967865	75.02672949748415
35.76351810503832	75.03613432067348
35.773225900397996	75.04553914386281
35.78293369575767	75.05494396705214
35.792641491117344	75.06434879024147
35.80234928647702	75.0737536134308
35.81205708183669	75.08315843662012
35.821764877196365	75.09256325980945
35.83147267255604	75.10196808299878
35.84118046791571	75.11137290618811
35.85088826327539	75.12077772937744
35.86059605863506	75.13018255256677
35.870303853994734	75.1395873757561
35.88001164935441	75.14899219894542
35.88971944471408	75.15839702213475
35.899427240073756	75.16780184532408
35.90913503543343	75.1772066685134
35.9188428307931	75.18661149170273
35.92855062615278	75.19601631489206
35.93825842151245	75.20542113808139
35.947966216872125	75.21482596127072
35.9576740122318	75.22423078446005
35.96738180759147	75.23363560764938
35.977089602951146	75.2430404308387
35.98679739831082	75.25244525402803
35.996505193670494	75.26185007721736
36.00621298903017	75.27125490040669
36.01592078438984	75.28065972359602
36.025628579749515	75.29006454678535
36.03533637510919	75.29946936997467
36.04504417046886	75.308874193164
36.05475196582854	75.31827901635333
36.06445976118821	75.32768383954266
36.074167556547884	75.33708866273199
36.08387535190756	75.34649348592131
36.09358314726723	75.35589830911064
36.103290942626906	75.36530313229997
36.11299873798658	75.3747079554893
36.12270653334625	75.38411277867863
36.13241432870593	75.39351760186796
36.1421221240656	75.40292242505728
36.151829919425275	75.41232724824661
36.16153771478495	75.42173207143594
36.17124551014462	75.43113689462527
36.180953305504296	75.4405417178146
36.19066110086397	75.44994654100392
36.200368896223644	75.45935136419325
36.21007669158332	75.46875618738258
36.21978448694299	75.47816101057191
36.229492282302665	75.48756583376124
36.23920007766234	75.49697065695057
36.24890787302201	75.5063754801399
36.25861566838169	75.51578030332922
36.26832346374136	75.52518512651855
36.278031259101034	75.53458994970788
36.28773905446071	75.54399477289721
36.29744684982038	75.55339959608654
36.307154645180056	75.56280441927586
36.31686244053973	75.57220924246519
36.3265702358994	75.58161406565452
36.33627803125908	75.59101888884385
36.34598582661875	75.60042371203318
36.355693621978425	75.6098285352225
36.3654014173381	75.61923335841183
36.37510921269777	75.62863818160116
36.384817008057446	75.63804300479049
36.39452480341712	75.64744782797982
36.404232598776794	75.65685265116915
36.41394039413647	75.66625747435847
36.42364818949614	75.6756622975478
36.433355984855815	75.68506712073713
36.44306378021549	75.69447194392646
36.45277157557516	75.70387676711579
36.46247937093484	75.71328159030512
36.47218716629451	75.72268641349444
36.481894961654184	75.73209123668377
36.49160275701386	75.7414960598731
36.50131055237353	75.75090088306243
36.511018347733206	75.76030570625176
36.52072614309288	75.76971052944108
36.53043393845255	75.77911535263041
36.54014173381223	75.78852017581974
36.5498495291719	75.79792499900907
36.559557324531575	75.8073298221984
36.56926511989125	75.81673464538773
36.57897291525092	75.82613946857705
36.588680710610596	75.83554429176638
36.59838850597027	75.84494911495571
36.608096301329944	75.85435393814504
36.61780409668962	75.86375876133437
36.62751189204929	75.8731635845237
36.637219687408965	75.88256840771302
36.64692748276864	75.89197323090235
36.65663527812831	75.90137805409168
36.66634307348799	75.91078287728101
36.67605086884766	75.92018770047034
36.685758664207334	75.92959252365966
36.69546645956701	75.93899734684899
36.70517425492668	75.94840217003832
36.714882050286356	75.95780699322765
36.72458984564603	75.96721181641698
36.7342976410057	75.9766166396063
36.74400543636538	75.98602146279563
36.75371323172505	75.99542628598496
36.763421027084725	76.00483110917429
36.7731288224444	76.01423593236362
36.78283661780407	76.02364075555295
36.792544413163746	76.03304557874227
36.80225220852342	76.0424504019316
36.811960003883094	76.05185522512093
36.82166779924277	76.06126004831026
36.83137559460244	76.07066487149959
36.841083389962115	76.08006969468892
36.85079118532179	76.08947451787824
36.86049898068146	76.09887934106757
36.87020677604114	76.1082841642569
36.87991457140081	76.11768898744623
36.889622366760484	76.12709381063556
36.89933016212016	76.13649863382489
36.90903795747983	76.14590345701421
36.918745752839506	76.15530828020354
36.92845354819918	76.16471310339287
36.93816134355885	76.1741179265822
36.94786913891853	76.18352274977153
36.9575769342782	76.19292757296085
36.967284729637875	76.20233239615018
36.97699252499755	76.21173721933951
36.98670032035722	76.22114204252884
36.996408115716896	76.23054686571817
37.00611591107657	76.2399516889075
37.015823706436244	76.24935651209682
37.02553150179592	76.25876133528615
37.03523929715559	76.26816615847548
37.044947092515265	76.27757098166481
37.05465488787494	76.28697580485414
37.06436268323461	76.29638062804347
37.07407047859429	76.3057854512328
37.08377827395396	76.31519027442212
37.093486069313634	76.32459509761145
37.10319386467331	76.33399992080078
37.11290166003298	76.3434047439901
37.122609455392656	76.35280956717943
37.13231725075233	76.36221439036876
37.142025046112	76.37161921355809
37.15173284147168	76.38102403674742
37.16144063683135	76.39042885993675
37.171148432191025	76.39983368312608
37.1808562275507	76.4092385063154
37.19056402291037	76.41864332950473
37.200271818270046	76.42804815269406
37.20997961362972	76.43745297588339
37.219687408989394	76.44685779907272
37.22939520434907	76.45626262226205
37.23910299970874	76.46566744545137
37.248810795068415	76.4750722686407
37.25851859042809	76.48447709183003
37.26822638578776	76.49388191501936
37.27793418114744	76.50328673820869
37.28764197650711	76.51269156139801
37.297349771866784	76.52209638458734
37.30705756722646	76.53150120777667
37.31676536258613	76.540906030966
37.326473157945806	76.55031085415533
37.33618095330548	76.55971567734466
37.34588874866515	76.56912050053398
37.35559654402483	76.57852532372331
37.3653043393845	76.58793014691264
37.375012134744175	76.59733497010197
37.38471993010385	76.6067397932913
37.39442772546352	76.61614461648063
37.404135520823196	76.62554943966995
37.41384331618287	76.63495426285928
37.423551111542544	76.64435908604861
37.43325890690222	76.65376390923794
37.44296670226189	76.66316873242727
37.452674497621565	76.6725735556166
37.46238229298124	76.68197837880592
37.47209008834091	76.69088821130107
37.48179788370059	76.69979804379622
37.49150567906026	76.70870787629137
37.501213474419934	76.71761770878652
37.51092126977961	76.72652754128167
37.52062906513928	76.73543737377682
37.530336860498956	76.74434720627197
37.54004465585863	76.75325703876712
37.5497524512183	76.76216687126227
37.55946024657798	76.77107670375742
37.56916804193765	76.77998653625257
37.578875837297325	76.78889636874771
37.588583632657	76.79780620124286
37.59829142801667	76.80671603373801
37.607999223376346	76.81562586623316
37.61770701873602	76.82453569872831
37.627414814095694	76.83344553122346
37.63712260945537	76.84235536371861
37.64683040481504	76.85126519621376
37.656538200174715	76.86017502870891
37.66624599553439	76.86908486120406
37.67595379089406	76.87799469369921
37.68566158625374	76.88690452619436
37.69536938161341	76.8958143586895
37.705077176973084	76.90472419118466
37.71478497233276	76.9136340236798
37.72449276769243	76.92254385617495
37.734200563052106	76.9314536886701
37.74390835841178	76.94036352116525
37.75361615377145	76.9492733536604
37.76332394913113	76.95818318615555
37.7730317444908	76.9670930186507
37.782739539850475	76.97600285114585
37.79244733521015	76.984912683641
37.80215513056982	76.99382251613615
37.811862925929496	77.0027323486313
37.82157072128917	77.01164218112645
37.831278516648844	77.0205520136216
37.84098631200852	77.02946184611675
37.85069410736819	77.0383716786119
37.860401902727865	77.04728151110704
37.87010969808754	77.0561913436022
37.87981749344721	77.06510117609734
37.88952528880689	77.07401100859249
37.89923308416656	77.08292084108764
37.908940879526234	77.09183067358279
37.91864867488591	77.10074050607794
37.92835647024558	77.10965033857309
37.938064265605256	77.11856017106824
37.94777206096493	77.12747000356339
37.9574798563246	77.13637983605854
37.96718765168428	77.14528966855369
37.97689544704395	77.15419950104884
37.986603242403625	77.16310933354399
37.9963110377633	77.17201916603914
38.00601883312297	77.18092899853428
38.015726628482646	77.18983883102943
38.02543442384232	77.19874866352458
38.035142219201994	77.20765849601973
38.04485001456167	77.21656832851488
38.05455780992134	77.22547816101003
38.064265605281015	77.23438799350518
38.07397340064069	77.24329782600033
38.08368119600036	77.25220765849548
38.09338899136004	77.26111749099063
38.10309678671971	77.27002732348578
38.112804582079384	77.27893715598093
38.12251237743906	77.28784698847608
38.13222017279873	77.29675682097123
38.141927968158406	77.30566665346637
38.15163576351808	77.31457648596152
38.16134355887775	77.32348631845667
38.17105135423743	77.33239615095182
38.1807591495971	77.34130598344697
38.190466944956775	77.35021581594212
38.20017474031645	77.35912564843727
38.20988253567612	77.36803548093242
38.219590331035796	77.37694531342757
38.22929812639547	77.38585514592272
38.239005921755144	77.39476497841787
38.24871371711482	77.40367481091302
38.25842151247449	77.41258464340817
38.268129307834165	77.42149447590332
38.27783710319384	77.43040430839847
38.28754489855351	77.43931414089361
38.29725269391319	77.44822397338876
38.30696048927286	77.45713380588391
38.316668284632534	77.46604363837906
38.32637607999221	77.47495347087421
38.33608387535188	77.48386330336936
38.345791670711556	77.49277313586451
38.35549946607123	77.50168296835966
38.3652072614309	77.51059280085481
38.37491505679058	77.51950263334996
38.38462285215025	77.52841246584511
38.394330647509925	77.53732229834026
38.4040384428696	77.5462321308354
38.41374623822927	77.55514196333056
38.423454033588946	77.5640517958257
38.43316182894862	77.57296162832085
38.442869624308294	77.581871460816
38.45257741966797	77.59078129331115
38.46228521502764	77.5996911258063
38.471993010387315	77.60860095830145
38.48170080574699	77.6175107907966
38.49140860110666	77.62642062329175
38.50111639646634	77.6353304557869
38.51082419182601	77.64424028828205
38.520531987185684	77.6531501207772
38.53023978254536	77.66205995327235
38.53994757790503	77.6709697857675
38.549655373264706	77.67987961826265
38.55936316862438	77.6887894507578
38.56907096398405	77.69769928325294
38.57877875934373	77.7066091157481
38.5884865547034	77.71551894824324
38.598194350063075	77.72442878073839
38.60790214542275	77.73333861323354
38.61760994078242	77.74224844572869
38.627317736142096	77.75115827822384
38.63702553150177	77.76006811071899
38.646733326861444	77.76897794321414
38.65644112222112	77.77788777570929
38.66614891758079	77.78679760820444
38.675856712940465	77.79570744069959
38.68556450830014	77.80461727319474
38.69527230365981	77.81352710568989
38.70498009901949	77.82243693818504
38.71468789437916	77.83134677068018
38.724395689738834	77.84025660317533
38.73410348509851	77.84916643567048
38.74381128045818	77.85807626816563
38.753519075817856	77.86698610066078
38.76322687117753	77.87589593315593
38.7729346665372	77.88480576565108
38.78264246189688	77.89371559814623
38.79235025725655	77.90262543064138
38.802058052616225	77.91153526313653
38.8117658479759	77.92044509563168
38.82147364333557	77.92935492812683
38.831181438695246	77.93826476062198
38.84088923405492	77.94717459311713
38.850597029414594	77.95608442561227
38.86030482477427	77.96499425810742
38.87001262013394	77.97390409060257
38.879720415493615	77.98281392309772
38.88942821085329	77.99172375559287
38.89913600621296	78.00063358808802
38.90884380157264	78.00954342058317
38.91855159693231	78.01845325307832
38.928259392291984	78.02736308557347
38.93796718765166	78.03627291806862
38.94767498301133	78.04518275056377
38.957382778371006	78.05409258305892
38.96709057373068	78.06300241555407
38.97679836909035	78.07191224804922
38.98650616445003	78.08082208054437
38.9962139598097	78.08973191303951
39.005921755169375	78.09864174553466
39.01562955052905	78.10755157802981
39.02533734588872	78.11646141052496
39.035045141248396	78.12537124302011
39.04475293660807	78.13428107551526
39.054460731967744	78.14319090801041
39.06416852732742	78.15210074050556
39.07387632268709	78.16101057300071
39.083584118046765	78.16992040549586
39.09329191340644	78.17883023799101
39.10299970876611	78.18774007048616
39.11270750412579	78.1966499029813
39.12241529948546	78.20555973547646
39.132123094845134	78.2144695679716
39.14183089020481	78.22337940046675
39.15153868556448	78.2322892329619
39.161246480924156	78.24119906545705
39.17095427628383	78.2501088979522
39.1806620716435	78.25901873044735
39.19036986700318	78.2679285629425
39.20007766236285	78.27683839543765
39.209785457722525	78.2857482279328
39.2194932530822	78.29465806042795
39.22920104844187	78.3035678929231
39.238908843801546	78.31247772541825
39.24861663916122	78.3213875579134
39.258324434520894	78.32980239971437
39.26803222988057	78.33821724151534
39.27774002524024	78.34663208331631
39.287447820599915	78.35504692511728
39.29715561595959	78.36346176691825
39.30686341131926	78.37187660871922
39.31657120667894	78.38029145052019
39.32627900203861	78.38870629232116
39.335986797398284	78.39712113412213
39.34569459275796	78.4055359759231
39.35540238811763	78.41395081772407
39.365110183477306	78.42236565952504
39.37481797883698	78.43078050132601
39.38452577419665	78.43919534312698
39.39423356955633	78.44761018492795
39.403941364916	78.45602502672892
39.413649160275675	78.4644398685299
39.42335695563535	78.47285471033086
39.43306475099502	78.48126955213183
39.442772546354696	78.4896843939328
39.45248034171437	78.49809923573378
39.462188137074044	78.50651407753475
39.47189593243372	78.51492891933572
39.48160372779339	78.52334376113669
39.491311523153065	78.53175860293766
39.50101931851274	78.54017344473863
39.51072711387241	78.5485882865396
39.52043490923209	78.55700312834057
39.53014270459176	78.56541797014154
39.539850499951434	78.57383281194251
39.54955829531111	78.58224765374348
39.55926609067078	78.59066249554445
39.568973886030456	78.59907733734542
39.57868168139013	78.60749217914639
39.5883894767498	78.61590702094736
39.59809727210948	78.62432186274833
39.60780506746915	78.6327367045493
39.617512862828825	78.64115154635027
39.6272206581885	78.64956638815124
39.63692845354817	78.65798122995221
39.646636248907846	78.66639607175318
39.65634404426752	78.67481091355415
39.666051839627194	78.68322575535512
39.67575963498687	78.6916405971561
39.68546743034654	78.70005543895707
39.695175225706215	78.70847028075804
39.70488302106589	78.716885122559
39.71459081642556	78.72529996435998
39.72429861178524	78.73371480616095
39.73400640714491	78.74212964796192
39.743714202504584	78.75054448976289
39.75342199786426	78.75895933156386
39.76312979322393	78.76737417336483
39.772837588583606	78.7757890151658
39.78254538394328	78.78420385696677
39.79225317930295	78.79261869876774
39.80196097466263	78.80103354056871
39.8116687700223	78.80944838236968
39.821376565381975	78.81786322417065
39.83108436074165	78.82627806597162
39.84079215610132	78.83469290777259
39.850499951460996	78.84310774957356
39.86020774682067	78.85152259137453
39.869915542180344	78.8599374331755
39.87962333754002	78.86835227497647
39.88933113289969	78.87676711677744
39.899038928259365	78.88518195857841
39.90874672361904	78.89359680037938
39.91845451897871	78.90201164218036
39.92816231433839	78.91042648398133
39.93787010969806	78.9188413257823
39.947577905057734	78.92725616758327
39.95728570041741	78.93567100938424
39.96699349577708	78.9440858511852
39.976701291136756	78.95250069298618
39.98640908649643	78.96091553478715
39.9961168818561	78.96933037658812
40.00582467721578	78.97774521838909
40.01553247257545	78.98616006019006
40.025240267935125	78.99457490199103
40.0349480632948	79.002989743792
40.04465585865447	79.01140458559297
40.054363654014146	79.01981942739394
40.06407144937382	79.02823426919491
40.073779244733494	79.03664911099588
40.08348704009317	79.04506395279685
40.09319483545284	79.05347879459782
40.102902630812515	79.06189363639879
40.11261042617219	79.07030847819976
40.12231822153186	79.07872332000073
40.13202601689154	79.0871381618017
40.14173381225121	79.09555300360267
40.151441607610884	79.10396784540364
40.16114940297056	79.11238268720462
40.17085719833023	79.12079752900559
40.180564993689906	79.12921237080656
40.19027278904958	79.13762721260753
40.19998058440925	79.1460420544085
40.20968837976893	79.15445689620947
40.2193961751286	79.16287173801044
40.229103970488275	79.17128657981141
40.23881176584795	79.17970142161238
40.24851956120762	79.18811626341335
40.258227356567296	79.19653110521432
40.26793515192697	79.20494594701529
40.277642947286644	79.21336078881626
40.28735074264632	79.22177563061723
40.29705853800599	79.2301904724182
40.306766333365665	79.23860531421917
40.31647412872534	79.24702015602014
40.32618192408501	79.25543499782111
40.33588971944469	79.26384983962208
40.34559751480436	79.27226468142305
40.355305310164034	79.28067952322402
40.36501310552371	79.289094365025
40.37472090088338	79.29750920682596
40.384428696243056	79.30592404862693
40.39413649160273	79.3143388904279
40.4038442869624	79.32275373222888
40.41355208232208	79.33116857402985
40.42325987768175	79.33958341583082
40.432967673041425	79.34799825763179
40.4426754684011	79.35641309943276
40.45238326376077	79.36482794123373
40.462091059120446	79.3732427830347
40.47179885448012	79.38165762483567
40.481506649839794	79.39007246663664
40.49121444519947	79.39848730843761
40.50092224055914	79.40690215023858
40.510630035918815	79.41531699203955
40.52033783127849	79.42373183384052
40.53004562663816	79.43214667564149
40.53975342199784	79.44056151744246
40.54946121735751	79.44897635924343
40.559169012717184	79.4573912010444
40.56887680807686	79.46580604284537
40.57858460343653	79.47422088464634
40.588292398796206	79.48263572644731
40.59800019415588	79.49105056824828
40.60770798951555	79.49946541004925
40.61741578487523	79.50788025185022
40.6271235802349	79.5162950936512
40.636831375594575	79.52470993545217
40.64653917095425	79.53312477725314
40.65624696631392	79.5415396190541
40.665954761673596	79.54995446085508
40.67566255703327	79.55836930265605
40.685370352392944	79.56678414445702
40.69507814775262	79.57519898625799
40.70478594311229	79.58361382805896
40.714493738471965	79.59202866985993
40.72420153383164	79.6004435116609
40.73390932919131	79.60885835346187
40.74361712455099	79.61727319526284
40.75332491991066	79.62568803706381
40.763032715270334	79.63410287886478
40.77274051063001	79.64251772066575
40.78244830598968	79.65093256246672
40.792156101349356	79.65934740426769
40.80186389670903	79.66776224606866
40.8115716920687	79.67617708786963
40.82127948742838	79.6845919296706
40.83098728278805	79.69300677147157
40.840695078147725	79.70142161327254
40.8504028735074	79.70983645507351
40.86011066886707	79.71825129687448
40.869818464226746	79.72666613867545
40.87952625958642	79.73508098047643
40.889234054946094	79.7434958222774
40.89894185030577	79.75191066407837
40.90864964566544	79.76032550587934
40.918357441025115	79.7687403476803
40.92806523638479	79.77715518948128
40.93777303174446	79.78557003128225
40.94748082710414	79.79398487308322
40.95718862246381	79.80239971488419
40.966896417823484	79.81081455668516
40.97660421318316	79.81922939848613
40.98631200854283	79.8276442402871
40.996019803902506	79.83605908208807
41.00572759926218	79.84447392388904
41.01543539462185	79.85288876569001
41.02514318998153	79.86130360749098
41.0348509853412	79.86971844929195
41.044558780700875	79.87813329109292
41.05426657606055	79.88654813289389
41.06397437142022	79.89496297469486
41.073682166779896	79.90337781649583
41.08338996213957	79.9117926582968
41.093097757499244	79.92020750009777
41.10280555285892	79.92862234189874
41.11251334821859	79.93703718369972
41.122221143578265	79.94545202550069
41.13192893893794	79.95386686730166
41.14163673429761	79.96228170910263
41.15134452965729	79.9706965509036
41.16105232501696	79.97911139270457
41.170760120376634	79.98752623450554
41.18046791573631	79.99594107630651
41.19017571109598	80.00435591810748
41.199883506455656	80.01277075990845
41.20959130181533	80.02118560170942
41.219299097175	80.02960044351039
41.22900689253468	80.03801528531136
41.23871468789435	80.04643012711233
41.248422483254025	80.0548449689133
41.2581302786137	80.06325981071427
41.26783807397337	80.07167465251524
41.277545869333046	80.08008949431621
41.28725366469272	80.08850433611718
41.296961460052394	80.09691917791815
41.30666925541207	80.10533401971912
41.31637705077174	80.1137488615201
41.326084846131415	80.12216370332106
41.33579264149109	80.13057854512203
41.34550043685076	80.138993386923
41.35520823221044	80.14740822872398
41.36491602757011	80.15582307052495
41.374623822929784	80.16423791232592
41.38433161828946	80.17265275412689
41.39403941364913	80.18106759592786
41.403747209008806	80.18948243772883
41.41345500436848	80.1978972795298
41.42316279972815	80.2058171306366
41.43287059508783	80.21373698174341
41.4425783904475	80.22165683285021
41.452286185807175	80.22957668395702
41.46199398116685	80.23749653506383
41.47170177652652	80.24541638617063
41.481409571886196	80.25333623727744
41.49111736724587	80.26125608838424
41.500825162605544	80.26917593949105
41.51053295796522	80.27709579059785
41.52024075332489	80.28501564170466
41.529948548684565	80.29293549281147
41.53965634404424	80.30085534391827
41.54936413940391	80.30877519502508
41.55907193476359	80.31669504613188
41.56877973012326	80.32461489723869
41.578487525482934	80.3325347483455
41.58819532084261	80.3404545994523
41.59790311620228	80.3483744505591
41.607610911561956	80.35629430166591
41.61731870692163	80.36421415277272
41.6270265022813	80.37213400387952
41.63673429764098	80.38005385498633
41.64644209300065	80.38797370609313
41.656149888360325	80.39589355719994
41.66585768372	80.40381340830675
41.67556547907967	80.41173325941355
41.685273274439346	80.41965311052036
41.69498106979902	80.42757296162716
41.704688865158694	80.43549281273397
41.71439666051837	80.44341266384077
41.72410445587804	80.45133251494758
41.733812251237715	80.45925236605439
41.74352004659739	80.46717221716119
41.75322784195706	80.475092068268
41.76293563731674	80.4830119193748
41.77264343267641	80.49093177048161
41.782351228036084	80.49885162158841
41.79205902339576	80.50677147269522
41.80176681875543	80.51469132380203
41.811474614115106	80.52261117490883
41.82118240947478	80.53053102601564
41.83089020483445	80.53845087712244
41.84059800019413	80.54637072822925
41.8503057955538	80.55429057933605
41.860013590913475	80.56221043044286
41.86972138627315	80.57013028154967
41.87942918163282	80.57805013265647
41.889136976992496	80.58596998376328
41.89884477235217	80.59388983487008
41.908552567711844	80.60180968597689
41.91826036307152	80.6097295370837
41.92796815843119	80.6176493881905
41.937675953790865	80.6255692392973
41.94738374915054	80.63348909040411
41.95709154451021	80.64140894151092
41.96679933986989	80.64932879261772
41.97650713522956	80.65724864372453
41.986214930589234	80.66516849483133
41.99592272594891	80.67308834593814
42.00563052130858	80.68100819704495
42.015338316668256	80.68892804815175
42.02504611202793	80.69684789925856
42.0347539073876	80.70476775036536
42.04446170274728	80.71268760147217
42.05416949810695	80.72060745257897
42.063877293466625	80.72852730368578
42.0735850888263	80.73644715479259
42.08329288418597	80.74436700589939
42.093000679545646	80.7522868570062
42.10270847490532	80.760206708113
42.112416270264994	80.76812655921981
42.12212406562467	80.77604641032661
42.13183186098434	80.78396626143342
42.141539656344015	80.79188611254023
42.15124745170369	80.79980596364703
42.16095524706336	80.80772581475384
42.17066304242304	80.81564566586064
42.18037083778271	80.82356551696745
42.190078633142384	80.83148536807425
42.19978642850206	80.83940521918106
42.20949422386173	80.84732507028787
42.219202019221406	80.85524492139467
42.22890981458108	80.86316477250148
42.23861760994075	80.87108462360828
42.24832540530043	80.87900447471509
42.2580332006601	80.8869243258219
42.267740996019775	80.8948441769287
42.27744879137945	80.9027640280355
42.28715658673912	80.91068387914231
42.296864382098796	80.91860373024912
42.30657217745847	80.92652358135592
42.316279972818144	80.93444343246273
42.32598776817782	80.94236328356953
42.33569556353749	80.95028313467634
42.345403358897165	80.95820298578315
42.35511115425684	80.96612283688995
42.36481894961651	80.97404268799676
42.37452674497619	80.98196253910356
42.38423454033586	80.98988239021037
42.393942335695534	80.99780224131717
42.40365013105521	81.00572209242398
42.41335792641488	81.01364194353079
42.423065721774556	81.02156179463759
42.43277351713423	81.0294816457444
42.4424813124939	81.0374014968512
42.45218910785358	81.04532134795801
42.46189690321325	81.05324119906481
42.471604698572925	81.06116105017162
42.4813124939326	81.06908090127843
42.49102028929227	81.07700075238523
42.500728084651946	81.08492060349204
42.51043588001162	81.09284045459884
42.520143675371294	81.10076030570565
42.52985147073097	81.10868015681245
42.53955926609064	81.11660000791926
42.549267061450315	81.12451985902607
42.55897485680999	81.13243971013287
42.56868265216966	81.14035956123968
42.57839044752934	81.14827941234648
42.58809824288901	81.15619926345329
42.597806038248685	81.1641191145601
42.60751383360836	81.1720389656669
42.61722162896803	81.1799588167737
42.626929424327706	81.18787866788051
42.63663721968738	81.19579851898732
42.64634501504705	81.20371837009412
42.65605281040673	81.21163822120093
42.6657606057664	81.21955807230773
42.675468401126075	81.22747792341454
42.68517619648575	81.23539777452135
42.69488399184542	81.24331762562815
42.704591787205096	81.25123747673496
42.71429958256477	81.25915732784176
42.724007377924444	81.26707717894857
42.73371517328412	81.27499703005537
42.74342296864379	81.28291688116218
42.753130764003465	81.29083673226899
42.76283855936314	81.29875658337579
42.77254635472281	81.3066764344826
42.78225415008249	81.3145962855894
42.79196194544216	81.32251613669621
42.801669740801835	81.33043598780301
42.81137753616151	81.33835583890982
42.82108533152118	81.34627569001663
42.830793126880856	81.35419554112343
42.84050092224053	81.36211539223024
42.850208717600204	81.37003524333704
42.85991651295988	81.37795509444385
42.86962430831955	81.38587494555065
42.879332103679225	81.39379479665746
42.8890398990389	81.40171464776427
42.89874769439857	81.40963449887107
42.908455489758246	81.41755434997788
42.91816328511792	81.42547420108468
42.927871080477594	81.43339405219149
42.93757887583727	81.4413139032983
42.94728667119694	81.4492337544051
42.956994466556615	81.4571536055119
42.96670226191629	81.46507345661871
42.97641005727596	81.47299330772552
42.98611785263564	81.48091315883232
42.99582564799531	81.48883300993913
43.005533443354985	81.49675286104593
43.01524123871466	81.50467271215274
43.02494903407433	81.51259256325955
43.034656829434006	81.52051241436635
43.04436462479368	81.52843226547316
43.054072420153354	81.53635211657996
43.06378021551303	81.54427196768677
43.0734880108727	81.55219181879357
43.083195806232375	81.56011166990038
43.09290360159205	81.56803152100719
43.10261139695172	81.57595137211399
43.112319192311396	81.5838712232208
43.12202698767107	81.5917910743276
43.131734783030744	81.59971092543441
43.14144257839042	81.60763077654121
43.15115037375009	81.61555062764802
43.160858169109765	81.62347047875483
43.17056596446944	81.63139032986163
43.18027375982911	81.63931018096844
43.18998155518879	81.64723003207524
43.19968935054846	81.65514988318205
43.209397145908135	81.66306973428885
43.21910494126781	81.67098958539566
43.22881273662748	81.67890943650247
43.238520531987156	81.68682928760927
43.24822832734683	81.69474913871608
43.257936122706504	81.70266898982288
43.26764391806618	81.71058884092969
43.27735171342585	81.7185086920365
43.287059508785525	81.7264285431433
43.2967673041452	81.7343483942501
43.30647509950487	81.74226824535691
43.316182894864546	81.75018809646372
43.32589069022422	81.75810794757052
43.335598485583894	81.76602779867733
43.34530628094357	81.77394764978413
43.35501407630324	81.78186750089094
43.364721871662915	81.78978735199775
43.37442966702259	81.79770720310455
43.38413746238226	81.80562705421136
43.39384525774194	81.81354690531816
43.40355305310161	81.82146675642497
43.413260848461285	81.8288916168376
43.42296864382096	81.83631647725022
43.43267643918063	81.84374133766285
43.442384234540306	81.85116619807548
43.45209202989998	81.8585910584881
43.461799825259654	81.86601591890073
43.47150762061933	81.87344077931336
43.481215415979	81.88086563972598
43.490923211338675	81.88829050013861
43.50063100669835	81.89571536055124
43.51033880205802	81.90314022096386
43.520046597417696	81.91056508137649
43.52975439277737	81.91798994178912
43.539462188137044	81.92541480220174
43.54916998349672	81.93283966261437
43.55887777885639	81.940264523027
43.568585574216065	81.94768938343962
43.57829336957574	81.95511424385225
43.58800116493541	81.96253910426488
43.59770896029509	81.9699639646775
43.60741675565476	81.97738882509013
43.617124551014435	81.98481368550276
43.62683234637411	81.99223854591538
43.63654014173378	81.99966340632801
43.646247937093456	82.00708826674064
43.65595573245313	82.01451312715326
43.665663527812804	82.02193798756589
43.67537132317248	82.02936284797852
43.68507911853215	82.03678770839115
43.694786913891825	82.04421256880377
43.7044947092515	82.0516374292164
43.71420250461117	82.05906228962903
43.723910299970846	82.06648715004165
43.73361809533052	82.07391201045428
43.743325890690194	82.0813368708669
43.75303368604987	82.08876173127953
43.76274148140954	82.09618659169216
43.772449276769215	82.10361145210479
43.78215707212889	82.11103631251741
43.79186486748856	82.11846117293004
43.80157266284824	82.12588603334267
43.81128045820791	82.1333108937553
43.820988253567585	82.14073575416792
43.83069604892726	82.14816061458055
43.84040384428693	82.15558547499317
43.850111639646606	82.1630103354058
43.85981943500628	82.17043519581843
43.869527230365954	82.17786005623105
43.87923502572563	82.18528491664368
43.8889428210853	82.19270977705631
43.898650616444975	82.20013463746893
43.90835841180465	82.20755949788156
43.91806620716432	82.21498435829419
43.927774002523996	82.22240921870682
43.93748179788367	82.22983407911944
43.947189593243344	82.23725893953207
43.95689738860302	82.2446837999447
43.96660518396269	82.25210866035732
43.976312979322365	82.25953352076995
43.98602077468204	82.26695838118258
43.99572857004171	82.2743832415952
44.00543636540139	82.28180810200783
44.01514416076106	82.28923296242046
44.024851956120735	82.29665782283308
44.03455975148041	82.30408268324571
44.04426754684008	82.31150754365834
44.053975342199756	82.31893240407096
44.06368313755943	82.32635726448359
44.073390932919104	82.33378212489622
44.08309872827878	82.34120698530884
44.09280652363845	82.34863184572147
44.102514318998125	82.3560567061341
44.1122221143578	82.36348156654672
44.12192990971747	82.37090642695935
44.13163770507715	82.37833128737198
44.14134550043682	82.3857561477846
44.151053295796494	82.39318100819723
44.16076109115617	82.40060586860986
44.17046888651584	82.40803072902249
44.180176681875515	82.41545558943511
44.18988447723519	82.42288044984774
44.19959227259486	82.43030531026037
44.20930006795454	82.43773017067299
44.21900786331421	82.44515503108562
44.228715658673885	82.45257989149825
44.23842345403356	82.46000475191087
44.24813124939323	82.4674296123235
44.257839044752906	82.47485447273613
44.26754684011258	82.48227933314875
44.277254635472254	82.48970419356138
44.28696243083193	82.497129053974
44.2966702261916	82.50455391438663
44.306378021551275	82.51197877479926
44.31608581691095	82.51940363521189
44.32579361227062	82.52682849562451
44.3355014076303	82.53425335603714
44.34520920298997	82.54167821644977
44.354916998349644	82.5491030768624
44.36462479370932	82.55652793727502
44.37433258906899	82.56395279768765
44.384040384428666	82.57137765810027
44.39374817978834	82.5788025185129
44.40345597514801	82.58622737892553
44.41316377050769	82.59365223933816
44.42287156586736	82.60107709975078
44.432579361227035	82.60850196016341
44.44228715658671	82.61592682057604
44.45199495194638	82.62335168098866
44.461702747306056	82.63077654140129
44.47141054266573	82.63820140181392
44.481118338025404	82.64562626222654
44.49082613338508	82.65305112263917
44.50053392874475	82.6604759830518
44.510241724104425	82.66790084346442
44.5199495194641	82.67532570387705
44.52965731482377	82.68275056428968
44.53936511018345	82.6901754247023
44.54907290554312	82.69760028511493
44.558780700902794	82.70502514552756
44.56848849626247	82.71245000594018
44.57819629162214	82.71987486635281
44.587904086981816	82.72729972676544
44.59761188234149	82.73472458717806
44.60731967770116	82.74214944759069
44.61702747306084	82.74957430800332
44.62673526842051	82.75699916841594
44.636443063780185	82.76442402882857
44.64615085913986	82.7718488892412
44.65585865449953	82.77927374965383
44.665566449859206	82.78669861006645
44.67527424521888	82.79412347047908
44.684982040578554	82.8015483308917
44.69468983593823	82.80897319130433
44.7043976312979	82.81639805171696
44.714105426657575	82.82382291212959
44.72381322201725	82.83124777254221
44.73352101737692	82.83867263295484
44.7432288127366	82.84609749336747
44.75293660809627	82.8535223537801
44.762644403455944	82.86094721419272
44.77235219881562	82.86837207460535
44.78205999417529	82.87579693501797
44.791767789534966	82.8832217954306
44.80147558489464	82.89064665584323
44.81118338025431	82.89807151625585
44.82089117561399	82.90549637666848
44.83059897097366	82.91292123708111
44.840306766333335	82.92034609749373
44.85001456169301	82.92777095790636
44.85972235705268	82.93519581831899
44.869430152412356	82.94262067873161
44.87913794777203	82.95004553914424
44.888845743131704	82.95747039955687
44.89855353849138	82.9648952599695
44.90826133385105	82.97232012038212
44.917969129210725	82.97974498079475
44.9276769245704	82.98716984120738
44.93738471993007	82.99459470162
44.94709251528975	83.00201956203263
44.95680031064942	83.00944442244526
44.966508106009094	83.01686928285788
44.97621590136877	83.02429414327051
44.98592369672844	83.03171900368314
44.995631492088116	83.03914386409576
45.00533928744779	83.04656872450839
45.01504708280746	83.05399358492102
45.02475487816714	83.06141844533364
45.03446267352681	83.06884330574627
45.044170468886485	83.0762681661589
45.05387826424616	83.08369302657152
45.06358605960583	83.09111788698415
45.073293854965506	83.09854274739678
45.08300165032518	83.1059676078094
45.092709445684854	83.11339246822203
45.10241724104453	83.12081732863466
45.1121250364042	83.12824218904728
45.121832831763875	83.13566704945991
45.13154062712355	83.14309190987254
45.14124842248322	83.15051677028517
45.1509562178429	83.15794163069779
45.16066401320257	83.16536649111042
45.170371808562244	83.17279135152305
45.18007960392192	83.18021621193567
45.18978739928159	83.1876410723483
45.199495194641266	83.19506593276093
45.20920299000094	83.20249079317355
45.21891078536061	83.20991565358618
45.22861858072029	83.2173405139988
45.23832637607996	83.22476537441143
45.248034171439635	83.23219023482406
45.25774196679931	83.23961509523669
45.26744976215898	83.24703995564931
45.277157557518656	83.25446481606194
45.28686535287833	83.26188967647457
45.296573148238004	83.2693145368872
45.30628094359768	83.27673939729982
45.31598873895735	83.28416425771245
45.325696534317025	83.29158911812507
45.3354043296767	83.2990139785377
45.34511212503637	83.30643883895033
45.35481992039605	83.31386369936295
45.36452771575572	83.32128855977558
45.374235511115394	83.32871342018821
45.38394330647507	83.33613828060084
45.39365110183474	83.34356314101346
45.403358897194416	83.35098800142609
45.41306669255409	83.35841286183872
45.42277448791376	83.36583772225134
45.43248228327344	83.37326258266397
45.44219007863311	83.3806874430766
45.451897873992785	83.38811230348922
45.46160566935246	83.39553716390185
45.47131346471213	83.40296202431448
45.481021260071806	83.4103868847271
45.49072905543148	83.41781174513973
45.500436850791154	83.42523660555236
45.51014464615083	83.43266146596498
45.5198524415105	83.44008632637761
45.529560236870175	83.44751118679024
45.53926803222985	83.45493604720286
45.54897582758952	83.46236090761549
45.5586836229492	83.46978576802812
45.56839141830887	83.47721062844074
45.578099213668544	83.48463548885337
45.58780700902822	83.492060349266
45.59751480438789	83.49948520967862
45.607222599747566	83.50691007009125
45.61693039510724	83.51433493050388
45.62663819046691	83.5217597909165
45.63634598582659	83.52918465132913
45.64605378118626	83.53660951174176
45.655761576545935	83.54403437215439
45.66546937190561	83.55145923256701
45.67517716726528	83.55888409297964
45.684884962624956	83.56630895339227
45.69459275798463	83.57373381380489
45.704300553344304	83.58115867421752
45.71400834870398	83.58808854393597
45.72371614406365	83.59501841365442
45.733423939423325	83.60194828337286
45.743131734783	83.60887815309131
45.75283953014267	83.61580802280976
45.76254732550235	83.6227378925282
45.77225512086202	83.62966776224665
45.781962916221694	83.6365976319651
45.79167071158137	83.64352750168355
45.80137850694104	83.650457371402
45.811086302300716	83.65738724112045
45.82079409766039	83.6643171108389
45.83050189302006	83.67124698055734
45.84020968837974	83.67817685027579
45.84991748373941	83.68510671999424
45.859625279099085	83.69203658971269
45.86933307445876	83.69896645943113
45.87904086981843	83.70589632914958
45.888748665178106	83.71282619886803
45.89845646053778	83.71975606858648
45.908164255897454	83.72668593830493
45.91787205125713	83.73361580802337
45.9275798466168	83.74054567774182
45.937287641976475	83.74747554746027
45.94699543733615	83.75440541717872
45.95670323269582	83.76133528689716
45.9664110280555	83.76826515661561
45.97611882341517	83.77519502633406
45.985826618774844	83.78212489605251
45.99553441413452	83.78905476577096
46.00524220949419	83.7959846354894
46.014950004853866	83.80291450520785
46.02465780021354	83.8098443749263
46.03436559557321	83.81677424464475
46.04407339093289	83.8237041143632
46.05378118629256	83.83063398408164
46.063488981652235	83.83756385380009
46.07319677701191	83.84449372351854
46.08290457237158	83.85142359323699
46.092612367731256	83.85835346295544
46.10232016309093	83.86528333267388
46.112027958450604	83.87221320239233
46.12173575381028	83.87914307211078
46.13144354916995	83.88607294182923
46.141151344529625	83.89300281154767
46.1508591398893	83.89993268126612
46.16056693524897	83.90686255098457
46.17027473060865	83.91379242070302
46.17998252596832	83.92072229042147
46.189690321327994	83.92765216013991
46.19939811668767	83.93458202985836
46.20910591204734	83.94151189957681
46.218813707407016	83.94844176929526
46.22852150276669	83.9553716390137
46.23822929812636	83.96230150873215
46.24793709348604	83.9692313784506
46.25764488884571	83.97616124816905
46.267352684205385	83.9830911178875
46.27706047956506	83.99002098760594
46.28676827492473	83.99695085732439
46.296476070284406	84.00388072704284
46.30618386564408	84.01081059676129
46.315891661003754	84.01774046647974
46.32559945636343	84.02467033619818
46.3353072517231	84.03160020591663
46.345015047082775	84.03853007563508
46.35472284244245	84.04545994535353
46.36443063780212	84.05238981507198
46.3741384331618	84.05931968479042
46.38384622852147	84.06624955450887
46.393554023881144	84.07317942422732
46.40326181924082	84.08010929394577
46.41296961460049	84.08703916366422
46.422677409960166	84.09396903338266
46.43238520531984	84.10089890310111
46.44209300067951	84.10782877281956
46.45180079603919	84.114758642538
46.46150859139886	84.12168851225645
46.471216386758535	84.1286183819749
46.48092418211821	84.13554825169335
46.49063197747788	84.1424781214118
46.500339772837556	84.14940799113025
46.51004756819723	84.1563378608487
46.519755363556904	84.16326773056714
46.52946315891658	84.17019760028559
46.53917095427625	84.17712747000404
46.548878749635925	84.18405733972249
46.5585865449956	84.19098720944093
46.56829434035527	84.19791707915938
46.57800213571495	84.20484694887783
46.58770993107462	84.21177681859628
46.597417726434294	84.21870668831473
46.60712552179397	84.22563655803317
46.61683331715364	84.23256642775162
46.626541112513316	84.23949629747007
46.63624890787299	84.24642616718852
46.64595670323266	84.25335603690696
46.65566449859234	84.26028590662541
46.66537229395201	84.26721577634386
46.675080089311685	84.27414564606231
46.68478788467136	84.28107551578076
46.69449568003103	84.2880053854992
46.704203475390706	84.29493525521765
46.71391127075038	84.3018651249361
46.723619066110054	84.30879499465455
46.73332686146973	84.315724864373
46.7430346568294	84.32265473409144
46.752742452189075	84.32958460380989
46.76245024754875	84.33651447352834
46.77215804290842	84.34344434324679
46.7818658382681	84.35037421296524
46.79157363362777	84.35730408268368
46.801281428987444	84.36423395240213
46.81098922434712	84.37116382212058
46.82069701970679	84.37809369183903
46.830404815066466	84.38502356155747
46.84011261042614	84.39195343127592
46.84982040578581	84.39888330099437
46.85952820114549	84.40581317071282
46.86923599650516	84.41274304043127
46.878943791864835	84.41967291014971
46.88865158722451	84.42660277986816
46.89835938258418	84.43353264958661
46.908067177943856	84.44046251930506
46.91777497330353	84.4473923890235
46.927482768663204	84.45432225874195
46.93719056402288	84.4612521284604
46.94689835938255	84.46818199817885
46.956606154742225	84.4751118678973
46.9663139501019	84.48204173761575
46.97602174546157	84.4889716073342
46.98572954082125	84.49590147705264
46.99543733618092	84.50283134677109
47.005145131540594	84.50976121648954
47.01485292690027	84.51669108620798
47.02456072225994	84.52362095592643
47.034268517619616	84.53055082564488
47.04397631297929	84.53748069536333
47.05368410833896	84.54441056508178
47.06339190369864	84.55134043480022
47.07309969905831	84.55827030451867
47.082807494417985	84.56520017423712
47.09251528977766	84.57213004395557
47.10222308513733	84.57905991367402
47.111930880497006	84.58598978339246
47.12163867585668	84.59291965311091
47.131346471216354	84.59984952282936
47.14105426657603	84.60677939254781
47.1507620619357	84.61370926226625
47.160469857295375	84.6206391319847
47.17017765265505	84.62756900170315
47.17988544801472	84.6344988714216
47.1895932433744	84.64142874114005
47.19930103873407	84.6483586108585
47.209008834093744	84.65528848057694
47.21871662945342	84.66221835029539
47.22842442481309	84.66914822001384
47.238132220172766	84.67607808973229
47.24784001553244	84.68300795945073
47.25754781089211	84.68993782916918
47.26725560625179	84.69686769888763
47.27696340161146	84.70379756860608
47.286671196971135	84.71072743832453
47.29637899233081	84.71765730804297
47.30608678769048	84.72458717776142
47.315794583050156	84.73151704747987
47.32550237840983	84.73844691719832
47.335210173769504	84.74537678691676
47.34491796912918	84.75230665663521
47.35462576448885	84.75923652635366
47.364333559848525	84.76616639607211
47.3740413552082	84.77309626579056
47.38374915056787	84.780026135509
47.39345694592755	84.78695600522745
47.40316474128722	84.7938858749459
47.412872536646894	84.80081574466435
47.42258033200657	84.8077456143828
47.43228812736624	84.81467548410124
47.441995922725916	84.82160535381969
47.45170371808559	84.82853522353814
47.46141151344526	84.83546509325659
47.47111930880494	84.84239496297504
47.48082710416461	84.84932483269348
47.490534899524285	84.85625470241193
47.50024269488396	84.86318457213038
47.50995049024363	84.87011444184883
47.519658285603306	84.87704431156727
47.52936608096298	84.88397418128572
47.539073876322654	84.89090405100417
47.54878167168233	84.89783392072262
47.558489467042	84.90476379044107
47.568197262401675	84.91169366015951
47.57790505776135	84.91862352987796
47.58761285312102	84.92555339959641
47.5973206484807	84.93248326931486
47.60702844384037	84.9394131390333
47.616736239200044	84.94634300875175
47.62644403455972	84.9532728784702
47.63615182991939	84.96020274818865
47.645859625279066	84.9671326179071
47.65556742063874	84.97406248762555
47.66527521599841	84.980992357344
47.67498301135809	84.98792222706244
47.68469080671776	84.99485209678089
47.694398602077435	85.00178196649934
47.70410639743711	85.00871183621778
47.71381419279678	85.01564170593623
47.723521988156456	85.02257157565468
47.73322978351613	85.02950144537313
47.742937578875804	85.03643131509158
47.75264537423548	85.04336118481002
47.76235316959515	85.05029105452847
47.772060964954825	85.05722092424692
47.7817687603145	85.06415079396537
47.79147655567417	85.07108066368382
47.80118435103385	85.07801053340226
47.81089214639352	85.08494040312071
47.820599941753194	85.09187027283916
47.83030773711287	85.09880014255761
47.84001553247254	85.10573001227606
47.849723327832216	85.1126598819945
47.85943112319189	85.11958975171295
47.86913891855156	85.1265196214314
47.87884671391124	85.13344949114985
47.88855450927091	85.1403793608683
47.898262304630585	85.14730923058674
47.90797009999026	85.15423910030519
47.91767789534993	85.16116897002364
47.927385690709606	85.16809883974209
47.93709348606928	85.17502870946053
47.946801281428954	85.18195857917898
47.95650907678863	85.18888844889743
47.9662168721483	85.19581831861588
47.975924667507975	85.20274818833433
47.98563246286765	85.20967805805277
47.99534025822732	85.21660792777122
48.005048053587	85.22353779748967
48.01475584894667	85.23046766720812
48.024463644306344	85.23739753692657
48.03417143966602	85.24432740664501
48.04387923502569	85.25125727636346
48.053587030385366	85.25818714608191
48.06329482574504	85.26511701580036
48.07300262110471	85.2720468855188
48.08271041646439	85.27897675523725
48.09241821182406	85.28541163426152
48.102126007183735	85.29184651328579
48.11183380254341	85.29828139231006
48.12154159790308	85.30471627133433
48.131249393262756	85.3111511503586
48.14095718862243	85.31758602938287
48.150664983982104	85.32402090840714
48.16037277934178	85.3304557874314
48.17008057470145	85.33689066645567
48.179788370061125	85.34332554547994
48.1894961654208	85.34976042450421
48.19920396078047	85.35619530352848
48.20891175614015	85.36263018255275
48.21861955149982	85.36906506157702
48.228327346859494	85.37549994060129
48.23803514221917	85.38193481962556
48.24774293757884	85.38836969864983
48.257450732938516	85.3948045776741
48.26715852829819	85.40123945669836
48.27686632365786	85.40767433572263
48.28657411901754	85.4141092147469
48.29628191437721	85.42054409377117
48.305989709736885	85.42697897279544
48.31569750509656	85.43341385181971
48.32540530045623	85.43984873084398
48.335113095815906	85.44628360986825
48.34482089117558	85.45271848889251
48.354528686535254	85.45915336791678
48.36423648189493	85.46558824694105
48.3739442772546	85.47202312596532
48.383652072614275	85.47845800498959
48.39335986797395	85.48489288401386
48.40306766333362	85.49132776303813
48.4127754586933	85.4977626420624
48.42248325405297	85.50419752108667
48.432191049412644	85.51063240011094
48.44189884477232	85.5170672791352
48.45160664013199	85.52350215815947
48.461314435491666	85.52993703718374
48.47102223085134	85.53637191620801
48.48073002621101	85.54280679523228
48.49043782157069	85.54924167425655
48.50014561693036	85.55567655328082
48.509853412290035	85.56211143230509
48.51956120764971	85.56854631132936
48.52926900300938	85.57498119035363
48.538976798369056	85.5814160693779
48.54868459372873	85.58785094840216
48.558392389088404	85.59428582742643
48.56810018444808	85.6007207064507
48.57780797980775	85.60715558547497
48.587515775167425	85.61359046449924
48.5972235705271	85.62002534352351
48.60693136588677	85.62646022254778
48.61663916124645	85.63289510157205
48.62634695660612	85.63932998059632
48.636054751965794	85.64576485962058
48.64576254732547	85.65219973864485
48.65547034268514	85.65863461766912
48.665178138044816	85.66506949669339
48.67488593340449	85.67150437571766
48.68459372876416	85.67793925474193
48.69430152412384	85.6843741337662
48.70400931948351	85.69080901279047
48.713717114843185	85.69724389181474
48.72342491020286	85.703678770839
48.73313270556253	85.71011364986327
48.742840500922206	85.71654852888754
48.75254829628188	85.72298340791181
48.762256091641554	85.72941828693608
48.77196388700123	85.73585316596035
48.7816716823609	85.74228804498462
48.791379477720575	85.74872292400889
48.80108727308025	85.75515780303316
48.81079506843992	85.76159268205743
48.8205028637996	85.7680275610817
48.83021065915927	85.77446244010596
48.839918454518944	85.78089731913023
48.84962624987862	85.7873321981545
48.85933404523829	85.79376707717877
48.869041840597966	85.80020195620304
48.87874963595764	85.80663683522731
48.88845743131731	85.81307171425158
48.89816522667699	85.81950659327585
48.90787302203666	85.82594147230012
48.917580817396335	85.83237635132438
48.92728861275601	85.83881123034865
48.93699640811568	85.84524610937292
48.946704203475356	85.85168098839719
48.95641199883503	85.85811586742146
48.966119794194704	85.86455074644573
48.97582758955438	85.87098562547
48.98553538491405	85.87742050449427
48.995243180273725	85.88385538351854
49.0049509756334	85.8902902625428
49.01465877099307	85.89672514156707
49.02436656635275	85.90316002059134
49.03407436171242	85.90959489961561
49.043782157072094	85.91602977863988
49.05348995243177	85.92246465766415
49.06319774779144	85.92889953668842
49.072905543151116	85.93533441571269
49.08261333851079	85.94176929473696
49.09232113387046	85.94820417376123
49.10202892923014	85.9546390527855
49.11173672458981	85.96107393180976
49.121444519949485	85.96750881083403
49.13115231530916	85.9739436898583
49.14086011066883	85.98037856888257
49.150567906028506	85.98681344790684
49.16027570138818	85.99324832693111
49.169983496747854	85.99968320595538
49.17969129210753	86.00611808497965
49.1893990874672	86.01255296400392
49.199106882826875	86.01898784302819
49.20881467818655	86.02542272205245
49.21852247354622	86.03185760107672
49.2282302689059	86.03829248010099
49.23793806426557	86.04472735912526
49.247645859625244	86.05116223814953
49.25735365498492	86.0575971171738
49.26706145034459	86.06403199619807
49.276769245704266	86.07046687522234
49.28647704106394	86.0769017542466
49.29618483642361	86.08333663327087
49.30589263178329	86.08977151229514
49.31560042714296	86.09620639131941
49.325308222502635	86.10264127034368
49.33501601786231	86.10907614936795
49.34472381322198	86.11551102839222
49.354431608581656	86.12194590741649
49.36413940394133	86.12838078644076
49.373847199301004	86.13481566546503
49.38355499466068	86.1412505444893
49.39326279002035	86.14768542351356
49.402970585380025	86.15412030253783
49.4126783807397	86.1605551815621
49.42238617609937	86.16699006058637
49.43209397145905	86.17342493961064
49.44180176681872	86.17985981863491
49.451509562178394	86.18629469765918
49.46121735753807	86.19272957668345
49.47092515289774	86.19916445570772
49.480632948257416	86.20559933473199
49.49034074361709	86.21203421375625
49.50004853897676	86.21846909278052
49.50975633433644	86.22490397180479
49.51946412969611	86.23133885082906
49.529171925055785	86.23777372985333
49.53887972041546	86.2442086088776
49.54858751577513	86.25064348790187
49.558295311134806	86.25707836692614
49.56800310649448	86.2635132459504
49.577710901854154	86.26994812497468
49.58741869721383	86.27638300399894
49.5971264925735	86.28281788302321
49.606834287933175	86.28925276204748
49.61654208329285	86.29568764107175
49.62624987865252	86.30212252009602
49.6359576740122	86.30855739912029
49.64566546937187	86.31499227814456
49.655373264731544	86.32142715716883
49.66508106009122	86.3278620361931
49.67478885545089	86.33429691521737
49.684496650810566	86.34073179424163
49.69420444617024	86.3471666732659
49.70391224152991	86.35360155229017
49.71362003688959	86.36003643131444
49.72332783224926	86.36647131033871
49.733035627608935	86.37290618936298
49.74274342296861	86.37934106838725
49.75245121832828	86.38577594741152
49.762159013687956	86.39221082643579
49.77186680904763	86.39864570546005
49.781574604407304	86.40508058448432
49.79128239976698	86.4115154635086
49.80099019512665	86.41795034253286
49.810697990486325	86.42438522155713
49.820405785846	86.4308201005814
49.83011358120567	86.43725497960567
49.83982137656535	86.44368985862994
49.84952917192502	86.4501247376542
49.859236967284694	86.45655961667848
49.86894476264437	86.46299449570274
49.87865255800404	86.46942937472701
49.888360353363716	86.47586425375128
49.89806814872339	86.48229913277555
49.90777594408306	86.48873401179982
49.91748373944274	86.49516889082409
49.92719153480241	86.50160376984836
49.936899330162085	86.50803864887263
49.94660712552176	86.5144735278969
49.95631492088143	86.52090840692117
49.966022716241106	86.52734328594543
49.97573051160078	86.5337781649697
49.985438306960454	86.54021304399397
49.99514610232013	86.54664792301824
50.0048538976798	86.55308280204251
50.014561693039475	86.55951768106678
50.02426948839915	86.56595256009105
50.03397728375882	86.57238743911532
50.0436850791185	86.57882231813959
50.05339287447817	86.58525719716386
50.063100669837844	86.59169207618812
50.07280846519752	86.5981269552124
50.08251626055719	86.60456183423666
50.092224055916866	86.61099671326093
50.10193185127654	86.6174315922852
50.11163964663621	86.62386647130947
50.12134744199589	86.63030135033374
50.13105523735556	86.63673622935801
50.140763032715235	86.64317110838228
50.15047082807491	86.64960598740655
50.16017862343458	86.65604086643081
50.169886418794256	86.66247574545508
50.17959421415393	86.66891062447935
50.189302009513604	86.67534550350362
50.19900980487328	86.68178038252789
50.20871760023295	86.68821526155216
50.218425395592625	86.69465014057643
50.2281331909523	86.7010850196007
50.23784098631197	86.70751989862497
50.24754878167165	86.71395477764923
50.25725657703132	86.7203896566735
50.266964372390994	86.72682453569777
50.27667216775067	86.73325941472204
50.28637996311034	86.73969429374631
50.296087758470016	86.74612917277058
50.30579555382969	86.75256405179485
50.31550334918936	86.75899893081912
50.32521114454904	86.76543380984339
50.33491893990871	86.77137369817349
50.344626735268385	86.7773135865036
50.35433453062806	86.7832534748337
50.36404232598773	86.7891933631638
50.373750121347406	86.79513325149391
50.38345791670708	86.80107313982401
50.393165712066754	86.80701302815412
50.40287350742643	86.81295291648422
50.4125813027861	86.81889280481433
50.422289098145775	86.82483269314443
50.43199689350545	86.83077258147453
50.44170468886512	86.83671246980464
50.4514124842248	86.84265235813474
50.46112027958447	86.84859224646485
50.470828074944144	86.85453213479495
50.48053587030382	86.86047202312506
50.49024366566349	86.86641191145516
50.499951461023166	86.87235179978526
50.50965925638284	86.87829168811537
50.51936705174251	86.88423157644547
50.52907484710219	86.89017146477558
50.53878264246186	86.89611135310568
50.548490437821535	86.90205124143579
50.55819823318121	86.90799112976589
50.56790602854088	86.913931018096
50.577613823900556	86.9198709064261
50.58732161926023	86.9258107947562
50.597029414619904	86.9317506830863
50.60673720997958	86.93769057141641
50.61644500533925	86.94363045974652
50.626152800698925	86.94957034807662
50.6358605960586	86.95551023640672
50.64556839141827	86.96145012473683
50.65527618677795	86.96739001306693
50.66498398213762	86.97332990139704
50.674691777497294	86.97926978972714
50.68439957285697	86.98520967805725
50.69410736821664	86.99114956638735
50.703815163576316	86.99708945471745
50.71352295893599	87.00302934304756
50.72323075429566	87.00896923137766
50.73293854965534	87.01490911970777
50.74264634501501	87.02084900803787
50.752354140374685	87.02678889636798
50.76206193573436	87.03272878469808
50.77176973109403	87.03866867302818
50.781477526453706	87.04460856135829
50.79118532181338	87.05054844968839
50.800893117173054	87.0564883380185
50.81060091253273	87.0624282263486
50.8203087078924	87.0683681146787
50.830016503252075	87.07430800300881
50.83972429861175	87.08024789133891
50.84943209397142	87.08618777966902
50.8591398893311	87.09212766799912
50.86884768469077	87.09806755632923
50.878555480050444	87.10400744465933
50.88826327541012	87.10994733298944
50.89797107076979	87.11588722131954
50.907678866129466	87.12182710964964
50.91738666148914	87.12776699797975
50.92709445684881	87.13370688630985
50.93680225220849	87.13964677463996
50.94651004756816	87.14558666297006
50.956217842927835	87.15152655130017
50.96592563828751	87.15746643963027
50.97563343364718	87.16340632796037
50.985341229006856	87.16934621629048
50.99504902436653	87.17528610462058
51.004756819726204	87.18122599295069
51.01446461508588	87.18716588128079
51.02417241044555	87.1931057696109
51.033880205805225	87.199045657941
51.0435880011649	87.2049855462711
51.05329579652457	87.21092543460121
51.06300359188425	87.21686532293131
51.07271138724392	87.22280521126142
51.082419182603594	87.22874509959152
51.09212697796327	87.23468498792163
51.10183477332294	87.24062487625173
51.111542568682616	87.24656476458183
51.12125036404229	87.25250465291194
51.13095815940196	87.25844454124204
51.14066595476164	87.26438442957215
51.15037375012131	87.27032431790225
51.160081545480985	87.27626420623236
51.16978934084066	87.28220409456246
51.17949713620033	87.28814398289256
51.189204931560006	87.29408387122267
51.19891272691968	87.30002375955277
51.208620522279354	87.30596364788288
51.21832831763903	87.31190353621298
51.2280361129987	87.31784342454309
51.237743908358375	87.32378331287319
51.24745170371805	87.3297232012033
51.25715949907772	87.3356630895334
51.2668672944374	87.3416029778635
51.27657508979707	87.3475428661936
51.286282885156744	87.35348275452371
51.29599068051642	87.35942264285381
51.30569847587609	87.36536253118392
51.315406271235766	87.37130241951402
51.32511406659544	87.37724230784413
51.33482186195511	87.38318219617423
51.34452965731479	87.38912208450434
51.35423745267446	87.39506197283444
51.363945248034135	87.40100186116454
51.37365304339381	87.40694174949465
51.38336083875348	87.41288163782475
51.393068634113156	87.41882152615486
51.40277642947283	87.42476141448496
51.412484224832504	87.43070130281507
51.42219202019218	87.43664119114517
51.43189981555185	87.44258107947527
51.441607610911525	87.44852096780538
51.4513154062712	87.45446085613548
51.46102320163087	87.46040074446559
51.47073099699055	87.46634063279569
51.48043879235022	87.4722805211258
51.490146587709894	87.4782204094559
51.49985438306957	87.484160297786
51.50956217842924	87.49010018611611
51.519269973788916	87.49604007444621
51.52897776914859	87.50197996277632
51.53868556450826	87.50791985110642
51.54839335986794	87.51385973943653
51.55810115522761	87.51979962776663
51.567808950587285	87.52573951609673
51.57751674594696	87.53167940442684
51.58722454130663	87.53761929275694
51.596932336666306	87.54355918108705
51.60664013202598	87.54949906941715
51.616347927385654	87.55543895774726
51.62605572274533	87.56137884607736
51.635763518105	87.56731873440746
51.645471313464675	87.57325862273757
51.65517910882435	87.57919851106767
51.66488690418402	87.58513839939778
51.6745946995437	87.59107828772788
51.68430249490337	87.59701817605799
51.694010290263044	87.60295806438809
51.70371808562272	87.6088979527182
51.71342588098239	87.6148378410483
51.723133676342066	87.6207777293784
51.73284147170174	87.62671761770851
51.74254926706141	87.63265750603861
51.75225706242109	87.63859739436872
51.76196485778076	87.64453728269882
51.771672653140435	87.65047717102892
51.78138044850011	87.65641705935903
51.79108824385978	87.66235694768913
51.800796039219456	87.66829683601924
51.81050383457913	87.67423672434934
51.820211629938804	87.68017661267945
51.82991942529848	87.68611650100955
51.83962722065815	87.69205638933965
51.849335016017825	87.69799627766976
51.8590428113775	87.70393616599986
51.86875060673717	87.70987605432997
51.87845840209685	87.71581594266007
51.88816619745652	87.72175583099018
51.897873992816194	87.72769571932028
51.90758178817587	87.73363560765038
51.91728958353554	87.73957549598049
51.926997378895216	87.7455153843106
51.93670517425489	87.7514552726407
51.94641296961456	87.7573951609708
51.95612076497424	87.7633350493009
51.96582856033391	87.76927493763101
51.975536355693585	87.77521482596111
51.98524415105326	87.78115471429122
51.99495194641293	87.78709460262132
52.004659741772606	87.79303449095143
52.01436753713228	87.79897437928153
52.024075332491954	87.80491426761164
52.03378312785163	87.81085415594174
52.0434909232113	87.81679404427184
52.053198718570975	87.82273393260195
52.06290651393065	87.82867382093205
52.07261430929032	87.83461370926216
52.08232210465	87.84055359759226
52.09202990000967	87.84649348592237
52.101737695369344	87.85243337425247
52.11144549072902	87.85837326258257
52.12115328608869	87.86431315091268
52.130861081448366	87.87025303924278
52.14056887680804	87.87619292757289
52.15027667216771	87.88213281590299
52.15998446752739	87.8880727042331
52.16969226288706	87.8940125925632
52.179400058246735	87.8999524808933
52.18910785360641	87.90589236922341
52.19881564896608	87.91183225755351
52.208523444325756	87.91777214588362
52.21823123968543	87.92371203421372
52.227939035045104	87.92965192254383
52.23764683040478	87.93559181087393
52.24735462576445	87.94153169920403
52.257062421124125	87.94747158753414
52.2667702164838	87.95341147586424
52.27647801184347	87.95935136419435
52.28618580720315	87.96529125252445
52.29589360256282	87.97123114085456
52.305601397922494	87.97717102918466
52.31530919328217	87.98311091751476
52.32501698864184	87.98905080584487
52.334724784001516	87.99499069417497
52.34443257936119	88.00093058250508
52.35414037472086	88.00687047083518
52.36384817008054	88.01281035916529
52.37355596544021	88.01875024749539
52.383263760799885	88.0246901358255
52.39297155615956	88.0306300241556
52.40267935151923	88.0365699124857
52.412387146878906	88.04250980081581
52.42209494223858	88.04844968914591
52.431802737598254	88.05438957747602
52.44151053295793	88.06032946580612
52.4512183283176	88.06626935413622
52.460926123677275	88.07220924246633
52.47063391903695	88.07814913079643
52.48034171439662	88.08408901912654
52.4900495097563	88.09002890745664
52.49975730511597	88.09596879578675
52.509465100475644	88.10190868411685
52.51917289583532	88.10784857244695
52.52888069119499	88.11378846077706
52.538588486554666	88.11972834910716
52.54829628191434	88.12566823743727
52.55800407727401	88.13160812576737
52.56771187263369	88.13754801409748
52.57741966799336	88.14348790242758
52.587127463353035	88.14942779075768
52.59683525871271	88.15536767908779
52.60654305407238	88.1613075674179
52.616250849432056	88.167247455748
52.62595864479173	88.1731873440781
52.635666440151404	88.1791272324082
52.64537423551108	88.18506712073831
52.65508203087075	88.19100700906841
52.664789826230425	88.19694689739852
52.6744976215901	88.20288678572862
52.68420541694977	88.20882667405873
52.69391321230945	88.21476656238883
52.70362100766912	88.22070645071894
52.713328803028794	88.22664633904904
52.72303659838847	88.23258622737914
52.73274439374814	88.23852611570925
52.742452189107816	88.24446600403935
52.75215998446749	88.25040589236946
52.76186777982716	88.25634578069956
52.77157557518684	88.26228566902967
52.78128337054651	88.26822555735977
52.790991165906185	88.2736704549957
52.80069896126586	88.27911535263162
52.81040675662553	88.28456025026755
52.820114551985206	88.29000514790347
52.82982234734488	88.2954500455394
52.839530142704554	88.30089494317532
52.84923793806423	88.30633984081125
52.8589457334239	88.31178473844717
52.868653528783575	88.3172296360831
52.87836132414325	88.32267453371902
52.88806911950292	88.32811943135495
52.8977769148626	88.33356432899087
52.90748471022227	88.3390092266268
52.917192505581944	88.34445412426273
52.92690030094162	88.34989902189865
52.93660809630129	88.35534391953458
52.946315891660966	88.3607888171705
52.95602368702064	88.36623371480643
52.96573148238031	88.37167861244235
52.97543927773999	88.37712351007828
52.98514707309966	88.3825684077142
52.994854868459335	88.38801330535013
53.00456266381901	88.39345820298605
53.01427045917868	88.39890310062198
53.023978254538356	88.4043479982579
53.03368604989803	88.40979289589383
53.043393845257704	88.41523779352976
53.05310164061738	88.42068269116568
53.06280943597705	88.4261275888016
53.072517231336725	88.43157248643753
53.0822250266964	88.43701738407346
53.09193282205607	88.44246228170938
53.10164061741575	88.44790717934531
53.11134841277542	88.45335207698123
53.121056208135094	88.45879697461716
53.13076400349477	88.46424187225308
53.14047179885444	88.46968676988901
53.150179594214116	88.47513166752493
53.15988738957379	88.48057656516086
53.16959518493346	88.48602146279678
53.17930298029314	88.49146636043271
53.18901077565281	88.49691125806864
53.198718571012485	88.50235615570456
53.20842636637216	88.50780105334049
53.21813416173183	88.51324595097641
53.227841957091506	88.51869084861234
53.23754975245118	88.52413574624826
53.247257547810854	88.52958064388419
53.25696534317053	88.53502554152011
53.2666731385302	88.54047043915604
53.276380933889875	88.54591533679196
53.28608872924955	88.55136023442789
53.29579652460922	88.55680513206381
53.3055043199689	88.56225002969974
53.31521211532857	88.56769492733567
53.324919910688244	88.57313982497159
53.33462770604792	88.57858472260752
53.34433550140759	88.58402962024344
53.354043296767266	88.58947451787937
53.36375109212694	88.59491941551529
53.37345888748661	88.60036431315122
53.38316668284629	88.60580921078714
53.39287447820596	88.61125410842307
53.402582273565635	88.616699006059
53.41229006892531	88.62214390369492
53.42199786428498	88.62758880133084
53.431705659644656	88.63303369896677
53.44141345500433	88.6384785966027
53.451121250364004	88.64392349423862
53.46082904572368	88.64936839187455
53.47053684108335	88.65481328951047
53.480244636443025	88.6602581871464
53.4899524318027	88.66570308478232
53.49966022716237	88.67114798241825
53.50936802252205	88.67659288005417
53.51907581788172	88.6820377776901
53.528783613241394	88.68748267532602
53.53849140860107	88.69292757296195
53.54819920396074	88.69837247059787
53.557906999320416	88.7038173682338
53.56761479468009	88.70926226586973
53.57732259003976	88.71470716350565
53.58703038539944	88.72015206114158
53.59673818075911	88.7255969587775
53.606445976118785	88.73104185641343
53.61615377147846	88.73648675404935
53.62586156683813	88.74193165168528
53.635569362197806	88.7473765493212
53.64527715755748	88.75282144695713
53.654984952917154	88.75826634459305
53.66469274827683	88.76371124222898
53.6744005436365	88.7691561398649
53.684108338996175	88.77460103750083
53.69381613435585	88.78004593513676
53.70352392971552	88.78549083277268
53.7132317250752	88.7909357304086
53.72293952043487	88.79638062804453
53.732647315794544	88.80182552568046
53.74235511115422	88.80727042331638
53.75206290651389	88.81271532095231
53.761770701873566	88.81816021858823
53.77147849723324	88.82360511622416
53.78118629259291	88.82905001386008
53.79089408795259	88.83449491149601
53.80060188331226	88.83993980913193
53.810309678671935	88.84538470676786
53.82001747403161	88.85082960440378
53.82972526939128	88.85627450203971
53.839433064750956	88.86171939967564
53.84914086011063	88.86716429731156
53.858848655470304	88.87260919494749
53.86855645082998	88.87805409258341
53.87826424618965	88.88349899021934
53.887972041549325	88.88894388785526
53.897679836909	88.89438878549119
53.90738763226867	88.89983368312711
53.91709542762835	88.90527858076304
53.92680322298802	88.91072347839896
53.936511018347694	88.91616837603489
53.94621881370737	88.92161327367081
53.95592660906704	88.92705817130674
53.965634404426716	88.93250306894267
53.97534219978639	88.93794796657859
53.98504999514606	88.94339286421452
53.99475779050574	88.94883776185044
54.00446558586541	88.95428265948637
54.014173381225085	88.95972755712229
54.02388117658476	88.96517245475822
54.03358897194443	88.97061735239414
54.043296767304106	88.97606225003007
54.05300456266378	88.981507147666
54.062712358023454	88.98695204530192
54.07242015338313	88.99239694293784
54.0821279487428	88.99784184057377
54.091835744102475	89.0032867382097
54.10154353946215	89.00873163584562
54.11125133482182	89.01417653348155
54.1209591301815	89.01962143111747
54.13066692554117	89.0250663287534
54.140374720900844	89.03051122638932
54.15008251626052	89.03595612402525
54.15979031162019	89.04140102166117
54.169498106979866	89.0468459192971
54.17920590233954	89.05229081693302
54.18891369769921	89.05773571456895
54.19862149305889	89.06318061220487
54.20832928841856	89.0686255098408
54.218037083778235	89.07407040747673
54.22774487913791	89.07951530511265
54.23745267449758	89.08496020274858
54.247160469857256	89.0904051003845
54.25686826521693	89.09584999802043
54.266576060576604	89.10129489565635
54.27628385593628	89.10673979329228
54.28599165129595	89.1121846909282
54.295699446655625	89.11762958856413
54.3054072420153	89.12307448620005
54.31511503737497	89.12851938383598
54.32482283273465	89.1339642814719
54.33453062809432	89.13940917910783
54.344238423453994	89.14485407674375
54.35394621881367	89.15029897437968
54.36365401417334	89.1557438720156
54.373361809533016	89.16118876965153
54.38306960489269	89.16663366728746
54.39277740025236	89.17207856492338
54.40248519561204	89.17752346255931
54.41219299097171	89.18296836019523
54.421900786331385	89.18841325783116
54.43160858169106	89.19385815546708
54.44131637705073	89.19930305310301
54.451024172410406	89.20474795073893
54.46073196777008	89.21019284837486
54.470439763129754	89.21563774601078
54.48014755848943	89.22108264364671
54.4898553538491	89.22652754128264
54.499563149208775	89.23197243891856
54.50927094456845	89.23741733655449
54.51897873992812	89.24286223419041
54.5286865352878	89.24830713182634
54.53839433064747	89.25375202946226
54.548102126007144	89.25919692709819
54.55780992136682	89.26464182473411
54.56751771672649	89.27008672237004
54.577225512086166	89.27553162000596
54.58693330744584	89.28097651764189
54.59664110280551	89.28642141527781
54.60634889816519	89.29186631291374
54.61605669352486	89.29731121054967
54.625764488884535	89.30275610818559
54.63547228424421	89.30820100582152
54.64518007960388	89.31364590345744
54.654887874963556	89.31909080109337
54.66459567032323	89.32453569872929
54.674303465682904	89.32998059636522
54.68401126104258	89.33542549400114
54.69371905640225	89.34087039163707
54.703426851761925	89.346315289273
54.7131346471216	89.35176018690892
54.72284244248127	89.35720508454484
54.73255023784095	89.36264998218077
54.74225803320062	89.3680948798167
54.751965828560294	89.37353977745262
54.76167362391997	89.37898467508855
54.77138141927964	89.38442957272447
54.781089214639316	89.3898744703604
54.79079700999899	89.39531936799632
54.80050480535866	89.40076426563225
54.81021260071834	89.40620916326817
54.81992039607801	89.4116540609041
54.829628191437685	89.41709895854002
54.83933598679736	89.42254385617595
54.84904378215703	89.42798875381187
54.858751577516706	89.4334336514478
54.86845937287638	89.43887854908373
54.878167168236054	89.44432344671965
54.88787496359573	89.44976834435558
54.8975827589554	89.4552132419915
54.907290554315075	89.46065813962743
54.91699834967475	89.46610303726335
54.92670614503442	89.47154793489928
54.9364139403941	89.4769928325352
54.94612173575377	89.48243773017113
54.955829531113444	89.48788262780705
54.96553732647312	89.49332752544298
54.97524512183279	89.4987724230789
54.984952917192466	89.50421732071483
54.99466071255214	89.50966221835075
55.00436850791181	89.51510711598668
55.01407630327149	89.5205520136226
55.02378409863116	89.52599691125853
55.033491893990835	89.53144180889446
55.04319968935051	89.53688670653038
55.05290748471018	89.5423316041663
55.062615280069856	89.54777650180223
55.07232307542953	89.55322139943816
55.082030870789204	89.55866629707408
55.09173866614888	89.56411119471001
55.10144646150855	89.56955609234593
55.111154256868225	89.57500098998186
55.1208620522279	89.58044588761778
55.13056984758757	89.58589078525371
55.14027764294725	89.59133568288964
55.14998543830692	89.59678058052556
55.159693233666594	89.60222547816149
55.16940102902627	89.60767037579741
55.17910882438594	89.61311527343334
55.188816619745616	89.61856017106926
55.19852441510529	89.62400506870519
55.20823221046496	89.62944996634111
55.21794000582464	89.63489486397704
55.22764780118431	89.64033976161296
55.237355596543985	89.64578465924889
55.24706339190366	89.65122955688481
55.25677118726333	89.65667445452074
55.266478982623006	89.66211935215667
55.27618677798268	89.66756424979259
55.285894573342354	89.67300914742852
55.29560236870203	89.67845404506444
55.3053101640617	89.68340395200619
55.315017959421375	89.68835385894793
55.32472575478105	89.69330376588968
55.33443355014072	89.69825367283143
55.3441413455004	89.70320357977317
55.35384914086007	89.70815348671492
55.363556936219744	89.71310339365667
55.37326473157942	89.71805330059841
55.38297252693909	89.72300320754016
55.392680322298766	89.7279531144819
55.40238811765844	89.73290302142365
55.41209591301811	89.7378529283654
55.42180370837779	89.74280283530715
55.43151150373746	89.74775274224889
55.441219299097135	89.75270264919064
55.45092709445681	89.75765255613238
55.46063488981648	89.76260246307413
55.470342685176156	89.76755237001588
55.48005048053583	89.77250227695762
55.489758275895504	89.77745218389937
55.49946607125518	89.78240209084112
55.50917386661485	89.78735199778286
55.518881661974525	89.79230190472461
55.5285894573342	89.79725181166636
55.53829725269387	89.8022017186081
55.54800504805355	89.80715162554985
55.55771284341322	89.8121015324916
55.567420638772894	89.81705143943334
55.57712843413257	89.82200134637509
55.58683622949224	89.82695125331684
55.596544024851916	89.83190116025858
55.60625182021159	89.83685106720033
55.61595961557126	89.84180097414207
55.62566741093094	89.84675088108382
55.63537520629061	89.85170078802557
55.645083001650285	89.85665069496731
55.65479079700996	89.86160060190906
55.66449859236963	89.8665505088508
55.674206387729306	89.87150041579255
55.68391418308898	89.8764503227343
55.693621978448654	89.88140022967605
55.70332977380833	89.88635013661779
55.713037569168	89.89130004355954
55.722745364527675	89.89624995050129
55.73245315988735	89.90119985744303
55.74216095524702	89.90614976438478
55.7518687506067	89.91109967132653
55.76157654596637	89.91604957826827
55.771284341326044	89.92099948521002
55.78099213668572	89.92594939215176
55.79069993204539	89.93089929909351
55.800407727405066	89.93584920603526
55.81011552276474	89.940799112977
55.81982331812441	89.94574901991875
55.82953111348409	89.9506989268605
55.83923890884376	89.95564883380224
55.848946704203435	89.96059874074399
55.85865449956311	89.96554864768574
55.86836229492278	89.97049855462748
55.878070090282456	89.97544846156923
55.88777788564213	89.98039836851098
55.897485681001804	89.98534827545272
55.90719347636148	89.99029818239447
55.91690127172115	89.99524808933622
55.926609067080825	90.00019799627796
55.9363168624405	90.00514790321971
55.94602465780017	90.01009781016145
55.95573245315985	90.0150477171032
55.96544024851952	90.01999762404495
55.975148043879194	90.0249475309867
55.98485583923887	90.02989743792844
55.99456363459854	90.03484734487019
56.004271429958216	90.03979725181193
56.01397922531789	90.04474715875368
56.02368702067756	90.04969706569543
56.03339481603724	90.05464697263717
56.04310261139691	90.05959687957892
56.052810406756585	90.06454678652067
56.06251820211626	90.06949669346241
56.07222599747593	90.07444660040416
56.081933792835606	90.0793965073459
56.09164158819528	90.08434641428765
56.101349383554954	90.0892963212294
56.11105717891463	90.09424622817114
56.1207649742743	90.09919613511289
56.130472769633975	90.10414604205464
56.14018056499365	90.10909594899638
56.14988836035332	90.11404585593813
56.159596155713	90.11899576287988
56.16930395107267	90.12394566982162
56.179011746432344	90.12889557676337
56.18871954179202	90.13384548370512
56.19842733715169	90.13879539064686
56.208135132511366	90.14374529758861
56.21784292787104	90.14869520453036
56.22755072323071	90.1536451114721
56.23725851859039	90.15859501841385
56.24696631395006	90.1635449253556
56.256674109309735	90.16849483229734
56.26638190466941	90.17344473923909
56.27608970002908	90.17839464618083
56.285797495388756	90.18334455312258
56.29550529074843	90.18829446006433
56.305213086108104	90.19324436700607
56.31492088146778	90.19819427394782
56.32462867682745	90.20314418088957
56.334336472187125	90.20809408783131
56.3440442675468	90.21304399477306
56.35375206290647	90.2179939017148
56.36345985826615	90.22294380865655
56.37316765362582	90.2278937155983
56.382875448985494	90.23284362254005
56.39258324434517	90.23779352948179
56.40229103970484	90.24274343642354
56.411998835064516	90.24769334336528
56.42170663042419	90.25264325030703
56.43141442578386	90.25759315724878
56.44112222114354	90.26254306419052
56.45083001650321	90.26749297113227
56.460537811862885	90.27244287807402
56.47024560722256	90.27739278501576
56.47995340258223	90.28234269195751
56.489661197941906	90.28729259889926
56.49936899330158	90.292242505841
56.509076788661254	90.29719241278275
56.51878458402093	90.3021423197245
56.5284923793806	90.30709222666624
56.538200174740275	90.31204213360799
56.54790797009995	90.31699204054974
56.55761576545962	90.32194194749148
56.5673235608193	90.32689185443323
56.57703135617897	90.33184176137497
56.586739151538644	90.33679166831672
56.59644694689832	90.34174157525847
56.60615474225799	90.34669148220021
56.615862537617666	90.35164138914196
56.62557033297734	90.3565912960837
56.63527812833701	90.36154120302545
56.64498592369669	90.3664911099672
56.65469371905636	90.37144101690895
56.664401514416035	90.37639092385069
56.67410930977571	90.38134083079244
56.68381710513538	90.38629073773419
56.693524900495056	90.39124064467593
56.70323269585473	90.39619055161768
56.712940491214404	90.40114045855942
56.72264828657408	90.40609036550117
56.73235608193375	90.41104027244292
56.742063877293425	90.41599017938466
56.7517716726531	90.42094008632641
56.76147946801277	90.42588999326816
56.77118726337245	90.4308399002099
56.78089505873212	90.43578980715165
56.790602854091794	90.4407397140934
56.80031064945147	90.44568962103514
56.81001844481114	90.45063952797689
56.819726240170816	90.45558943491864
56.82943403553049	90.46053934186038
56.83914183089016	90.46548924880213
56.84884962624984	90.47043915574388
56.85855742160951	90.47538906268562
56.868265216969185	90.48033896962737
56.87797301232886	90.48528887656911
56.88768080768853	90.49023878351086
56.897388603048206	90.49518869045261
56.90709639840788	90.50013859739435
56.916804193767554	90.5050885043361
56.92651198912723	90.51003841127785
56.9362197844869	90.5149883182196
56.945927579846575	90.51993822516134
56.95563537520625	90.52488813210309
56.96534317056592	90.52983803904483
56.9750509659256	90.53478794598658
56.98475876128527	90.53973785292833
56.994466556644944	90.54468775987007
57.00417435200462	90.54963766681182
57.01388214736429	90.55458757375357
57.023589942723966	90.55953748069531
57.03329773808364	90.56448738763706
57.04300553344331	90.5694372945788
57.05271332880299	90.57438720152055
57.06242112416266	90.5793371084623
57.072128919522335	90.58428701540404
57.08183671488201	90.58923692234579
57.09154451024168	90.59418682928754
57.101252305601356	90.59913673622928
57.11096010096103	90.60408664317103
57.120667896320704	90.60903655011278
57.13037569168038	90.61398645705452
57.14008348704005	90.61893636399627
57.149791282399725	90.62388627093802
57.1594990777594	90.62883617787976
57.16920687311907	90.63378608482151
57.17891466847875	90.63873599176326
57.18862246383842	90.643685898705
57.198330259198094	90.64863580564675
57.20803805455777	90.6535857125885
57.21774584991744	90.65853561953024
57.227453645277116	90.66348552647199
57.23716144063679	90.66843543341373
57.24686923599646	90.67338534035548
57.25657703135614	90.67833524729723
57.26628482671581	90.68328515423897
57.275992622075485	90.68823506118072
57.28570041743516	90.69318496812247
57.29540821279483	90.69813487506421
57.305116008154506	90.70308478200596
57.31482380351418	90.7080346889477
57.324531598873854	90.71298459588945
57.33423939423353	90.7179345028312
57.3439471895932	90.72288440977294
57.353654984952875	90.72783431671469
57.36336278031255	90.73278422365644
57.37307057567222	90.73773413059818
57.3827783710319	90.74268403753993
57.39248616639157	90.74763394448168
57.402193961751244	90.75258385142342
57.41190175711092	90.75753375836517
57.42160955247059	90.76248366530692
57.431317347830266	90.76743357224866
57.44102514318994	90.77238347919041
57.45073293854961	90.77733338613216
57.46044073390929	90.7822832930739
57.47014852926896	90.78723320001565
57.479856324628635	90.7921831069574
57.48956411998831	90.79713301389914
57.49927191534798	90.80208292084089
57.508979710707656	90.80703282778263
57.51868750606733	90.81198273472438
57.528395301427004	90.81693264166613
57.53810309678668	90.82188254860787
57.54781089214635	90.82683245554962
57.557518687506025	90.83178236249137
57.5672264828657	90.83673226943311
57.57693427822537	90.84168217637486
57.58664207358505	90.8466320833166
57.59634986894472	90.85158199025835
57.606057664304394	90.8565318972001
57.61576545966407	90.86148180414185
57.62547325502374	90.86643171108359
57.635181050383416	90.87138161802534
57.64488884574309	90.87633152496709
57.65459664110276	90.88128143190883
57.66430443646244	90.88623133885058
57.67401223182211	90.89118124579232
57.683720027181785	90.89613115273407
57.69342782254146	90.90108105967582
57.70313561790113	90.90603096661756
57.712843413260806	90.91098087355931
57.72255120862048	90.91593078050106
57.732259003980154	90.9208806874428
57.74196679933983	90.92583059438455
57.7516745946995	90.9307805013263
57.761382390059175	90.93573040826804
57.77109018541885	90.94068031520979
57.78079798077852	90.94563022215154
57.7905057761382	90.95058012909328
57.80021357149787	90.95553003603503
57.809921366857544	90.96047994297678
57.81962916221722	90.96542984991852
57.82933695757689	90.97037975686027
57.839044752936566	90.97532966380201
57.84875254829624	90.98027957074376
57.85846034365591	90.98522947768551
57.86816813901559	90.99017938462725
57.87787593437526	90.995129291569
57.887583729734935	91.00007919851075
57.89729152509461	91.0050291054525
57.90699932045428	91.00997901239424
57.916707115813956	91.01492891933599
57.92641491117363	91.01938383558355
57.936122706533304	91.02383875183112
57.94583050189298	91.02829366807869
57.95553829725265	91.03274858432626
57.965246092612325	91.03720350057382
57.974953887972	91.04165841682139
57.98466168333167	91.04611333306896
57.99436947869135	91.05056824931653
58.00407727405102	91.0550231655641
58.013785069410694	91.05947808181166
58.02349286477037	91.06393299805923
58.03320066013004	91.0683879143068
58.042908455489716	91.07284283055436
58.05261625084939	91.07729774680193
58.06232404620906	91.0817526630495
58.07203184156874	91.08620757929707
58.08173963692841	91.09066249554463
58.091447432288085	91.0951174117922
58.10115522764776	91.09957232803977
58.11086302300743	91.10402724428734
58.120570818367106	91.1084821605349
58.13027861372678	91.11293707678247
58.139986409086454	91.11739199303004
58.14969420444613	91.12184690927761
58.1594019998058	91.12630182552518
58.169109795165475	91.13075674177274
58.17881759052515	91.13521165802031
58.18852538588482	91.13966657426788
58.1982331812445	91.14412149051545
58.20794097660417	91.14857640676301
58.217648771963844	91.15303132301058
58.22735656732352	91.15748623925815
58.23706436268319	91.16194115550572
58.246772158042866	91.16639607175328
58.25647995340254	91.17085098800085
58.26618774876221	91.17530590424842
58.27589554412189	91.17976082049599
58.28560333948156	91.18421573674355
58.295311134841235	91.18867065299112
58.30501893020091	91.19312556923869
58.31472672556058	91.19758048548626
58.324434520920256	91.20203540173382
58.33414231627993	91.20649031798139
58.343850111639604	91.21094523422896
58.35355790699928	91.21540015047653
58.36326570235895	91.2198550667241
58.372973497718625	91.22430998297166
58.3826812930783	91.22876489921923
58.39238908843797	91.2332198154668
58.40209688379765	91.23767473171436
58.41180467915732	91.24212964796193
58.421512474516994	91.2465845642095
58.43122026987667	91.25103948045707
58.44092806523634	91.25549439670463
58.450635860596016	91.2599493129522
58.46034365595569	91.26440422919977
58.47005145131536	91.26885914544734
58.47975924667504	91.2733140616949
58.48946704203471	91.27776897794247
58.499174837394385	91.28222389419004
58.50888263275406	91.2866788104376
58.51859042811373	91.29113372668517
58.528298223473406	91.29558864293274
58.53800601883308	91.30004355918031
58.547713814192754	91.30449847542788
58.55742160955243	91.30895339167544
58.5671294049121	91.31340830792301
58.576837200271775	91.31786322417058
58.58654499563145	91.32231814041815
58.59625279099112	91.32677305666571
58.6059605863508	91.33122797291328
58.61566838171047	91.33568288916085
58.625376177070144	91.34013780540842
58.63508397242982	91.34459272165599
58.64479176778949	91.34904763790355
58.654499563149166	91.35350255415112
58.66420735850884	91.35795747039869
58.67391515386851	91.36241238664626
58.68362294922819	91.36686730289382
58.69333074458786	91.37132221914139
58.703038539947535	91.37577713538896
58.71274633530721	91.38023205163653
58.72245413066688	91.3846869678841
58.732161926026556	91.38914188413166
58.74186972138623	91.39359680037923
58.751577516745904	91.3980517166268
58.76128531210558	91.40250663287436
58.77099310746525	91.40696154912193
58.780700902824925	91.4114164653695
58.7904086981846	91.41587138161707
58.80011649354427	91.42032629786463
58.80982428890395	91.4247812141122
58.81953208426362	91.42923613035977
58.829239879623294	91.43369104660734
58.83894767498297	91.4381459628549
58.84865547034264	91.44260087910247
58.858363265702316	91.44705579535004
58.86807106106199	91.4515107115976
58.87777885642166	91.45596562784517
58.88748665178134	91.46042054409274
58.89719444714101	91.46487546034031
58.906902242500685	91.46933037658788
58.91661003786036	91.47378529283544
58.92631783322003	91.47824020908301
58.936025628579706	91.48269512533058
58.94573342393938	91.48715004157815
58.955441219299054	91.49160495782571
58.96514901465873	91.49605987407328
58.9748568100184	91.50051479032085
58.984564605378075	91.50496970656842
58.99427240073775	91.50942462281598
59.00398019609742	91.51387953906355
59.0136879914571	91.51833445531112
59.02339578681677	91.52278937155869
59.033103582176444	91.52724428780625
59.04281137753612	91.53169920405382
59.05251917289579	91.53615412030139
59.062226968255466	91.54060903654896
59.07193476361514	91.54506395279653
59.08164255897481	91.54951886904409
59.09135035433449	91.55397378529166
59.10105814969416	91.55842870153923
59.110765945053835	91.5628836177868
59.12047374041351	91.56733853403436
59.13018153577318	91.57179345028193
59.139889331132856	91.5762483665295
59.14959712649253	91.58070328277707
59.159304921852204	91.58515819902463
59.16901271721188	91.5896131152722
59.17872051257155	91.59406803151977
59.188428307931225	91.59852294776734
59.1981361032909	91.6029778640149
59.20784389865057	91.60743278026247
59.21755169401025	91.61188769651004
59.22725948936992	91.6163426127576
59.236967284729594	91.62079752900517
59.24667508008927	91.62525244525274
59.25638287544894	91.62970736150031
59.266090670808616	91.63416227774788
59.27579846616829	91.63861719399544
59.28550626152796	91.64307211024301
59.29521405688764	91.64752702649058
59.30492185224731	91.65198194273815
59.314629647606985	91.65643685898571
59.32433744296666	91.66089177523328
59.33404523832633	91.66534669148085
59.343753033686006	91.66980160772842
59.35346082904568	91.67425652397598
59.363168624405354	91.67871144022355
59.37287641976503	91.68316635647112
59.3825842151247	91.68762127271869
59.392292010484375	91.69207618896625
59.40199980584405	91.69653110521382
59.41170760120372	91.70098602146139
59.4214153965634	91.70544093770896
59.43112319192307	91.70989585395652
59.440830987282745	91.71435077020409
59.45053878264242	91.71880568645166
59.46024657800209	91.72326060269923
59.469954373361766	91.7277155189468
59.47966216872144	91.73217043519436
59.48936996408111	91.73662535144193
59.49907775944079	91.7410802676895
59.50878555480046	91.74553518393706
59.518493350160135	91.74999010018463
59.52820114551981	91.7544450164322
59.53790894087948	91.75889993267977
59.547616736239156	91.76335484892734
59.55732453159883	91.7678097651749
59.567032326958504	91.77226468142247
59.57674012231818	91.77671959767004
59.58644791767785	91.7811745139176
59.596155713037525	91.78562943016517
59.6058635083972	91.79008434641274
59.61557130375687	91.79453926266031
59.62527909911655	91.79899417890788
59.63498689447622	91.80344909515544
59.644694689835895	91.80790401140301
59.65440248519557	91.81235892765058
59.66411028055524	91.81681384389815
59.673818075914916	91.82126876014571
59.68352587127459	91.82572367639328
59.693233666634264	91.83017859264085
59.70294146199394	91.83463350888842
59.71264925735361	91.83908842513598
59.722357052713285	91.84354334138355
59.73206484807296	91.84799825763112
59.74177264343263	91.85245317387869
59.751480438792306	91.85690809012625
59.76118823415198	91.86136300637382
59.770896029511654	91.86581792262139
59.78060382487133	91.87027283886896
59.790311620231	91.87472775511652
59.800019415590675	91.87918267136409
59.80972721095035	91.88363758761166
59.81943500631002	91.88809250385923
59.8291428016697	91.8925474201068
59.83885059702937	91.89700233635436
59.848558392389045	91.90145725260193
59.85826618774872	91.9059121688495
59.86797398310839	91.91036708509706
59.877681778468066	91.91482200134463
59.88738957382774	91.9192769175922
59.897097369187414	91.92373183383977
59.90680516454709	91.92818675008733
59.91651295990676	91.9326416663349
59.926220755266435	91.93709658258247
59.93592855062611	91.94155149883004
59.94563634598578	91.9460064150776
59.955344141345456	91.95046133132517
59.96505193670513	91.95491624757274
59.974759732064804	91.95937116382031
59.98446752742448	91.96382608006788
59.99417532278415	91.96828099631544
60.003883118143825	91.97273591256301
60.0135909135035	91.97719082881058
60.02329870886317	91.98164574505815
60.03300650422285	91.98610066130571
60.04271429958252	91.99055557755328
60.052422094942195	91.99501049380085
60.06212989030187	91.99946541004842
60.07183768566154	92.00392032629598
60.081545481021216	92.00837524254355
60.09125327638089	92.01283015879112
60.100961071740564	92.01728507503869
60.11066886710024	92.02173999128625
60.12037666245991	92.02619490753382
60.130084457819585	92.03064982378139
60.13979225317926	92.03510474002896
60.14950004853893	92.03955965627652
60.159207843898606	92.04401457252409
60.16891563925828	92.04846948877166
60.178623434617954	92.05292440501923
60.18833122997763	92.0573793212668
60.1980390253373	92.06183423751436
60.207746820696975	92.06628915376193
60.21745461605665	92.0707440700095
60.22716241141632	92.07519898625706
60.236870206776	92.07965390250463
60.24657800213567	92.0841088187522
60.256285797495345	92.08856373499977
60.26599359285502	92.09301865124733
60.27570138821469	92.0974735674949
60.285409183574366	92.10192848374247
60.29511697893404	92.10638339999004
60.304824774293714	92.1108383162376
60.31453256965339	92.11529323248517
60.32424036501306	92.11974814873274
60.333948160372735	92.1242030649803
60.34365595573241	92.12865798122787
60.35336375109208	92.13311289747544
60.363071546451756	92.13756781372301
60.37277934181143	92.14202272997058
60.382487137171104	92.14647764621814
60.39219493253078	92.15093256246571
60.40190272789045	92.15538747871328
60.411610523250125	92.15984239496085
60.4213183186098	92.16429731120841
60.43102611396947	92.16875222745598
60.44073390932915	92.17320714370355
60.45044170468882	92.17766205995112
60.460149500048495	92.18211697619869
60.46985729540817	92.18657189244625
60.47956509076784	92.19102680869382
60.489272886127516	92.19548172494139
60.49898068148719	92.19993664118896
60.508688476846864	92.20439155743652
60.51839627220654	92.20884647368409
60.52810406756621	92.21330138993166
60.537811862925885	92.21775630617923
60.54751965828556	92.2222112224268
60.55722745364523	92.22666613867436
60.566935249004906	92.23112105492193
60.57664304436458	92.2355759711695
60.586350839724254	92.24003088741706
60.59605863508393	92.24448580366463
60.6057664304436	92.2489407199122
60.615474225803275	92.25339563615977
60.62518202116295	92.25785055240733
60.63488981652262	92.2623054686549
60.6445976118823	92.26676038490247
60.65430540724197	92.27121530115004
60.664013202601645	92.2756702173976
60.67372099796132	92.28012513364517
60.68342879332099	92.28458004989274
60.693136588680666	92.2890349661403
60.70284438404034	92.29348988238787
60.712552179400014	92.29794479863544
60.72225997475969	92.30239971488301
60.73196777011936	92.30685463113058
60.741675565479035	92.31130954737814
60.75138336083871	92.31526947293155
60.76109115619838	92.31922939848495
60.770798951558056	92.32318932403835
60.78050674691773	92.32714924959176
60.790214542277404	92.33110917514516
60.79992233763708	92.33506910069856
60.80963013299675	92.33902902625196
60.819337928356425	92.34298895180537
60.8290457237161	92.34694887735877
60.83875351907577	92.35090880291217
60.84846131443545	92.35486872846558
60.85816910979512	92.35882865401898
60.867876905154795	92.36278857957238
60.87758470051447	92.36674850512578
60.88729249587414	92.37070843067919
60.897000291233816	92.37466835623259
60.90670808659349	92.37862828178599
60.916415881953164	92.3825882073394
60.92612367731284	92.3865481328928
60.93583147267251	92.3905080584462
60.945539268032185	92.3944679839996
60.95524706339186	92.398427909553
60.96495485875153	92.40238783510641
60.97466265411121	92.40634776065981
60.98437044947088	92.41030768621322
60.994078244830554	92.41426761176662
61.00378604019023	92.41822753732002
61.0134938355499	92.42218746287342
61.023201630909575	92.42614738842683
61.03290942626925	92.43010731398023
61.04261722162892	92.43406723953363
61.0523250169886	92.43802716508704
61.06203281234827	92.44198709064044
61.071740607707945	92.44594701619384
61.08144840306762	92.44990694174724
61.09115619842729	92.45386686730065
61.100863993786966	92.45782679285405
61.11057178914664	92.46178671840745
61.120279584506314	92.46574664396086
61.12998737986599	92.46970656951426
61.13969517522566	92.47366649506766
61.149402970585335	92.47762642062106
61.15911076594501	92.48158634617447
61.16881856130468	92.48554627172787
61.17852635666436	92.48950619728127
61.18823415202403	92.49346612283468
61.197941947383704	92.49742604838808
61.20764974274338	92.50138597394148
61.21735753810305	92.50534589949488
61.227065333462726	92.50930582504829
61.2367731288224	92.51326575060169
61.24648092418207	92.51722567615509
61.25618871954175	92.5211856017085
61.26589651490142	92.5251455272619
61.275604310261095	92.5291054528153
61.28531210562077	92.5330653783687
61.29501990098044	92.5370253039221
61.304727696340116	92.54098522947551
61.31443549169979	92.54494515502891
61.324143287059464	92.54890508058232
61.33385108241914	92.55286500613572
61.34355887777881	92.55682493168912
61.353266673138485	92.56078485724252
61.36297446849816	92.56474478279593
61.37268226385783	92.56870470834933
61.38239005921751	92.57266463390273
61.39209785457718	92.57662455945614
61.401805649936854	92.58058448500954
61.41151344529653	92.58454441056294
61.4212212406562	92.58850433611634
61.430929036015876	92.59246426166975
61.44063683137555	92.59642418722315
61.45034462673522	92.60038411277655
61.4600524220949	92.60434403832996
61.46976021745457	92.60830396388336
61.479468012814245	92.61226388943676
61.48917580817392	92.61622381499016
61.49888360353359	92.62018374054357
61.508591398893266	92.62414366609697
61.51829919425294	92.62810359165037
61.528006989612614	92.63206351720378
61.53771478497229	92.63602344275718
61.54742258033196	92.63998336831058
61.557130375691635	92.64394329386398
61.56683817105131	92.64790321941739
61.57654596641098	92.65186314497079
61.58625376177066	92.65582307052419
61.59596155713033	92.6597829960776
61.605669352490004	92.663742921631
61.61537714784968	92.6677028471844
61.62508494320935	92.6716627727378
61.634792738569026	92.6756226982912
61.6445005339287	92.67958262384461
61.65420832928837	92.68354254939801
61.66391612464805	92.68750247495142
61.67362392000772	92.69146240050482
61.683331715367395	92.69542232605822
61.69303951072707	92.69938225161162
61.70274730608674	92.70334217716503
61.712455101446416	92.70730210271843
61.72216289680609	92.71126202827183
61.731870692165764	92.71522195382524
61.74157848752544	92.71918187937864
61.75128628288511	92.72314180493204
61.760994078244785	92.72710173048544
61.77070187360446	92.73106165603885
61.78040966896413	92.73502158159225
61.79011746432381	92.73898150714565
61.79982525968348	92.74294143269906
61.809533055043154	92.74690135825246
61.81924085040283	92.75086128380586
61.8289486457625	92.75482120935926
61.838656441122176	92.75878113491267
61.84836423648185	92.76274106046607
61.85807203184152	92.76670098601947
61.8677798272012	92.77066091157288
61.87748762256087	92.77462083712628
61.887195417920545	92.77858076267968
61.89690321328022	92.78254068823308
61.90661100863989	92.78650061378649
61.916318803999566	92.79046053933989
61.92602659935924	92.79442046489329
61.935734394718914	92.7983803904467
61.94544219007859	92.8023403160001
61.95514998543826	92.8063002415535
61.964857780797935	92.8102601671069
61.97456557615761	92.8142200926603
61.98427337151728	92.81818001821371
61.99398116687696	92.82213994376711
62.00368896223663	92.82609986932052
62.013396757596304	92.83005979487392
62.02310455295598	92.83401972042732
62.03281234831565	92.83797964598072
62.042520143675326	92.84193957153413
62.052227939035	92.84589949708753
62.06193573439467	92.84985942264093
62.07164352975435	92.85381934819434
62.08135132511402	92.85777927374774
62.091059120473695	92.86173919930114
62.10076691583337	92.86569912485454
62.11047471119304	92.86965905040795
62.120182506552716	92.87361897596135
62.12989030191239	92.87757890151475
62.139598097272064	92.88153882706816
62.14930589263174	92.88549875262156
62.15901368799141	92.88945867817496
62.168721483351085	92.89341860372836
62.17842927871076	92.89737852928177
62.18813707407043	92.90133845483517
62.19784486943011	92.90529838038857
62.20755266478978	92.90925830594198
62.217260460149454	92.91321823149538
62.22696825550913	92.91717815704878
62.2366760508688	92.92113808260218
62.246383846228476	92.92509800815559
62.25609164158815	92.92905793370899
62.26579943694782	92.93301785926239
62.2755072323075	92.9369777848158
62.28521502766717	92.9409377103692
62.294922823026845	92.9448976359226
62.30463061838652	92.948857561476
62.31433841374619	92.9528174870294
62.324046209105866	92.95677741258281
62.33375400446554	92.96073733813621
62.343461799825214	92.96469726368962
62.35316959518489	92.96865718924302
62.36287739054456	92.97261711479642
62.372585185904235	92.97657704034982
62.38229298126391	92.98053696590323
62.39200077662358	92.98449689145663
62.40170857198326	92.98845681701003
62.41141636734293	92.99241674256344
62.421124162702604	92.99637666811684
62.43083195806228	93.00033659367024
62.44053975342195	93.00429651922364
62.450247548781626	93.00825644477705
62.4599553441413	93.01221637033045
62.46966313950097	93.01617629588385
62.47937093486065	93.02013622143726
62.48907873022032	93.02409614699066
62.498786525579995	93.02805607254406
62.50849432093967	93.03201599809746
62.51820211629934	93.03597592365087
62.527909911659016	93.03993584920427
62.53761770701869	93.04389577475767
62.547325502378364	93.04785570031108
62.55703329773804	93.05181562586448
62.56674109309771	93.05577555141788
62.576448888457385	93.05973547697128
62.58615668381706	93.06369540252469
62.59586447917673	93.06765532807809
62.60557227453641	93.07161525363149
62.61528006989608	93.0755751791849
62.624987865255754	93.0795351047383
62.63469566061543	93.0834950302917
62.6444034559751	93.0874549558451
62.654111251334776	93.0914148813985
62.66381904669445	93.09537480695191
62.67352684205412	93.09933473250531
62.6832346374138	93.10329465805872
62.69294243277347	93.10725458361212
62.702650228133145	93.11121450916552
62.71235802349282	93.11517443471892
62.72206581885249	93.11913436027233
62.731773614212166	93.12309428582573
62.74148140957184	93.12705421137913
62.751189204931514	93.13101413693254
62.76089700029119	93.13497406248594
62.77060479565086	93.13893398803934
62.780312591010535	93.14289391359274
62.79002038637021	93.14685383914615
62.79972818172988	93.15081376469955
62.80943597708956	93.15477369025295
62.81914377244923	93.15873361580636
62.828851567808904	93.16269354135976
62.83855936316858	93.16665346691316
62.84826715852825	93.17061339246656
62.857974953887926	93.17457331801997
62.8676827492476	93.17853324357337
62.87739054460727	93.18249316912677
62.88709833996695	93.18645309468018
62.89680613532662	93.19041302023358
62.906513930686295	93.19437294578698
62.91622172604597	93.19833287134038
62.92592952140564	93.20229279689379
62.935637316765316	93.20625272244719
62.94534511212499	93.21021264800059
62.955052907484664	93.214172573554
62.96476070284434	93.2181324991074
62.97446849820401	93.2220924246608
62.984176293563685	93.2260523502142
62.99388408892336	93.2300122757676
63.00359188428303	93.23397220132101
63.01329967964271	93.23793212687441
63.02300747500238	93.24189205242781
63.032715270362054	93.24585197798122
63.04242306572173	93.24981190353462
63.0521308610814	93.25377182908802
63.061838656441076	93.25773175464143
63.07154645180075	93.26169168019483
63.08125424716042	93.26565160574823
63.0909620425201	93.26961153130163
63.10066983787977	93.27357145685504
63.110377633239445	93.27753138240844
63.12008542859912	93.28149130796184
63.12979322395879	93.28545123351525
63.139501019318466	93.28941115906865
63.14920881467814	93.29337108462205
63.158916610037814	93.29733101017545
63.16862440539749	93.30129093572886
63.17833220075716	93.30525086128226
63.188039996116835	93.30921078683566
63.19774779147651	93.31317071238907
63.20745558683618	93.31713063794247
63.21716338219586	93.32109056349587
63.22687117755553	93.32505048904927
63.236578972915204	93.32901041460268
63.24628676827488	93.33297034015608
63.25599456363455	93.33693026570948
63.265702358994226	93.34089019126289
63.2754101543539	93.34485011681629
63.28511794971357	93.34881004236969
63.29482574507325	93.3527699679231
63.30453354043292	93.3567298934765
63.314241335792595	93.3606898190299
63.32394913115227	93.3646497445833
63.33365692651194	93.3686096701367
63.343364721871616	93.37256959569011
63.35307251723129	93.37652952124351
63.362780312590964	93.38048944679691
63.37248810795064	93.38444937235032
63.38219590331031	93.38840929790372
63.391903698669985	93.39236922345712
63.40161149402966	93.39632914901053
63.41131928938933	93.40028907456393
63.42102708474901	93.40424900011733
63.43073488010868	93.40820892567073
63.440442675468354	93.41216885122414
63.45015047082803	93.41612877677754
63.4598582661877	93.42008870233094
63.469566061547376	93.42404862788435
63.47927385690705	93.42800855343775
63.48898165226672	93.43196847899115
63.4986894476264	93.43592840454455
63.50839724298607	93.43988833009796
63.518105038345745	93.44384825565136
63.52781283370542	93.44780818120476
63.53752062906509	93.45176810675817
63.547228424424766	93.45572803231157
63.55693621978444	93.45968795786497
63.566644015144114	93.46364788341837
63.57635181050379	93.46760780897178
63.58605960586346	93.47156773452518
63.595767401223135	93.47552766007858
63.60547519658281	93.47948758563199
63.61518299194248	93.48344751118539
63.62489078730216	93.48740743673879
63.63459858266183	93.4913673622922
63.644306378021504	93.4953272878456
63.65401417338118	93.499287213399
63.66372196874085	93.5032471389524
63.673429764100526	93.5072070645058
63.6831375594602	93.51116699005921
63.69284535481987	93.51512691561261
63.70255315017955	93.51908684116601
63.71226094553922	93.52304676671942
63.721968740898895	93.52700669227282
63.73167653625857	93.53096661782622
63.74138433161824	93.53492654337963
63.751092126977916	93.53888646893303
63.76079992233759	93.54284639448643
63.770507717697264	93.54680632003983
63.78021551305694	93.55076624559324
63.78992330841661	93.55472617114664
63.799631103776285	93.55868609670004
63.80933889913596	93.56264602225345
63.81904669449563	93.56660594780685
63.82875448985531	93.57056587336025
63.83846228521498	93.57452579891365
63.848170080574654	93.57848572446706
63.85787787593433	93.58244565002046
63.867585671294	93.58640557557386
63.877293466653676	93.59036550112727
63.88700126201335	93.59432542668067
63.89670905737302	93.59828535223407
63.9064168527327	93.60224527778747
63.91612464809237	93.60620520334088
63.925832443452045	93.61016512889428
63.93554023881172	93.61412505444768
63.94524803417139	93.61808498000109
63.954955829531066	93.62204490555449
63.96466362489074	93.62600483110789
63.974371420250414	93.62946976596712
63.98407921561009	93.63293470082634
63.99378701096976	93.63639963568556
64.00349480632944	93.63986457054479
64.01320260168912	93.64332950540401
64.02291039704879	93.64679444026324
64.03261819240846	93.65025937512246
64.04232598776814	93.65372430998168
64.05203378312781	93.65718924484091
64.06174157848749	93.66065417970013
64.07144937384716	93.66411911455936
64.08115716920683	93.66758404941858
64.0908649645665	93.6710489842778
64.10057275992618	93.67451391913703
64.11028055528585	93.67797885399625
64.11998835064553	93.68144378885547
64.1296961460052	93.6849087237147
64.13940394136488	93.68837365857392
64.14911173672455	93.69183859343315
64.15881953208422	93.69530352829237
64.1685273274439	93.6987684631516
64.17823512280357	93.70223339801082
64.18794291816324	93.70569833287004
64.19765071352292	93.70916326772927
64.20735850888259	93.71262820258849
64.21706630424227	93.71609313744771
64.22677409960194	93.71955807230694
64.23648189496161	93.72302300716616
64.24618969032129	93.72648794202539
64.25589748568096	93.72995287688461
64.26560528104064	93.73341781174383
64.27531307640031	93.73688274660306
64.28502087175998	93.74034768146228
64.29472866711966	93.7438126163215
64.30443646247933	93.74727755118073
64.314144257839	93.75074248603995
64.32385205319868	93.75420742089918
64.33355984855835	93.7576723557584
64.34326764391803	93.76113729061763
64.3529754392777	93.76460222547685
64.36268323463737	93.76806716033607
64.37239102999705	93.7715320951953
64.38209882535672	93.77499703005452
64.3918066207164	93.77846196491375
64.40151441607607	93.78192689977297
64.41122221143574	93.7853918346322
64.42093000679542	93.78885676949142
64.43063780215509	93.79232170435064
64.44034559751476	93.79578663920987
64.45005339287444	93.79925157406909
64.45976118823411	93.80271650892831
64.46946898359379	93.80618144378754
64.47917677895346	93.80964637864676
64.48888457431313	93.81311131350598
64.4985923696728	93.81657624836521
64.50830016503248	93.82004118322443
64.51800796039215	93.82350611808366
64.52771575575183	93.82697105294288
64.5374235511115	93.8304359878021
64.54713134647118	93.83390092266133
64.55683914183085	93.83736585752055
64.56654693719052	93.84083079237978
64.5762547325502	93.844295727239
64.58596252790987	93.84776066209822
64.59567032326954	93.85122559695745
64.60537811862922	93.85469053181667
64.61508591398889	93.8581554666759
64.62479370934857	93.86162040153512
64.63450150470824	93.86508533639434
64.64420930006791	93.86855027125357
64.65391709542759	93.87201520611279
64.66362489078726	93.87548014097202
64.67333268614694	93.87894507583124
64.68304048150661	93.88241001069046
64.69274827686628	93.88587494554969
64.70245607222596	93.88933988040891
64.71216386758563	93.89280481526814
64.7218716629453	93.89626975012736
64.73157945830498	93.89973468498658
64.74128725366465	93.90319961984581
64.75099504902433	93.90666455470503
64.760702844384	93.91012948956426
64.77041063974367	93.91359442442348
64.78011843510335	93.9170593592827
64.78982623046302	93.92052429414193
64.7995340258227	93.92398922900115
64.80924182118237	93.92745416386038
64.81894961654204	93.9309190987196
64.82865741190172	93.93438403357882
64.83836520726139	93.93784896843805
64.84807300262106	93.94131390329727
64.85778079798074	93.9447788381565
64.86748859334041	93.94824377301572
64.87719638870009	93.95170870787494
64.88690418405976	93.95517364273417
64.89661197941943	93.95863857759339
64.9063197747791	93.96210351245261
64.91602757013878	93.96556844731184
64.92573536549845	93.96903338217106
64.93544316085813	93.97249831703029
64.9451509562178	93.97596325188951
64.95485875157748	93.97942818674873
64.96456654693715	93.98289312160796
64.97427434229682	93.98635805646718
64.9839821376565	93.9898229913264
64.99368993301617	93.99328792618563
65.00339772837584	93.99675286104485
65.01310552373552	94.00021779590408
65.02281331909519	94.0036827307633
65.03252111445487	94.00714766562253
65.04222890981454	94.01061260048175
65.05193670517421	94.01407753534097
65.06164450053389	94.0175424702002
65.07135229589356	94.02100740505942
65.08106009125324	94.02447233991865
65.09076788661291	94.02793727477787
65.10047568197258	94.0314022096371
65.11018347733226	94.03486714449632
65.11989127269193	94.03833207935554
65.1295990680516	94.04179701421477
65.13930686341128	94.04526194907399
65.14901465877095	94.04872688393321
65.15872245413063	94.05219181879244
65.1684302494903	94.05565675365166
65.17813804484997	94.05912168851088
65.18784584020965	94.06258662337011
65.19755363556932	94.06605155822933
65.207261430929	94.06951649308856
65.21696922628867	94.07298142794778
65.22667702164834	94.076446362807
65.23638481700802	94.07991129766623
65.24609261236769	94.08337623252545
65.25580040772736	94.08684116738468
65.26550820308704	94.0903061022439
65.27521599844671	94.09377103710312
65.28492379380639	94.09723597196235
65.29463158916606	94.10070090682157
65.30433938452573	94.1041658416808
65.3140471798854	94.10763077654002
65.32375497524508	94.11109571139924
65.33346277060475	94.11456064625847
65.34317056596443	94.11802558111769
65.3528783613241	94.12149051597692
65.36258615668378	94.12495545083614
65.37229395204345	94.12842038569536
65.38200174740312	94.13188532055459
65.3917095427628	94.13535025541381
65.40141733812247	94.13881519027304
65.41112513348214	94.14228012513226
65.42083292884182	94.14574505999148
65.43054072420149	94.14920999485071
65.44024851956117	94.15267492970993
65.44995631492084	94.15613986456916
65.45966411028051	94.15960479942838
65.46937190564019	94.1630697342876
65.47907970099986	94.16653466914683
65.48878749635954	94.16999960400605
65.49849529171921	94.17346453886528
65.50820308707888	94.1769294737245
65.51791088243856	94.18039440858372
65.52761867779823	94.18385934344295
65.5373264731579	94.18732427830217
65.54703426851758	94.1907892131614
65.55674206387725	94.19425414802062
65.56644985923693	94.19771908287984
65.5761576545966	94.20118401773907
65.58586544995627	94.20464895259829
65.59557324531595	94.20811388745751
65.60528104067562	94.21157882231674
65.6149888360353	94.21504375717596
65.62469663139497	94.21850869203519
65.63440442675464	94.22197362689441
65.64411222211432	94.22543856175363
65.65382001747399	94.22890349661286
65.66352781283366	94.23236843147208
65.67323560819334	94.2358333663313
65.68294340355301	94.23929830119053
65.69265119891269	94.24276323604975
65.70235899427236	94.24622817090898
65.71206678963203	94.2496931057682
65.7217745849917	94.25315804062743
65.73148238035138	94.25662297548665
65.74119017571105	94.26008791034587
65.75089797107073	94.2635528452051
65.7606057664304	94.26701778006432
65.77031356179008	94.27048271492355
65.78002135714975	94.27394764978277
65.78972915250942	94.277412584642
65.7994369478691	94.28087751950122
65.80914474322877	94.28434245436044
65.81885253858844	94.28780738921967
65.82856033394812	94.29127232407889
65.83826812930779	94.29473725893811
65.84797592466747	94.29820219379734
65.85768372002714	94.30166712865656
65.86739151538681	94.30513206351579
65.87709931074649	94.30859699837501
65.88680710610616	94.31206193323423
65.89651490146584	94.31552686809346
65.90622269682551	94.31899180295268
65.91593049218518	94.3224567378119
65.92563828754486	94.32592167267113
65.93534608290453	94.32938660753035
65.9450538782642	94.33285154238958
65.95476167362388	94.3363164772488
65.96446946898355	94.33978141210802
65.97417726434323	94.34324634696725
65.9838850597029	94.34671128182647
65.99359285506257	94.3501762166857
66.00330065042225	94.35364115154492
66.01300844578192	94.35710608640414
66.0227162411416	94.36057102126337
66.03242403650127	94.36403595612259
66.04213183186094	94.36750089098182
66.05183962722062	94.37096582584104
66.06154742258029	94.37443076070026
66.07125521793996	94.37789569555949
66.08096301329964	94.38136063041871
66.09067080865931	94.38482556527794
66.10037860401899	94.38829050013716
66.11008639937866	94.39175543499638
66.11979419473833	94.39522036985561
66.129501990098	94.39868530471483
66.13920978545768	94.40215023957406
66.14891758081735	94.40561517443328
66.15862537617703	94.4090801092925
66.1683331715367	94.41254504415173
66.17804096689638	94.41600997901095
66.18774876225605	94.41947491387018
66.19745655761572	94.4229398487294
66.2071643529754	94.42640478358862
66.21687214833507	94.42986971844785
66.22657994369474	94.43333465330707
66.23628773905442	94.4367995881663
66.24599553441409	94.44026452302552
66.25570332977377	94.44372945788474
66.26541112513344	94.44719439274397
66.27511892049311	94.45065932760319
66.28482671585279	94.45412426246241
66.29453451121246	94.45758919732164
66.30424230657214	94.46105413218086
66.31395010193181	94.46451906704009
66.32365789729148	94.46798400189931
66.33336569265116	94.47144893675853
66.34307348801083	94.47491387161776
66.3527812833705	94.47837880647698
66.36248907873018	94.4818437413362
66.37219687408985	94.48530867619543
66.38190466944953	94.48877361105465
66.3916124648092	94.49223854591388
66.40132026016887	94.4957034807731
66.41102805552855	94.49916841563233
66.42073585088822	94.50263335049155
66.4304436462479	94.50609828535077
66.44015144160757	94.50956322021
66.44985923696724	94.51302815506922
66.45956703232692	94.51649308992845
66.46927482768659	94.51995802478767
66.47898262304626	94.5234229596469
66.48869041840594	94.52688789450612
66.49839821376561	94.53035282936534
66.50810600912529	94.53381776422457
66.51781380448496	94.53728269908379
66.52752159984463	94.54074763394301
66.5372293952043	94.54421256880224
66.54693719056398	94.54767750366146
66.55664498592365	94.55114243852069
66.56635278128333	94.55460737337991
66.576060576643	94.55807230823913
66.58576837200268	94.56153724309836
66.59547616736235	94.56500217795758
66.60518396272202	94.5684671128168
66.6148917580817	94.57193204767603
66.62459955344137	94.57539698253525
66.63430734880104	94.57886191739448
66.64401514416072	94.5823268522537
66.65372293952039	94.58579178711292
66.66343073488007	94.58925672197215
66.67313853023974	94.59272165683137
66.68284632559941	94.5961865916906
66.69255412095909	94.59965152654982
66.70226191631876	94.60311646140904
66.71196971167844	94.60658139626827
66.72167750703811	94.61004633112749
66.73138530239778	94.61351126598672
66.74109309775746	94.61697620084594
66.75080089311713	94.62044113570516
66.7605086884768	94.62390607056439
66.77021648383648	94.62737100542361
66.77992427919615	94.63083594028284
66.78963207455583	94.63430087514206
66.7993398699155	94.63776581000128
66.80904766527517	94.64123074486051
66.81875546063485	94.64469567971973
66.82846325599452	94.64816061457896
66.8381710513542	94.65162554943818
66.84787884671387	94.6550904842974
66.85758664207354	94.65855541915663
66.86729443743322	94.66202035401585
66.87700223279289	94.66548528887508
66.88671002815256	94.6689502237343
66.89641782351224	94.67241515859352
66.90612561887191	94.67588009345275
66.91583341423159	94.67934502831197
66.92554120959126	94.6828099631712
66.93524900495093	94.68627489803042
66.9449568003106	94.68973983288964
66.95466459567028	94.69320476774887
66.96437239102995	94.69666970260809
66.97408018638963	94.70013463746731
66.9837879817493	94.70359957232654
66.99349577710898	94.70706450718576
67.00320357246865	94.71052944204499
67.01291136782832	94.71399437690421
67.022619163188	94.71745931176343
67.03232695854767	94.72092424662266
67.04203475390734	94.72438918148188
67.05174254926702	94.7278541163411
67.06145034462669	94.73131905120033
67.07115813998637	94.73478398605955
67.08086593534604	94.73824892091878
67.09057373070571	94.741713855778
67.10028152606539	94.74517879063723
67.10998932142506	94.74864372549645
67.11969711678474	94.75210866035567
67.12940491214441	94.7555735952149
67.13911270750408	94.75903853007412
67.14882050286376	94.76250346493335
67.15852829822343	94.76596839979257
67.1682360935831	94.7694333346518
67.17794388894278	94.77289826951102
67.18765168430245	94.77636320437024
67.19735947966213	94.77982813922947
67.2070672750218	94.78329307408869
67.21677507038147	94.78675800894791
67.22648286574115	94.79022294380714
67.23619066110082	94.79368787866636
67.2458984564605	94.79715281352559
67.25560625182017	94.80061774838481
67.26531404717984	94.80408268324403
67.27502184253952	94.80754761810326
67.28472963789919	94.81101255296248
67.29443743325886	94.8144774878217
67.30414522861854	94.81794242268093
67.31385302397821	94.82091236684597
67.32356081933789	94.82388231101102
67.33326861469756	94.82685225517606
67.34297641005723	94.82982219934111
67.3526842054169	94.83279214350615
67.36239200077658	94.8357620876712
67.37209979613625	94.83873203183624
67.38180759149593	94.84170197600129
67.3915153868556	94.84467192016633
67.40122318221528	94.84764186433138
67.41093097757495	94.85061180849642
67.42063877293462	94.85358175266147
67.4303465682943	94.85655169682651
67.44005436365397	94.85952164099156
67.44976215901364	94.8624915851566
67.45946995437332	94.86546152932165
67.46917774973299	94.8684314734867
67.47888554509267	94.87140141765174
67.48859334045234	94.87437136181678
67.49830113581201	94.87734130598183
67.50800893117169	94.88031125014687
67.51771672653136	94.88328119431192
67.52742452189104	94.88625113847696
67.53713231725071	94.88922108264201
67.54684011261038	94.89219102680705
67.55654790797006	94.8951609709721
67.56625570332973	94.89813091513714
67.5759634986894	94.90110085930219
67.58567129404908	94.90407080346723
67.59537908940875	94.90704074763228
67.60508688476843	94.91001069179732
67.6147946801281	94.91298063596237
67.62450247548777	94.91595058012742
67.63421027084745	94.91892052429246
67.64391806620712	94.9218904684575
67.6536258615668	94.92486041262255
67.66333365692647	94.9278303567876
67.67304145228614	94.93080030095264
67.68274924764582	94.93377024511769
67.69245704300549	94.93674018928273
67.70216483836516	94.93971013344778
67.71187263372484	94.94268007761282
67.72158042908451	94.94565002177787
67.73128822444419	94.94861996594291
67.74099601980386	94.95158991010796
67.75070381516353	94.954559854273
67.7604116105232	94.95752979843805
67.77011940588288	94.96049974260309
67.77982720124255	94.96346968676814
67.78953499660223	94.96643963093318
67.7992427919619	94.96940957509823
67.80895058732158	94.97237951926327
67.81865838268125	94.97534946342832
67.82836617804092	94.97831940759336
67.8380739734006	94.9812893517584
67.84778176876027	94.98425929592345
67.85748956411994	94.9872292400885
67.86719735947962	94.99019918425354
67.87690515483929	94.99316912841859
67.88661295019897	94.99613907258363
67.89632074555864	94.99910901674868
67.90602854091831	95.00207896091372
67.91573633627799	95.00504890507877
67.92544413163766	95.00801884924381
67.93515192699734	95.01098879340886
67.94485972235701	95.0139587375739
67.95456751771668	95.01692868173895
67.96427531307636	95.01989862590399
67.97398310843603	95.02286857006904
67.9836909037957	95.02583851423408
67.99339869915538	95.02880845839913
68.00310649451505	95.03177840256417
68.01281428987473	95.03474834672922
68.0225220852344	95.03771829089426
68.03222988059407	95.0406882350593
68.04193767595375	95.04365817922435
68.05164547131342	95.0466281233894
68.0613532666731	95.04959806755444
68.07106106203277	95.05256801171949
68.08076885739244	95.05553795588453
68.09047665275212	95.05850790004958
68.10018444811179	95.06147784421462
68.10989224347146	95.06444778837967
68.11960003883114	95.06741773254471
68.12930783419081	95.07038767670976
68.13901562955049	95.0733576208748
68.14872342491016	95.07632756503985
68.15843122026983	95.07929750920489
68.1681390156295	95.08226745336994
68.17784681098918	95.08523739753498
68.18755460634885	95.08820734170003
68.19726240170853	95.09117728586507
68.2069701970682	95.09414723003012
68.21667799242788	95.09711717419516
68.22638578778755	95.10008711836021
68.23609358314722	95.10305706252525
68.2458013785069	95.1060270066903
68.25550917386657	95.10899695085534
68.26521696922624	95.11196689502039
68.27492476458592	95.11493683918543
68.28463255994559	95.11790678335048
68.29434035530527	95.12087672751552
68.30404815066494	95.12384667168057
68.31375594602461	95.12681661584561
68.32346374138429	95.12978656001066
68.33317153674396	95.1327565041757
68.34287933210364	95.13572644834075
68.35258712746331	95.13869639250579
68.36229492282298	95.14166633667084
68.37200271818266	95.14463628083588
68.38171051354233	95.14760622500093
68.391418308902	95.15057616916597
68.40112610426168	95.15354611333102
68.41083389962135	95.15651605749606
68.42054169498103	95.15948600166111
68.4302494903407	95.16245594582615
68.43995728570037	95.1654258899912
68.44966508106005	95.16839583415624
68.45937287641972	95.17136577832129
68.4690806717794	95.17433572248633
68.47878846713907	95.17730566665138
68.48849626249874	95.18027561081642
68.49820405785842	95.18324555498147
68.50791185321809	95.18621549914651
68.51761964857776	95.18918544331156
68.52732744393744	95.1921553874766
68.53703523929711	95.19512533164165
68.54674303465679	95.1980952758067
68.55645083001646	95.20106521997174
68.56615862537613	95.20403516413678
68.5758664207358	95.20700510830183
68.58557421609548	95.20997505246687
68.59528201145515	95.21294499663192
68.60498980681483	95.21591494079696
68.6146976021745	95.21888488496201
68.62440539753418	95.22185482912705
68.63411319289385	95.2248247732921
68.64382098825352	95.22779471745714
68.6535287836132	95.23076466162219
68.66323657897287	95.23373460578723
68.67294437433254	95.23670454995228
68.68265216969222	95.23967449411732
68.69235996505189	95.24264443828237
68.70206776041157	95.24561438244741
68.71177555577124	95.24858432661246
68.72148335113091	95.2515542707775
68.73119114649059	95.25452421494255
68.74089894185026	95.2574941591076
68.75060673720994	95.26046410327264
68.76031453256961	95.26343404743768
68.77002232792928	95.26640399160273
68.77973012328896	95.26937393576777
68.78943791864863	95.27234387993282
68.7991457140083	95.27531382409786
68.80885350936798	95.27828376826291
68.81856130472765	95.28125371242795
68.82826910008733	95.284223656593
68.837976895447	95.28719360075804
68.84768469080667	95.29016354492309
68.85739248616635	95.29313348908813
68.86710028152602	95.29610343325318
68.8768080768857	95.29907337741822
68.88651587224537	95.30204332158327
68.89622366760504	95.30501326574831
68.90593146296472	95.30798320991336
68.91563925832439	95.3109531540784
68.92534705368406	95.31392309824345
68.93505484904374	95.3168930424085
68.94476264440341	95.31986298657354
68.95447043976309	95.32283293073858
68.96417823512276	95.32580287490363
68.97388603048243	95.32877281906867
68.9835938258421	95.33174276323372
68.99330162120178	95.33471270739877
69.00300941656145	95.33768265156381
69.01271721192113	95.34065259572886
69.0224250072808	95.3436225398939
69.03213280264048	95.34659248405895
69.04184059800015	95.34956242822399
69.05154839335982	95.35253237238904
69.0612561887195	95.35550231655408
69.07096398407917	95.35847226071913
69.08067177943884	95.36144220488417
69.09037957479852	95.36441214904922
69.10008737015819	95.36738209321426
69.10979516551787	95.3703520373793
69.11950296087754	95.37332198154435
69.12921075623721	95.3762919257094
69.13891855159689	95.37926186987444
69.14862634695656	95.38223181403949
69.15833414231624	95.38520175820453
69.16804193767591	95.38817170236958
69.17774973303558	95.39114164653462
69.18745752839526	95.39411159069967
69.19716532375493	95.39708153486471
69.2068731191146	95.40005147902976
69.21658091447428	95.4030214231948
69.22628870983395	95.40599136735985
69.23599650519363	95.40896131152489
69.2457043005533	95.41193125568994
69.25541209591297	95.41490119985498
69.26511989127265	95.41787114402003
69.27482768663232	95.42084108818507
69.284535481992	95.42381103235012
69.29424327735167	95.42678097651516
69.30395107271134	95.4297509206802
69.31365886807102	95.43272086484525
69.32336666343069	95.4356908090103
69.33307445879036	95.43866075317534
69.34278225415004	95.44163069734039
69.35249004950971	95.44460064150543
69.36219784486939	95.44757058567048
69.37190564022906	95.45054052983552
69.38161343558873	95.45351047400057
69.3913212309484	95.45648041816561
69.40102902630808	95.45945036233066
69.41073682166775	95.4624203064957
69.42044461702743	95.46539025066075
69.4301524123871	95.46836019482579
69.43986020774678	95.47133013899084
69.44956800310645	95.47430008315588
69.45927579846612	95.47727002732093
69.4689835938258	95.48023997148597
69.47869138918547	95.48320991565102
69.48839918454514	95.48617985981606
69.49810697990482	95.4891498039811
69.50781477526449	95.49211974814615
69.51752257062417	95.4950896923112
69.52723036598384	95.49805963647624
69.53693816134351	95.50102958064129
69.54664595670319	95.50399952480633
69.55635375206286	95.50696946897138
69.56606154742254	95.50993941313642
69.57576934278221	95.51290935730147
69.58547713814188	95.51587930146651
69.59518493350156	95.51884924563156
69.60489272886123	95.5218191897966
69.6146005242209	95.52478913396165
69.62430831958058	95.52775907812669
69.63401611494025	95.53072902229174
69.64372391029993	95.53369896645678
69.6534317056596	95.53666891062183
69.66313950101927	95.53963885478687
69.67284729637895	95.54260879895192
69.68255509173862	95.54557874311696
69.6922628870983	95.54854868728201
69.70197068245797	95.55151863144705
69.71167847781764	95.5544885756121
69.72138627317732	95.55745851977714
69.73109406853699	95.56042846394219
69.74080186389666	95.56339840810723
69.75050965925634	95.56636835227228
69.76021745461601	95.56933829643732
69.76992524997569	95.57230824060237
69.77963304533536	95.57527818476741
69.78934084069503	95.57824812893246
69.7990486360547	95.5812180730975
69.80875643141438	95.58418801726255
69.81846422677405	95.5871579614276
69.82817202213373	95.59012790559264
69.8378798174934	95.59309784975768
69.84758761285308	95.59606779392273
69.85729540821275	95.59903773808777
69.86700320357242	95.60200768225282
69.8767109989321	95.60497762641786
69.88641879429177	95.60794757058291
69.89612658965144	95.61091751474795
69.90583438501112	95.613887458913
69.91554218037079	95.61685740307804
69.92524997573047	95.61982734724309
69.93495777109014	95.62279729140813
69.94466556644981	95.62576723557318
69.95437336180949	95.62873717973822
69.96408115716916	95.63170712390327
69.97378895252884	95.63467706806831
69.98349674788851	95.63764701223336
69.99320454324818	95.6406169563984
70.00291233860786	95.64358690056345
70.01262013396753	95.6465568447285
70.0223279293272	95.64952678889354
70.03203572468688	95.65249673305858
70.04174352004655	95.65546667722363
70.05145131540623	95.65843662138867
70.0611591107659	95.66140656555372
70.07086690612557	95.66437650971876
70.08057470148525	95.66734645388381
70.09028249684492	95.67031639804885
70.0999902922046	95.6732863422139
70.10969808756427	95.67625628637894
70.11940588292394	95.67922623054399
70.12911367828362	95.68219617470903
70.13882147364329	95.68516611887408
70.14852926900296	95.68813606303912
70.15823706436264	95.69110600720417
70.16794485972231	95.69407595136921
70.17765265508199	95.69704589553426
70.18736045044166	95.7000158396993
70.19706824580133	95.70298578386435
70.206776041161	95.7059557280294
70.21648383652068	95.70892567219444
70.22619163188035	95.71189561635948
70.23589942724003	95.71486556052453
70.2456072225997	95.71783550468957
70.25531501795938	95.72080544885462
70.26502281331905	95.72377539301966
70.27473060867872	95.72674533718471
70.2844384040384	95.72971528134975
70.29414619939807	95.7326852255148
70.30385399475774	95.73565516967984
70.31356179011742	95.73862511384489
70.32326958547709	95.74159505800993
70.33297738083677	95.74456500217498
70.34268517619644	95.74753494634002
70.35239297155611	95.75050489050507
70.36210076691579	95.75347483467012
70.37180856227546	95.75644477883516
70.38151635763514	95.7594147230002
70.39122415299481	95.76238466716525
70.40093194835448	95.7653546113303
70.41063974371416	95.76832455549534
70.42034753907383	95.77129449966039
70.4300553344335	95.77426444382543
70.43976312979318	95.77723438799048
70.44947092515285	95.78020433215552
70.45917872051253	95.78317427632057
70.4688865158722	95.78614422048561
70.47859431123187	95.78911416465066
70.48830210659155	95.7920841088157
70.49800990195122	95.79505405298075
70.5077176973109	95.79802399714579
70.51742549267057	95.80099394131084
70.52713328803024	95.80396388547588
70.53684108338992	95.80693382964093
70.54654887874959	95.80990377380597
70.55625667410926	95.81287371797102
70.56596446946894	95.81584366213606
70.57567226482861	95.8188136063011
70.58538006018829	95.82178355046615
70.59508785554796	95.8247534946312
70.60479565090763	95.82772343879624
70.6145034462673	95.83069338296129
70.62421124162698	95.83366332712633
70.63391903698665	95.83663327129138
70.64362683234633	95.83960321545642
70.653334627706	95.84257315962147
70.66304242306568	95.84554310378651
70.67275021842535	95.84851304795156
70.68245801378502	95.8514829921166
70.6921658091447	95.85445293628165
70.70187360450437	95.85742288044669
70.71158139986404	95.86039282461174
70.72128919522372	95.86336276877678
70.73099699058339	95.86633271294183
70.74070478594307	95.86930265710687
70.75041258130274	95.87227260127192
70.76012037666241	95.87524254543696
70.76982817202209	95.878212489602
70.77953596738176	95.88118243376705
70.78924376274144	95.8841523779321
70.79895155810111	95.88712232209714
70.80865935346078	95.89009226626219
70.81836714882046	95.89306221042723
70.82807494418013	95.89603215459228
70.8377827395398	95.89900209875732
70.84749053489948	95.90197204292237
70.85719833025915	95.90494198708741
70.86690612561883	95.90791193125246
70.8766139209785	95.9108818754175
70.88632171633817	95.91385181958255
70.89602951169785	95.91682176374759
70.90573730705752	95.91979170791264
70.9154451024172	95.92276165207768
70.92515289777687	95.92573159624273
70.93486069313654	95.92870154040777
70.94456848849622	95.93167148457282
70.95427628385589	95.93464142873786
70.96398407921556	95.93761137290291
70.97369187457524	95.94058131706795
70.98339966993491	95.943551261233
70.99310746529459	95.94652120539804
71.00281526065426	95.94949114956309
71.01252305601393	95.95246109372813
71.0222308513736	95.95543103789318
71.03193864673328	95.95840098205822
71.04164644209295	95.96137092622327
71.05135423745263	95.96434087038831
71.0610620328123	95.96731081455336
71.07076982817198	95.9702807587184
71.08047762353165	95.97325070288345
71.09018541889132	95.97622064704849
71.099893214251	95.97919059121354
71.10960100961067	95.98216053537858
71.11930880497034	95.98513047954363
71.12901660033002	95.98810042370867
71.13872439568969	95.99107036787372
71.14843219104937	95.99404031203876
71.15813998640904	95.99701025620381
71.16784778176871	95.99998020036885
71.17755557712839	96.0029501445339
71.18726337248806	96.00592008869894
71.19697116784774	96.00889003286399
71.20667896320741	96.01185997702903
71.21638675856708	96.01482992119408
71.22609455392676	96.01779986535912
71.23580234928643	96.02076980952417
71.2455101446461	96.02373975368921
71.25521794000578	96.02670969785426
71.26492573536545	96.0296796420193
71.27463353072513	96.03264958618435
71.2843413260848	96.0356195303494
71.29404912144447	96.03858947451444
71.30375691680415	96.04155941867948
71.31346471216382	96.04452936284453
71.3231725075235	96.04749930700957
71.33288030288317	96.05046925117462
71.34258809824284	96.05343919533966
71.35229589360252	96.05640913950471
71.36200368896219	96.05937908366975
71.37171148432186	96.0623490278348
71.38141927968154	96.06531897199984
71.39112707504121	96.06828891616489
71.40083487040089	96.07125886032993
71.41054266576056	96.07422880449498
71.42025046112023	96.07719874866002
71.4299582564799	96.08016869282507
71.43966605183958	96.08313863699011
71.44937384719925	96.08610858115516
71.45908164255893	96.0890785253202
71.4687894379186	96.09204846948525
71.47849723327828	96.0950184136503
71.48820502863795	96.09798835781534
71.49791282399762	96.10095830198038
71.5076206193573	96.10392824614543
71.51732841471697	96.10689819031047
71.52703621007664	96.10986813447552
71.53674400543632	96.11283807864056
71.54645180079599	96.11580802280561
71.55615959615567	96.11877796697065
71.56586739151534	96.1217479111357
71.57557518687501	96.12471785530074
71.58528298223469	96.12768779946579
71.59499077759436	96.13065774363083
71.60469857295404	96.13362768779588
71.61440636831371	96.13659763196092
71.62411416367338	96.13956757612597
71.63382195903306	96.14253752029101
71.64352975439273	96.14550746445606
71.6532375497524	96.1484774086211
71.66294534511208	96.15144735278615
71.67265314047175	96.1544172969512
71.68236093583143	96.15738724111624
71.6920687311911	96.16035718528128
71.70177652655077	96.16332712944633
71.71148432191045	96.16629707361137
71.72119211727012	96.16926701777642
71.7308999126298	96.17223696194146
71.74060770798947	96.17520690610651
71.75031550334914	96.17817685027156
71.76002329870882	96.1811467944366
71.76973109406849	96.18411673860165
71.77943888942816	96.18708668276669
71.78914668478784	96.19005662693174
71.79885448014751	96.19302657109678
71.80856227550719	96.19599651526183
71.81827007086686	96.1984714687327
71.82797786622653	96.20094642220359
71.8376856615862	96.20342137567447
71.84739345694588	96.20589632914535
71.85710125230555	96.20837128261623
71.86680904766523	96.21084623608711
71.8765168430249	96.21332118955799
71.88622463838458	96.21579614302887
71.89593243374425	96.21827109649975
71.90564022910392	96.22074604997063
71.9153480244636	96.22322100344151
71.92505581982327	96.22569595691239
71.93476361518294	96.22817091038327
71.94447141054262	96.23064586385415
71.95417920590229	96.23312081732503
71.96388700126197	96.23559577079591
71.97359479662164	96.23807072426679
71.98330259198131	96.24054567773767
71.99301038734099	96.24302063120855
72.00271818270066	96.24549558467943
72.01242597806034	96.24797053815031
72.02213377342001	96.25044549162119
72.03184156877968	96.25292044509207
72.04154936413936	96.25539539856295
72.05125715949903	96.25787035203383
72.0609649548587	96.26034530550471
72.07067275021838	96.2628202589756
72.08038054557805	96.26529521244647
72.09008834093773	96.26777016591736
72.0997961362974	96.27024511938824
72.10950393165707	96.27272007285912
72.11921172701675	96.27519502633
72.12891952237642	96.27766997980088
72.1386273177361	96.28014493327176
72.14833511309577	96.28261988674264
72.15804290845544	96.28509484021352
72.16775070381512	96.2875697936844
72.17745849917479	96.29004474715528
72.18716629453446	96.29251970062616
72.19687408989414	96.29499465409704
72.20658188525381	96.29746960756792
72.21628968061349	96.2999445610388
72.22599747597316	96.30241951450968
72.23570527133283	96.30489446798056
72.2454130666925	96.30736942145144
72.25512086205218	96.30984437492232
72.26482865741185	96.3123193283932
72.27453645277153	96.31479428186408
72.2842442481312	96.31726923533496
72.29395204349088	96.31974418880584
72.30365983885055	96.32221914227672
72.31336763421022	96.3246940957476
72.3230754295699	96.32716904921848
72.33278322492957	96.32964400268936
72.34249102028924	96.33211895616024
72.35219881564892	96.33459390963112
72.36190661100859	96.337068863102
72.37161440636827	96.33954381657288
72.38132220172794	96.34201877004377
72.39102999708761	96.34449372351465
72.40073779244729	96.34696867698553
72.41044558780696	96.3494436304564
72.42015338316664	96.35191858392729
72.42986117852631	96.35439353739817
72.43956897388598	96.35686849086905
72.44927676924566	96.35934344433993
72.45898456460533	96.36181839781081
72.468692359965	96.36429335128169
72.47840015532468	96.36676830475257
72.48810795068435	96.36924325822345
72.49781574604403	96.37171821169433
72.5075235414037	96.37419316516521
72.51723133676337	96.37666811863609
72.52693913212305	96.37914307210697
72.53664692748272	96.38161802557785
72.5463547228424	96.38409297904873
72.55606251820207	96.38656793251961
72.56577031356174	96.38904288599049
72.57547810892142	96.39151783946137
72.58518590428109	96.39399279293225
72.59489369964076	96.39646774640313
72.60460149500044	96.39894269987401
72.61430929036011	96.4014176533449
72.62401708571979	96.40389260681577
72.63372488107946	96.40636756028665
72.64343267643913	96.40884251375753
72.6531404717988	96.41131746722841
72.66284826715848	96.4137924206993
72.67255606251815	96.41626737417018
72.68226385787783	96.41874232764106
72.6919716532375	96.42121728111194
72.70167944859718	96.42369223458282
72.71138724395685	96.4261671880537
72.72109503931652	96.42864214152458
72.7308028346762	96.43111709499546
72.74051063003587	96.43359204846634
72.75021842539554	96.43606700193722
72.75992622075522	96.4385419554081
72.76963401611489	96.44101690887898
72.77934181147457	96.44349186234986
72.78904960683424	96.44596681582074
72.79875740219391	96.44844176929162
72.80846519755359	96.4509167227625
72.81817299291326	96.45339167623338
72.82788078827294	96.45586662970426
72.83758858363261	96.45834158317514
72.84729637899228	96.46081653664602
72.85700417435196	96.4632914901169
72.86671196971163	96.46576644358778
72.8764197650713	96.46824139705866
72.88612756043098	96.47071635052954
72.89583535579065	96.47319130400042
72.90554315115033	96.4756662574713
72.91525094651	96.47814121094218
72.92495874186967	96.48061616441306
72.93466653722935	96.48309111788394
72.94437433258902	96.48556607135482
72.9540821279487	96.4880410248257
72.96378992330837	96.49051597829659
72.97349771866804	96.49299093176747
72.98320551402772	96.49546588523835
72.99291330938739	96.49794083870923
73.00262110474706	96.5004157921801
73.01232890010674	96.50289074565099
73.02203669546641	96.50536569912187
73.03174449082609	96.50784065259275
73.04145228618576	96.51031560606363
73.05116008154543	96.51279055953451
73.0608678769051	96.51526551300539
73.07057567226478	96.51774046647627
73.08028346762445	96.52021541994715
73.08999126298413	96.52269037341803
73.0996990583438	96.52516532688891
73.10940685370348	96.52764028035979
73.11911464906315	96.53011523383067
73.12882244442282	96.53259018730155
73.1385302397825	96.53506514077243
73.14823803514217	96.53754009424331
73.15794583050184	96.54001504771419
73.16765362586152	96.54249000118507
73.17736142122119	96.54496495465595
73.18706921658087	96.54743990812683
73.19677701194054	96.54991486159771
73.20648480730021	96.5523898150686
73.21619260265989	96.55486476853947
73.22590039801956	96.55733972201035
73.23560819337924	96.55981467548123
73.24531598873891	96.56228962895212
73.25502378409858	96.564764582423
73.26473157945826	96.56723953589388
73.27443937481793	96.56971448936476
73.2841471701776	96.57218944283564
73.29385496553728	96.57466439630652
73.30356276089695	96.5771393497774
73.31327055625663	96.57961430324828
73.3229783516163	96.58208925671916
73.33268614697597	96.58456421019004
73.34239394233565	96.58703916366092
73.35210173769532	96.5895141171318
73.361809533055	96.59198907060268
73.37151732841467	96.59446402407356
73.38122512377434	96.59693897754444
73.39093291913402	96.59941393101532
73.40064071449369	96.6018888844862
73.41034850985336	96.60436383795708
73.42005630521304	96.60683879142796
73.42976410057271	96.60931374489884
73.43947189593239	96.61178869836972
73.44917969129206	96.6142636518406
73.45888748665173	96.61673860531148
73.4685952820114	96.61921355878236
73.47830307737108	96.62168851225324
73.48801087273075	96.62416346572412
73.49771866809043	96.626638419195
73.5074264634501	96.62911337266588
73.51713425880978	96.63158832613676
73.52684205416945	96.63406327960764
73.53654984952912	96.63653823307853
73.5462576448888	96.6390131865494
73.55596544024847	96.64148814002029
73.56567323560814	96.64396309349117
73.57538103096782	96.64643804696205
73.58508882632749	96.64891300043293
73.59479662168717	96.65138795390381
73.60450441704684	96.65386290737469
73.61421221240651	96.65633786084557
73.62392000776619	96.65881281431645
73.63362780312586	96.66128776778733
73.64333559848554	96.66376272125821
73.65304339384521	96.66623767472909
73.66275118920488	96.66871262819997
73.67245898456456	96.67118758167085
73.68216677992423	96.67366253514173
73.6918745752839	96.67613748861261
73.70158237064358	96.67861244208349
73.71129016600325	96.68108739555437
73.72099796136293	96.68356234902525
73.7307057567226	96.68603730249613
73.74041355208227	96.68851225596701
73.75012134744195	96.69098720943789
73.75982914280162	96.69346216290877
73.7695369381613	96.69593711637965
73.77924473352097	96.69841206985053
73.78895252888064	96.70088702332141
73.79866032424032	96.7033619767923
73.80836811959999	96.70583693026317
73.81807591495966	96.70831188373405
73.82778371031934	96.71078683720494
73.83749150567901	96.71326179067582
73.84719930103869	96.7157367441467
73.85690709639836	96.71821169761758
73.86661489175803	96.72068665108846
73.8763226871177	96.72316160455934
73.88603048247738	96.72563655803022
73.89573827783705	96.7281115115011
73.90544607319673	96.73058646497198
73.9151538685564	96.73306141844286
73.92486166391608	96.73553637191374
73.93456945927575	96.73801132538462
73.94427725463542	96.7404862788555
73.9539850499951	96.74296123232638
73.96369284535477	96.74543618579726
73.97340064071444	96.74791113926814
73.98310843607412	96.75038609273902
73.99281623143379	96.7528610462099
74.00252402679347	96.75533599968078
74.01223182215314	96.75781095315166
74.02193961751281	96.76028590662254
74.03164741287249	96.76276086009342
74.04135520823216	96.7652358135643
74.05106300359184	96.76771076703518
74.06077079895151	96.77018572050606
74.07047859431118	96.77266067397694
74.08018638967086	96.77513562744782
74.08989418503053	96.7776105809187
74.0996019803902	96.78008553438958
74.10930977574988	96.78256048786047
74.11901757110955	96.78503544133135
74.12872536646923	96.78751039480223
74.1384331618289	96.7899853482731
74.14814095718857	96.79246030174399
74.15784875254825	96.79493525521487
74.16755654790792	96.79741020868575
74.1772643432676	96.79988516215663
74.18697213862727	96.80236011562751
74.19667993398694	96.80483506909839
74.20638772934662	96.80731002256927
74.21609552470629	96.80978497604015
74.22580332006596	96.81225992951103
74.23551111542564	96.81473488298191
74.24521891078531	96.81720983645279
74.25492670614499	96.81968478992367
74.26463450150466	96.82215974339455
74.27434229686433	96.82463469686543
74.284050092224	96.82710965033631
74.29375788758368	96.82958460380719
74.30346568294335	96.83205955727807
74.31317347830303	96.83453451074895
74.3228812736627	96.83700946421983
74.33258906902238	96.83948441769071
74.34229686438205	96.8419593711616
74.35200465974172	96.84443432463247
74.3617124551014	96.84690927810335
74.37142025046107	96.84938423157423
74.38112804582074	96.85185918504511
74.39083584118042	96.854334138516
74.40054363654009	96.85680909198688
74.41025143189977	96.85928404545776
74.41995922725944	96.86175899892864
74.42966702261911	96.86423395239952
74.43937481797879	96.8667089058704
74.44908261333846	96.86918385934128
74.45879040869814	96.87165881281216
74.46849820405781	96.87413376628304
74.47820599941748	96.87660871975392
74.48791379477716	96.8790836732248
74.49762159013683	96.88155862669568
74.5073293854965	96.88403358016656
74.51703718085618	96.88650853363744
74.52674497621585	96.88898348710832
74.53645277157553	96.8914584405792
74.5461605669352	96.89393339405008
74.55586836229487	96.89640834752096
74.56557615765455	96.89888330099184
74.57528395301422	96.90135825446272
74.5849917483739	96.9038332079336
74.59469954373357	96.90630816140448
74.60440733909324	96.90878311487536
74.61411513445292	96.91125806834624
74.62382292981259	96.91373302181712
74.63353072517226	96.916207975288
74.64323852053194	96.91868292875888
74.65294631589161	96.92115788222976
74.66265411125129	96.92363283570064
74.67236190661096	96.92610778917152
74.68206970197063	96.9285827426424
74.6917774973303	96.93105769611329
74.70148529268998	96.93353264958417
74.71119308804965	96.93600760305505
74.72090088340933	96.93848255652593
74.730608678769	96.9409575099968
74.74031647412868	96.94343246346769
74.75002426948835	96.94590741693857
74.75973206484802	96.94838237040945
74.7694398602077	96.95085732388033
74.77914765556737	96.95333227735121
74.78885545092704	96.95580723082209
74.79856324628672	96.95828218429297
74.80827104164639	96.96075713776385
74.81797883700607	96.96323209123473
74.82768663236574	96.96570704470561
74.83739442772541	96.96818199817649
74.84710222308509	96.97065695164737
74.85681001844476	96.97313190511825
74.86651781380444	96.97560685858913
74.87622560916411	96.97808181206001
74.88593340452378	96.98055676553089
74.89564119988346	96.98303171900177
74.90534899524313	96.98550667247265
74.9150567906028	96.98798162594353
74.92476458596248	96.99045657941441
74.93447238132215	96.9929315328853
74.94418017668183	96.99540648635617
74.9538879720415	96.99788143982705
74.96359576740117	97.00035639329793
74.97330356276085	97.00283134676882
74.98301135812052	97.0053063002397
74.9927191534802	97.00778125371058
75.00242694883987	97.01025620718146
75.01213474419954	97.01273116065234
75.02184253955922	97.01520611412322
75.03155033491889	97.0176810675941
75.04125813027856	97.02015602106498
75.05096592563824	97.02263097453586
75.06067372099791	97.02510592800674
75.07038151635759	97.02758088147762
75.08008931171726	97.0300558349485
75.08979710707693	97.03253078841938
75.0995049024366	97.03500574189026
75.10921269779628	97.03748069536114
75.11892049315595	97.03995564883202
75.12862828851563	97.0424306023029
75.1383360838753	97.04490555577378
75.14804387923498	97.04738050924466
75.15775167459465	97.04985546271554
75.16745946995432	97.05233041618642
75.177167265314	97.0548053696573
75.18687506067367	97.05728032312818
75.19658285603334	97.05975527659906
75.20629065139302	97.06223023006994
75.21599844675269	97.06470518354082
75.22570624211237	97.0671801370117
75.23541403747204	97.06965509048258
75.24512183283171	97.07213004395346
75.25482962819139	97.07460499742434
75.26453742355106	97.07707995089523
75.27424521891074	97.0795549043661
75.28395301427041	97.08202985783699
75.29366080963008	97.08450481130787
75.30336860498976	97.08697976477875
75.31307640034943	97.08945471824963
75.3227841957091	97.09192967172051
75.33249199106878	97.09440462519139
75.34219978642845	97.09687957866227
75.35190758178813	97.09935453213315
75.3616153771478	97.10182948560403
75.37132317250747	97.10430443907491
75.38103096786715	97.10677939254579
75.39073876322682	97.10925434601667
75.4004465585865	97.11172929948755
75.41015435394617	97.11420425295843
75.41986214930584	97.11667920642931
75.42956994466552	97.11915415990019
75.43927774002519	97.12162911337107
75.44898553538486	97.12410406684195
75.45869333074454	97.12657902031283
75.46840112610421	97.12905397378371
75.47810892146389	97.13152892725459
75.48781671682356	97.13400388072547
75.49752451218323	97.13647883419635
75.5072323075429	97.13895378766723
75.51694010290258	97.14142874113811
75.52664789826225	97.143903694609
75.53635569362193	97.14637864807987
75.5460634889816	97.14885360155075
75.55577128434128	97.15132855502164
75.56547907970095	97.15380350849252
75.57518687506062	97.1562784619634
75.5848946704203	97.15875341543428
75.59460246577997	97.16122836890516
75.60431026113964	97.16370332237604
75.61401805649932	97.16617827584692
75.62372585185899	97.1686532293178
75.63343364721867	97.17112818278868
75.64314144257834	97.17360313625956
75.65284923793801	97.17607808973044
75.66255703329769	97.17855304320132
75.67226482865736	97.1810279966722
75.68197262401704	97.18350295014308
75.69168041937671	97.18597790361396
75.70138821473638	97.18845285708484
75.71109601009606	97.19092781055572
75.72080380545573	97.1934027640266
75.7305116008154	97.19587771749748
75.74021939617508	97.19835267096836
75.74992719153475	97.20082762443924
75.75963498689443	97.20330257791012
75.7693427822541	97.205777531381
75.77905057761377	97.20825248485188
75.78875837297345	97.21072743832276
75.79846616833312	97.21320239179364
75.8081739636928	97.21567734526452
75.81788175905247	97.2181522987354
75.82758955441214	97.22062725220628
75.83729734977182	97.22310220567716
75.84700514513149	97.22557715914805
75.85671294049116	97.22805211261893
75.86642073585084	97.2305270660898
75.87612853121051	97.23300201956069
75.88583632657019	97.23547697303157
75.89554412192986	97.23795192650245
75.90525191728953	97.24042687997333
75.9149597126492	97.24290183344421
75.92466750800888	97.24537678691509
75.93437530336855	97.24785174038597
75.94408309872823	97.25032669385685
75.9537908940879	97.25280164732773
75.96349868944758	97.25527660079861
75.97320648480725	97.25775155426949
75.98291428016692	97.26022650774037
75.9926220755266	97.26270146121125
76.00232987088627	97.26517641468213
76.01203766624594	97.26765136815301
76.02174546160562	97.27012632162389
76.03145325696529	97.27260127509477
76.04116105232497	97.27507622856565
76.05086884768464	97.27755118203653
76.06057664304431	97.28002613550741
76.07028443840399	97.2825010889783
76.07999223376366	97.28497604244917
76.08970002912334	97.28745099592005
76.09940782448301	97.28992594939093
76.10911561984268	97.29240090286181
76.11882341520236	97.2948758563327
76.12853121056203	97.29735080980358
76.1382390059217	97.29982576327446
76.14794680128138	97.30230071674534
76.15765459664105	97.30477567021622
76.16736239200073	97.3072506236871
76.1770701873604	97.30972557715798
76.18677798272007	97.31220053062886
76.19648577807975	97.31467548409974
76.20619357343942	97.31715043757062
76.2159013687991	97.3196253910415
76.22560916415877	97.32210034451238
76.23531695951844	97.32457529798326
76.24502475487812	97.32705025145414
76.25473255023779	97.32952520492502
76.26444034559746	97.3320001583959
76.27414814095714	97.33447511186678
76.28385593631681	97.33695006533766
76.29356373167649	97.33942501880854
76.30327152703616	97.34189997227942
76.31297932239583	97.3443749257503
76.3226871177555	97.34684987922118
76.33239491311518	97.34932483269206
76.34210270847485	97.35179978616294
76.35181050383453	97.35427473963382
76.3615182991942	97.3567496931047
76.37122609455388	97.35922464657558
76.38093388991355	97.36169960004646
76.39064168527322	97.36417455351734
76.4003494806329	97.36664950698822
76.41005727599257	97.3691244604591
76.41976507135224	97.37159941392999
76.42947286671192	97.37407436740087
76.43918066207159	97.37654932087175
76.44888845743127	97.37902427434263
76.45859625279094	97.3814992278135
76.46830404815061	97.38397418128439
76.47801184351029	97.38644913475527
76.48771963886996	97.38892408822615
76.49742743422964	97.39139904169703
76.50713522958931	97.39387399516791
76.51684302494898	97.39634894863879
76.52655082030866	97.39882390210967
76.53625861566833	97.40129885558055
76.545966411028	97.40377380905143
76.55567420638768	97.40624876252231
76.56538200174735	97.40872371599319
76.57508979710703	97.41119866946407
76.5847975924667	97.41367362293495
76.59450538782637	97.41614857640583
76.60421318318605	97.41862352987671
76.61392097854572	97.42109848334759
76.6236287739054	97.42357343681847
76.63333656926507	97.42604839028935
76.64304436462474	97.42852334376023
76.65275215998442	97.43099829723111
76.66245995534409	97.433473250702
76.67216775070376	97.43594820417287
76.68187554606344	97.43842315764375
76.69158334142311	97.44089811111463
76.70129113678279	97.44337306458551
76.71099893214246	97.4458480180564
76.72070672750213	97.44832297152728
76.7304145228618	97.45079792499816
76.74012231822148	97.45327287846904
76.74983011358115	97.45574783193992
76.75953790894083	97.4582227854108
76.7692457043005	97.46069773888168
76.77895349966018	97.46317269235256
76.78866129501985	97.46564764582344
76.79836909037952	97.46812259929432
76.8080768857392	97.4705975527652
76.81778468109887	97.47307250623608
76.82749247645854	97.47554745970696
76.83720027181822	97.47802241317784
76.84690806717789	97.48049736664872
76.85661586253757	97.4829723201196
76.86632365789724	97.48544727359048
76.87603145325691	97.48792222706136
76.88573924861659	97.49039718053224
76.89544704397626	97.49287213400312
76.90515483933594	97.495347087474
76.91486263469561	97.49782204094488
76.92457043005528	97.50029699441576
76.93427822541496	97.50277194788664
76.94398602077463	97.50524690135752
76.9536938161343	97.5077218548284
76.96340161149398	97.5097018176051
76.97310940685365	97.5116817803818
76.98281720221333	97.51366174315851
76.992524997573	97.51564170593521
77.00223279293267	97.51762166871191
77.01194058829235	97.51960163148861
77.02164838365202	97.52158159426531
77.0313561790117	97.52356155704202
77.04106397437137	97.52554151981872
77.05077176973104	97.52752148259542
77.06047956509072	97.52950144537212
77.07018736045039	97.53148140814882
77.07989515581006	97.53346137092552
77.08960295116974	97.53544133370222
77.09931074652941	97.53742129647893
77.10901854188909	97.53940125925563
77.11872633724876	97.54138122203233
77.12843413260843	97.54336118480903
77.1381419279681	97.54534114758573
77.14784972332778	97.54732111036243
77.15755751868745	97.54930107313913
77.16726531404713	97.55128103591584
77.1769731094068	97.55326099869254
77.18668090476648	97.55524096146924
77.19638870012615	97.55722092424594
77.20609649548582	97.55920088702264
77.2158042908455	97.56118084979934
77.22551208620517	97.56316081257604
77.23521988156484	97.56514077535275
77.24492767692452	97.56712073812945
77.25463547228419	97.56910070090615
77.26434326764387	97.57108066368285
77.27405106300354	97.57306062645955
77.28375885836321	97.57504058923625
77.29346665372289	97.57702055201295
77.30317444908256	97.57900051478966
77.31288224444224	97.58098047756636
77.32259003980191	97.58296044034306
77.33229783516158	97.58494040311976
77.34200563052126	97.58692036589646
77.35171342588093	97.58890032867316
77.3614212212406	97.59088029144986
77.37112901660028	97.59286025422657
77.38083681195995	97.59484021700327
77.39054460731963	97.59682017977997
77.4002524026793	97.59880014255667
77.40996019803897	97.60078010533337
77.41966799339865	97.60276006811007
77.42937578875832	97.60474003088677
77.439083584118	97.60671999366348
77.44879137947767	97.60869995644018
77.45849917483734	97.61067991921688
77.46820697019702	97.61265988199358
77.47791476555669	97.61463984477028
77.48762256091636	97.61661980754698
77.49733035627604	97.61859977032368
77.50703815163571	97.62057973310039
77.51674594699539	97.62255969587709
77.52645374235506	97.62453965865379
77.53616153771473	97.62651962143049
77.5458693330744	97.62849958420719
77.55557712843408	97.63047954698389
77.56528492379375	97.6324595097606
77.57499271915343	97.6344394725373
77.5847005145131	97.636419435314
77.59440830987278	97.6383993980907
77.60411610523245	97.6403793608674
77.61382390059212	97.6423593236441
77.6235316959518	97.6443392864208
77.63323949131147	97.6463192491975
77.64294728667114	97.6482992119742
77.65265508203082	97.6502791747509
77.66236287739049	97.65225913752761
77.67207067275017	97.65423910030431
77.68177846810984	97.65621906308101
77.69148626346951	97.65819902585771
77.70119405882919	97.66017898863441
77.71090185418886	97.66215895141112
77.72060964954854	97.66413891418782
77.73031744490821	97.66611887696452
77.74002524026788	97.66809883974122
77.74973303562756	97.67007880251792
77.75944083098723	97.67205876529462
77.7691486263469	97.67403872807132
77.77885642170658	97.67601869084803
77.78856421706625	97.67799865362473
77.79827201242593	97.67997861640143
77.8079798077856	97.68195857917813
77.81768760314527	97.68393854195483
77.82739539850495	97.68591850473153
77.83710319386462	97.68789846750823
77.8468109892243	97.68987843028494
77.85651878458397	97.69185839306164
77.86622657994364	97.69383835583834
77.87593437530332	97.69581831861504
77.88564217066299	97.69779828139174
77.89534996602266	97.69977824416844
77.90505776138234	97.70175820694514
77.91476555674201	97.70373816972184
77.92447335210169	97.70571813249855
77.93418114746136	97.70769809527525
77.94388894282103	97.70967805805195
77.9535967381807	97.71165802082865
77.96330453354038	97.71363798360535
77.97301232890005	97.71561794638205
77.98272012425973	97.71759790915875
77.9924279196194	97.71957787193546
78.00213571497908	97.72155783471216
78.01184351033875	97.72353779748886
78.02155130569842	97.72551776026556
78.0312591010581	97.72749772304226
78.04096689641777	97.72947768581896
78.05067469177744	97.73145764859566
78.06038248713712	97.73343761137237
78.07009028249679	97.73541757414907
78.07979807785647	97.73739753692577
78.08950587321614	97.73937749970247
78.09921366857581	97.74135746247917
78.10892146393549	97.74333742525587
78.11862925929516	97.74531738803257
78.12833705465484	97.74729735080928
78.13804485001451	97.74927731358598
78.14775264537418	97.75125727636268
78.15746044073386	97.75323723913938
78.16716823609353	97.75521720191608
78.1768760314532	97.75719716469278
78.18658382681288	97.75917712746948
78.19629162217255	97.76115709024619
78.20599941753223	97.76313705302289
78.2157072128919	97.76511701579959
78.22541500825157	97.76709697857629
78.23512280361125	97.76907694135299
78.24483059897092	97.7710569041297
78.2545383943306	97.7730368669064
78.26424618969027	97.7750168296831
78.27395398504994	97.7769967924598
78.28366178040962	97.7789767552365
78.29336957576929	97.7809567180132
78.30307737112896	97.7829366807899
78.31278516648864	97.7849166435666
78.32249296184831	97.7868966063433
78.33220075720799	97.78887656912
78.34190855256766	97.79085653189671
78.35161634792733	97.79283649467341
78.361324143287	97.79481645745011
78.37103193864668	97.79679642022681
78.38073973400635	97.79877638300351
78.39044752936603	97.80075634578021
78.4001553247257	97.80273630855692
78.40986312008538	97.80471627133362
78.41957091544505	97.80669623411032
78.42927871080472	97.80867619688702
78.4389865061644	97.81065615966372
78.44869430152407	97.81263612244042
78.45840209688375	97.81461608521712
78.46810989224342	97.81659604799383
78.47781768760309	97.81857601077053
78.48752548296277	97.82055597354723
78.49723327832244	97.82253593632393
78.50694107368211	97.82451589910063
78.51664886904179	97.82649586187733
78.52635666440146	97.82847582465403
78.53606445976114	97.83045578743074
78.54577225512081	97.83243575020744
78.55548005048048	97.83441571298414
78.56518784584016	97.83639567576084
78.57489564119983	97.83837563853754
78.5846034365595	97.84035560131424
78.59431123191918	97.84233556409094
78.60401902727885	97.84431552686765
78.61372682263853	97.84629548964435
78.6234346179982	97.84827545242105
78.63314241335787	97.85025541519775
78.64285020871755	97.85223537797445
78.65255800407722	97.85421534075115
78.6622657994369	97.85619530352785
78.67197359479657	97.85817526630456
78.68168139015624	97.86015522908126
78.69138918551592	97.86213519185796
78.70109698087559	97.86411515463466
78.71080477623526	97.86609511741136
78.72051257159494	97.86807508018806
78.73022036695461	97.87005504296476
78.73992816231429	97.87203500574147
78.74963595767396	97.87401496851817
78.75934375303363	97.87599493129487
78.7690515483933	97.87797489407157
78.77875934375298	97.87995485684827
78.78846713911265	97.88193481962497
78.79817493447233	97.88391478240167
78.807882729832	97.88589474517838
78.81759052519168	97.88787470795508
78.82729832055135	97.88985467073178
78.83700611591102	97.89183463350848
78.8467139112707	97.89381459628518
78.85642170663037	97.89579455906188
78.86612950199005	97.89777452183858
78.87583729734972	97.89975448461529
78.88554509270939	97.90173444739199
78.89525288806907	97.90371441016869
78.90496068342874	97.90569437294539
78.91466847878841	97.90767433572209
78.92437627414809	97.9096542984988
78.93408406950776	97.9116342612755
78.94379186486744	97.9136142240522
78.95349966022711	97.9155941868289
78.96320745558678	97.9175741496056
78.97291525094646	97.9195541123823
78.98262304630613	97.921534075159
78.9923308416658	97.9235140379357
79.00203863702548	97.9254940007124
79.01174643238515	97.9274739634891
79.02145422774483	97.92945392626581
79.0311620231045	97.93143388904251
79.04086981846417	97.93341385181921
79.05057761382385	97.93539381459591
79.06028540918352	97.93737377737261
79.0699932045432	97.93935374014931
79.07970099990287	97.94133370292602
79.08940879526254	97.94331366570272
79.09911659062222	97.94529362847942
79.10882438598189	97.94727359125612
79.11853218134156	97.94925355403282
79.12823997670124	97.95123351680952
79.13794777206091	97.95321347958622
79.14765556742059	97.95519344236293
79.15736336278026	97.95717340513963
79.16707115813993	97.95915336791633
79.1767789534996	97.96113333069303
79.18648674885928	97.96311329346973
79.19619454421895	97.96509325624643
79.20590233957863	97.96707321902313
79.2156101349383	97.96905318179984
79.22531793029798	97.97103314457654
79.23502572565765	97.97301310735324
79.24473352101732	97.97499307012994
79.254441316377	97.97697303290664
79.26414911173667	97.97895299568334
79.27385690709635	97.98093295846004
79.28356470245602	97.98291292123675
79.29327249781569	97.98489288401345
79.30298029317537	97.98687284679015
79.31268808853504	97.98885280956685
79.32239588389471	97.99083277234355
79.33210367925439	97.99281273512025
79.34181147461406	97.99479269789695
79.35151926997374	97.99677266067366
79.36122706533341	97.99875262345036
79.37093486069308	98.00073258622706
79.38064265605276	98.00271254900376
79.39035045141243	98.00469251178046
79.4000582467721	98.00667247455716
79.40976604213178	98.00865243733386
79.41947383749145	98.01063240011057
79.42918163285113	98.01261236288727
79.4388894282108	98.01459232566397
79.44859722357047	98.01657228844067
79.45830501893015	98.01855225121737
79.46801281428982	98.02053221399407
79.4777206096495	98.02251217677077
79.48742840500917	98.02449213954748
79.49713620036884	98.02647210232418
79.50684399572852	98.02845206510088
79.51655179108819	98.03043202787758
79.52625958644786	98.03241199065428
79.53596738180754	98.03439195343098
79.54567517716721	98.03637191620768
79.55538297252689	98.03835187898439
79.56509076788656	98.04033184176109
79.57479856324623	98.04231180453779
79.5845063586059	98.04429176731449
79.59421415396558	98.04627173009119
79.60392194932525	98.0482516928679
79.61362974468493	98.0502316556446
79.6233375400446	98.0522116184213
79.63304533540428	98.054191581198
79.64275313076395	98.0561715439747
79.65246092612362	98.0581515067514
79.6621687214833	98.0601314695281
79.67187651684297	98.0621114323048
79.68158431220265	98.0640913950815
79.69129210756232	98.0660713578582
79.70099990292199	98.06805132063491
79.71070769828167	98.07003128341161
79.72041549364134	98.07201124618831
79.73012328900101	98.07399120896501
79.73983108436069	98.07597117174171
79.74953887972036	98.07795113451841
79.75924667508004	98.07993109729512
79.76895447043971	98.08191106007182
79.77866226579938	98.08389102284852
79.78837006115906	98.08587098562522
79.79807785651873	98.08785094840192
79.8077856518784	98.08983091117862
79.81749344723808	98.09181087395532
79.82720124259775	98.09379083673203
79.83690903795743	98.09577079950873
79.8466168333171	98.09775076228543
79.85632462867677	98.09973072506213
79.86603242403645	98.10171068783883
79.87574021939612	98.10369065061553
79.8854480147558	98.10567061339223
79.89515581011547	98.10765057616894
79.90486360547514	98.10963053894564
79.91457140083482	98.11161050172234
79.92427919619449	98.11359046449904
79.93398699155416	98.11557042727574
79.94369478691384	98.11755039005244
79.95340258227351	98.11953035282914
79.96311037763319	98.12151031560585
79.97281817299286	98.12349027838255
79.98252596835253	98.12547024115925
79.9922337637122	98.12745020393595
80.00194155907188	98.12943016671265
80.01164935443155	98.13141012948935
80.02135714979123	98.13339009226605
80.0310649451509	98.13537005504276
80.04077274051058	98.13735001781946
80.05048053587025	98.13932998059616
80.06018833122992	98.14130994337286
80.0698961265896	98.14328990614956
80.07960392194927	98.14526986892626
80.08931171730895	98.14724983170296
80.09901951266862	98.14922979447967
80.10872730802829	98.15120975725637
80.11843510338797	98.15318972003307
80.12814289874764	98.15516968280977
80.13785069410731	98.15714964558647
80.14755848946699	98.15912960836317
80.15726628482666	98.16110957113987
80.16697408018634	98.16308953391658
80.17668187554601	98.16506949669328
80.18638967090568	98.16704945946998
80.19609746626536	98.16902942224668
80.20580526162503	98.17100938502338
80.2155130569847	98.17298934780008
80.22522085234438	98.17496931057678
80.23492864770405	98.17694927335349
80.24463644306373	98.17892923613019
80.2543442384234	98.18090919890689
80.26405203378307	98.18288916168359
80.27375982914275	98.18486912446029
80.28346762450242	98.186849087237
80.2931754198621	98.1888290500137
80.30288321522177	98.1908090127904
80.31259101058144	98.1927889755671
80.32229880594112	98.1947689383438
80.33200660130079	98.1967489011205
80.34171439666046	98.1987288638972
80.35142219202014	98.2007088266739
80.36112998737981	98.2026887894506
80.37083778273949	98.2046687522273
80.38054557809916	98.20664871500401
80.39025337345883	98.20862867778071
80.3999611688185	98.21060864055741
80.40966896417818	98.21258860333411
80.41937675953785	98.21456856611081
80.42908455489753	98.21654852888751
80.4387923502572	98.21852849166422
80.44850014561688	98.22050845444092
80.45820794097655	98.22248841721762
80.46791573633622	98.22446837999432
80.4776235316959	98.22644834277102
80.48733132705557	98.22842830554772
80.49703912241525	98.23040826832442
80.50674691777492	98.23238823110113
80.51645471313459	98.23436819387783
80.52616250849427	98.23634815665453
80.53587030385394	98.23832811943123
80.54557809921361	98.24030808220793
80.55528589457329	98.24228804498463
80.56499368993296	98.24426800776133
80.57470148529264	98.24624797053804
80.58440928065231	98.24822793331474
80.59411707601198	98.25020789609144
80.60382487137166	98.25218785886814
80.61353266673133	98.25416782164484
80.623240462091	98.25614778442154
80.63294825745068	98.25812774719824
80.64265605281035	98.26010770997495
80.65236384817003	98.26208767275165
80.6620716435297	98.26406763552835
80.67177943888937	98.26604759830505
80.68148723424905	98.26802756108175
80.69119502960872	98.27000752385845
80.7009028249684	98.27198748663515
80.71061062032807	98.27396744941186
80.72031841568774	98.27594741218856
80.73002621104742	98.27792737496526
80.73973400640709	98.27990733774196
80.74944180176676	98.28188730051866
80.75914959712644	98.28386726329536
80.76885739248611	98.28584722607206
80.77856518784579	98.28782718884877
80.78827298320546	98.28980715162547
80.79798077856513	98.29178711440217
80.8076885739248	98.29376707717887
80.81739636928448	98.29574703995557
80.82710416464415	98.29772700273227
80.83681196000383	98.29970696550897
80.8465197553635	98.30168692828568
80.85622755072318	98.30366689106238
80.86593534608285	98.30564685383908
80.87564314144252	98.30762681661578
80.8853509368022	98.30960677939248
80.89505873216187	98.31158674216918
80.90476652752155	98.31356670494588
80.91447432288122	98.31554666772259
80.92418211824089	98.31752663049929
80.93388991360057	98.31950659327599
80.94359770896024	98.32148655605269
80.95330550431991	98.32346651882939
80.96301329967959	98.3254464816061
80.97272109503926	98.3274264443828
80.98242889039894	98.3294064071595
80.99213668575861	98.3313863699362
81.00184448111828	98.3333663327129
81.01155227647796	98.3353462954896
81.02126007183763	98.3373262582663
81.0309678671973	98.339306221043
81.04067566255698	98.3412861838197
81.05038345791665	98.3432661465964
81.06009125327633	98.34524610937311
81.069799048636	98.34722607214981
81.07950684399567	98.34920603492651
81.08921463935535	98.35118599770321
81.09892243471502	98.35316596047991
81.1086302300747	98.35514592325661
81.11833802543437	98.35712588603332
81.12804582079404	98.35910584881002
81.13775361615372	98.36108581158672
81.14746141151339	98.36306577436342
81.15716920687306	98.36504573714012
81.16687700223274	98.36702569991682
81.17658479759241	98.36900566269352
81.18629259295209	98.37098562547023
81.19600038831176	98.37296558824693
81.20570818367143	98.37494555102363
81.2154159790311	98.37692551380033
81.22512377439078	98.37890547657703
81.23483156975045	98.38088543935373
81.24453936511013	98.38286540213043
81.2542471604698	98.38484536490714
81.26395495582948	98.38682532768384
81.27366275118915	98.38880529046054
81.28337054654882	98.39078525323724
81.2930783419085	98.39276521601394
81.30278613726817	98.39474517879064
81.31249393262785	98.39672514156734
81.32220172798752	98.39870510434405
81.33190952334719	98.40068506712075
81.34161731870687	98.40266502989745
81.35132511406654	98.40464499267415
81.36103290942621	98.40662495545085
81.37074070478589	98.40860491822755
81.38044850014556	98.41058488100425
81.39015629550524	98.41256484378096
81.39986409086491	98.41454480655766
81.40957188622458	98.41652476933436
81.41927968158426	98.41850473211106
81.42898747694393	98.42048469488776
81.4386952723036	98.42246465766446
81.44840306766328	98.42444462044116
81.45811086302295	98.42642458321787
81.46781865838263	98.42840454599457
81.4775264537423	98.43038450877127
81.48723424910197	98.43236447154797
81.49694204446165	98.43434443432467
81.50664983982132	98.43632439710137
81.516357635181	98.43830435987807
81.52606543054067	98.44028432265478
81.53577322590034	98.4417692947373
81.54548102126002	98.44325426681982
81.55518881661969	98.44473923890234
81.56489661197936	98.44622421098487
81.57460440733904	98.44770918306739
81.58431220269871	98.44919415514991
81.59401999805839	98.45067912723243
81.60372779341806	98.45216409931496
81.61343558877773	98.45364907139748
81.6231433841374	98.45513404348
81.63285117949708	98.45661901556252
81.64255897485675	98.45810398764505
81.65226677021643	98.45958895972757
81.6619745655761	98.46107393181009
81.67168236093578	98.46255890389261
81.68139015629545	98.46404387597514
81.69109795165512	98.46552884805766
81.7008057470148	98.46701382014018
81.71051354237447	98.4684987922227
81.72022133773415	98.46998376430523
81.72992913309382	98.47146873638775
81.73963692845349	98.47295370847027
81.74934472381317	98.4744386805528
81.75905251917284	98.47592365263532
81.76876031453251	98.47740862471784
81.77846810989219	98.47889359680036
81.78817590525186	98.48037856888288
81.79788370061154	98.4818635409654
81.80759149597121	98.48334851304793
81.81729929133088	98.48483348513045
81.82700708669056	98.48631845721297
81.83671488205023	98.4878034292955
81.8464226774099	98.48928840137802
81.85613047276958	98.49077337346054
81.86583826812925	98.49225834554306
81.87554606348893	98.49374331762559
81.8852538588486	98.49522828970811
81.89496165420827	98.49671326179063
81.90466944956795	98.49819823387315
81.91437724492762	98.49968320595568
81.9240850402873	98.5011681780382
81.93379283564697	98.50265315012072
81.94350063100664	98.50413812220324
81.95320842636632	98.50562309428577
81.96291622172599	98.50710806636829
81.97262401708566	98.50859303845081
81.98233181244534	98.51007801053333
81.99203960780501	98.51156298261586
82.00174740316469	98.51304795469838
82.01145519852436	98.5145329267809
82.02116299388403	98.51601789886342
82.0308707892437	98.51750287094595
82.04057858460338	98.51898784302847
82.05028637996305	98.52047281511099
82.05999417532273	98.52195778719351
82.0697019706824	98.52344275927604
82.07940976604208	98.52492773135856
82.08911756140175	98.52641270344108
82.09882535676142	98.5278976755236
82.1085331521211	98.52938264760613
82.11824094748077	98.53086761968865
82.12794874284045	98.53235259177117
82.13765653820012	98.5338375638537
82.14736433355979	98.53532253593622
82.15707212891947	98.53680750801874
82.16677992427914	98.53829248010126
82.17648771963881	98.53977745218378
82.18619551499849	98.54126242426631
82.19590331035816	98.54274739634883
82.20561110571784	98.54423236843135
82.21531890107751	98.54571734051387
82.22502669643718	98.5472023125964
82.23473449179686	98.54868728467892
82.24444228715653	98.55017225676144
82.2541500825162	98.55165722884396
82.26385787787588	98.55314220092649
82.27356567323555	98.55462717300901
82.28327346859523	98.55611214509153
82.2929812639549	98.55759711717405
82.30268905931457	98.55908208925658
82.31239685467425	98.5605670613391
82.32210465003392	98.56205203342162
82.3318124453936	98.56353700550414
82.34152024075327	98.56502197758667
82.35122803611294	98.56650694966919
82.36093583147262	98.56799192175171
82.37064362683229	98.56947689383423
82.38035142219196	98.57096186591676
82.39005921755164	98.57244683799928
82.39976701291131	98.5739318100818
82.40947480827099	98.57541678216433
82.41918260363066	98.57690175424685
82.42889039899033	98.57838672632937
82.43859819435	98.57987169841189
82.44830598970968	98.58135667049442
82.45801378506935	98.58284164257694
82.46772158042903	98.58432661465946
82.4774293757887	98.58581158674198
82.48713717114838	98.5872965588245
82.49684496650805	98.58878153090703
82.50655276186772	98.59026650298955
82.5162605572274	98.59175147507207
82.52596835258707	98.5932364471546
82.53567614794675	98.59472141923712
82.54538394330642	98.59620639131964
82.55509173866609	98.59769136340216
82.56479953402577	98.59917633548469
82.57450732938544	98.60066130756721
82.58421512474511	98.60214627964973
82.59392292010479	98.60363125173225
82.60363071546446	98.60511622381478
82.61333851082414	98.6066011958973
82.62304630618381	98.60808616797982
82.63275410154348	98.60957114006234
82.64246189690316	98.61105611214487
82.65216969226283	98.61254108422739
82.6618774876225	98.61402605630991
82.67158528298218	98.61551102839243
82.68129307834185	98.61699600047496
82.69100087370153	98.61848097255748
82.7007086690612	98.61996594464
82.71041646442087	98.62145091672252
82.72012425978055	98.62293588880505
82.72983205514022	98.62442086088757
82.7395398504999	98.62590583297009
82.74924764585957	98.62739080505261
82.75895544121924	98.62887577713514
82.76866323657892	98.63036074921766
82.77837103193859	98.63184572130018
82.78807882729826	98.6333306933827
82.79778662265794	98.63481566546523
82.80749441801761	98.63630063754775
82.81720221337729	98.63778560963027
82.82691000873696	98.6392705817128
82.83661780409663	98.64075555379532
82.8463255994563	98.64224052587784
82.85603339481598	98.64372549796036
82.86574119017565	98.64521047004288
82.87544898553533	98.6466954421254
82.885156780895	98.64818041420793
82.89486457625468	98.64966538629045
82.90457237161435	98.65115035837297
82.91428016697402	98.6526353304555
82.9239879623337	98.65412030253802
82.93369575769337	98.65560527462054
82.94340355305305	98.65709024670306
82.95311134841272	98.65857521878559
82.96281914377239	98.66006019086811
82.97252693913207	98.66154516295063
82.98223473449174	98.66303013503315
82.99194252985141	98.66451510711568
83.00165032521109	98.6660000791982
83.01135812057076	98.66748505128072
83.02106591593044	98.66897002336324
83.03077371129011	98.67045499544577
83.04048150664978	98.67193996752829
83.05018930200946	98.67342493961081
83.05989709736913	98.67490991169333
83.0696048927288	98.67639488377586
83.07931268808848	98.67787985585838
83.08902048344815	98.6793648279409
83.09872827880783	98.68084980002342
83.1084360741675	98.68233477210595
83.11814386952717	98.68381974418847
83.12785166488685	98.68530471627099
83.13755946024652	98.68678968835351
83.1472672556062	98.68827466043604
83.15697505096587	98.68975963251856
83.16668284632554	98.69124460460108
83.17639064168522	98.6927295766836
83.18609843704489	98.69421454876613
83.19580623240456	98.69569952084865
83.20551402776424	98.69718449293117
83.21522182312391	98.6986694650137
83.22492961848359	98.70015443709622
83.23463741384326	98.70163940917874
83.24434520920293	98.70312438126126
83.2540530045626	98.70460935334378
83.26376079992228	98.7060943254263
83.27346859528195	98.70757929750883
83.28317639064163	98.70906426959135
83.2928841860013	98.71054924167387
83.30259198136098	98.7120342137564
83.31229977672065	98.71351918583892
83.32200757208032	98.71500415792144
83.33171536744	98.71648913000396
83.34142316279967	98.71797410208649
83.35113095815935	98.71945907416901
83.36083875351902	98.72094404625153
83.37054654887869	98.72242901833405
83.38025434423837	98.72391399041658
83.38996213959804	98.7253989624991
83.39966993495771	98.72688393458162
83.40937773031739	98.72836890666414
83.41908552567706	98.72985387874667
83.42879332103674	98.73133885082919
83.43850111639641	98.73282382291171
83.44820891175608	98.73430879499423
83.45791670711576	98.73579376707676
83.46762450247543	98.73727873915928
83.4773322978351	98.7387637112418
83.48704009319478	98.74024868332432
83.49674788855445	98.74173365540685
83.50645568391413	98.74321862748937
83.5161634792738	98.74470359957189
83.52587127463347	98.74618857165441
83.53557906999315	98.74767354373694
83.54528686535282	98.74915851581946
83.5549946607125	98.75064348790198
83.56470245607217	98.7521284599845
83.57441025143184	98.75361343206703
83.58411804679152	98.75509840414955
83.59382584215119	98.75658337623207
83.60353363751086	98.7580683483146
83.61324143287054	98.75955332039712
83.62294922823021	98.76103829247964
83.63265702358989	98.76252326456216
83.64236481894956	98.76400823664468
83.65207261430923	98.76549320872721
83.6617804096689	98.76697818080973
83.67148820502858	98.76846315289225
83.68119600038825	98.76994812497477
83.69090379574793	98.7714330970573
83.7006115911076	98.77291806913982
83.71031938646728	98.77440304122234
83.72002718182695	98.77588801330486
83.72973497718662	98.77737298538739
83.7394427725463	98.77885795746991
83.74915056790597	98.78034292955243
83.75885836326565	98.78182790163495
83.76856615862532	98.78331287371748
83.77827395398499	98.7847978458
83.78798174934467	98.78628281788252
83.79768954470434	98.78776778996505
83.80739734006401	98.78925276204757
83.81710513542369	98.79073773413009
83.82681293078336	98.79222270621261
83.83652072614304	98.79370767829514
83.84622852150271	98.79519265037766
83.85593631686238	98.79667762246018
83.86564411222206	98.7981625945427
83.87535190758173	98.79964756662523
83.8850597029414	98.80113253870775
83.89476749830108	98.80261751079027
83.90447529366075	98.80410248287279
83.91418308902043	98.80558745495532
83.9238908843801	98.80707242703784
83.93359867973977	98.80855739912036
83.94330647509945	98.81004237120288
83.95301427045912	98.8115273432854
83.9627220658188	98.81301231536793
83.97242986117847	98.81449728745045
83.98213765653814	98.81598225953297
83.99184545189782	98.8174672316155
84.00155324725749	98.81895220369802
84.01126104261716	98.82043717578054
84.02096883797684	98.82192214786306
84.03067663333651	98.82340711994559
84.04038442869619	98.82489209202811
84.05009222405586	98.82637706411063
84.05980001941553	98.82786203619315
84.0695078147752	98.82934700827568
84.07921561013488	98.8308319803582
84.08892340549455	98.83231695244072
84.09863120085423	98.83380192452324
84.1083389962139	98.83528689660577
84.11804679157358	98.83677186868829
84.12775458693325	98.83825684077081
84.13746238229292	98.83974181285333
84.1471701776526	98.84122678493586
84.15687797301227	98.84271175701838
84.16658576837195	98.8441967291009
84.17629356373162	98.84568170118342
84.18600135909129	98.84716667326595
84.19570915445097	98.84865164534847
84.20541694981064	98.85013661743099
84.21512474517031	98.85162158951351
84.22483254052999	98.85310656159604
84.23454033588966	98.85459153367856
84.24424813124934	98.85607650576108
84.25395592660901	98.8575614778436
84.26366372196868	98.85904644992613
84.27337151732836	98.86053142200865
84.28307931268803	98.86201639409117
84.2927871080477	98.8635013661737
84.30249490340738	98.86498633825622
84.31220269876705	98.86647131033874
84.32191049412673	98.86795628242126
84.3316182894864	98.86944125450378
84.34132608484607	98.8709262265863
84.35103388020575	98.87241119866883
84.36074167556542	98.87389617075135
84.3704494709251	98.87538114283387
84.38015726628477	98.8768661149164
84.38986506164444	98.87835108699892
84.39957285700412	98.87983605908144
84.40928065236379	98.88132103116396
84.41898844772346	98.88280600324649
84.42869624308314	98.88429097532901
84.43840403844281	98.88577594741153
84.44811183380249	98.88726091949405
84.45781962916216	98.88874589157658
84.46752742452183	98.8902308636591
84.4772352198815	98.89171583574162
84.48694301524118	98.89320080782414
84.49665081060085	98.89468577990667
84.50635860596053	98.89617075198919
84.5160664013202	98.89765572407171
84.52577419667988	98.89914069615423
84.53548199203955	98.90062566823676
84.54518978739922	98.90211064031928
84.5548975827589	98.9035956124018
84.56460537811857	98.90508058448432
84.57431317347825	98.90656555656685
84.58402096883792	98.90805052864937
84.59372876419759	98.90953550073189
84.60343655955727	98.91102047281441
84.61314435491694	98.91250544489694
84.62285215027661	98.91399041697946
84.63255994563629	98.91547538906198
84.64226774099596	98.9169603611445
84.65197553635564	98.91844533322703
84.66168333171531	98.91993030530955
84.67139112707498	98.92141527739207
84.68109892243466	98.9229002494746
84.69080671779433	98.92438522155712
84.700514513154	98.92587019363964
84.71022230851368	98.92735516572216
84.71993010387335	98.92884013780468
84.72963789923303	98.9303251098872
84.7393456945927	98.93181008196973
84.74905348995237	98.93329505405225
84.75876128531205	98.93478002613477
84.76846908067172	98.9362649982173
84.7781768760314	98.93774997029982
84.78788467139107	98.93923494238234
84.79759246675074	98.94071991446486
84.80730026211042	98.94220488654739
84.81700805747009	98.94368985862991
84.82671585282976	98.94517483071243
84.83642364818944	98.94665980279495
84.84613144354911	98.94814477487748
84.85583923890879	98.94962974696
84.86554703426846	98.95111471904252
84.87525482962813	98.95259969112504
84.8849626249878	98.95408466320757
84.89467042034748	98.95556963529009
84.90437821570715	98.95705460737261
84.91408601106683	98.95853957945513
84.9237938064265	98.96002455153766
84.93350160178618	98.96150952362018
84.94320939714585	98.9629944957027
84.95291719250552	98.96447946778522
84.9626249878652	98.96596443986775
84.97233278322487	98.96695442125609
84.98204057858455	98.96794440264443
84.99174837394422	98.96893438403278
85.00145616930389	98.96992436542112
85.01116396466357	98.97091434680947
85.02087176002324	98.97190432819781
85.03057955538291	98.97289430958615
85.04028735074259	98.9738842909745
85.04999514610226	98.97487427236284
85.05970294146194	98.97586425375118
85.06941073682161	98.97685423513953
85.07911853218128	98.97784421652787
85.08882632754096	98.97883419791621
85.09853412290063	98.97982417930456
85.1082419182603	98.9808141606929
85.11794971361998	98.98180414208124
85.12765750897965	98.98279412346959
85.13736530433933	98.98378410485793
85.147073099699	98.98477408624628
85.15678089505867	98.98576406763462
85.16648869041835	98.98675404902296
85.17619648577802	98.9877440304113
85.1859042811377	98.98873401179965
85.19561207649737	98.989723993188
85.20531987185704	98.99071397457634
85.21502766721672	98.99170395596468
85.22473546257639	98.99269393735302
85.23444325793606	98.99368391874137
85.24415105329574	98.99467390012971
85.25385884865541	98.99566388151806
85.26356664401509	98.9966538629064
85.27327443937476	98.99764384429474
85.28298223473443	98.99863382568309
85.2926900300941	98.99962380707143
85.30239782545378	99.00061378845977
85.31210562081345	99.00160376984812
85.32181341617313	99.00259375123646
85.3315212115328	99.0035837326248
85.34122900689248	99.00457371401315
85.35093680225215	99.00556369540149
85.36064459761182	99.00655367678984
85.3703523929715	99.00754365817818
85.38006018833117	99.00853363956652
85.38976798369085	99.00952362095487
85.39947577905052	99.01051360234321
85.40918357441019	99.01150358373155
85.41889136976987	99.0124935651199
85.42859916512954	99.01348354650824
85.43830696048921	99.01447352789658
85.44801475584889	99.01546350928493
85.45772255120856	99.01645349067327
85.46743034656824	99.01744347206161
85.47713814192791	99.01843345344996
85.48684593728758	99.0194234348383
85.49655373264726	99.02041341622665
85.50626152800693	99.02140339761499
85.5159693233666	99.02239337900333
85.52567711872628	99.02338336039168
85.53538491408595	99.02437334178002
85.54509270944563	99.02536332316836
85.5548005048053	99.02635330455671
85.56450830016497	99.02734328594505
85.57421609552465	99.0283332673334
85.58392389088432	99.02932324872174
85.593631686244	99.03031323011008
85.60333948160367	99.03130321149843
85.61304727696334	99.03229319288677
85.62275507232302	99.03328317427511
85.63246286768269	99.03427315566346
85.64217066304236	99.0352631370518
85.65187845840204	99.03625311844014
85.66158625376171	99.03724309982849
85.67129404912139	99.03823308121683
85.68100184448106	99.03922306260517
85.69070963984073	99.04021304399352
85.70041743520041	99.04120302538186
85.71012523056008	99.0421930067702
85.71983302591975	99.04318298815855
85.72954082127943	99.04417296954689
85.7392486166391	99.04516295093524
85.74895641199878	99.04615293232358
85.75866420735845	99.04714291371192
85.76837200271812	99.04813289510027
85.7780797980778	99.04912287648861
85.78778759343747	99.05011285787695
85.79749538879715	99.0511028392653
85.80720318415682	99.05209282065364
85.81691097951649	99.05308280204198
85.82661877487617	99.05407278343033
85.83632657023584	99.05506276481867
85.84603436559551	99.05605274620702
85.85574216095519	99.05704272759536
85.86544995631486	99.0580327089837
85.87515775167454	99.05902269037205
85.88486554703421	99.06001267176039
85.89457334239388	99.06100265314873
85.90428113775356	99.06199263453708
85.91398893311323	99.06298261592542
85.9236967284729	99.06397259731376
85.93340452383258	99.06496257870211
85.94311231919225	99.06595256009045
85.95282011455193	99.0669425414788
85.9625279099116	99.06793252286714
85.97223570527127	99.06892250425548
85.98194350063095	99.06991248564383
85.99165129599062	99.07090246703217
86.0013590913503	99.07189244842051
86.01106688670997	99.07288242980886
86.02077468206964	99.0738724111972
86.03048247742932	99.07486239258554
86.04019027278899	99.07585237397389
86.04989806814866	99.07684235536223
86.05960586350834	99.07783233675057
86.06931365886801	99.07882231813892
86.07902145422769	99.07981229952726
86.08872924958736	99.0808022809156
86.09843704494703	99.08179226230395
86.10814484030671	99.0827822436923
86.11785263566638	99.08377222508064
86.12756043102605	99.08476220646898
86.13726822638573	99.08575218785732
86.1469760217454	99.08674216924567
86.15668381710508	99.08773215063401
86.16639161246475	99.08872213202235
86.17609940782442	99.0897121134107
86.1858072031841	99.09070209479904
86.19551499854377	99.09169207618739
86.20522279390345	99.09268205757573
86.21493058926312	99.09367203896407
86.22463838462279	99.09466202035242
86.23434617998247	99.09565200174076
86.24405397534214	99.0966419831291
86.25376177070181	99.09763196451745
86.26346956606149	99.09862194590579
86.27317736142116	99.09961192729413
86.28288515678084	99.10060190868248
86.29259295214051	99.10159189007082
86.30230074750018	99.10258187145917
86.31200854285986	99.10357185284751
86.32171633821953	99.10456183423585
86.3314241335792	99.1055518156242
86.34113192893888	99.10654179701254
86.35083972429855	99.10753177840088
86.36054751965823	99.10852175978923
86.3702553150179	99.10951174117757
86.37996311037757	99.11050172256591
86.38967090573725	99.11149170395426
86.39937870109692	99.1124816853426
86.4090864964566	99.11347166673094
86.41879429181627	99.11446164811929
86.42850208717594	99.11545162950763
86.43820988253562	99.11644161089598
86.44791767789529	99.11743159228432
86.45762547325496	99.11842157367266
86.46733326861464	99.119411555061
86.47704106397431	99.12040153644935
86.48674885933399	99.1213915178377
86.49645665469366	99.12238149922604
86.50616445005333	99.12337148061438
86.51587224541301	99.12436146200272
86.52558004077268	99.12535144339107
86.53528783613235	99.12634142477941
86.54499563149203	99.12733140616776
86.5547034268517	99.1283213875561
86.56441122221138	99.12931136894444
86.57411901757105	99.13030135033279
86.58382681293072	99.13129133172113
86.5935346082904	99.13228131310947
86.60324240365007	99.13327129449782
86.61295019900975	99.13426127588616
86.62265799436942	99.1352512572745
86.63236578972909	99.13624123866285
86.64207358508877	99.13723122005119
86.65178138044844	99.13822120143953
86.66148917580811	99.13921118282788
86.67119697116779	99.14020116421622
86.68090476652746	99.14119114560457
86.69061256188714	99.14218112699291
86.70032035724681	99.14317110838125
86.71002815260648	99.1441610897696
86.71973594796616	99.14515107115794
86.72944374332583	99.14614105254628
86.7391515386855	99.14713103393463
86.74885933404518	99.14812101532297
86.75856712940485	99.14911099671131
86.76827492476453	99.15010097809966
86.7779827201242	99.151090959488
86.78769051548387	99.15208094087635
86.79739831084355	99.15307092226469
86.80710610620322	99.15406090365303
86.8168139015629	99.15505088504138
86.82652169692257	99.15604086642972
86.83622949228224	99.15703084781806
86.84593728764192	99.15802082920641
86.85564508300159	99.15901081059475
86.86535287836126	99.1600007919831
86.87506067372094	99.16099077337144
86.88476846908061	99.16198075475978
86.89447626444029	99.16297073614813
86.90418405979996	99.16396071753647
86.91389185515963	99.16495069892481
86.92359965051931	99.16594068031316
86.93330744587898	99.1669306617015
86.94301524123865	99.16792064308984
86.95272303659833	99.16891062447819
86.962430831958	99.16990060586653
86.97213862731768	99.17089058725487
86.98184642267735	99.17188056864322
86.99155421803702	99.17287055003156
87.0012620133967	99.1738605314199
87.01096980875637	99.17485051280825
87.02067760411605	99.17584049419659
87.03038539947572	99.17683047558494
87.04009319483539	99.17782045697328
87.04980099019507	99.17881043836162
87.05950878555474	99.17980041974997
87.06921658091441	99.18079040113831
87.07892437627409	99.18178038252665
87.08863217163376	99.182770363915
87.09833996699344	99.18376034530334
87.10804776235311	99.18475032669168
87.11775555771278	99.18574030808003
87.12746335307246	99.18673028946837
87.13717114843213	99.18772027085672
87.1468789437918	99.18871025224506
87.15658673915148	99.1897002336334
87.16629453451115	99.19069021502175
87.17600232987083	99.19168019641009
87.1857101252305	99.19267017779843
87.19541792059017	99.19366015918678
87.20512571594985	99.19465014057512
87.21483351130952	99.19564012196346
87.2245413066692	99.19663010335181
87.23424910202887	99.19762008474015
87.24395689738854	99.1986100661285
87.25366469274822	99.19960004751684
87.26337248810789	99.20059002890518
87.27308028346756	99.20158001029353
87.28278807882724	99.20256999168187
87.29249587418691	99.20355997307021
87.30220366954659	99.20454995445856
87.31191146490626	99.2055399358469
87.32161926026593	99.20652991723524
87.33132705562561	99.20751989862359
87.34103485098528	99.20850988001193
87.35074264634495	99.20949986140027
87.36045044170463	99.21048984278862
87.3701582370643	99.21147982417696
87.37986603242398	99.2124698055653
87.38957382778365	99.21345978695365
87.39928162314332	99.21444976834199
87.408989418503	99.21543974973034
87.41869721386267	99.21642973111868
87.42840500922235	99.21741971250702
87.43811280458202	99.21840969389537
87.44782059994169	99.21939967528371
87.45752839530137	99.22038965667205
87.46723619066104	99.2213796380604
87.47694398602071	99.22236961944874
87.48665178138039	99.22335960083709
87.49635957674006	99.22434958222543
87.50606737209974	99.22533956361377
87.51577516745941	99.22632954500212
87.52548296281908	99.22731952639046
87.53519075817876	99.2283095077788
87.54489855353843	99.22929948916715
87.5546063488981	99.23028947055549
87.56431414425778	99.23127945194383
87.57402193961745	99.23226943333218
87.58372973497713	99.23325941472052
87.5934375303368	99.23424939610886
87.60314532569647	99.23523937749721
87.61285312105615	99.23622935888555
87.62256091641582	99.2372193402739
87.6322687117755	99.23820932166224
87.64197650713517	99.23919930305058
87.65168430249484	99.24018928443893
87.66139209785452	99.24117926582727
87.67109989321419	99.24216924721561
87.68080768857386	99.24315922860396
87.69051548393354	99.2441492099923
87.70022327929321	99.24513919138064
87.70993107465289	99.24612917276899
87.71963887001256	99.24711915415733
87.72934666537223	99.24810913554568
87.73905446073191	99.24909911693402
87.74876225609158	99.25008909832236
87.75847005145125	99.2510790797107
87.76817784681093	99.25206906109905
87.7778856421706	99.2530590424874
87.78759343753028	99.25404902387574
87.79730123288995	99.25503900526408
87.80700902824962	99.25602898665242
87.8167168236093	99.25701896804077
87.82642461896897	99.25800894942911
87.83613241432865	99.25899893081746
87.84584020968832	99.2599889122058
87.85554800504799	99.26097889359414
87.86525580040767	99.26196887498249
87.87496359576734	99.26295885637083
87.88467139112701	99.26394883775917
87.89437918648669	99.26493881914752
87.90408698184636	99.26592880053586
87.91379477720604	99.2669187819242
87.92350257256571	99.26790876331255
87.93321036792538	99.26889874470089
87.94291816328506	99.26988872608923
87.95262595864473	99.27087870747758
87.9623337540044	99.27186868886592
87.97204154936408	99.27285867025427
87.98174934472375	99.27384865164261
87.99145714008343	99.27483863303095
88.0011649354431	99.2758286144193
88.01087273080277	99.27681859580764
88.02058052616245	99.27780857719598
88.03028832152212	99.27879855858433
88.0399961168818	99.27978853997267
88.04970391224147	99.28077852136101
88.05941170760114	99.28176850274936
88.06911950296082	99.2827584841377
88.07882729832049	99.28374846552605
88.08853509368016	99.28473844691439
88.09824288903984	99.28572842830273
88.10795068439951	99.28671840969108
88.11765847975919	99.28770839107942
88.12736627511886	99.28869837246776
88.13707407047853	99.2896883538561
88.14678186583821	99.29067833524445
88.15648966119788	99.2916683166328
88.16619745655755	99.29265829802114
88.17590525191723	99.29364827940948
88.1856130472769	99.29463826079783
88.19532084263658	99.29562824218617
88.20502863799625	99.29661822357451
88.21473643335592	99.29760820496286
88.2244442287156	99.2985981863512
88.23415202407527	99.29958816773954
88.24385981943495	99.30057814912789
88.25356761479462	99.30156813051623
88.2632754101543	99.30255811190457
88.27298320551397	99.30354809329292
88.28269100087364	99.30453807468126
88.29239879623331	99.3055280560696
88.30210659159299	99.30651803745795
88.31181438695266	99.30750801884629
88.32152218231234	99.30849800023464
88.33122997767201	99.30948798162298
88.34093777303168	99.31047796301132
88.35064556839136	99.31146794439967
88.36035336375103	99.31245792578801
88.3700611591107	99.31344790717635
88.37976895447038	99.3144378885647
88.38947674983005	99.31542786995304
88.39918454518973	99.31641785134138
88.4088923405494	99.31740783272973
88.41860013590907	99.31839781411807
88.42830793126875	99.31938779550642
88.43801572662842	99.32037777689476
88.4477235219881	99.3213677582831
88.45743131734777	99.32235773967145
88.46713911270744	99.32334772105979
88.47684690806712	99.32433770244813
88.48655470342679	99.32532768383648
88.49626249878646	99.32631766522482
88.50597029414614	99.32730764661316
88.51567808950581	99.32829762800151
88.52538588486549	99.32928760938985
88.53509368022516	99.3302775907782
88.54480147558483	99.33126757216654
88.55450927094451	99.33225755355488
88.56421706630418	99.33324753494323
88.57392486166385	99.33423751633157
88.58363265702353	99.33522749771991
88.5933404523832	99.33621747910826
88.60304824774288	99.3372074604966
88.61275604310255	99.33819744188494
88.62246383846222	99.33918742327329
88.6321716338219	99.34017740466163
88.64187942918157	99.34116738604997
88.65158722454125	99.34215736743832
88.66129501990092	99.34314734882666
88.6710028152606	99.344137330215
88.68071061062027	99.34512731160335
88.69041840597994	99.34611729299169
88.70012620133961	99.34710727438004
88.70983399669929	99.34809725576838
88.71954179205896	99.34908723715672
88.72924958741864	99.35007721854507
88.73895738277831	99.35106719993341
88.74866517813798	99.35205718132175
88.75837297349766	99.3530471627101
88.76808076885733	99.35403714409844
88.777788564217	99.35502712548679
88.78749635957668	99.35601710687513
88.79720415493635	99.35700708826347
88.80691195029603	99.35799706965182
88.8166197456557	99.35898705104016
88.82632754101537	99.3599770324285
88.83603533637505	99.36096701381685
88.84574313173472	99.36195699520519
88.8554509270944	99.36294697659353
88.86515872245407	99.36393695798188
88.87486651781374	99.36492693937022
88.88457431317342	99.36591692075856
88.89428210853309	99.36690690214691
88.90398990389276	99.36789688353525
88.91369769925244	99.3688868649236
88.92340549461211	99.36987684631194
88.93311328997179	99.37086682770028
88.94282108533146	99.37185680908863
88.95252888069113	99.37284679047697
88.96223667605081	99.37383677186531
88.97194447141048	99.37482675325366
88.98165226677015	99.375816734642
88.99136006212983	99.37680671603034
89.0010678574895	99.37779669741869
89.01077565284918	99.37878667880703
89.02048344820885	99.37977666019538
89.03019124356852	99.38076664158372
89.0398990389282	99.38175662297206
89.04960683428787	99.3827466043604
89.05931462964755	99.38373658574875
89.06902242500722	99.3847265671371
89.0787302203669	99.38571654852544
89.08843801572657	99.38670652991378
89.09814581108624	99.38769651130212
89.10785360644591	99.38868649269047
89.11756140180559	99.38967647407881
89.12726919716526	99.39066645546716
89.13697699252494	99.3916564368555
89.14668478788461	99.39264641824384
89.15639258324428	99.39363639963219
89.16610037860396	99.39462638102053
89.17580817396363	99.39561636240887
89.1855159693233	99.39660634379722
89.19522376468298	99.39759632518556
89.20493156004265	99.3985863065739
89.21463935540233	99.39957628796225
89.224347150762	99.40056626935059
89.23405494612167	99.40155625073893
89.24376274148135	99.40254623212728
89.25347053684102	99.40353621351562
89.2631783322007	99.40452619490397
89.27288612756037	99.40551617629231
89.28259392292004	99.40650615768065
89.29230171827972	99.407496139069
89.30200951363939	99.40848612045734
89.31171730899906	99.40947610184568
89.32142510435874	99.41046608323403
89.33113289971841	99.41145606462237
89.34084069507809	99.41244604601071
89.35054849043776	99.41343602739906
89.36025628579743	99.4144260087874
89.36996408115711	99.41541599017575
89.37967187651678	99.41640597156409
89.38937967187645	99.41739595295243
89.39908746723613	99.41838593434078
89.4087952625958	99.41937591572912
89.41850305795548	99.42036589711746
89.42821085331515	99.4213558785058
89.43791864867482	99.42234585989415
89.4476264440345	99.4233358412825
89.45733423939417	99.42432582267084
89.46704203475385	99.42531580405918
89.47674983011352	99.42630578544752
89.4864576254732	99.42729576683587
89.49616542083287	99.42828574822421
89.50587321619254	99.42927572961256
89.51558101155221	99.4302657110009
89.52528880691189	99.43125569238924
89.53499660227156	99.43224567377759
89.54470439763124	99.43323565516593
89.55441219299091	99.43422563655427
89.56411998835058	99.43521561794262
89.57382778371026	99.43620559933096
89.58353557906993	99.4371955807193
89.5932433744296	99.43818556210765
89.60295116978928	99.43917554349599
89.61265896514895	99.44016552488434
89.62236676050863	99.44115550627268
89.6320745558683	99.44214548766102
89.64178235122797	99.44313546904937
89.65149014658765	99.44412545043771
89.66119794194732	99.44511543182605
89.670905737307	99.4461054132144
89.68061353266667	99.44709539460274
89.69032132802634	99.44808537599108
89.70002912338602	99.44907535737943
89.70973691874569	99.45006533876777
89.71944471410536	99.45105532015612
89.72915250946504	99.45204530154446
89.73886030482471	99.4530352829328
89.74856810018439	99.45402526432115
89.75827589554406	99.45501524570949
89.76798369090373	99.45600522709783
89.77769148626341	99.45699520848618
89.78739928162308	99.45798518987452
89.79710707698275	99.45897517126286
89.80681487234243	99.45996515265121
89.8165226677021	99.46095513403955
89.82623046306178	99.4619451154279
89.83593825842145	99.46293509681624
89.84564605378112	99.46392507820458
89.8553538491408	99.46491505959293
89.86506164450047	99.46590504098127
89.87476943986015	99.46689502236961
89.88447723521982	99.46788500375796
89.8941850305795	99.4688749851463
89.90389282593917	99.46986496653464
89.91360062129884	99.47085494792299
89.92330841665851	99.47184492931133
89.93301621201819	99.47283491069967
89.94272400737786	99.47382489208802
89.95243180273754	99.47481487347636
89.96213959809721	99.4758048548647
89.97184739345688	99.47679483625305
89.98155518881656	99.47778481764139
89.99126298417623	99.47877479902974
90.0009707795359	99.47976478041808
90.01067857489558	99.48075476180642
90.02038637025525	99.48174474319477
90.03009416561493	99.48273472458311
90.0398019609746	99.48372470597145
90.04950975633427	99.4847146873598
90.05921755169395	99.48570466874814
90.06892534705362	99.48669465013649
90.0786331424133	99.48768463152483
90.08834093777297	99.48867461291317
90.09804873313264	99.48966459430152
90.10775652849232	99.49065457568986
90.11746432385199	99.4916445570782
90.12717211921166	99.49263453846655
90.13687991457134	99.49362451985489
90.14658770993101	99.49461450124323
90.15629550529069	99.49560448263158
90.16600330065036	99.49659446401992
90.17571109601003	99.49758444540826
90.18541889136971	99.49857442679661
90.19512668672938	99.49956440818495
90.20483448208905	99.5005543895733
90.21454227744873	99.50104938026747
90.2242500728084	99.50154437096165
90.23395786816808	99.50203936165583
90.24366566352775	99.50253435235001
90.25337345888742	99.50302934304419
90.2630812542471	99.50352433373837
90.27278904960677	99.50401932443255
90.28249684496645	99.50451431512673
90.29220464032612	99.5050093058209
90.3019124356858	99.50550429651508
90.31162023104547	99.50599928720926
90.32132802640514	99.50649427790344
90.33103582176481	99.50698926859762
90.34074361712449	99.5074842592918
90.35045141248416	99.50797924998598
90.36015920784384	99.50847424068016
90.36986700320351	99.50896923137434
90.37957479856318	99.50946422206852
90.38928259392286	99.5099592127627
90.39899038928253	99.51045420345687
90.4086981846422	99.51094919415105
90.41840598000188	99.51144418484523
90.42811377536155	99.51193917553941
90.43782157072123	99.51243416623359
90.4475293660809	99.51292915692777
90.45723716144057	99.51342414762195
90.46694495680025	99.51391913831613
90.47665275215992	99.5144141290103
90.4863605475196	99.51490911970448
90.49606834287927	99.51540411039866
90.50577613823894	99.51589910109284
90.51548393359862	99.51639409178702
90.52519172895829	99.5168890824812
90.53489952431796	99.51738407317538
90.54460731967764	99.51787906386956
90.55431511503731	99.51837405456374
90.56402291039699	99.51886904525792
90.57373070575666	99.5193640359521
90.58343850111633	99.51985902664627
90.59314629647601	99.52035401734045
90.60285409183568	99.52084900803463
90.61256188719535	99.52134399872881
90.62226968255503	99.52183898942299
90.6319774779147	99.52233398011717
90.64168527327438	99.52282897081135
90.65139306863405	99.52332396150553
90.66110086399372	99.5238189521997
90.6708086593534	99.52431394289388
90.68051645471307	99.52480893358806
90.69022425007275	99.52530392428224
90.69993204543242	99.52579891497642
90.7096398407921	99.5262939056706
90.71934763615177	99.52678889636478
90.72905543151144	99.52728388705896
90.73876322687111	99.52777887775314
90.74847102223079	99.52827386844731
90.75817881759046	99.5287688591415
90.76788661295014	99.52926384983567
90.77759440830981	99.52975884052985
90.78730220366948	99.53025383122403
90.79700999902916	99.53074882191821
90.80671779438883	99.53124381261239
90.8164255897485	99.53173880330657
90.82613338510818	99.53223379400075
90.83584118046785	99.53272878469492
90.84554897582753	99.5332237753891
90.8552567711872	99.53371876608328
90.86496456654687	99.53421375677746
90.87467236190655	99.53470874747164
90.88438015726622	99.53520373816582
90.8940879526259	99.53569872886
90.90379574798557	99.53619371955418
90.91350354334524	99.53668871024836
90.92321133870492	99.53718370094253
90.93291913406459	99.53767869163671
90.94262692942426	99.53817368233089
90.95233472478394	99.53866867302507
90.96204252014361	99.53916366371925
90.97175031550329	99.53965865441343
90.98145811086296	99.54015364510761
90.99116590622263	99.54064863580179
91.00087370158231	99.54114362649597
91.01058149694198	99.54163861719015
91.02028929230165	99.54213360788432
91.02999708766133	99.5426285985785
91.039704883021	99.54312358927268
91.04941267838068	99.54361857996686
91.05912047374035	99.54411357066104
91.06882826910002	99.54460856135522
91.0785360644597	99.5451035520494
91.08824385981937	99.54559854274358
91.09795165517905	99.54609353343776
91.10765945053872	99.54658852413193
91.1173672458984	99.54708351482611
91.12707504125807	99.54757850552029
91.13678283661774	99.54807349621447
91.14649063197741	99.54856848690865
91.15619842733709	99.54906347760283
91.16590622269676	99.54955846829701
91.17561401805644	99.55005345899119
91.18532181341611	99.55054844968537
91.19502960877578	99.55104344037954
91.20473740413546	99.55153843107372
91.21444519949513	99.5520334217679
91.2241529948548	99.55252841246208
91.23386079021448	99.55302340315626
91.24356858557415	99.55351839385044
91.25327638093383	99.55401338454462
91.2629841762935	99.5545083752388
91.27269197165317	99.55500336593298
91.28239976701285	99.55549835662715
91.29210756237252	99.55599334732133
91.3018153577322	99.55648833801551
91.31152315309187	99.55698332870969
91.32123094845154	99.55747831940387
91.33093874381122	99.55797331009805
91.34064653917089	99.55846830079223
91.35035433453056	99.5589632914864
91.36006212989024	99.55945828218059
91.36976992524991	99.55995327287476
91.37947772060959	99.56044826356894
91.38918551596926	99.56094325426312
91.39889331132893	99.5614382449573
91.40860110668861	99.56193323565148
91.41830890204828	99.56242822634566
91.42801669740795	99.56292321703984
91.43772449276763	99.56341820773402
91.4474322881273	99.5639131984282
91.45714008348698	99.56440818912237
91.46684787884665	99.56490317981655
91.47655567420632	99.56539817051073
91.486263469566	99.56589316120491
91.49597126492567	99.56638815189909
91.50567906028535	99.56688314259327
91.51538685564502	99.56737813328745
91.5250946510047	99.56787312398163
91.53480244636437	99.5683681146758
91.54451024172404	99.56886310536999
91.55421803708371	99.56935809606416
91.56392583244339	99.56985308675834
91.57363362780306	99.57034807745252
91.58334142316274	99.5708430681467
91.59304921852241	99.57133805884088
91.60275701388208	99.57183304953506
91.61246480924176	99.57232804022924
91.62217260460143	99.57282303092342
91.6318803999611	99.5733180216176
91.64158819532078	99.57381301231177
91.65129599068045	99.57430800300595
91.66100378604013	99.57480299370013
91.6707115813998	99.57529798439431
91.68041937675947	99.57579297508849
91.69012717211915	99.57628796578267
91.69983496747882	99.57678295647685
91.7095427628385	99.57727794717103
91.71925055819817	99.5777729378652
91.72895835355784	99.57826792855938
91.73866614891752	99.57876291925356
91.74837394427719	99.57925790994774
91.75808173963686	99.57975290064192
91.76778953499654	99.5802478913361
91.77749733035621	99.58074288203028
91.78720512571589	99.58123787272446
91.79691292107556	99.58173286341864
91.80662071643523	99.58222785411282
91.81632851179491	99.582722844807
91.82603630715458	99.58321783550117
91.83574410251425	99.58371282619535
91.84545189787393	99.58420781688953
91.8551596932336	99.58470280758371
91.86486748859328	99.58519779827789
91.87457528395295	99.58569278897207
91.88428307931262	99.58618777966625
91.8939908746723	99.58668277036043
91.90369867003197	99.5871777610546
91.91340646539165	99.58767275174878
91.92311426075132	99.58816774244296
91.932822056111	99.58866273313714
91.94252985147067	99.58915772383132
91.95223764683034	99.5896527145255
91.96194544219001	99.59014770521968
91.97165323754969	99.59064269591386
91.98136103290936	99.59113768660804
91.99106882826904	99.59163267730221
92.00077662362871	99.5921276679964
92.01048441898838	99.59262265869057
92.02019221434806	99.59311764938475
92.02990000970773	99.59361264007893
92.0396078050674	99.59410763077311
92.04931560042708	99.59460262146729
92.05902339578675	99.59509761216147
92.06873119114643	99.59559260285565
92.0784389865061	99.59608759354983
92.08814678186577	99.596582584244
92.09785457722545	99.59707757493818
92.10756237258512	99.59757256563236
92.1172701679448	99.59806755632654
92.12697796330447	99.59856254702072
92.13668575866414	99.5990575377149
92.14639355402382	99.59955252840908
92.15610134938349	99.60004751910326
92.16580914474316	99.60054250979744
92.17551694010284	99.60103750049161
92.18522473546251	99.6015324911858
92.19493253082219	99.60202748187997
92.20464032618186	99.60252247257415
92.21434812154153	99.60301746326833
92.22405591690121	99.60351245396251
92.23376371226088	99.60400744465669
92.24347150762055	99.60450243535087
92.25317930298023	99.60499742604505
92.2628870983399	99.60549241673922
92.27259489369958	99.6059874074334
92.28230268905925	99.60648239812758
92.29201048441892	99.60697738882176
92.3017182797786	99.60747237951594
92.31142607513827	99.60796737021012
92.32113387049795	99.6084623609043
92.33084166585762	99.60895735159848
92.3405494612173	99.60945234229266
92.35025725657697	99.60994733298683
92.35996505193664	99.61044232368101
92.36967284729631	99.61093731437519
92.37938064265599	99.61143230506937
92.38908843801566	99.61192729576355
92.39879623337534	99.61242228645773
92.40850402873501	99.61291727715191
92.41821182409468	99.61341226784609
92.42791961945436	99.61390725854027
92.43762741481403	99.61440224923444
92.4473352101737	99.61489723992862
92.45704300553338	99.6153922306228
92.46675080089305	99.61588722131698
92.47645859625273	99.61638221201116
92.4861663916124	99.61687720270534
92.49587418697207	99.61737219339952
92.50558198233175	99.6178671840937
92.51528977769142	99.61836217478788
92.5249975730511	99.61885716548205
92.53470536841077	99.61935215617623
92.54441316377044	99.61984714687041
92.55412095913012	99.62034213756459
92.56382875448979	99.62083712825877
92.57353654984946	99.62133211895295
92.58324434520914	99.62182710964713
92.59295214056881	99.62232210034131
92.60265993592849	99.62281709103549
92.61236773128816	99.62331208172967
92.62207552664783	99.62380707242384
92.63178332200751	99.62430206311802
92.64149111736718	99.6247970538122
92.65119891272685	99.62529204450638
92.66090670808653	99.62578703520056
92.6706145034462	99.62628202589474
92.68032229880588	99.62677701658892
92.69003009416555	99.6272720072831
92.69973788952522	99.62776699797728
92.7094456848849	99.62826198867145
92.71915348024457	99.62875697936563
92.72886127560425	99.62925197005981
92.73856907096392	99.62974696075399
92.7482768663236	99.63024195144817
92.75798466168327	99.63073694214235
92.76769245704294	99.63123193283653
92.77740025240261	99.6317269235307
92.78710804776229	99.63222191422489
92.79681584312196	99.63271690491906
92.80652363848164	99.63321189561324
92.81623143384131	99.63370688630742
92.82593922920098	99.6342018770016
92.83564702456066	99.63469686769578
92.84535481992033	99.63519185838996
92.85506261528	99.63568684908414
92.86477041063968	99.63618183977832
92.87447820599935	99.6366768304725
92.88418600135903	99.63717182116667
92.8938937967187	99.63766681186085
92.90360159207837	99.63816180255503
92.91330938743805	99.63865679324921
92.92301718279772	99.63915178394339
92.9327249781574	99.63964677463757
92.94243277351707	99.64014176533175
92.95214056887674	99.64063675602593
92.96184836423642	99.6411317467201
92.97155615959609	99.64162673741428
92.98126395495576	99.64212172810846
92.99097175031544	99.64261671880264
93.00067954567511	99.64311170949682
93.01038734103479	99.643606700191
93.02009513639446	99.64410169088518
93.02980293175413	99.64459668157936
93.03951072711381	99.64509167227354
93.04921852247348	99.64558666296772
93.05892631783315	99.6460816536619
93.06863411319283	99.64657664435607
93.0783419085525	99.64707163505025
93.08804970391218	99.64756662574443
93.09775749927185	99.64806161643861
93.10746529463152	99.64855660713279
93.1171730899912	99.64905159782697
93.12688088535087	99.64954658852115
93.13658868071055	99.65004157921533
93.14629647607022	99.6505365699095
93.1560042714299	99.65103156060368
93.16571206678957	99.65152655129786
93.17541986214924	99.65202154199204
93.18512765750891	99.65251653268622
93.19483545286859	99.6530115233804
93.20454324822826	99.65350651407458
93.21425104358794	99.65400150476876
93.22395883894761	99.65449649546294
93.23366663430728	99.65499148615712
93.24337442966696	99.6554864768513
93.25308222502663	99.65598146754547
93.2627900203863	99.65647645823965
93.27249781574598	99.65697144893383
93.28220561110565	99.65746643962801
93.29191340646533	99.65796143032219
93.301621201825	99.65845642101637
93.31132899718467	99.65895141171055
93.32103679254435	99.65944640240473
93.33074458790402	99.6599413930989
93.3404523832637	99.66043638379308
93.35016017862337	99.66093137448726
93.35986797398304	99.66142636518144
93.36957576934272	99.66192135587562
93.37928356470239	99.6624163465698
93.38899136006206	99.66291133726398
93.39869915542174	99.66340632795816
93.40840695078141	99.66390131865234
93.41811474614109	99.66439630934651
93.42782254150076	99.6648913000407
93.43753033686043	99.66538629073487
93.44723813222011	99.66588128142905
93.45694592757978	99.66637627212323
93.46665372293945	99.66687126281741
93.47636151829913	99.66736625351159
93.4860693136588	99.66786124420577
93.49577710901848	99.66835623489995
93.50548490437815	99.66885122559412
93.51519269973782	99.6693462162883
93.5249004950975	99.66984120698248
93.53460829045717	99.67033619767666
93.54431608581685	99.67083118837084
93.55402388117652	99.67132617906502
93.5637316765362	99.6718211697592
93.57343947189587	99.67231616045338
93.58314726725554	99.67281115114756
93.59285506261521	99.67330614184173
93.60256285797489	99.67380113253591
93.61227065333456	99.67429612323009
93.62197844869424	99.67479111392427
93.63168624405391	99.67528610461845
93.64139403941358	99.67578109531263
93.65110183477326	99.67627608600681
93.66080963013293	99.67677107670099
93.6705174254926	99.67726606739517
93.68022522085228	99.67776105808935
93.68993301621195	99.67825604878352
93.69964081157163	99.6787510394777
93.7093486069313	99.67924603017188
93.71905640229097	99.67974102086606
93.72876419765065	99.68023601156024
93.73847199301032	99.68073100225442
93.74817978837	99.6812259929486
93.75788758372967	99.68172098364278
93.76759537908934	99.68221597433696
93.77730317444902	99.68271096503113
93.78701096980869	99.68320595572531
93.79671876516836	99.68370094641949
93.80642656052804	99.68419593711367
93.81613435588771	99.68469092780785
93.82584215124739	99.68518591850203
93.83554994660706	99.68568090919621
93.84525774196673	99.68617589989039
93.85496553732641	99.68667089058457
93.86467333268608	99.68716588127874
93.87438112804575	99.68766087197292
93.88408892340543	99.6881558626671
93.8937967187651	99.68865085336128
93.90350451412478	99.68914584405546
93.91321230948445	99.68964083474964
93.92292010484412	99.69013582544382
93.9326279002038	99.690630816138
93.94233569556347	99.69112580683218
93.95204349092315	99.69162079752635
93.96175128628282	99.69211578822053
93.9714590816425	99.69261077891471
93.98116687700217	99.69310576960889
93.99087467236184	99.69360076030307
94.00058246772151	99.69409575099725
94.01029026308119	99.69459074169143
94.01999805844086	99.6950857323856
94.02970585380054	99.69558072307979
94.03941364916021	99.69607571377396
94.04912144451988	99.69657070446814
94.05882923987956	99.69706569516232
94.06853703523923	99.6975606858565
94.0782448305989	99.69805567655068
94.08795262595858	99.69855066724486
94.09766042131825	99.69904565793904
94.10736821667793	99.69954064863322
94.1170760120376	99.7000356393274
94.12678380739727	99.70053063002158
94.13649160275695	99.70102562071575
94.14619939811662	99.70152061140993
94.1559071934763	99.70201560210411
94.16561498883597	99.70251059279829
94.17532278419564	99.70300558349247
94.18503057955532	99.70350057418665
94.19473837491499	99.70399556488083
94.20444617027466	99.704490555575
94.21415396563434	99.70498554626919
94.22386176099401	99.70548053696336
94.23356955635369	99.70597552765754
94.24327735171336	99.70647051835172
94.25298514707303	99.7069655090459
94.26269294243271	99.70746049974008
94.27240073779238	99.70795549043426
94.28210853315205	99.70845048112844
94.29181632851173	99.70894547182262
94.3015241238714	99.7094404625168
94.31123191923108	99.70993545321097
94.32093971459075	99.71043044390515
94.33064750995042	99.71092543459933
94.3403553053101	99.71142042529351
94.35006310066977	99.71191541598769
94.35977089602945	99.71241040668187
94.36947869138912	99.71290539737605
94.3791864867488	99.71340038807023
94.38889428210847	99.7138953787644
94.39860207746814	99.71439036945858
94.40830987282781	99.71488536015276
94.41801766818749	99.71538035084694
94.42772546354716	99.71587534154112
94.43743325890684	99.7163703322353
94.44714105426651	99.71686532292948
94.45684884962618	99.71736031362366
94.46655664498586	99.71785530431784
94.47626444034553	99.71835029501202
94.4859722357052	99.7188452857062
94.49568003106488	99.71934027640037
94.50538782642455	99.71983526709455
94.51509562178423	99.72033025778873
94.5248034171439	99.72082524848291
94.53451121250357	99.72132023917709
94.54421900786325	99.72181522987127
94.55392680322292	99.72231022056545
94.5636345985826	99.72280521125963
94.57334239394227	99.7233002019538
94.58305018930194	99.72379519264798
94.59275798466162	99.72429018334216
94.60246578002129	99.72478517403634
94.61217357538096	99.72528016473052
94.62188137074064	99.7257751554247
94.63158916610031	99.72627014611888
94.64129696145999	99.72676513681306
94.65100475681966	99.72726012750724
94.66071255217933	99.72775511820142
94.67042034753901	99.7282501088956
94.68012814289868	99.72874509958977
94.68983593825835	99.72924009028395
94.69954373361803	99.72973508097813
94.7092515289777	99.73023007167231
94.71895932433738	99.73072506236649
94.72866711969705	99.73122005306067
94.73837491505672	99.73171504375485
94.7480827104164	99.73221003444903
94.75779050577607	99.7327050251432
94.76749830113575	99.73320001583738
94.77720609649542	99.73369500653156
94.7869138918551	99.73418999722574
94.79662168721477	99.73468498791992
94.80632948257444	99.7351799786141
94.81603727793411	99.73567496930828
94.82574507329379	99.73616996000246
94.83545286865346	99.73666495069664
94.84516066401314	99.73715994139081
94.85486845937281	99.737654932085
94.86457625473248	99.73814992277917
94.87428405009216	99.73864491347335
94.88399184545183	99.73913990416753
94.8936996408115	99.73963489486171
94.90340743617118	99.74012988555589
94.91311523153085	99.74062487625007
94.92282302689053	99.74111986694425
94.9325308222502	99.74161485763842
94.94223861760987	99.7421098483326
94.95194641296955	99.74260483902678
94.96165420832922	99.74309982972096
94.9713620036889	99.74359482041514
94.98106979904857	99.74408981110932
94.99077759440824	99.7445848018035
95.00048538976792	99.74507979249768
95.01019318512759	99.74557478319186
95.01990098048726	99.74606977388603
95.02960877584694	99.74656476458021
95.03931657120661	99.74705975527439
95.04902436656629	99.74755474596857
95.05873216192596	99.74804973666275
95.06843995728563	99.74854472735693
95.07814775264531	99.74903971805111
95.08785554800498	99.74953470874529
95.09756334336465	99.75002969943947
95.10727113872433	99.75052469013364
95.116978934084	99.75101968082782
95.12668672944368	99.751514671522
95.13639452480335	99.75200966221618
95.14610232016302	99.75250465291036
95.1558101155227	99.75299964360454
95.16551791088237	99.75349463429872
95.17522570624205	99.7539896249929
95.18493350160172	99.75448461568708
95.1946412969614	99.75497960638126
95.20434909232107	99.75547459707543
95.21405688768074	99.75596958776961
95.22376468304041	99.75646457846379
95.23347247840009	99.75695956915797
95.24318027375976	99.75745455985215
95.25288806911944	99.75794955054633
95.26259586447911	99.75844454124051
95.27230365983878	99.75893953193469
95.28201145519846	99.75943452262887
95.29171925055813	99.75992951332304
95.3014270459178	99.76042450401722
95.31113484127748	99.7609194947114
95.32084263663715	99.76141448540558
95.33055043199683	99.76190947609976
95.3402582273565	99.76240446679394
95.34996602271617	99.76289945748812
95.35967381807585	99.7633944481823
95.36938161343552	99.76388943887648
95.3790894087952	99.76438442957065
95.38879720415487	99.76487942026483
95.39850499951454	99.76537441095901
95.40821279487422	99.76586940165319
95.41792059023389	99.76636439234737
95.42762838559356	99.76685938304155
95.43733618095324	99.76735437373573
95.44704397631291	99.7678493644299
95.45675177167259	99.76834435512409
95.46645956703226	99.76883934581826
95.47616736239193	99.76933433651244
95.48587515775161	99.76982932720662
95.49558295311128	99.7703243179008
95.50529074847096	99.77081930859498
95.51499854383063	99.77131429928916
95.5247063391903	99.77180928998334
95.53441413454998	99.77230428067752
95.54412192990965	99.7727992713717
95.55382972526932	99.77329426206587
95.563537520629	99.77378925276005
95.57324531598867	99.77428424345423
95.58295311134835	99.77477923414841
95.59266090670802	99.77527422484259
95.6023687020677	99.77576921553677
95.61207649742737	99.77626420623095
95.62178429278704	99.77675919692513
95.63149208814671	99.7772541876193
95.64119988350639	99.77774917831348
95.65090767886606	99.77824416900766
95.66061547422574	99.77873915970184
95.67032326958541	99.77923415039602
95.68003106494508	99.7797291410902
95.68973886030476	99.78022413178438
95.69944665566443	99.78071912247856
95.7091544510241	99.78121411317274
95.71886224638378	99.78170910386692
95.72857004174345	99.7822040945611
95.73827783710313	99.78269908525527
95.7479856324628	99.78319407594945
95.75769342782247	99.78368906664363
95.76740122318215	99.78418405733781
95.77710901854182	99.78467904803199
95.7868168139015	99.78517403872617
95.79652460926117	99.78566902942035
95.80623240462084	99.78616402011453
95.81594019998052	99.7866590108087
95.82564799534019	99.78715400150288
95.83535579069986	99.78764899219706
95.84506358605954	99.78814398289124
95.85477138141921	99.78863897358542
95.86447917677889	99.7891339642796
95.87418697213856	99.78962895497378
95.88389476749823	99.79012394566796
95.89360256285791	99.79061893636214
95.90331035821758	99.79111392705632
95.91301815357726	99.7916089177505
95.92272594893693	99.79210390844467
95.9324337442966	99.79259889913885
95.94214153965628	99.79309388983303
95.95184933501595	99.79358888052721
95.96155713037562	99.79408387122139
95.9712649257353	99.79457886191557
95.98097272109497	99.79507385260975
95.99068051645465	99.79556884330393
96.00038831181432	99.7960638339981
96.010096107174	99.79655882469228
96.01980390253367	99.79705381538646
96.02951169789334	99.79754880608064
96.03921949325301	99.79804379677482
96.04892728861269	99.798538787469
96.05863508397236	99.79903377816318
96.06834287933204	99.79952876885736
96.07805067469171	99.80002375955154
96.08775847005138	99.80051875024571
96.09746626541106	99.8010137409399
96.10717406077073	99.80150873163407
96.1168818561304	99.80200372232825
96.12658965149008	99.80249871302243
96.13629744684975	99.80299370371661
96.14600524220943	99.80348869441079
96.1557130375691	99.80398368510497
96.16542083292877	99.80447867579915
96.17512862828845	99.80497366649332
96.18483642364812	99.8054686571875
96.1945442190078	99.80596364788168
96.20425201436747	99.80645863857586
96.21395980972714	99.80695362927004
96.22366760508682	99.80744861996422
96.23337540044649	99.8079436106584
96.24308319580616	99.80843860135258
96.25279099116584	99.80893359204676
96.26249878652551	99.80942858274094
96.27220658188519	99.80992357343511
96.28191437724486	99.8104185641293
96.29162217260453	99.81091355482347
96.30132996796421	99.81140854551765
96.31103776332388	99.81190353621183
96.32074555868356	99.81239852690601
96.33045335404323	99.81289351760019
96.3401611494029	99.81338850829437
96.34986894476258	99.81388349898855
96.35957674012225	99.81437848968272
96.36928453548192	99.8148734803769
96.3789923308416	99.81536847107108
96.38870012620127	99.81586346176526
96.39840792156095	99.81635845245944
96.40811571692062	99.81685344315362
96.4178235122803	99.8173484338478
96.42753130763997	99.81784342454198
96.43723910299964	99.81833841523616
96.44694689835931	99.81883340593033
96.45665469371899	99.81932839662451
96.46636248907866	99.81982338731869
96.47607028443834	99.82031837801287
96.48577807979801	99.82081336870705
96.49548587515768	99.82130835940123
96.50519367051736	99.82180335009541
96.51490146587703	99.82229834078959
96.5246092612367	99.82279333148377
96.53431705659638	99.82328832217794
96.54402485195605	99.82378331287212
96.55373264731573	99.8242783035663
96.5634404426754	99.82477329426048
96.57314823803507	99.82526828495466
96.58285603339475	99.82576327564884
96.59256382875442	99.82625826634302
96.6022716241141	99.8267532570372
96.61197941947377	99.82724824773138
96.62168721483344	99.82774323842555
96.63139501019312	99.82823822911973
96.64110280555279	99.82873321981391
96.65081060091246	99.82922821050809
96.66051839627214	99.82972320120227
96.67022619163181	99.83021819189645
96.67993398699149	99.83071318259063
96.68964178235116	99.83120817328481
96.69934957771083	99.83170316397899
96.70905737307051	99.83219815467316
96.71876516843018	99.83269314536734
96.72847296378986	99.83318813606152
96.73818075914953	99.8336831267557
96.7478885545092	99.83417811744988
96.75759634986888	99.83467310814406
96.76730414522855	99.83516809883824
96.77701194058822	99.83566308953242
96.7867197359479	99.8361580802266
96.79642753130757	99.83665307092078
96.80613532666725	99.83714806161495
96.81584312202692	99.83764305230913
96.8255509173866	99.83813804300331
96.83525871274627	99.83863303369749
96.84496650810594	99.83912802439167
96.85467430346561	99.83962301508585
96.86438209882529	99.84011800578003
96.87408989418496	99.8406129964742
96.88379768954464	99.84110798716839
96.89350548490431	99.84160297786256
96.90321328026398	99.84209796855674
96.91292107562366	99.84259295925092
96.92262887098333	99.8430879499451
96.932336666343	99.84358294063928
96.94204446170268	99.84407793133346
96.95175225706235	99.84457292202764
96.96146005242203	99.84506791272182
96.9711678477817	99.845562903416
96.98087564314137	99.84605789411017
96.99058343850105	99.84655288480435
97.00029123386072	99.84704787549853
97.0099990292204	99.84754286619271
97.01970682458007	99.84803785688689
97.02941461993974	99.84853284758107
97.03912241529942	99.84902783827525
97.04883021065909	99.84952282896943
97.05853800601876	99.8500178196636
97.06824580137844	99.85051281035778
97.07795359673811	99.85100780105196
97.08766139209779	99.85150279174614
97.09736918745746	99.85199778244032
97.10707698281713	99.8524927731345
97.11678477817681	99.85298776382868
97.12649257353648	99.85348275452286
97.13620036889616	99.85397774521704
97.14590816425583	99.85447273591122
97.1556159596155	99.8549677266054
97.16532375497518	99.85546271729957
97.17503155033485	99.85595770799375
97.18473934569452	99.85645269868793
97.1944471410542	99.85694768938211
97.20415493641387	99.85744268007629
97.21386273177355	99.85793767077047
97.22357052713322	99.85843266146465
97.2332783224929	99.85892765215883
97.24298611785257	99.859422642853
97.25269391321224	99.85991763354718
97.26240170857191	99.86041262424136
97.27210950393159	99.86090761493554
97.28181729929126	99.86140260562972
97.29152509465094	99.8618975963239
97.30123289001061	99.86239258701808
97.31094068537028	99.86288757771226
97.32064848072996	99.86338256840644
97.33035627608963	99.86387755910062
97.3400640714493	99.8643725497948
97.34977186680898	99.86486754048897
97.35947966216865	99.86536253118315
97.36918745752833	99.86585752187733
97.378895252888	99.86635251257151
97.38860304824767	99.86684750326569
97.39831084360735	99.86734249395987
97.40801863896702	99.86783748465405
97.4177264343267	99.86833247534823
97.42743422968637	99.8688274660424
97.43714202504604	99.86932245673658
97.44684982040572	99.86981744743076
97.45655761576539	99.87031243812494
97.46626541112506	99.87080742881912
97.47597320648474	99.8713024195133
97.48568100184441	99.87179741020748
97.49538879720409	99.87229240090166
97.50509659256376	99.87278739159584
97.51480438792343	99.87328238229001
97.52451218328311	99.8737773729842
97.53421997864278	99.87427236367837
97.54392777400246	99.87476735437255
97.55363556936213	99.87526234506673
97.5633433647218	99.87575733576091
97.57305116008148	99.87625232645509
97.58275895544115	99.87674731714927
97.59246675080082	99.87724230784345
97.6021745461605	99.87773729853762
97.61188234152017	99.8782322892318
97.62159013687985	99.87872727992598
97.63129793223952	99.87922227062016
97.6410057275992	99.87971726131434
97.65071352295887	99.88021225200852
97.66042131831854	99.8807072427027
97.67012911367821	99.88120223339688
97.67983690903789	99.88169722409106
97.68954470439756	99.88219221478523
97.69925249975724	99.88268720547941
97.70896029511691	99.88318219617359
97.71866809047658	99.88367718686777
97.72837588583626	99.88417217756195
97.73808368119593	99.88466716825613
97.7477914765556	99.88516215895031
97.75749927191528	99.88565714964449
97.76720706727495	99.88615214033867
97.77691486263463	99.88664713103284
97.7866226579943	99.88714212172702
97.79633045335397	99.8876371124212
97.80603824871365	99.88813210311538
97.81574604407332	99.88862709380956
97.825453839433	99.88912208450374
97.83516163479267	99.88961707519792
97.84486943015234	99.8901120658921
97.85457722551202	99.89060705658628
97.86428502087169	99.89110204728046
97.87399281623136	99.89159703797463
97.88370061159104	99.89209202866881
97.89340840695071	99.89258701936299
97.90311620231039	99.89308201005717
97.91282399767006	99.89357700075135
97.92253179302973	99.89407199144553
97.93223958838941	99.89456698213971
97.94194738374908	99.89506197283389
97.95165517910876	99.89555696352807
97.96136297446843	99.89605195422224
97.9710707698281	99.89654694491642
97.98077856518778	99.8970419356106
97.99048636054745	99.89753692630478
98.00019415590712	99.89803191699896
98.0099019512668	99.89852690769314
98.01960974662647	99.89902189838732
98.02931754198615	99.8995168890815
98.03902533734582	99.90001187977568
98.0487331327055	99.90050687046985
98.05844092806517	99.90100186116403
98.06814872342484	99.90149685185821
98.07785651878451	99.90199184255239
98.08756431414419	99.90248683324657
98.09727210950386	99.90298182394075
98.10697990486354	99.90347681463493
98.11668770022321	99.9039718053291
98.12639549558288	99.90446679602329
98.13610329094256	99.90496178671746
98.14581108630223	99.90545677741164
98.1555188816619	99.90595176810582
98.16522667702158	99.9064467588
98.17493447238125	99.90694174949418
98.18464226774093	99.90743674018836
98.1943500631006	99.90793173088254
98.20405785846027	99.90842672157672
98.21376565381995	99.9089217122709
98.22347344917962	99.90941670296507
98.2331812445393	99.90991169365925
98.24288903989897	99.91040668435343
98.25259683525864	99.91090167504761
98.26230463061832	99.91139666574179
98.27201242597799	99.91189165643597
98.28172022133766	99.91238664713015
98.29142801669734	99.91288163782433
98.30113581205701	99.9133766285185
98.31084360741669	99.91387161921269
98.32055140277636	99.91436660990686
98.33025919813603	99.91486160060104
98.33996699349571	99.91535659129522
98.34967478885538	99.9158515819894
98.35938258421506	99.91634657268358
98.36909037957473	99.91684156337776
98.3787981749344	99.91733655407194
98.38850597029408	99.91783154476612
98.39821376565375	99.9183265354603
98.40792156101342	99.91882152615447
98.4176293563731	99.91931651684865
98.42733715173277	99.91981150754283
98.43704494709245	99.92030649823701
98.44675274245212	99.92080148893119
98.4564605378118	99.92129647962537
98.46616833317147	99.92179147031955
98.47587612853114	99.92228646101373
98.48558392389081	99.9227814517079
98.49529171925049	99.92327644240208
98.50499951461016	99.92377143309626
98.51470730996984	99.92426642379044
98.52441510532951	99.92476141448462
98.53412290068918	99.9252564051788
98.54383069604886	99.92575139587298
98.55353849140853	99.92624638656716
98.5632462867682	99.92674137726134
98.57295408212788	99.92723636795552
98.58266187748755	99.9277313586497
98.59236967284723	99.92822634934387
98.6020774682069	99.92872134003805
98.61178526356657	99.92921633073223
98.62149305892625	99.92971132142641
98.63120085428592	99.93020631212059
98.6409086496456	99.93070130281477
98.65061644500527	99.93119629350895
98.66032424036494	99.93169128420313
98.67003203572462	99.9321862748973
98.67973983108429	99.93268126559148
98.68944762644396	99.93317625628566
98.69915542180364	99.93367124697984
98.70886321716331	99.93416623767402
98.71857101252299	99.9346612283682
98.72827880788266	99.93515621906238
98.73798660324233	99.93565120975656
98.74769439860201	99.93614620045074
98.75740219396168	99.93664119114491
98.76710998932136	99.9371361818391
98.77681778468103	99.93763117253327
98.7865255800407	99.93812616322745
98.79623337540038	99.93862115392163
98.80594117076005	99.93911614461581
98.81564896611972	99.93961113530999
98.8253567614794	99.94010612600417
98.83506455683907	99.94060111669835
98.84477235219875	99.94109610739253
98.85448014755842	99.9415910980867
98.8641879429181	99.94208608878088
98.87389573827777	99.94258107947506
98.88360353363744	99.94307607016924
98.89331132899711	99.94357106086342
98.90301912435679	99.9440660515576
98.91272691971646	99.94456104225178
98.92243471507614	99.94505603294596
98.93214251043581	99.94555102364014
98.94185030579548	99.94604601433431
98.95155810115516	99.9465410050285
98.96126589651483	99.94703599572267
98.9709736918745	99.94753098641685
98.98068148723418	99.94802597711103
98.99038928259385	99.94852096780521
99.00009707795353	99.94901595849939
99.0098048733132	99.94951094919357
99.01951266867287	99.95000593988775
99.02922046403255	99.95050093058192
99.03892825939222	99.9509959212761
99.0486360547519	99.95149091197028
99.05834385011157	99.95198590266446
99.06805164547124	99.95248089335864
99.07775944083092	99.95297588405282
99.08746723619059	99.953470874747
99.09717503155026	99.95396586544118
99.10688282690994	99.95446085613536
99.11659062226961	99.95495584682953
99.12629841762929	99.95545083752371
99.13600621298896	99.95594582821789
99.14571400834863	99.95644081891207
99.15542180370831	99.95693580960625
99.16512959906798	99.95743080030043
99.17483739442766	99.95792579099461
99.18454518978733	99.95842078168879
99.194252985147	99.95891577238297
99.20396078050668	99.95941076307714
99.21366857586635	99.95990575377132
99.22337637122602	99.9604007444655
99.2330841665857	99.96089573515968
99.24279196194537	99.96139072585386
99.25249975730505	99.96188571654804
99.26220755266472	99.96238070724222
99.2719153480244	99.9628756979364
99.28162314338407	99.96337068863058
99.29133093874374	99.96386567932475
99.30103873410341	99.96436067001893
99.31074652946309	99.96485566071311
99.32045432482276	99.96535065140729
99.33016212018244	99.96584564210147
99.33986991554211	99.96634063279565
99.34957771090178	99.96683562348983
99.35928550626146	99.96733061418401
99.36899330162113	99.96782560487819
99.3787010969808	99.96832059557237
99.38840889234048	99.96881558626654
99.39811668770015	99.96931057696072
99.40782448305983	99.9698055676549
99.4175322784195	99.97030055834908
99.42724007377917	99.97079554904326
99.43694786913885	99.97129053973744
99.44665566449852	99.97178553043162
99.4563634598582	99.9722805211258
99.46607125521787	99.97277551181998
99.47577905057754	99.97327050251415
99.48548684593722	99.97376549320833
99.49519464129689	99.97426048390251
99.50490243665656	99.97475547459669
99.51461023201624	99.97525046529087
99.52431802737591	99.97574545598505
99.53402582273559	99.97624044667923
99.54373361809526	99.9767354373734
99.55344141345493	99.97723042806759
99.56314920881461	99.97772541876176
99.57285700417428	99.97822040945594
99.58256479953396	99.97871540015012
99.59227259489363	99.9792103908443
99.6019803902533	99.97970538153848
99.61168818561298	99.98020037223266
99.62139598097265	99.98069536292684
99.63110377633232	99.98119035362102
99.640811571692	99.9816853443152
99.65051936705167	99.98218033500937
99.66022716241135	99.98267532570355
99.66993495777102	99.98317031639773
99.6796427531307	99.98366530709191
99.68935054849037	99.98416029778609
99.69905834385004	99.98465528848027
99.70876613920971	99.98515027917445
99.71847393456939	99.98564526986863
99.72818172992906	99.9861402605628
99.73788952528874	99.98663525125698
99.74759732064841	99.98713024195116
99.75730511600808	99.98762523264534
99.76701291136776	99.98812022333952
99.77672070672743	99.9886152140337
99.7864285020871	99.98911020472788
99.79613629744678	99.98960519542206
99.80584409280645	99.99010018611624
99.81555188816613	99.99059517681042
99.8252596835258	99.9910901675046
99.83496747888547	99.99158515819877
99.84467527424515	99.99208014889295
99.85438306960482	99.99257513958713
99.8640908649645	99.99307013028131
99.87379866032417	99.99356512097549
99.88350645568384	99.99406011166967
99.89321425104352	99.99455510236385
99.90292204640319	99.99505009305803
99.91262984176286	99.9955450837522
99.92233763712254	99.99604007444638
99.93204543248221	99.99653506514056
99.94175322784189	99.99703005583474
99.95146102320156	99.99752504652892
99.96116881856123	99.9980200372231
99.97087661392091	99.99851502791728
99.98058440928058	99.99901001861146
99.99029220464026	99.99950500930564
99.99999999999993	99.99999999999982


==> xp.009.lu.distrib.train.ft.dat <==
0.028522532800912718	1.082461688153734
0.057045065601825436	2.14667963999027
0.08556759840273816	3.0588664558501577
0.11409013120365087	3.6730722451958155
0.1426126640045636	4.23254682558988
0.17113519680547631	4.785940160544879
0.19965772960638903	5.29068353198735
0.22818026240730174	5.746776939917294
0.2567027952082145	6.196789102408172
0.2852253280091272	6.634638774020918
0.3137478608100399	7.066407200194599
0.34227039361095263	7.492094380929213
0.37079292641186534	7.911700316224762
0.39931545921277806	8.325225006081244
0.42783799201369077	8.738749695937726
0.4563605248146035	9.146193140355143
0.4848830576155162	9.541474093894427
0.513405590416429	9.930673801994645
0.5419281232173417	10.313792264655799
0.5704506560182545	10.678666990999755
0.5989731888191673	11.037460471904645
0.62749572162008	11.390172707370468
0.6560182544209928	11.736803697397225
0.6845407872219056	12.07127219654585
0.7130633200228184	12.39965945025541
0.7415858528237311	12.721965458525903
0.7701083856246439	13.03819022135733
0.7986309184255567	13.35441498418876
0.8271534512264694	13.664558501581121
0.8556759840273822	13.974702018973483
0.884198516828295	14.284845536365845
0.9127210496292077	14.58890780831914
0.9412435824301205	14.886888834833371
0.9697661152310333	15.184869861347602
0.9982886480319461	15.4706883969837
1.0268111808328588	15.750425687180732
1.0553337136337715	16.030162977377763
1.0838562464346841	16.30381902213573
1.1123787792355968	16.577475066893697
1.1409013120365095	16.851131111651664
1.1694238448374221	17.106543420092432
1.1979463776383348	17.3619557285332
1.2264689104392474	17.617368036973968
1.25499144324016	17.872780345414736
1.2835139760410728	18.122111408416437
1.3120365088419854	18.37144247141814
1.340559041642898	18.62077353441984
1.3690815744438107	18.86402335198248
1.3976041072447234	19.10119192410605
1.426126640045636	19.338360496229622
1.4546491728465487	19.575529068353195
1.4831717056474614	19.8066163950377
1.511694238448374	20.037703721722206
1.5402167712492867	20.26879104840671
1.5687393040501993	20.499878375091217
1.597261836851112	20.730965701775723
1.6257843696520247	20.955971783021162
1.6543069024529373	21.180977864266602
1.68282943525385	21.39382145463391
1.7113519680547626	21.60058379956215
1.7398745008556753	21.80734614449039
1.768397033656588	22.01410848941863
1.7969195664575006	22.22087083434687
1.8254420992584133	22.421551933836042
1.853964632059326	22.616151787886153
1.8824871648602386	22.804670396497198
1.9110096976611513	22.993189005108242
1.939532230462064	23.181707613719286
1.9680547632629766	23.37022622233033
1.9965772960638892	23.558744830941375
2.025099828864802	23.741182194113353
2.053622361665715	23.92361955728533
2.082144894466628	24.10605692045731
2.1106674272675408	24.28241303819022
2.1391899600684536	24.458769155923132
2.1677124928693665	24.635125273656044
2.1962350256702794	24.80540014594989
2.2247575584711923	24.975675018243734
2.253280091272105	25.14594989053758
2.281802624073018	25.316224762831425
2.310325156873931	25.48649963512527
2.338847689674844	25.656774507419115
2.3673702224757567	25.820968134273894
2.3958927552766696	25.985161761128673
2.4244152880775824	26.14935538798345
2.4529378208784953	26.31354901483823
2.481460353679408	26.47774264169301
2.509982886480321	26.63585502310872
2.538505419281234	26.793967404524434
2.567027952082147	26.952079785940146
2.5955504848830597	27.11019216735586
2.6240730176839726	27.262223303332508
2.6525955504848855	27.414254439309158
2.6811180832857984	27.566285575285807
2.7096406160867113	27.718316711262457
2.738163148887624	27.870347847239106
2.766685681688537	28.022378983215756
2.79520821448945	28.174410119192405
2.8237307472903628	28.326441255169055
2.8522532800912757	28.472391145706638
2.8807758128921885	28.61834103624422
2.9092983456931014	28.764290926781804
2.9378208784940143	28.910240817319387
2.966343411294927	29.05619070785697
2.99486594409584	29.202140598394553
3.023388476896753	29.348090488932137
3.051911009697666	29.49404037946972
3.0804335424985787	29.639990270007303
3.1089560752994916	29.785940160544886
3.1374786081004045	29.925808805643403
3.1660011409013173	30.06567745074192
3.1945236737022302	30.205546095840436
3.223046206503143	30.345414740938953
3.251568739304056	30.48528338603747
3.280091272104969	30.625152031135986
3.3086138049058818	30.765020676234503
3.3371363377067946	30.898808075893953
3.3656588705077075	31.032595475553403
3.3941814033086204	31.166382875212854
3.4227039361095333	31.300170274872304
3.451226468910446	31.433957674531754
3.479749001711359	31.567745074191205
3.508271534512272	31.701532473850655
3.536794067313185	31.835319873510105
3.5653166001140977	31.96302602773049
3.5938391329150106	32.09073218195088
3.6223616657159234	32.21843833617126
3.6508841985168363	32.346144490391644
3.679406731317749	32.47385064461203
3.707929264118662	32.60155679883241
3.736451796919575	32.729262953052796
3.764974329720488	32.85696910727318
3.7934968625214007	32.9785940160545
3.8220193953223136	33.10021892483582
3.8505419281232265	33.22184383361714
3.8790644609241394	33.343468742398464
3.9075869937250522	33.465093651179785
3.936109526525965	33.586718559961106
3.964632059326878	33.70834346874243
3.993154592127791	33.82996837752375
4.021677124928703	33.95159328630507
4.050199657729616	34.07321819508639
4.078722190530528	34.19484310386771
4.107244723331441	34.31038676720996
4.135767256132353	34.425930430552214
4.1642897889332655	34.541474093894465
4.192812321734178	34.657017757236716
4.22133485453509	34.77256142057897
4.249857387336003	34.88810508392122
4.278379920136915	35.00364874726347
4.306902452937828	35.11919241060572
4.33542498573874	35.23473607394797
4.363947518539653	35.35027973729022
4.392470051340565	35.46582340063247
4.420992584141477	35.581367063974724
4.44951511694239	35.696910727316975
4.478037649743302	35.81245439065923
4.506560182544215	35.92799805400148
4.535082715345127	36.04354171734373
4.56360524814604	36.15300413524692
4.592127780946952	36.262466553150105
4.6206503137478645	36.37192897105329
4.649172846548777	36.48139138895648
4.677695379349689	36.59085380685967
4.706217912150602	36.70031622476286
4.734740444951514	36.809778642666046
4.763262977752427	36.919241060569234
4.791785510553339	37.02870347847242
4.820308043354252	37.13816589637561
4.848830576155164	37.2476283142788
4.877353108956076	37.35709073218199
4.905875641756989	37.460471904646106
4.934398174557901	37.563853077110224
4.962920707358814	37.66723424957434
4.991443240159726	37.77061542203846
5.019965772960639	37.87399659450258
5.048488305761551	37.9773777669667
5.0770108385624635	38.080758939430815
5.105533371363376	38.18414011189493
5.134055904164288	38.28752128435905
5.162578436965201	38.39090245682317
5.191100969766113	38.49428362928729
5.219623502567026	38.59766480175141
5.248146035367938	38.701045974215525
5.2766685681688505	38.80442714667964
5.305191100969763	38.90780831914376
5.333713633770675	39.01118949160788
5.362236166571588	39.114570664072
5.3907586993725	39.217951836536116
5.419281232173413	39.31525176356117
5.447803764974325	39.41255169058623
5.476326297775238	39.50985161761128
5.50484883057615	39.60715154463634
5.5333713633770625	39.70445147166139
5.561893896177975	39.80175139868645
5.590416428978887	39.899051325711504
5.6189389617798	39.99635125273656
5.647461494580712	40.093651179761615
5.675984027381625	40.19095110678667
5.704506560182537	40.288251033811726
5.7330290929834495	40.38555096083678
5.761551625784362	40.48285088786184
5.790074158585274	40.58015081488689
5.818596691386187	40.67745074191195
5.847119224187099	40.774750668937
5.875641756988012	40.87205059596206
5.904164289788924	40.96935052298711
5.932686822589837	41.06665045001217
5.961209355390749	41.163950377037224
5.9897318881916615	41.26125030406228
6.018254420992574	41.358550231087335
6.046776953793486	41.45585015811239
6.075299486594399	41.547068839698376
6.103822019395311	41.63828752128436
6.132344552196224	41.72950620287035
6.160867084997136	41.82072488445633
6.1893896177980485	41.91194356604232
6.217912150598961	42.0031622476283
6.246434683399873	42.09438092921429
6.274957216200786	42.185599610800274
6.303479749001698	42.27681829238626
6.332002281802611	42.368036973972245
6.360524814603523	42.45925565555823
6.389047347404436	42.550474337144216
6.417569880205348	42.6416930187302
6.4460924130062605	42.73291170031619
6.474614945807173	42.82413038190217
6.503137478608085	42.91534906348816
6.531660011408998	43.00656774507414
6.56018254420991	43.09778642666013
6.588705077010823	43.189005108246114
6.617227609811735	43.2802237898321
6.6457501426126475	43.371442471418085
6.67427267541356	43.46266115300407
6.702795208214472	43.553879834590056
6.731317741015385	43.63901727073698
6.759840273816297	43.7241547068839
6.78836280661721	43.809292143030824
6.816885339418122	43.894429579177746
6.845407872219035	43.97956701532467
6.873930405019947	44.06470445147159
6.9024529378208594	44.149841887618514
6.930975470621772	44.23497932376544
6.959498003422684	44.32011675991236
6.988020536223597	44.40525419605928
7.016543069024509	44.490391632206205
7.045065601825422	44.57552906835313
7.073588134626334	44.66066650450005
7.1021106674272465	44.74580394064697
7.130633200228159	44.830941376793895
7.159155733029071	44.91607881294082
7.187678265829984	44.99513500364868
7.216200798630896	45.07419119435654
7.244723331431809	45.1532473850644
7.273245864232721	45.23230357577226
7.301768397033634	45.311359766480116
7.330290929834546	45.390415957187976
7.358813462635458	45.469472147895836
7.387335995436371	45.548528338603695
7.415858528237283	45.627584529311555
7.444381061038196	45.706640720019415
7.472903593839108	45.785696910727275
7.501426126640021	45.864753101435134
7.529948659440933	45.943809292142994
7.5584711922418455	46.022865482850854
7.586993725042758	46.101921673558714
7.61551625784367	46.18097786426657
7.644038790644583	46.26003405497443
7.672561323445495	46.33909024568229
7.701083856246408	46.41814643639015
7.72960638904732	46.49720262709801
7.7581289218482326	46.57625881780587
7.786651454649145	46.65531500851373
7.815173987450057	46.73437119922159
7.84369652025097	46.80734614449038
7.872219053051882	46.88032108975917
7.900741585852795	46.95329603502796
7.929264118653707	47.02627098029675
7.95778665145462	47.09924592556554
7.986309184255532	47.17222087083433
8.014831717056445	47.24519581610312
8.043354249857359	47.31817076137191
8.071876782658272	47.3911457066407
8.100399315459185	47.46412065190949
8.128921848260099	47.53709559717828
8.157444381061012	47.61007054244707
8.185966913861925	47.68304548771586
8.214489446662839	47.75602043298465
8.243011979463752	47.82899537825344
8.271534512264665	47.90197032352223
8.300057045065579	47.97494526879102
8.328579577866492	48.04792021405981
8.357102110667405	48.1208951593286
8.385624643468319	48.19387010459739
8.414147176269232	48.26684504986618
8.442669709070145	48.33981999513497
8.471192241871059	48.41279494040376
8.499714774671972	48.485769885672546
8.528237307472885	48.558744830941336
8.556759840273799	48.631719776210126
8.585282373074712	48.704694721478916
8.613804905875625	48.777669666747705
8.642327438676539	48.850644612016495
8.670849971477452	48.923619557285285
8.699372504278365	48.996594502554075
8.727895037079278	49.069569447822865
8.756417569880192	49.13646314765259
8.784940102681105	49.20335684748232
8.813462635482018	49.270250547312045
8.841985168282932	49.33714424714177
8.870507701083845	49.4040379469715
8.899030233884758	49.470931646801226
8.927552766685672	49.53782534663095
8.956075299486585	49.60471904646068
8.984597832287498	49.67161274629041
9.013120365088412	49.738506446120134
9.041642897889325	49.80540014594986
9.070165430690238	49.87229384577959
9.098687963491152	49.939187545609315
9.127210496292065	50.00608124543904
9.155733029092978	50.07297494526877
9.184255561893892	50.139868645098495
9.212778094694805	50.20676234492822
9.241300627495718	50.27365604475795
9.269823160296632	50.340549744587676
9.298345693097545	50.4074434444174
9.326868225898458	50.47433714424713
9.355390758699372	50.54123084407686
9.383913291500285	50.608124543906584
9.412435824301198	50.67501824373631
9.440958357102112	50.74191194356604
9.469480889903025	50.808805643395765
9.498003422703938	50.87569934322549
9.526525955504852	50.94259304305522
9.555048488305765	51.009486742884945
9.583571021106678	51.07638044271467
9.612093553907592	51.1432741425444
9.640616086708505	51.210167842374126
9.669138619509418	51.27706154220385
9.697661152310332	51.34395524203358
9.726183685111245	51.41084894186331
9.754706217912158	51.471661396253964
9.783228750713072	51.53247385064462
9.811751283513985	51.59328630503528
9.840273816314898	51.654098759425935
9.868796349115811	51.71491121381659
9.897318881916725	51.77572366820725
9.925841414717638	51.836536122597906
9.954363947518551	51.89734857698856
9.982886480319465	51.95816103137922
10.011409013120378	52.01897348576988
10.039931545921291	52.079785940160534
10.068454078722205	52.14059839455119
10.096976611523118	52.20141084894185
10.125499144324031	52.262223303332505
10.154021677124945	52.32303575772316
10.182544209925858	52.38384821211382
10.211066742726771	52.444660666504475
10.239589275527685	52.50547312089513
10.268111808328598	52.56628557528579
10.296634341129511	52.627098029676446
10.325156873930425	52.6879104840671
10.353679406731338	52.74872293845776
10.382201939532251	52.80953539284842
10.410724472333165	52.870347847239074
10.439247005134078	52.93116030162973
10.467769537934991	52.99197275602039
10.496292070735905	53.052785210411045
10.524814603536818	53.1135976648017
10.553337136337731	53.17441011919236
10.581859669138645	53.235222573583016
10.610382201939558	53.29603502797367
10.638904734740471	53.35684748236433
10.667427267541385	53.41765993675499
10.695949800342298	53.478472391145644
10.724472333143211	53.5392848455363
10.752994865944125	53.60009729992696
10.781517398745038	53.660909754317615
10.810039931545951	53.72172220870827
10.838562464346865	53.776453417659866
10.867084997147778	53.83118462661146
10.895607529948691	53.885915835563054
10.924130062749605	53.94064704451465
10.952652595550518	53.99537825346624
10.981175128351431	54.050109462417836
11.009697661152344	54.10484067136943
11.038220193953258	54.159571880321025
11.066742726754171	54.21430308927262
11.095265259555084	54.26903429822421
11.123787792355998	54.32376550717581
11.152310325156911	54.3784967161274
11.180832857957824	54.433227925078995
11.209355390758738	54.48795913403059
11.237877923559651	54.54269034298218
11.266400456360564	54.59742155193378
11.294922989161478	54.65215276088537
11.323445521962391	54.706883969836966
11.351968054763304	54.76161517878856
11.380490587564218	54.816346387740154
11.409013120365131	54.87107759669175
11.437535653166044	54.92580880564334
11.466058185966958	54.980540014594936
11.494580718767871	55.03527122354653
11.523103251568784	55.090002432498125
11.551625784369698	55.14473364144972
11.580148317170611	55.19946485040131
11.608670849971524	55.25419605935291
11.637193382772438	55.3089272683045
11.665715915573351	55.363658477256095
11.694238448374264	55.41838968620769
11.722760981175178	55.47312089515928
11.751283513976091	55.52785210411088
11.779806046777004	55.58258331306247
11.808328579577918	55.637314522014066
11.836851112378831	55.69204573096566
11.865373645179744	55.746776939917254
11.893896177980658	55.80150814886885
11.922418710781571	55.85623935782044
11.950941243582484	55.910970566772036
11.979463776383398	55.96570177572363
12.00798630918431	56.020432984675224
12.036508841985224	56.07516419362682
12.065031374786138	56.12989540257841
12.09355390758705	56.18462661153001
12.122076440387964	56.2393578204816
12.150598973188877	56.294089029433195
12.17912150598979	56.34882023838479
12.207644038790704	56.40355144733638
12.236166571591617	56.45828265628798
12.26468910439253	56.51301386523957
12.293211637193444	56.567745074191166
12.321734169994357	56.62247628314276
12.35025670279527	56.677207492094354
12.378779235596184	56.73193870104595
12.407301768397097	56.78666990999754
12.43582430119801	56.841401118949136
12.464346833998924	56.89613232790073
12.492869366799837	56.950863536852324
12.52139189960075	57.00559474580392
12.549914432401664	57.06032595475551
12.578436965202577	57.11505716370711
12.60695949800349	57.16370712721963
12.635482030804404	57.212357090732155
12.664004563605317	57.26100705424468
12.69252709640623	57.3096570177572
12.721049629207144	57.35830698126973
12.749572162008057	57.40695694478225
12.77809469480897	57.455606908294776
12.806617227609884	57.5042568718073
12.835139760410797	57.552906835319824
12.86366229321171	57.60155679883235
12.892184826012624	57.65020676234487
12.920707358813537	57.6988567258574
12.94922989161445	57.74750668936992
12.977752424415364	57.796156652882445
13.006274957216277	57.84480661639497
13.03479749001719	57.89345657990749
13.063320022818104	57.94210654342002
13.091842555619017	57.99075650693254
13.12036508841993	58.039406470445066
13.148887621220844	58.08805643395759
13.177410154021757	58.136706397470114
13.20593268682267	58.18535636098264
13.234455219623584	58.23400632449516
13.262977752424497	58.282656288007686
13.29150028522541	58.33130625152021
13.320022818026324	58.379956215032735
13.348545350827237	58.42860617854526
13.37706788362815	58.47725614205778
13.405590416429064	58.52590610557031
13.434112949229977	58.57455606908283
13.46263548203089	58.623206032595355
13.491158014831804	58.67185599610788
13.519680547632717	58.720505959620404
13.54820308043363	58.76915592313293
13.576725613234544	58.81780588664545
13.605248146035457	58.866455850157976
13.63377067883637	58.9151058136705
13.662293211637284	58.963755777183025
13.690815744438197	59.01240574069555
13.71933827723911	59.06105570420807
13.747860810040024	59.1097056677206
13.776383342840937	59.15835563123312
13.80490587564185	59.207005594745645
13.833428408442764	59.25565555825817
13.861950941243677	59.304305521770694
13.89047347404459	59.35295548528322
13.918996006845504	59.40160544879574
13.947518539646417	59.450255412308266
13.97604107244733	59.49890537582079
14.004563605248244	59.547555339333314
14.033086138049157	59.59620530284584
14.06160867085007	59.64485526635836
14.090131203650984	59.69350522987089
14.118653736451897	59.74215519338341
14.14717626925281	59.790805156895935
14.175698802053724	59.83945512040846
14.204221334854637	59.88810508392098
14.23274386765555	59.93675504743351
14.261266400456464	59.98540501094603
14.289788933257377	60.034054974458556
14.31831146605829	60.08270493797108
14.346833998859204	60.131354901483604
14.375356531660117	60.18000486499613
14.40387906446103	60.22865482850865
14.432401597261943	60.27730479202118
14.460924130062857	60.3259547555337
14.48944666286377	60.374604719046225
14.517969195664683	60.42325468255875
14.546491728465597	60.46582340063221
14.57501426126651	60.50839211870567
14.603536794067423	60.55096083677913
14.632059326868337	60.593529554852594
14.66058185966925	60.636098272926056
14.689104392470163	60.67866699099952
14.717626925271077	60.72123570907298
14.74614945807199	60.76380442714644
14.774671990872903	60.8063731452199
14.803194523673817	60.84894186329336
14.83171705647473	60.89151058136682
14.860239589275643	60.934079299440285
14.888762122076557	60.976648017513746
14.91728465487747	61.01921673558721
14.945807187678383	61.06178545366067
14.974329720479297	61.10435417173413
15.00285225328021	61.14692288980759
15.031374786081123	61.18949160788105
15.059897318882037	61.232060325954514
15.08841985168295	61.274629044027975
15.116942384483863	61.317197762101436
15.145464917284777	61.3597664801749
15.17398745008569	61.40233519824836
15.202509982886603	61.44490391632182
15.231032515687517	61.48747263439528
15.25955504848843	61.53004135246874
15.288077581289343	61.572610070542204
15.316600114090257	61.615178788615665
15.34512264689117	61.65774750668913
15.373645179692083	61.70031622476259
15.402167712492997	61.74288494283605
15.43069024529391	61.78545366090951
15.459212778094823	61.82802237898297
15.487735310895737	61.87059109705643
15.51625784369665	61.913159815129895
15.544780376497563	61.955728533203356
15.573302909298476	61.99829725127682
15.60182544209939	62.04086596935028
15.630347974900303	62.08343468742374
15.658870507701216	62.1260034054972
15.68739304050213	62.16857212357066
15.715915573303043	62.211140841644124
15.744438106103956	62.253709559717585
15.77296063890487	62.296278277791046
15.801483171705783	62.33884699586451
15.830005704506696	62.38141571393797
15.85852823730761	62.42398443201143
15.887050770108523	62.46655315008489
15.915573302909436	62.50912186815835
15.94409583571035	62.551690586231814
15.972618368511263	62.594259304305275
16.001140901312176	62.63682802237874
16.02966343411309	62.6793967404522
16.058185966914003	62.72196545852566
16.086708499714916	62.76453417659912
16.11523103251583	62.80710289467258
16.143753565316743	62.84967161274604
16.172276098117656	62.892240330819504
16.20079863091857	62.934809048892966
16.229321163719483	62.97737776696643
16.257843696520396	63.01994648503989
16.28636622932131	63.06251520311335
16.314888762122223	63.10508392118681
16.343411294923136	63.14765263926027
16.37193382772405	63.19022135733373
16.400456360524963	63.232790075407195
16.428978893325876	63.275358793480656
16.45750142612679	63.31792751155412
16.486023958927703	63.36049622962758
16.514546491728616	63.40306494770104
16.54306902452953	63.4456336657745
16.571591557330443	63.48820238384796
16.600114090131356	63.530771101921424
16.62863662293227	63.573339819994885
16.657159155733183	63.615908538068346
16.685681688534096	63.65847725614181
16.71420422133501	63.70104597421527
16.742726754135923	63.74361469228873
16.771249286936836	63.78618341036219
16.79977181973775	63.82875212843565
16.828294352538663	63.871320846509114
16.856816885339576	63.90780831914351
16.88533941814049	63.94429579177791
16.913861950941403	63.98078326441231
16.942384483742316	64.0172707370467
16.97090701654323	64.05375820968109
16.999429549344143	64.09024568231548
17.027952082145056	64.12673315494987
17.05647461494597	64.16322062758427
17.084997147746883	64.19970810021866
17.113519680547796	64.23619557285305
17.14204221334871	64.27268304548744
17.170564746149623	64.30917051812183
17.199087278950536	64.34565799075622
17.22760981175145	64.38214546339061
17.256132344552363	64.418632936025
17.284654877353276	64.4551204086594
17.31317741015419	64.49160788129379
17.341699942955103	64.52809535392818
17.370222475756016	64.56458282656257
17.39874500855693	64.60107029919696
17.427267541357843	64.63755777183135
17.455790074158756	64.67404524446574
17.48431260695967	64.71053271710014
17.512835139760583	64.74702018973453
17.541357672561496	64.78350766236892
17.56988020536241	64.81999513500331
17.598402738163323	64.8564826076377
17.626925270964236	64.8929700802721
17.65544780376515	64.92945755290648
17.683970336566063	64.96594502554088
17.712492869366976	65.00243249817527
17.74101540216789	65.03891997080966
17.769537934968803	65.07540744344405
17.798060467769716	65.11189491607844
17.82658300057063	65.14838238871283
17.855105533371542	65.18486986134722
17.883628066172456	65.22135733398162
17.91215059897337	65.257844806616
17.940673131774282	65.2943322792504
17.969195664575196	65.33081975188479
17.99771819737611	65.36730722451918
18.026240730177022	65.40379469715357
18.054763262977936	65.44028216978796
18.08328579577885	65.47676964242235
18.111808328579762	65.51325711505675
18.140330861380676	65.54974458769114
18.16885339418159	65.58623206032553
18.197375926982502	65.62271953295992
18.225898459783416	65.65920700559431
18.25442099258433	65.6956944782287
18.282943525385242	65.7321819508631
18.311466058186156	65.76866942349749
18.33998859098707	65.80515689613188
18.368511123787982	65.84164436876627
18.397033656588896	65.87813184140066
18.42555618938981	65.91461931403505
18.454078722190722	65.95110678666944
18.482601254991636	65.98759425930383
18.51112378779255	66.02408173193822
18.539646320593462	66.06056920457262
18.568168853394376	66.09705667720701
18.59669138619529	66.1335441498414
18.625213918996202	66.17003162247579
18.653736451797116	66.20651909511018
18.68225898459803	66.24300656774457
18.710781517398942	66.27949404037896
18.739304050199856	66.31598151301336
18.76782658300077	66.35246898564775
18.796349115801682	66.38895645828214
18.824871648602596	66.42544393091653
18.85339418140351	66.46193140355092
18.881916714204422	66.49841887618531
18.910439247005336	66.5349063488197
18.93896177980625	66.5713938214541
18.967484312607162	66.60788129408849
18.996006845408075	66.64436876672288
19.02452937820899	66.68085623935727
19.053051911009902	66.71734371199166
19.081574443810815	66.75383118462605
19.11009697661173	66.79031865726044
19.138619509412642	66.82680612989483
19.167142042213555	66.86329360252923
19.19566457501447	66.89978107516362
19.224187107815382	66.93626854779801
19.252709640616295	66.9727560204324
19.28123217341721	67.00924349306679
19.309754706218122	67.04573096570118
19.338277239019035	67.08221843833557
19.36679977181995	67.11870591096996
19.395322304620862	67.15519338360436
19.423844837421775	67.19168085623875
19.45236737022269	67.22816832887314
19.480889903023602	67.26465580150753
19.509412435824515	67.30114327414192
19.53793496862543	67.33763074677631
19.566457501426342	67.3741182194107
19.594980034227255	67.4106056920451
19.62350256702817	67.44709316467949
19.652025099829082	67.48358063731388
19.680547632629995	67.52006810994827
19.70907016543091	67.55655558258266
19.737592698231822	67.59304305521705
19.766115231032735	67.62953052785144
19.79463776383365	67.66601800048583
19.823160296634562	67.70250547312023
19.851682829435475	67.73899294575462
19.88020536223639	67.77548041838901
19.908727895037302	67.8119678910234
19.937250427838215	67.84845536365779
19.96577296063913	67.88494283629218
19.994295493440042	67.92143030892657
20.022818026240955	67.95791778156097
20.05134055904187	67.99440525419536
20.079863091842782	68.03089272682975
20.108385624643695	68.06738019946414
20.13690815744461	68.10386767209853
20.165430690245522	68.14035514473292
20.193953223046435	68.17076137192825
20.22247575584735	68.20116759912358
20.250998288648262	68.23157382631891
20.279520821449175	68.26198005351424
20.30804335425009	68.29238628070956
20.336565887051	68.3227925079049
20.365088419851915	68.35319873510022
20.39361095265283	68.38360496229555
20.42213348545374	68.41401118949088
20.450656018254655	68.4444174166862
20.47917855105557	68.47482364388154
20.50770108385648	68.50522987107686
20.536223616657395	68.53563609827219
20.56474614945831	68.56604232546752
20.59326868225922	68.59644855266285
20.621791215060135	68.62685477985818
20.65031374786105	68.6572610070535
20.67883628066196	68.68766723424883
20.707358813462875	68.71807346144416
20.73588134626379	68.74847968863949
20.7644038790647	68.77888591583482
20.792926411865615	68.80929214303015
20.82144894466653	68.83969837022548
20.84997147746744	68.8701045974208
20.878494010268355	68.90051082461613
20.90701654306927	68.93091705181146
20.93553907587018	68.96132327900679
20.964061608671095	68.99172950620212
20.99258414147201	69.02213573339745
21.02110667427292	69.05254196059278
21.049629207073835	69.0829481877881
21.078151739874748	69.11335441498343
21.10667427267566	69.14376064217876
21.135196805476575	69.17416686937409
21.163719338277488	69.20457309656942
21.1922418710784	69.23497932376475
21.220764403879315	69.26538555096008
21.249286936680228	69.2957917781554
21.27780946948114	69.32619800535073
21.306332002282055	69.35660423254606
21.334854535082968	69.38701045974139
21.36337706788388	69.41741668693672
21.391899600684795	69.44782291413205
21.420422133485708	69.47822914132738
21.44894466628662	69.5086353685227
21.477467199087535	69.53904159571803
21.505989731888448	69.56944782291336
21.53451226468936	69.59985405010869
21.563034797490275	69.63026027730402
21.591557330291188	69.66066650449935
21.6200798630921	69.69107273169467
21.648602395893015	69.72147895889
21.677124928693928	69.75188518608533
21.70564746149484	69.78229141328066
21.734169994295755	69.81269764047599
21.762692527096668	69.84310386767132
21.79121505989758	69.87351009486665
21.819737592698495	69.90391632206197
21.848260125499408	69.9343225492573
21.87678265830032	69.96472877645263
21.905305191101235	69.99513500364796
21.933827723902148	70.02554123084329
21.96235025670306	70.05594745803862
21.990872789503975	70.08635368523395
22.019395322304888	70.11675991242927
22.0479178551058	70.1471661396246
22.076440387906715	70.17757236681993
22.104962920707628	70.20797859401526
22.13348545350854	70.23838482121059
22.162007986309455	70.26879104840592
22.190530519110368	70.29919727560124
22.21905305191128	70.32960350279657
22.247575584712195	70.3600097299919
22.276098117513108	70.39041595718723
22.30462065031402	70.42082218438256
22.333143183114935	70.45122841157789
22.361665715915848	70.48163463877322
22.39018824871676	70.51204086596854
22.418710781517674	70.54244709316387
22.447233314318588	70.5728533203592
22.4757558471195	70.60325954755453
22.504278379920414	70.63366577474986
22.532800912721328	70.66407200194519
22.56132344552224	70.69447822914051
22.589845978323154	70.72488445633584
22.618368511124068	70.75529068353117
22.64689104392498	70.7856969107265
22.675413576725894	70.81610313792183
22.703936109526808	70.84650936511716
22.73245864232772	70.87691559231249
22.760981175128634	70.90732181950781
22.789503707929548	70.93772804670314
22.81802624073046	70.96813427389847
22.846548773531374	70.9985405010938
22.875071306332288	71.02894672828913
22.9035938391332	71.05935295548446
22.932116371934114	71.08975918267978
22.960638904735028	71.12016540987511
22.98916143753594	71.15057163707044
23.017683970336854	71.18097786426577
23.046206503137768	71.2113840914611
23.07472903593868	71.24179031865643
23.103251568739594	71.27219654585176
23.131774101540508	71.30260277304708
23.16029663434142	71.33300900024241
23.188819167142334	71.36341522743774
23.217341699943248	71.39382145463307
23.24586423274416	71.4242276818284
23.274386765545074	71.45463390902373
23.302909298345988	71.48504013621906
23.3314318311469	71.51544636341438
23.359954363947814	71.54585259060971
23.388476896748728	71.57625881780504
23.41699942954964	71.60666504500037
23.445521962350554	71.6370712721957
23.474044495151468	71.66747749939103
23.50256702795238	71.69788372658635
23.531089560753294	71.72828995378168
23.559612093554207	71.75869618097701
23.58813462635512	71.78910240817234
23.616657159156034	71.81950863536767
23.645179691956947	71.849914862563
23.67370222475786	71.88032108975833
23.702224757558774	71.91072731695365
23.730747290359687	71.94113354414898
23.7592698231606	71.97153977134431
23.787792355961514	72.00194599853964
23.816314888762427	72.03235222573497
23.84483742156334	72.0627584529303
23.873359954364254	72.09316468012562
23.901882487165167	72.12357090732095
23.93040501996608	72.15397713451628
23.958927552766994	72.18438336171161
23.987450085567907	72.21478958890694
24.01597261836882	72.24519581610227
24.044495151169734	72.2756020432976
24.073017683970647	72.30600827049292
24.10154021677156	72.33641449768825
24.130062749572474	72.36682072488358
24.158585282373387	72.39722695207891
24.1871078151743	72.42763317927424
24.215630347975214	72.45803940646957
24.244152880776127	72.4884456336649
24.27267541357704	72.51885186086022
24.301197946377954	72.54925808805555
24.329720479178867	72.57966431525088
24.35824301197978	72.61007054244621
24.386765544780694	72.64047676964154
24.415288077581607	72.67088299683687
24.44381061038252	72.7012892240322
24.472333143183434	72.73169545122752
24.500855675984347	72.76210167842285
24.52937820878526	72.79250790561818
24.557900741586174	72.81683288737445
24.586423274387087	72.84115786913071
24.614945807188	72.86548285088698
24.643468339988914	72.88980783264324
24.671990872789827	72.91413281439951
24.70051340559074	72.93845779615577
24.729035938391654	72.96278277791204
24.757558471192567	72.9871077596683
24.78608100399348	73.01143274142457
24.814603536794394	73.03575772318084
24.843126069595307	73.0600827049371
24.87164860239622	73.08440768669337
24.900171135197134	73.10873266844963
24.928693667998047	73.1330576502059
24.95721620079896	73.15738263196216
24.985738733599874	73.18170761371843
25.014261266400787	73.2060325954747
25.0427837992017	73.23035757723096
25.071306332002614	73.25468255898723
25.099828864803527	73.27900754074349
25.12835139760444	73.30333252249976
25.156873930405354	73.32765750425602
25.185396463206267	73.35198248601229
25.21391899600718	73.37630746776856
25.242441528808094	73.40063244952482
25.270964061609007	73.42495743128109
25.29948659440992	73.44928241303735
25.328009127210834	73.47360739479362
25.356531660011747	73.49793237654988
25.38505419281266	73.52225735830615
25.413576725613574	73.54658234006241
25.442099258414487	73.57090732181868
25.4706217912154	73.59523230357495
25.499144324016314	73.61955728533121
25.527666856817227	73.64388226708748
25.55618938961814	73.66820724884374
25.584711922419054	73.69253223060001
25.613234455219967	73.71685721235627
25.64175698802088	73.74118219411254
25.670279520821794	73.7655071758688
25.698802053622707	73.78983215762507
25.72732458642362	73.81415713938134
25.755847119224534	73.8384821211376
25.784369652025447	73.86280710289387
25.81289218482636	73.88713208465013
25.841414717627273	73.9114570664064
25.869937250428187	73.93578204816266
25.8984597832291	73.96010702991893
25.926982316030013	73.9844320116752
25.955504848830927	74.00875699343146
25.98402738163184	74.03308197518773
26.012549914432753	74.05740695694399
26.041072447233667	74.08173193870026
26.06959498003458	74.10605692045652
26.098117512835493	74.13038190221279
26.126640045636407	74.15470688396906
26.15516257843732	74.17903186572532
26.183685111238233	74.20335684748159
26.212207644039147	74.22768182923785
26.24073017684006	74.25200681099412
26.269252709640973	74.27633179275038
26.297775242441887	74.30065677450665
26.3262977752428	74.32498175626291
26.354820308043713	74.34930673801918
26.383342840844627	74.37363171977545
26.41186537364554	74.39795670153171
26.440387906446453	74.42228168328798
26.468910439247367	74.44660666504424
26.49743297204828	74.47093164680051
26.525955504849193	74.49525662855677
26.554478037650107	74.51958161031304
26.58300057045102	74.5439065920693
26.611523103251933	74.56823157382557
26.640045636052847	74.59255655558184
26.66856816885376	74.6168815373381
26.697090701654673	74.64120651909437
26.725613234455587	74.66553150085063
26.7541357672565	74.6898564826069
26.782658300057413	74.71418146436316
26.811180832858327	74.73850644611943
26.83970336565924	74.7628314278757
26.868225898460153	74.78715640963196
26.896748431261067	74.81148139138823
26.92527096406198	74.8358063731445
26.953793496862893	74.86013135490076
26.982316029663806	74.88445633665702
27.01083856246472	74.90878131841329
27.039361095265633	74.93310630016956
27.067883628066546	74.95743128192582
27.09640616086746	74.98175626368209
27.124928693668373	75.00608124543835
27.153451226469286	75.03040622719462
27.1819737592702	75.05473120895088
27.210496292071113	75.07905619070715
27.239018824872026	75.10338117246341
27.26754135767294	75.12770615421968
27.296063890473853	75.15203113597595
27.324586423274766	75.17635611773221
27.35310895607568	75.20068109948848
27.381631488876593	75.22500608124474
27.410154021677506	75.24933106300101
27.43867655447842	75.27365604475727
27.467199087279333	75.29798102651354
27.495721620080246	75.3223060082698
27.52424415288116	75.34663099002607
27.552766685682073	75.37095597178234
27.581289218482986	75.3952809535386
27.6098117512839	75.41960593529487
27.638334284084813	75.44393091705113
27.666856816885726	75.4682558988074
27.69537934968664	75.49258088056366
27.723901882487553	75.51690586231993
27.752424415288466	75.5412308440762
27.78094694808938	75.56555582583246
27.809469480890293	75.58988080758873
27.837992013691206	75.614205789345
27.86651454649212	75.63853077110126
27.895037079293033	75.66285575285752
27.923559612093946	75.68718073461379
27.95208214489486	75.71150571637006
27.980604677695773	75.73583069812632
28.009127210496686	75.76015567988259
28.0376497432976	75.78448066163885
28.066172276098513	75.80880564339512
28.094694808899426	75.83313062515138
28.12321734170034	75.85745560690765
28.151739874501253	75.88178058866391
28.180262407302166	75.90610557042018
28.20878494010308	75.93043055217645
28.237307472903993	75.95475553393271
28.265830005704906	75.97908051568898
28.29435253850582	76.00340549744524
28.322875071306733	76.02773047920151
28.351397604107646	76.05205546095777
28.37992013690856	76.07638044271404
28.408442669709473	76.1007054244703
28.436965202510386	76.12503040622657
28.4654877353113	76.14935538798284
28.494010268112213	76.1736803697391
28.522532800913126	76.19800535149537
28.55105533371404	76.22233033325163
28.579577866514953	76.2466553150079
28.608100399315866	76.27098029676417
28.63662293211678	76.29530527852043
28.665145464917693	76.3196302602767
28.693667997718606	76.34395524203296
28.72219053051952	76.36828022378923
28.750713063320433	76.3926052055455
28.779235596121346	76.41693018730176
28.80775812892226	76.44125516905802
28.836280661723173	76.46558015081429
28.864803194524086	76.48990513257056
28.893325727325	76.51423011432682
28.921848260125913	76.53855509608309
28.950370792926826	76.56288007783935
28.97889332572774	76.58720505959562
29.007415858528653	76.61153004135188
29.035938391329566	76.63585502310815
29.06446092413048	76.66018000486442
29.092983456931393	76.68450498662068
29.121505989732306	76.70882996837695
29.15002852253322	76.73315495013321
29.178551055334133	76.75747993188948
29.207073588135046	76.78180491364574
29.23559612093596	76.80612989540201
29.264118653736872	76.83045487715827
29.292641186537786	76.85477985891454
29.3211637193387	76.8791048406708
29.349686252139612	76.90342982242707
29.378208784940526	76.92775480418334
29.40673131774144	76.9520797859396
29.435253850542352	76.97640476769587
29.463776383343266	77.00072974945213
29.49229891614418	77.0250547312084
29.520821448945092	77.04937971296467
29.549343981746006	77.07370469472093
29.57786651454692	77.0980296764772
29.606389047347832	77.12235465823346
29.634911580148746	77.14667963998973
29.66343411294966	77.171004621746
29.691956645750572	77.19532960350226
29.720479178551486	77.21965458525852
29.7490017113524	77.24397956701479
29.777524244153312	77.26830454877106
29.806046776954226	77.29262953052732
29.83456930975514	77.31695451228359
29.863091842556052	77.34127949403985
29.891614375356966	77.36560447579612
29.92013690815788	77.38992945755238
29.948659440958792	77.41425443930865
29.977181973759706	77.43857942106492
30.00570450656062	77.46290440282118
30.034227039361532	77.48722938457745
30.062749572162446	77.51155436633371
30.09127210496336	77.53587934808998
30.119794637764272	77.56020432984624
30.148317170565186	77.58452931160251
30.1768397033661	77.60885429335877
30.205362236167012	77.63317927511504
30.233884768967926	77.6575042568713
30.26240730176884	77.68182923862757
30.290929834569752	77.70615422038384
30.319452367370666	77.7304792021401
30.34797490017158	77.75480418389637
30.376497432972492	77.77912916565263
30.405019965773405	77.8034541474089
30.43354249857432	77.82777912916517
30.462065031375232	77.84602286548237
30.490587564176145	77.86426660179957
30.51911009697706	77.88251033811677
30.547632629777972	77.90075407443398
30.576155162578885	77.91899781075118
30.6046776953798	77.93724154706838
30.633200228180712	77.95548528338558
30.661722760981625	77.97372901970279
30.69024529378254	77.99197275601999
30.718767826583452	78.0102164923372
30.747290359384365	78.0284602286544
30.77581289218528	78.0467039649716
30.804335424986192	78.0649477012888
30.832857957787105	78.083191437606
30.86138049058802	78.1014351739232
30.889903023388932	78.11967891024041
30.918425556189845	78.13792264655761
30.94694808899076	78.15616638287482
30.975470621791672	78.17441011919202
31.003993154592585	78.19265385550922
31.0325156873935	78.21089759182642
31.061038220194412	78.22914132814363
31.089560752995325	78.24738506446083
31.11808328579624	78.26562880077803
31.146605818597152	78.28387253709523
31.175128351398065	78.30211627341244
31.20365088419898	78.32036000972964
31.232173416999892	78.33860374604684
31.260695949800805	78.35684748236405
31.28921848260172	78.37509121868125
31.317741015402632	78.39333495499845
31.346263548203545	78.41157869131565
31.37478608100446	78.42982242763286
31.403308613805372	78.44806616395006
31.431831146606285	78.46630990026726
31.4603536794072	78.48455363658447
31.488876212208112	78.50279737290167
31.517398745009025	78.52104110921887
31.54592127780994	78.53928484553607
31.574443810610852	78.55752858185328
31.602966343411765	78.57577231817048
31.63148887621268	78.59401605448768
31.660011409013592	78.61225979080488
31.688533941814505	78.63050352712209
31.71705647461542	78.64874726343929
31.74557900741633	78.6669909997565
31.774101540217245	78.6852347360737
31.80262407301816	78.7034784723909
31.83114660581907	78.7217222087081
31.859669138619985	78.7399659450253
31.8881916714209	78.7582096813425
31.91671420422181	78.77645341765971
31.945236737022725	78.79469715397691
31.97375926982364	78.81294089029412
32.00228180262455	78.83118462661132
32.030804335425465	78.84942836292852
32.05932686822638	78.86767209924572
32.08784940102729	78.88591583556293
32.116371933828205	78.90415957188013
32.14489446662912	78.92240330819733
32.17341699943003	78.94064704451453
32.201939532230945	78.95889078083174
32.23046206503186	78.97713451714894
32.25898459783277	78.99537825346614
32.287507130633685	79.01362198978335
32.3160296634346	79.03186572610055
32.34455219623551	79.05010946241775
32.373074729036425	79.06835319873495
32.40159726183734	79.08659693505216
32.43011979463825	79.10484067136936
32.458642327439165	79.12308440768656
32.48716486024008	79.14132814400377
32.51568739304099	79.15957188032097
32.544209925841905	79.17781561663817
32.57273245864282	79.19605935295537
32.60125499144373	79.21430308927258
32.629777524244645	79.23254682558978
32.65830005704556	79.25079056190698
32.68682258984647	79.26903429822418
32.715345122647385	79.28727803454139
32.7438676554483	79.30552177085859
32.77239018824921	79.32376550717579
32.800912721050125	79.342009243493
32.82943525385104	79.3602529798102
32.85795778665195	79.3784967161274
32.886480319452865	79.3967404524446
32.91500285225378	79.4149841887618
32.94352538505469	79.43322792507901
32.972047917855605	79.45147166139621
33.00057045065652	79.46971539771341
33.02909298345743	79.48795913403062
33.057615516258345	79.50620287034782
33.08613804905926	79.52444660666502
33.11466058186017	79.54269034298223
33.143183114661085	79.56093407929943
33.171705647462	79.57917781561663
33.20022818026291	79.59742155193383
33.228750713063825	79.61566528825104
33.25727324586474	79.63390902456824
33.28579577866565	79.65215276088544
33.314318311466565	79.67039649720265
33.34284084426748	79.68864023351985
33.37136337706839	79.70688396983705
33.399885909869305	79.72512770615425
33.42840844267022	79.74337144247146
33.45693097547113	79.76161517878866
33.485453508272045	79.77985891510586
33.51397604107296	79.79810265142306
33.54249857387387	79.81634638774027
33.571021106674785	79.83459012405747
33.5995436394757	79.85283386037467
33.62806617227661	79.87107759669188
33.656588705077525	79.88932133300908
33.68511123787844	79.90756506932628
33.71363377067935	79.92580880564348
33.742156303480265	79.94405254196069
33.77067883628118	79.96229627827789
33.79920136908209	79.98054001459509
33.827723901883004	79.9987837509123
33.85624643468392	80.0170274872295
33.88476896748483	80.0352712235467
33.913291500285744	80.0535149598639
33.94181403308666	80.0717586961811
33.97033656588757	80.09000243249831
33.998859098688484	80.10824616881551
34.0273816314894	80.12648990513271
34.05590416429031	80.14473364144992
34.084426697091224	80.16297737776712
34.11294922989214	80.18122111408432
34.14147176269305	80.19946485040153
34.169994295493964	80.21770858671873
34.19851682829488	80.23595232303593
34.22703936109579	80.25419605935313
34.255561893896704	80.27243979567034
34.28408442669762	80.29068353198754
34.31260695949853	80.30892726830474
34.341129492299444	80.32717100462195
34.36965202510036	80.34541474093915
34.39817455790127	80.36365847725635
34.426697090702184	80.38190221357355
34.4552196235031	80.40014594989076
34.48374215630401	80.41838968620796
34.512264689104924	80.43663342252516
34.54078722190584	80.45487715884236
34.56930975470675	80.47312089515957
34.597832287507664	80.49136463147677
34.62635482030858	80.50960836779397
34.65487735310949	80.52785210411118
34.683399885910404	80.54609584042838
34.71192241871132	80.56433957674558
34.74044495151223	80.58258331306278
34.768967484313144	80.60082704937999
34.79749001711406	80.61907078569719
34.82601254991497	80.63731452201439
34.854535082715884	80.6555582583316
34.8830576155168	80.6738019946488
34.91158014831771	80.692045730966
34.940102681118624	80.7102894672832
34.96862521391954	80.7285332036004
34.99714774672045	80.74677693991761
35.025670279521364	80.76502067623481
35.05419281232228	80.78326441255201
35.08271534512319	80.80150814886922
35.111237877924104	80.81975188518642
35.13976041072502	80.83799562150362
35.16828294352593	80.85623935782083
35.196805476326844	80.87448309413803
35.22532800912776	80.89272683045523
35.25385054192867	80.91097056677243
35.282373074729584	80.92921430308964
35.3108956075305	80.94745803940684
35.33941814033141	80.96570177572404
35.367940673132324	80.98394551204125
35.39646320593324	81.00218924835845
35.42498573873415	81.02043298467565
35.453508271535064	81.03867672099285
35.48203080433598	81.05692045731006
35.51055333713689	81.07516419362726
35.539075869937804	81.09340792994446
35.56759840273872	81.11165166626166
35.59612093553963	81.12989540257887
35.624643468340544	81.14813913889607
35.65316600114146	81.16638287521327
35.68168853394237	81.18462661153048
35.710211066743284	81.20287034784768
35.7387335995442	81.22111408416488
35.76725613234511	81.23935782048208
35.795778665146024	81.25760155679929
35.82430119794694	81.27584529311649
35.85282373074785	81.29408902943369
35.881346263548764	81.3123327657509
35.90986879634968	81.3305765020681
35.93839132915059	81.3488202383853
35.966913861951504	81.3670639747025
35.99543639475242	81.3853077110197
36.02395892755333	81.40355144733691
36.052481460354244	81.42179518365411
36.08100399315516	81.44003891997131
36.10952652595607	81.45828265628852
36.138049058756984	81.47652639260572
36.1665715915579	81.49477012892292
36.19509412435881	81.51301386524013
36.223616657159724	81.53125760155733
36.25213918996064	81.54950133787453
36.28066172276155	81.56774507419173
36.309184255562464	81.58598881050894
36.33770678836338	81.60423254682614
36.36622932116429	81.62247628314334
36.394751853965204	81.64072001946055
36.42327438676612	81.65896375577775
36.45179691956703	81.67720749209495
36.480319452367944	81.69545122841215
36.50884198516886	81.71369496472936
36.53736451796977	81.73193870104656
36.565887050770684	81.75018243736376
36.5944095835716	81.76842617368096
36.62293211637251	81.78666990999817
36.651454649173424	81.80491364631537
36.67997718197434	81.82315738263257
36.70849971477525	81.84140111894978
36.737022247576164	81.85964485526698
36.76554478037708	81.87788859158418
36.79406731317799	81.89613232790138
36.822589845978904	81.91437606421859
36.85111237877982	81.93261980053579
36.87963491158073	81.95086353685299
36.908157444381644	81.9691072731702
36.93667997718256	81.9873510094874
36.96520250998347	82.0055947458046
36.993725042784384	82.0238384821218
37.0222475755853	82.042082218439
37.05077010838621	82.06032595475621
37.07929264118712	82.07856969107341
37.10781517398804	82.09681342739061
37.13633770678895	82.11505716370782
37.16486023958986	82.13330090002502
37.19338277239078	82.15154463634222
37.22190530519169	82.16978837265943
37.2504278379926	82.18803210897663
37.27895037079352	82.20627584529383
37.30747290359443	82.22451958161103
37.33599543639534	82.24276331792824
37.36451796919626	82.26100705424544
37.39304050199717	82.27925079056264
37.42156303479808	82.29749452687985
37.450085567599	82.31573826319705
37.47860810039991	82.33398199951425
37.50713063320082	82.35222573583145
37.53565316600174	82.37046947214866
37.56417569880265	82.38871320846586
37.59269823160356	82.40695694478306
37.62122076440448	82.42520068110026
37.64974329720539	82.44344441741747
37.6782658300063	82.46168815373467
37.70678836280722	82.47993189005187
37.73531089560813	82.49817562636908
37.76383342840904	82.51641936268628
37.79235596120996	82.53466309900348
37.82087849401087	82.55290683532068
37.84940102681178	82.57115057163789
37.8779235596127	82.58939430795509
37.90644609241361	82.60763804427229
37.93496862521452	82.6258817805895
37.96349115801544	82.6441255169067
37.99201369081635	82.6623692532239
38.02053622361726	82.6806129895411
38.04905875641818	82.6988567258583
38.07758128921909	82.71710046217551
38.10610382202	82.73534419849271
38.13462635482092	82.75358793480991
38.16314888762183	82.77183167112712
38.19167142042274	82.79007540744432
38.22019395322366	82.80831914376152
38.24871648602457	82.82656288007873
38.27723901882548	82.84480661639593
38.3057615516264	82.86305035271313
38.33428408442731	82.88129408903033
38.36280661722822	82.89953782534754
38.39132915002914	82.91778156166474
38.41985168283005	82.93602529798194
38.44837421563096	82.95426903429914
38.47689674843188	82.97251277061635
38.50541928123279	82.99075650693355
38.5339418140337	83.00900024325075
38.562464346834616	83.02724397956796
38.59098687963553	83.04548771588516
38.61950941243644	83.06373145220236
38.648031945237356	83.08197518851956
38.67655447803827	83.10021892483677
38.70507701083918	83.11846266115397
38.733599543640096	83.13670639747117
38.76212207644101	83.15495013378838
38.79064460924192	83.17319387010558
38.819167142042836	83.19143760642278
38.84768967484375	83.20968134273998
38.87621220764466	83.22792507905719
38.904734740445576	83.24616881537439
38.93325727324649	83.26441255169159
38.9617798060474	83.2826562880088
38.990302338848316	83.300900024326
39.01882487164923	83.3191437606432
39.04734740445014	83.3373874969604
39.075869937251056	83.3556312332776
39.10439247005197	83.37387496959481
39.13291500285288	83.39211870591201
39.161437535653796	83.41036244222921
39.18996006845471	83.42860617854642
39.21848260125562	83.44684991486362
39.247005134056536	83.46509365118082
39.27552766685745	83.48333738749803
39.30405019965836	83.50158112381523
39.332572732459276	83.51982486013243
39.36109526526019	83.53198735101056
39.3896177980611	83.54414984188868
39.418140330862016	83.55631233276681
39.44666286366293	83.56847482364493
39.47518539646384	83.58063731452306
39.503707929264756	83.59279980540119
39.53223046206567	83.60496229627931
39.56075299486658	83.61712478715744
39.589275527667496	83.62928727803556
39.61779806046841	83.64144976891369
39.64632059326932	83.65361225979181
39.674843126070236	83.66577475066994
39.70336565887115	83.67793724154807
39.73188819167206	83.69009973242619
39.760410724472976	83.70226222330432
39.78893325727389	83.71442471418244
39.8174557900748	83.72658720506057
39.845978322875716	83.7387496959387
39.87450085567663	83.75091218681682
39.90302338847754	83.76307467769495
39.931545921278456	83.77523716857307
39.96006845407937	83.7873996594512
39.98859098688028	83.79956215032932
40.017113519681196	83.81172464120745
40.04563605248211	83.82388713208557
40.07415858528302	83.8360496229637
40.102681118083936	83.84821211384183
40.13120365088485	83.86037460471995
40.15972618368576	83.87253709559808
40.188248716486676	83.8846995864762
40.21677124928759	83.89686207735433
40.2452937820885	83.90902456823245
40.273816314889416	83.92118705911058
40.30233884769033	83.9333495499887
40.33086138049124	83.94551204086683
40.359383913292156	83.95767453174496
40.38790644609307	83.96983702262308
40.41642897889398	83.98199951350121
40.444951511694896	83.99416200437933
40.47347404449581	84.00632449525746
40.50199657729672	84.01848698613558
40.530519110097636	84.03064947701371
40.55904164289855	84.04281196789184
40.58756417569946	84.05497445876996
40.616086708500376	84.06713694964809
40.64460924130129	84.07929944052621
40.6731317741022	84.09146193140434
40.701654306903116	84.10362442228246
40.73017683970403	84.11578691316059
40.75869937250494	84.12794940403872
40.787221905305856	84.14011189491684
40.81574443810677	84.15227438579497
40.84426697090768	84.1644368766731
40.872789503708596	84.17659936755122
40.90131203650951	84.18876185842934
40.92983456931042	84.20092434930747
40.958357102111336	84.2130868401856
40.98687963491225	84.22524933106372
41.01540216771316	84.23741182194185
41.043924700514076	84.24957431281997
41.07244723331499	84.2617368036981
41.1009697661159	84.27389929457622
41.129492298916816	84.28606178545435
41.15801483171773	84.29822427633248
41.18653736451864	84.3103867672106
41.215059897319556	84.32254925808873
41.24358243012047	84.33471174896685
41.27210496292138	84.34687423984498
41.300627495722296	84.3590367307231
41.32915002852321	84.37119922160123
41.35767256132412	84.38336171247936
41.386195094125036	84.39552420335748
41.41471762692595	84.40768669423561
41.44324015972686	84.41984918511373
41.471762692527776	84.43201167599186
41.50028522532869	84.44417416686998
41.5288077581296	84.45633665774811
41.557330290930516	84.46849914862624
41.58585282373143	84.48066163950436
41.61437535653234	84.49282413038249
41.642897889333256	84.50498662126061
41.67142042213417	84.51714911213874
41.69994295493508	84.52931160301686
41.728465487735996	84.54147409389499
41.75698802053691	84.55363658477312
41.78551055333782	84.56579907565124
41.814033086138735	84.57796156652937
41.84255561893965	84.5901240574075
41.87107815174056	84.60228654828562
41.899600684541475	84.61444903916374
41.92812321734239	84.62661153004187
41.9566457501433	84.63877402092
41.985168282944215	84.65093651179812
42.01369081574513	84.66309900267625
42.04221334854604	84.67526149355437
42.070735881346955	84.6874239844325
42.09925841414787	84.69958647531062
42.12778094694878	84.71174896618875
42.156303479749695	84.72391145706688
42.18482601255061	84.736073947945
42.21334854535152	84.74823643882313
42.241871078152435	84.76039892970125
42.27039361095335	84.77256142057938
42.29891614375426	84.7847239114575
42.327438676555175	84.79688640233563
42.35596120935609	84.80904889321376
42.384483742157	84.82121138409188
42.413006274957915	84.83337387497001
42.44152880775883	84.84553636584813
42.47005134055974	84.85769885672626
42.498573873360655	84.86986134760438
42.52709640616157	84.88202383848251
42.55561893896248	84.89418632936064
42.584141471763395	84.90634882023876
42.61266400456431	84.91851131111689
42.64118653736522	84.93067380199501
42.669709070166135	84.94283629287314
42.69823160296705	84.95499878375126
42.72675413576796	84.96716127462939
42.755276668568875	84.97932376550752
42.78379920136979	84.99148625638564
42.8123217341707	85.00364874726377
42.840844266971615	85.0158112381419
42.86936679977253	85.02797372902002
42.89788933257344	85.04013621989814
42.926411865374355	85.05229871077627
42.95493439817527	85.0644612016544
42.98345693097618	85.07662369253252
43.011979463777095	85.08878618341065
43.04050199657801	85.10094867428877
43.06902452937892	85.1131111651669
43.097547062179835	85.12527365604502
43.12606959498075	85.13743614692315
43.15459212778166	85.14959863780128
43.183114660582575	85.1617611286794
43.21163719338349	85.17392361955753
43.2401597261844	85.18608611043565
43.268682258985315	85.19824860131378
43.29720479178623	85.2104110921919
43.32572732458714	85.22257358307003
43.354249857388055	85.23473607394816
43.38277239018897	85.24689856482628
43.41129492298988	85.25906105570441
43.439817455790795	85.27122354658253
43.46833998859171	85.28338603746066
43.49686252139262	85.29554852833878
43.525385054193535	85.30771101921691
43.55390758699445	85.31987351009504
43.58243011979536	85.33203600097316
43.610952652596275	85.34419849185129
43.63947518539719	85.35636098272941
43.6679977181981	85.36852347360754
43.696520250999015	85.38068596448566
43.72504278379993	85.39284845536379
43.75356531660084	85.40501094624192
43.782087849401755	85.41717343712004
43.81061038220267	85.42933592799817
43.83913291500358	85.4414984188763
43.867655447804495	85.45366090975442
43.89617798060541	85.46582340063254
43.92470051340632	85.47798589151067
43.953223046207235	85.4901483823888
43.98174557900815	85.50231087326692
44.01026811180906	85.51447336414505
44.038790644609975	85.52663585502317
44.06731317741089	85.5387983459013
44.0958357102118	85.55096083677942
44.124358243012715	85.56312332765755
44.15288077581363	85.57528581853568
44.18140330861454	85.5874483094138
44.209925841415455	85.59961080029193
44.23844837421637	85.61177329117005
44.26697090701728	85.62393578204818
44.295493439818195	85.6360982729263
44.32401597261911	85.64826076380443
44.35253850542002	85.66042325468256
44.381061038220935	85.67258574556068
44.40958357102185	85.68474823643881
44.43810610382276	85.69691072731693
44.466628636623675	85.70907321819506
44.49515116942459	85.72123570907318
44.5236737022255	85.73339819995131
44.552196235026415	85.74556069082944
44.58071876782733	85.75772318170756
44.60924130062824	85.76988567258569
44.637763833429155	85.78204816346381
44.66628636623007	85.79421065434194
44.69480889903098	85.80637314522006
44.723331431831895	85.81853563609819
44.75185396463281	85.83069812697632
44.78037649743372	85.84286061785444
44.808899030234635	85.85502310873257
44.83742156303555	85.86718559961069
44.86594409583646	85.87934809048882
44.894466628637375	85.89151058136694
44.92298916143829	85.90367307224507
44.9515116942392	85.9158355631232
44.980034227040115	85.92799805400132
45.00855675984103	85.94016054487945
45.03707929264194	85.95232303575757
45.065601825442855	85.9644855266357
45.09412435824377	85.97664801751382
45.12264689104468	85.98881050839195
45.151169423845595	86.00097299927008
45.17969195664651	86.0131354901482
45.20821448944742	86.02529798102633
45.236737022248334	86.03746047190445
45.26525955504925	86.04962296278258
45.29378208785016	86.0617854536607
45.322304620651074	86.07394794453883
45.35082715345199	86.08611043541696
45.3793496862529	86.09827292629508
45.407872219053814	86.1104354171732
45.43639475185473	86.12259790805133
45.46491728465564	86.13476039892946
45.493439817456554	86.14692288980758
45.52196235025747	86.15908538068571
45.55048488305838	86.17124787156384
45.579007415859294	86.18341036244196
45.60752994866021	86.19557285332009
45.63605248146112	86.20773534419821
45.664575014262034	86.21989783507634
45.69309754706295	86.23206032595446
45.72162007986386	86.24422281683259
45.750142612664774	86.25638530771072
45.77866514546569	86.26854779858884
45.8071876782666	86.28071028946697
45.835710211067514	86.29287278034509
45.86423274386843	86.30503527122322
45.89275527666934	86.31719776210134
45.921277809470254	86.32936025297947
45.94980034227117	86.3415227438576
45.97832287507208	86.35368523473572
46.006845407872994	86.36584772561385
46.03536794067391	86.37801021649197
46.06389047347482	86.3901727073701
46.092413006275734	86.40233519824822
46.12093553907665	86.41449768912635
46.14945807187756	86.42666018000448
46.177980604678474	86.4388226708826
46.20650313747939	86.45098516176073
46.2350256702803	86.46314765263885
46.263548203081214	86.47531014351698
46.29207073588213	86.4874726343951
46.32059326868304	86.49963512527323
46.349115801483954	86.51179761615136
46.37763833428487	86.52396010702948
46.40616086708578	86.5361225979076
46.434683399886694	86.54828508878573
46.46320593268761	86.56044757966386
46.49172846548852	86.57261007054198
46.520250998289434	86.58477256142011
46.54877353109035	86.59693505229824
46.57729606389126	86.60909754317636
46.605818596692174	86.62126003405449
46.63434112949309	86.63342252493261
46.662863662294	86.64558501581074
46.691386195094914	86.65774750668886
46.71990872789583	86.66990999756699
46.74843126069674	86.68207248844512
46.776953793497654	86.69423497932324
46.80547632629857	86.70639747020137
46.83399885909948	86.71855996107949
46.862521391900394	86.73072245195762
46.89104392470131	86.74288494283574
46.91956645750222	86.75504743371387
46.948088990303134	86.767209924592
46.97661152310405	86.77937241547012
47.00513405590496	86.79153490634825
47.033656588705874	86.80369739722637
47.06217912150679	86.8158598881045
47.0907016543077	86.82802237898262
47.119224187108614	86.84018486986075
47.14774671990953	86.85234736073888
47.17626925271044	86.864509851617
47.204791785511354	86.87667234249513
47.23331431831227	86.88883483337325
47.26183685111318	86.90099732425138
47.290359383914094	86.9131598151295
47.31888191671501	86.92532230600763
47.34740444951592	86.93748479688576
47.375926982316834	86.94964728776388
47.40444951511775	86.961809778642
47.43297204791866	86.97397226952013
47.461494580719574	86.98613476039826
47.49001711352049	86.99829725127638
47.5185396463214	87.01045974215451
47.547062179122314	87.02262223303264
47.57558471192323	87.03478472391076
47.60410724472414	87.04694721478889
47.632629777525054	87.05910970566701
47.66115231032597	87.07127219654514
47.68967484312688	87.08343468742326
47.718197375927794	87.09559717830139
47.74671990872871	87.10775966917952
47.77524244152962	87.11992216005764
47.803764974330534	87.13208465093577
47.83228750713145	87.14424714181389
47.86081003993236	87.15640963269202
47.889332572733274	87.16857212357014
47.91785510553419	87.18073461444827
47.9463776383351	87.1928971053264
47.974900171136014	87.20505959620452
48.00342270393693	87.21722208708265
48.03194523673784	87.22938457796077
48.060467769538754	87.2415470688389
48.08899030233967	87.25370955971702
48.11751283514058	87.26587205059515
48.146035367941494	87.27803454147327
48.17455790074241	87.2901970323514
48.20308043354332	87.30235952322953
48.231602966344234	87.31452201410765
48.26012549914515	87.32668450498578
48.28864803194606	87.3388469958639
48.317170564746974	87.35100948674203
48.34569309754789	87.36317197762015
48.3742156303488	87.37533446849828
48.402738163149714	87.3874969593764
48.43126069595063	87.39965945025453
48.45978322875154	87.41182194113266
48.48830576155245	87.42398443201078
48.51682829435337	87.43614692288891
48.54535082715428	87.44830941376703
48.57387335995519	87.46047190464516
48.60239589275611	87.47263439552329
48.63091842555702	87.48479688640141
48.65944095835793	87.49695937727954
48.68796349115885	87.50912186815766
48.71648602395976	87.52128435903579
48.74500855676067	87.53344684991391
48.77353108956159	87.54560934079204
48.8020536223625	87.55777183167017
48.83057615516341	87.56993432254829
48.85909868796433	87.58209681342642
48.88762122076524	87.59425930430454
48.91614375356615	87.60642179518267
48.94466628636707	87.6185842860608
48.97318881916798	87.63074677693892
49.00171135196889	87.64290926781705
49.03023388476981	87.65507175869517
49.05875641757072	87.6672342495733
49.08727895037163	87.67939674045142
49.11580148317255	87.69155923132955
49.14432401597346	87.70372172220767
49.17284654877437	87.7158842130858
49.20136908157529	87.72804670396393
49.2298916143762	87.74020919484205
49.25841414717711	87.75237168572018
49.28693667997803	87.7645341765983
49.31545921277894	87.77669666747643
49.34398174557985	87.78885915835455
49.37250427838077	87.80102164923268
49.40102681118168	87.8131841401108
49.42954934398259	87.82534663098893
49.45807187678351	87.83750912186706
49.48659440958442	87.84967161274518
49.51511694238533	87.86183410362331
49.54363947518625	87.87399659450143
49.57216200798716	87.88615908537956
49.60068454078807	87.89832157625769
49.62920707358899	87.91048406713581
49.6577296063899	87.92264655801394
49.68625213919081	87.93480904889206
49.71477467199173	87.94697153977019
49.74329720479264	87.95913403064831
49.77181973759355	87.97129652152644
49.80034227039447	87.98345901240457
49.82886480319538	87.99562150328269
49.85738733599629	88.00778399416082
49.88590986879721	88.01994648503894
49.91443240159812	88.03210897591707
49.94295493439903	88.0442714667952
49.971477467199946	88.05643395767332
50.00000000000086	88.06859644855145
50.02852253280177	88.08075893942957
50.057045065602686	88.0929214303077
50.0855675984036	88.10508392118582
50.11409013120451	88.11724641206395
50.142612664005426	88.12940890294207
50.17113519680634	88.1415713938202
50.19965772960725	88.15373388469833
50.228180262408166	88.16589637557645
50.25670279520908	88.17805886645458
50.28522532800999	88.1902213573327
50.313747860810906	88.20238384821083
50.34227039361182	88.21454633908895
50.37079292641273	88.22670882996708
50.399315459213646	88.2388713208452
50.42783799201456	88.25103381172333
50.45636052481547	88.26319630260146
50.484883057616386	88.27535879347958
50.5134055904173	88.28752128435771
50.54192812321821	88.29968377523583
50.570450656019126	88.31184626611396
50.59897318882004	88.32400875699209
50.62749572162095	88.33617124787021
50.656018254421866	88.34833373874834
50.68454078722278	88.36049622962646
50.71306332002369	88.37265872050459
50.741585852824606	88.38482121138271
50.77010838562552	88.39698370226084
50.79863091842643	88.40914619313897
50.827153451227346	88.42130868401709
50.85567598402826	88.43347117489522
50.88419851682917	88.44563366577334
50.912721049630086	88.45779615665147
50.941243582431	88.4699586475296
50.96976611523191	88.48212113840772
50.998288648032826	88.49428362928585
51.02681118083374	88.50644612016397
51.05533371363465	88.5186086110421
51.083856246435566	88.53077110192022
51.11237877923648	88.54293359279835
51.14090131203739	88.55509608367647
51.169423844838306	88.5672585745546
51.19794637763922	88.57942106543273
51.22646891044013	88.59158355631085
51.254991443241046	88.60374604718898
51.28351397604196	88.6159085380671
51.31203650884287	88.62807102894523
51.340559041643786	88.64023351982335
51.3690815744447	88.65239601070148
51.39760410724561	88.6645585015796
51.426126640046526	88.67672099245773
51.45464917284744	88.68888348333586
51.48317170564835	88.70104597421398
51.511694238449266	88.71320846509211
51.54021677125018	88.72537095597023
51.56873930405109	88.73753344684836
51.597261836852006	88.74969593772649
51.62578436965292	88.76185842860461
51.65430690245383	88.77402091948274
51.682829435254746	88.78618341036086
51.71135196805566	88.79834590123899
51.73987450085657	88.81050839211711
51.768397033657486	88.82267088299524
51.7969195664584	88.83483337387337
51.82544209925931	88.84699586475149
51.853964632060226	88.85915835562962
51.88248716486114	88.87132084650774
51.91100969766205	88.88348333738587
51.939532230462966	88.895645828264
51.96805476326388	88.90780831914212
51.99657729606479	88.91997081002025
52.025099828865706	88.93213330089837
52.05362236166662	88.9442957917765
52.08214489446753	88.95645828265462
52.110667427268446	88.96862077353275
52.13918996006936	88.98078326441087
52.16771249287027	88.992945755289
52.196235025671186	89.00510824616713
52.2247575584721	89.01727073704525
52.25328009127301	89.02943322792338
52.281802624073926	89.0415957188015
52.31032515687484	89.05375820967963
52.33884768967575	89.06592070055775
52.367370222476666	89.07808319143588
52.39589275527758	89.090245682314
52.42441528807849	89.10240817319213
52.452937820879406	89.11457066407026
52.48146035368032	89.12673315494838
52.50998288648123	89.13889564582651
52.538505419282146	89.15105813670463
52.56702795208306	89.16322062758276
52.59555048488397	89.17538311846089
52.624073017684886	89.18754560933901
52.6525955504858	89.19970810021714
52.68111808328671	89.21187059109526
52.709640616087626	89.22403308197339
52.73816314888854	89.23619557285151
52.76668568168945	89.24835806372964
52.795208214490366	89.26052055460777
52.82373074729128	89.27268304548589
52.85225328009219	89.28484553636402
52.880775812893106	89.29700802724214
52.90929834569402	89.30917051812027
52.93782087849493	89.3213330089984
52.966343411295846	89.33349549987652
52.99486594409676	89.34565799075465
53.02338847689767	89.35782048163277
53.051911009698586	89.3699829725109
53.0804335424995	89.38214546338902
53.10895607530041	89.39430795426715
53.137478608101326	89.40647044514527
53.16600114090224	89.4186329360234
53.19452367370315	89.43079542690153
53.223046206504065	89.44295791777965
53.25156873930498	89.45512040865778
53.28009127210589	89.4672828995359
53.308613804906805	89.47944539041403
53.33713633770772	89.49160788129215
53.36565887050863	89.50377037217028
53.394181403309545	89.5159328630484
53.42270393611046	89.52809535392653
53.45122646891137	89.54025784480466
53.479749001712285	89.55242033568278
53.5082715345132	89.56458282656091
53.53679406731411	89.57674531743903
53.565316600115025	89.58890780831716
53.59383913291594	89.60107029919529
53.62236166571685	89.61323279007341
53.650884198517765	89.62539528095154
53.67940673131868	89.63755777182966
53.70792926411959	89.64972026270779
53.736451796920505	89.66188275358591
53.76497432972142	89.67404524446404
53.79349686252233	89.68620773534217
53.822019395323245	89.69837022622029
53.85054192812416	89.71053271709842
53.87906446092507	89.72269520797654
53.907586993725985	89.73485769885467
53.9361095265269	89.7470201897328
53.96463205932781	89.75918268061092
53.993154592128725	89.77134517148905
54.02167712492964	89.78350766236717
54.05019965773055	89.7956701532453
54.078722190531465	89.80783264412342
54.10724472333238	89.81999513500155
54.13576725613329	89.83215762587967
54.164289788934205	89.8443201167578
54.19281232173512	89.85648260763593
54.22133485453603	89.86864509851405
54.249857387336945	89.88080758939218
54.27837992013786	89.8929700802703
54.30690245293877	89.90513257114843
54.335424985739685	89.91729506202655
54.3639475185406	89.92945755290468
54.39247005134151	89.9416200437828
54.420992584142425	89.95378253466093
54.44951511694334	89.96594502553906
54.47803764974425	89.97810751641718
54.506560182545165	89.99027000729531
54.53508271534608	90.00243249817343
54.56360524814699	90.01459498905156
54.592127780947905	90.02675747992969
54.62065031374882	90.03891997080781
54.64917284654973	90.05108246168594
54.677695379350645	90.06324495256406
54.70621791215156	90.07540744344219
54.73474044495247	90.08756993432031
54.763262977753385	90.09973242519844
54.7917855105543	90.11189491607657
54.82030804335521	90.12405740695469
54.848830576156125	90.13621989783282
54.87735310895704	90.14838238871094
54.90587564175795	90.16054487958907
54.934398174558865	90.1727073704672
54.96292070735978	90.18486986134532
54.99144324016069	90.19703235222345
55.019965772961605	90.20919484310157
55.04848830576252	90.2213573339797
55.07701083856343	90.23351982485782
55.105533371364345	90.24568231573595
55.13405590416526	90.25784480661407
55.16257843696617	90.2700072974922
55.191100969767085	90.28216978837033
55.219623502568	90.29433227924845
55.24814603536891	90.30649477012658
55.276668568169825	90.3186572610047
55.30519110097074	90.33081975188283
55.33371363377165	90.34298224276095
55.362236166572565	90.35514473363908
55.39075869937348	90.3673072245172
55.41928123217439	90.37946971539533
55.447803764975305	90.39163220627346
55.47632629777622	90.40379469715158
55.50484883057713	90.41595718802971
55.533371363378045	90.42811967890783
55.56189389617896	90.44028216978596
55.59041642897987	90.45244466066409
55.618938961780785	90.46460715154221
55.6474614945817	90.47676964242034
55.67598402738261	90.48893213329846
55.704506560183525	90.50109462417659
55.73302909298444	90.51325711505471
55.76155162578535	90.52541960593284
55.790074158586265	90.53758209681097
55.81859669138718	90.54974458768909
55.84711922418809	90.56190707856722
55.875641756989005	90.57406956944534
55.90416428978992	90.58623206032347
55.93268682259083	90.5983945512016
55.961209355391745	90.61055704207972
55.98973188819266	90.61663828751878
56.01825442099357	90.62271953295784
56.046776953794485	90.62880077839691
56.0752994865954	90.63488202383597
56.10382201939631	90.64096326927503
56.132344552197225	90.6470445147141
56.16086708499814	90.65312576015316
56.18938961779905	90.65920700559222
56.217912150599965	90.66528825103128
56.24643468340088	90.67136949647035
56.27495721620179	90.67745074190941
56.303479749002705	90.68353198734847
56.33200228180362	90.68961323278754
56.36052481460453	90.6956944782266
56.389047347405445	90.70177572366566
56.41756988020636	90.70785696910472
56.44609241300727	90.71393821454379
56.474614945808185	90.72001945998285
56.5031374786091	90.72610070542191
56.53166001141001	90.73218195086098
56.560182544210925	90.73826319630004
56.58870507701184	90.7443444417391
56.61722760981275	90.75042568717816
56.645750142613664	90.75650693261723
56.67427267541458	90.76258817805629
56.70279520821549	90.76866942349535
56.731317741016404	90.77475066893442
56.75984027381732	90.78083191437348
56.78836280661823	90.78691315981254
56.816885339419144	90.7929944052516
56.84540787222006	90.79907565069067
56.87393040502097	90.80515689612973
56.902452937821884	90.8112381415688
56.9309754706228	90.81731938700786
56.95949800342371	90.82340063244692
56.988020536224624	90.82948187788598
57.01654306902554	90.83556312332504
57.04506560182645	90.84164436876411
57.073588134627364	90.84772561420317
57.10211066742828	90.85380685964223
57.13063320022919	90.8598881050813
57.159155733030104	90.86596935052036
57.18767826583102	90.87205059595942
57.21620079863193	90.87813184139848
57.244723331432844	90.88421308683755
57.27324586423376	90.89029433227661
57.30176839703467	90.89637557771567
57.330290929835584	90.90245682315474
57.3588134626365	90.9085380685938
57.38733599543741	90.91461931403286
57.415858528238324	90.92070055947192
57.44438106103924	90.92678180491099
57.47290359384015	90.93286305035005
57.501426126641064	90.93894429578911
57.52994865944198	90.94502554122818
57.55847119224289	90.95110678666724
57.586993725043804	90.9571880321063
57.61551625784472	90.96326927754536
57.64403879064563	90.96935052298443
57.672561323446544	90.97543176842349
57.70108385624746	90.98151301386255
57.72960638904837	90.98759425930162
57.758128921849284	90.99367550474068
57.7866514546502	90.99975675017974
57.81517398745111	91.0058379956188
57.843696520252024	91.01191924105787
57.87221905305294	91.01800048649693
57.90074158585385	91.024081731936
57.929264118654764	91.03016297737506
57.95778665145568	91.03624422281412
57.98630918425659	91.04232546825318
58.014831717057504	91.04840671369224
58.04335424985842	91.05448795913131
58.07187678265933	91.06056920457037
58.100399315460244	91.06665045000943
58.12892184826116	91.0727316954485
58.15744438106207	91.07881294088756
58.185966913862984	91.08489418632662
58.2144894466639	91.09097543176568
58.24301197946481	91.09705667720475
58.271534512265724	91.10313792264381
58.30005704506664	91.10921916808287
58.32857957786755	91.11530041352194
58.357102110668464	91.121381658961
58.38562464346938	91.12746290440006
58.41414717627029	91.13354414983912
58.442669709071204	91.13962539527819
58.47119224187212	91.14570664071725
58.49971477467303	91.15178788615631
58.528237307473944	91.15786913159538
58.55675984027486	91.16395037703444
58.58528237307577	91.1700316224735
58.613804905876684	91.17611286791256
58.6423274386776	91.18219411335163
58.67084997147851	91.18827535879069
58.699372504279424	91.19435660422975
58.72789503708034	91.20043784966882
58.75641756988125	91.20651909510788
58.784940102682164	91.21260034054694
58.81346263548308	91.218681585986
58.84198516828399	91.22476283142507
58.870507701084904	91.23084407686413
58.89903023388582	91.2369253223032
58.92755276668673	91.24300656774226
58.956075299487644	91.24908781318132
58.98459783228856	91.25516905862038
59.01312036508947	91.26125030405944
59.041642897890384	91.26733154949851
59.0701654306913	91.27341279493757
59.09868796349221	91.27949404037663
59.127210496293124	91.2855752858157
59.15573302909404	91.29165653125476
59.18425556189495	91.29773777669382
59.212778094695864	91.30381902213288
59.24130062749678	91.30990026757195
59.26982316029769	91.31598151301101
59.298345693098604	91.32206275845007
59.32686822589952	91.32814400388914
59.35539075870043	91.3342252493282
59.383913291501344	91.34030649476726
59.41243582430226	91.34638774020632
59.44095835710317	91.35246898564539
59.469480889904084	91.35855023108445
59.498003422705	91.36463147652351
59.52652595550591	91.37071272196258
59.555048488306824	91.37679396740164
59.58357102110774	91.3828752128407
59.61209355390865	91.38895645827976
59.640616086709564	91.39503770371883
59.66913861951048	91.40111894915789
59.69766115231139	91.40720019459695
59.726183685112304	91.41328144003602
59.75470621791322	91.41936268547508
59.78322875071413	91.42544393091414
59.811751283515044	91.4315251763532
59.84027381631596	91.43760642179227
59.86879634911687	91.44368766723133
59.89731888191778	91.4497689126704
59.9258414147187	91.45585015810946
59.95436394751961	91.46193140354852
59.98288648032052	91.46801264898758
60.01140901312144	91.47409389442664
60.03993154592235	91.48017513986571
60.06845407872326	91.48625638530477
60.09697661152418	91.49233763074383
60.12549914432509	91.4984188761829
60.154021677126	91.50450012162196
60.18254420992692	91.51058136706102
60.21106674272783	91.51666261250008
60.23958927552874	91.52274385793915
60.26811180832966	91.52882510337821
60.29663434113057	91.53490634881727
60.32515687393148	91.54098759425634
60.3536794067324	91.5470688396954
60.38220193953331	91.55315008513446
60.41072447233422	91.55923133057352
60.43924700513514	91.56531257601259
60.46776953793605	91.57139382145165
60.49629207073696	91.57747506689071
60.52481460353788	91.58355631232978
60.55333713633879	91.58963755776884
60.5818596691397	91.5957188032079
60.61038220194062	91.60180004864696
60.63890473474153	91.60788129408603
60.66742726754244	91.61396253952509
60.69594980034336	91.62004378496415
60.72447233314427	91.62612503040322
60.75299486594518	91.63220627584228
60.7815173987461	91.63828752128134
60.81003993154701	91.6443687667204
60.83856246434792	91.65045001215947
60.86708499714884	91.65653125759853
60.89560752994975	91.6626125030376
60.92413006275066	91.66869374847666
60.95265259555158	91.67477499391572
60.98117512835249	91.68085623935478
61.0096976611534	91.68693748479384
61.03822019395432	91.69301873023291
61.06674272675523	91.69909997567197
61.09526525955614	91.70518122111103
61.12378779235706	91.7112624665501
61.15231032515797	91.71734371198916
61.18083285795888	91.72342495742822
61.2093553907598	91.72950620286728
61.23787792356071	91.73558744830635
61.26640045636162	91.74166869374541
61.29492298916254	91.74774993918447
61.32344552196345	91.75383118462354
61.35196805476436	91.7599124300626
61.380490587565276	91.76599367550166
61.40901312036619	91.77207492094072
61.4375356531671	91.77815616637979
61.466058185968016	91.78423741181885
61.49458071876893	91.79031865725791
61.52310325156984	91.79639990269698
61.551625784370756	91.80248114813604
61.58014831717167	91.8085623935751
61.60867084997258	91.81464363901416
61.637193382773496	91.82072488445323
61.66571591557441	91.82680612989229
61.69423844837532	91.83288737533135
61.722760981176236	91.83896862077042
61.75128351397715	91.84504986620948
61.77980604677806	91.85113111164854
61.808328579578976	91.8572123570876
61.83685111237989	91.86329360252667
61.8653736451808	91.86937484796573
61.893896177981716	91.8754560934048
61.92241871078263	91.88153733884386
61.95094124358354	91.88761858428292
61.979463776384456	91.89369982972198
62.00798630918537	91.89978107516104
62.03650884198628	91.90586232060011
62.065031374787196	91.91194356603917
62.09355390758811	91.91802481147823
62.12207644038902	91.9241060569173
62.150598973189936	91.93018730235636
62.17912150599085	91.93626854779542
62.20764403879176	91.94234979323448
62.236166571592676	91.94843103867355
62.26468910439359	91.95451228411261
62.2932116371945	91.96059352955167
62.321734169995416	91.96667477499074
62.35025670279633	91.9727560204298
62.37877923559724	91.97883726586886
62.407301768398156	91.98491851130792
62.43582430119907	91.99099975674699
62.46434683399998	91.99708100218605
62.492869366800896	92.00316224762511
62.52139189960181	92.00924349306418
62.54991443240272	92.01532473850324
62.578436965203636	92.0214059839423
62.60695949800455	92.02748722938136
62.63548203080546	92.03356847482043
62.664004563606376	92.03964972025949
62.69252709640729	92.04573096569855
62.7210496292082	92.05181221113762
62.749572162009116	92.05789345657668
62.77809469481003	92.06397470201574
62.80661722761094	92.0700559474548
62.835139760411856	92.07613719289387
62.86366229321277	92.08221843833293
62.89218482601368	92.088299683772
62.920707358814596	92.09438092921106
62.94922989161551	92.10046217465012
62.97775242441642	92.10654342008918
63.006274957217336	92.11262466552824
63.03479749001825	92.11870591096731
63.06332002281916	92.12478715640637
63.091842555620076	92.13086840184543
63.12036508842099	92.1369496472845
63.1488876212219	92.14303089272356
63.177410154022816	92.14911213816262
63.20593268682373	92.15519338360168
63.23445521962464	92.16127462904075
63.262977752425556	92.16735587447981
63.29150028522647	92.17343711991887
63.32002281802738	92.17951836535794
63.348545350828296	92.185599610797
63.37706788362921	92.19168085623606
63.40559041643012	92.19776210167512
63.434112949231036	92.20384334711419
63.46263548203195	92.20992459255325
63.49115801483286	92.21600583799231
63.519680547633776	92.22208708343138
63.54820308043469	92.22816832887044
63.5767256132356	92.2342495743095
63.605248146036516	92.24033081974856
63.63377067883743	92.24641206518763
63.66229321163834	92.25249331062669
63.690815744439256	92.25857455606575
63.71933827724017	92.26465580150482
63.74786081004108	92.27073704694388
63.776383342841996	92.27681829238294
63.80490587564291	92.282899537822
63.83342840844382	92.28898078326107
63.861950941244736	92.29506202870013
63.89047347404565	92.30114327413919
63.91899600684656	92.30722451957826
63.947518539647476	92.31330576501732
63.97604107244839	92.31938701045638
64.0045636052493	92.32546825589544
64.03308613805021	92.33154950133451
64.06160867085111	92.33763074677357
64.09013120365202	92.34371199221263
64.11865373645293	92.3497932376517
64.14717626925383	92.35587448309076
64.17569880205474	92.36195572852982
64.20422133485565	92.36803697396888
64.23274386765655	92.37411821940795
64.26126640045746	92.38019946484701
64.28978893325836	92.38628071028607
64.31831146605927	92.39236195572514
64.34683399886018	92.3984432011642
64.37535653166108	92.40452444660326
64.40387906446199	92.41060569204232
64.4324015972629	92.41668693748139
64.4609241300638	92.42276818292045
64.48944666286471	92.42884942835951
64.51796919566561	92.43493067379858
64.54649172846652	92.44101191923764
64.57501426126743	92.4470931646767
64.60353679406833	92.45317441011576
64.63205932686924	92.45925565555483
64.66058185967015	92.46533690099389
64.68910439247105	92.47141814643295
64.71762692527196	92.47749939187202
64.74614945807286	92.48358063731108
64.77467199087377	92.48966188275014
64.80319452367468	92.4957431281892
64.83171705647558	92.50182437362827
64.86023958927649	92.50790561906733
64.8887621220774	92.51398686450639
64.9172846548783	92.52006810994546
64.94580718767921	92.52614935538452
64.97432972048011	92.53223060082358
65.00285225328102	92.53831184626264
65.03137478608193	92.5443930917017
65.05989731888283	92.55047433714077
65.08841985168374	92.55655558257983
65.11694238448464	92.5626368280189
65.14546491728555	92.56871807345796
65.17398745008646	92.57479931889702
65.20250998288736	92.58088056433608
65.23103251568827	92.58696180977515
65.25955504848918	92.59304305521421
65.28807758129008	92.59912430065327
65.31660011409099	92.60520554609234
65.3451226468919	92.6112867915314
65.3736451796928	92.61736803697046
65.4021677124937	92.62344928240952
65.43069024529461	92.62953052784859
65.45921277809552	92.63561177328765
65.48773531089643	92.64169301872671
65.51625784369733	92.64777426416578
65.54478037649824	92.65385550960484
65.57330290929914	92.6599367550439
65.60182544210005	92.66601800048296
65.63034797490096	92.67209924592203
65.65887050770186	92.67818049136109
65.68739304050277	92.68426173680015
65.71591557330368	92.69034298223922
65.74443810610458	92.69642422767828
65.77296063890549	92.70250547311734
65.8014831717064	92.7085867185564
65.8300057045073	92.71466796399547
65.8585282373082	92.72074920943453
65.88705077010911	92.72683045487359
65.91557330291002	92.73291170031266
65.94409583571093	92.73899294575172
65.97261836851183	92.74507419119078
66.00114090131274	92.75115543662984
66.02966343411364	92.7572366820689
66.05818596691455	92.76331792750797
66.08670849971546	92.76939917294703
66.11523103251636	92.7754804183861
66.14375356531727	92.78156166382516
66.17227609811818	92.78764290926422
66.20079863091908	92.79372415470328
66.22932116371999	92.79980540014235
66.2578436965209	92.80588664558141
66.2863662293218	92.81196789102047
66.3148887621227	92.81804913645954
66.34341129492361	92.8241303818986
66.37193382772452	92.83021162733766
66.40045636052542	92.83629287277672
66.42897889332633	92.84237411821579
66.45750142612724	92.84845536365485
66.48602395892814	92.85453660909391
66.51454649172905	92.86061785453298
66.54306902452996	92.86669909997204
66.57159155733086	92.8727803454111
66.60011409013177	92.87886159085016
66.62863662293267	92.88494283628923
66.65715915573358	92.89102408172829
66.68568168853449	92.89710532716735
66.7142042213354	92.90318657260642
66.7427267541363	92.90926781804548
66.7712492869372	92.91534906348454
66.79977181973811	92.9214303089236
66.82829435253902	92.92751155436267
66.85681688533992	92.93359279980173
66.88533941814083	92.93967404524079
66.91386195094174	92.94575529067986
66.94238448374264	92.95183653611892
66.97090701654355	92.95791778155798
66.99942954934446	92.96399902699704
67.02795208214536	92.9700802724361
67.05647461494627	92.97616151787517
67.08499714774717	92.98224276331423
67.11351968054808	92.9883240087533
67.14204221334899	92.99440525419236
67.17056474614989	93.00048649963142
67.1990872789508	93.00656774507048
67.2276098117517	93.01264899050955
67.25613234455261	93.01873023594861
67.28465487735352	93.02481148138767
67.31317741015442	93.03089272682674
67.34169994295533	93.0369739722658
67.37022247575624	93.04305521770486
67.39874500855714	93.04913646314392
67.42726754135805	93.05521770858299
67.45579007415895	93.06129895402205
67.48431260695986	93.06738019946111
67.51283513976077	93.07346144490018
67.54135767256167	93.07954269033924
67.56988020536258	93.0856239357783
67.59840273816349	93.09170518121736
67.62692527096439	93.09778642665643
67.6554478037653	93.10386767209549
67.6839703365662	93.10994891753455
67.71249286936711	93.11603016297362
67.74101540216802	93.12211140841268
67.76953793496892	93.12819265385174
67.79806046776983	93.1342738992908
67.82658300057074	93.14035514472987
67.85510553337164	93.14643639016893
67.88362806617255	93.15251763560799
67.91215059897345	93.15859888104706
67.94067313177436	93.16468012648612
67.96919566457527	93.17076137192518
67.99771819737617	93.17684261736424
68.02624073017708	93.1829238628033
68.05476326297799	93.18900510824237
68.08328579577889	93.19508635368143
68.1118083285798	93.2011675991205
68.1403308613807	93.20724884455956
68.16885339418161	93.21333008999862
68.19737592698252	93.21941133543768
68.22589845978342	93.22549258087675
68.25442099258433	93.23157382631581
68.28294352538524	93.23765507175487
68.31146605818614	93.24373631719394
68.33998859098705	93.249817562633
68.36851112378795	93.25589880807206
68.39703365658886	93.26198005351112
68.42555618938977	93.26806129895019
68.45407872219067	93.27414254438925
68.48260125499158	93.28022378982831
68.51112378779249	93.28630503526738
68.53964632059339	93.29238628070644
68.5681688533943	93.2984675261455
68.5966913861952	93.30454877158456
68.62521391899611	93.31063001702363
68.65373645179702	93.31671126246269
68.68225898459792	93.32279250790175
68.71078151739883	93.32887375334082
68.73930405019973	93.33495499877988
68.76782658300064	93.34103624421894
68.79634911580155	93.347117489658
68.82487164860245	93.35319873509707
68.85339418140336	93.35927998053613
68.88191671420427	93.36536122597519
68.91043924700517	93.37144247141426
68.93896177980608	93.37752371685332
68.96748431260698	93.38360496229238
68.99600684540789	93.38968620773144
69.0245293782088	93.3957674531705
69.0530519110097	93.40184869860957
69.08157444381061	93.40792994404863
69.11009697661152	93.4140111894877
69.13861950941242	93.42009243492676
69.16714204221333	93.42617368036582
69.19566457501423	93.43225492580488
69.22418710781514	93.43833617124395
69.25270964061605	93.44441741668301
69.28123217341695	93.45049866212207
69.30975470621786	93.45657990756114
69.33827723901877	93.4626611530002
69.36679977181967	93.46874239843926
69.39532230462058	93.47482364387832
69.42384483742148	93.48090488931739
69.45236737022239	93.48698613475645
69.4808899030233	93.49306738019551
69.5094124358242	93.49914862563458
69.53793496862511	93.50522987107364
69.56645750142602	93.5113111165127
69.59498003422692	93.51739236195176
69.62350256702783	93.52347360739083
69.65202509982873	93.52955485282989
69.68054763262964	93.53563609826895
69.70907016543055	93.54171734370802
69.73759269823145	93.54779858914708
69.76611523103236	93.55387983458614
69.79463776383326	93.5599610800252
69.82316029663417	93.56604232546427
69.85168282943508	93.57212357090333
69.88020536223598	93.57820481634239
69.90872789503689	93.58428606178146
69.9372504278378	93.59036730722052
69.9657729606387	93.59644855265958
69.99429549343961	93.60252979809864
70.02281802624051	93.6086110435377
70.05134055904142	93.61469228897677
70.07986309184233	93.62077353441583
70.10838562464323	93.6268547798549
70.13690815744414	93.63293602529396
70.16543069024505	93.63901727073302
70.19395322304595	93.64509851617208
70.22247575584686	93.65117976161115
70.25099828864776	93.65726100705021
70.27952082144867	93.66334225248927
70.30804335424958	93.66942349792834
70.33656588705048	93.6755047433674
70.36508841985139	93.68158598880646
70.3936109526523	93.68766723424552
70.4221334854532	93.69374847968459
70.45065601825411	93.69982972512365
70.47917855105501	93.70591097056271
70.50770108385592	93.71199221600178
70.53622361665683	93.71807346144084
70.56474614945773	93.7241547068799
70.59326868225864	93.73023595231896
70.62179121505955	93.73631719775803
70.65031374786045	93.74239844319709
70.67883628066136	93.74847968863615
70.70735881346226	93.75456093407522
70.73588134626317	93.76064217951428
70.76440387906408	93.76672342495334
70.79292641186498	93.7728046703924
70.82144894466589	93.77888591583147
70.8499714774668	93.78496716127053
70.8784940102677	93.79104840670959
70.90701654306861	93.79712965214866
70.93553907586951	93.80321089758772
70.96406160867042	93.80929214302678
70.99258414147133	93.81537338846584
71.02110667427223	93.8214546339049
71.04962920707314	93.82753587934397
71.07815173987404	93.83361712478303
71.10667427267495	93.8396983702221
71.13519680547586	93.84577961566116
71.16371933827676	93.85186086110022
71.19224187107767	93.85794210653928
71.22076440387858	93.86402335197835
71.24928693667948	93.87010459741741
71.27780946948039	93.87618584285647
71.3063320022813	93.88226708829554
71.3348545350822	93.8883483337346
71.3633770678831	93.89442957917366
71.39189960068401	93.90051082461272
71.42042213348492	93.90659207005179
71.44894466628583	93.91267331549085
71.47746719908673	93.91875456092991
71.50598973188764	93.92483580636897
71.53451226468854	93.93091705180804
71.56303479748945	93.9369982972471
71.59155733029036	93.94307954268616
71.62007986309126	93.94916078812523
71.64860239589217	93.95524203356429
71.67712492869308	93.96132327900335
71.70564746149398	93.96740452444241
71.73416999429489	93.97348576988148
71.7626925270958	93.97956701532054
71.7912150598967	93.9856482607596
71.8197375926976	93.99172950619867
71.84826012549851	93.99781075163773
71.87678265829942	94.00389199707679
71.90530519110033	94.00997324251585
71.93382772390123	94.01605448795492
71.96235025670214	94.02213573339398
71.99087278950304	94.02821697883304
72.01939532230395	94.0342982242721
72.04791785510486	94.04037946971117
72.07644038790576	94.04646071515023
72.10496292070667	94.0525419605893
72.13348545350757	94.05862320602836
72.16200798630848	94.06470445146742
72.19053051910939	94.07078569690648
72.2190530519103	94.07686694234555
72.2475755847112	94.08294818778461
72.2760981175121	94.08902943322367
72.30462065031301	94.09511067866273
72.33314318311392	94.1011919241018
72.36166571591482	94.10727316954086
72.39018824871573	94.11335441497992
72.41871078151664	94.11943566041899
72.44723331431754	94.12551690585805
72.47575584711845	94.13159815129711
72.50427837991936	94.13767939673617
72.53280091272026	94.14376064217524
72.56132344552117	94.1498418876143
72.58984597832207	94.15592313305336
72.61836851112298	94.16200437849243
72.64689104392389	94.16808562393149
72.6754135767248	94.17416686937055
72.7039361095257	94.18024811480961
72.7324586423266	94.18632936024868
72.76098117512751	94.19241060568774
72.78950370792842	94.1984918511268
72.81802624072932	94.20457309656587
72.84654877353023	94.21065434200493
72.87507130633114	94.21673558744399
72.90359383913204	94.22281683288305
72.93211637193295	94.22889807832212
72.96063890473386	94.23497932376118
72.98916143753476	94.24106056920024
73.01768397033567	94.2471418146393
73.04620650313657	94.25322306007837
73.07472903593748	94.25930430551743
73.10325156873839	94.2653855509565
73.13177410153929	94.27146679639556
73.1602966343402	94.27754804183462
73.1888191671411	94.28362928727368
73.21734169994201	94.28971053271275
73.24586423274292	94.29579177815181
73.27438676554382	94.30187302359087
73.30290929834473	94.30795426902993
73.33143183114564	94.314035514469
73.35995436394654	94.32011675990806
73.38847689674745	94.32619800534712
73.41699942954835	94.33227925078619
73.44552196234926	94.33836049622525
73.47404449515017	94.34444174166431
73.50256702795107	94.35052298710337
73.53108956075198	94.35660423254244
73.55961209355289	94.3626854779815
73.58813462635379	94.36876672342056
73.6166571591547	94.37484796885963
73.6451796919556	94.38092921429869
73.67370222475651	94.38701045973775
73.70222475755742	94.39309170517681
73.73074729035832	94.39917295061588
73.75926982315923	94.40525419605494
73.78779235596014	94.411335441494
73.81631488876104	94.41741668693307
73.84483742156195	94.42349793237213
73.87335995436285	94.42957917781119
73.90188248716376	94.43566042325025
73.93040501996467	94.44174166868932
73.95892755276557	94.44782291412838
73.98745008556648	94.45390415956744
74.01597261836739	94.4599854050065
74.04449515116829	94.46606665044557
74.0730176839692	94.47214789588463
74.1015402167701	94.4782291413237
74.13006274957101	94.48431038676276
74.15858528237192	94.49039163220182
74.18710781517282	94.49647287764088
74.21563034797373	94.50255412307995
74.24415288077464	94.50863536851901
74.27267541357554	94.51471661395807
74.30119794637645	94.52079785939713
74.32972047917735	94.5268791048362
74.35824301197826	94.53296035027526
74.38676554477917	94.53904159571432
74.41528807758007	94.54512284115339
74.44381061038098	94.55120408659245
74.47233314318188	94.55728533203151
74.50085567598279	94.56336657747057
74.5293782087837	94.56944782290964
74.5579007415846	94.5755290683487
74.58642327438551	94.58161031378776
74.61494580718642	94.58769155922683
74.64346833998732	94.59377280466589
74.67199087278823	94.59985405010495
74.70051340558913	94.60593529554401
74.72903593839004	94.61201654098308
74.75755847119095	94.61809778642214
74.78608100399185	94.6241790318612
74.81460353679276	94.63026027730027
74.84312606959367	94.63634152273933
74.87164860239457	94.64242276817839
74.90017113519548	94.64850401361745
74.92869366799638	94.65458525905652
74.95721620079729	94.66066650449558
74.9857387335982	94.66674774993464
75.0142612663991	94.6728289953737
75.04278379920001	94.67891024081277
75.07130633200092	94.68499148625183
75.09982886480182	94.6910727316909
75.12835139760273	94.69715397712996
75.15687393040363	94.70323522256902
75.18539646320454	94.70931646800808
75.21391899600545	94.71539771344715
75.24244152880635	94.72147895888621
75.27096406160726	94.72756020432527
75.29948659440817	94.73364144976433
75.32800912720907	94.7397226952034
75.35653166000998	94.74580394064246
75.38505419281088	94.75188518608152
75.41357672561179	94.75796643152059
75.4420992584127	94.76404767695965
75.4706217912136	94.77012892239871
75.49914432401451	94.77621016783777
75.52766685681542	94.78229141327684
75.55618938961632	94.7883726587159
75.58471192241723	94.79445390415496
75.61323445521813	94.80053514959403
75.64175698801904	94.80661639503309
75.67027952081995	94.81269764047215
75.69880205362085	94.81877888591121
75.72732458642176	94.82486013135028
75.75584711922266	94.83094137678934
75.78436965202357	94.8370226222284
75.81289218482448	94.84310386766747
75.84141471762538	94.84918511310653
75.86993725042629	94.85526635854559
75.8984597832272	94.86134760398465
75.9269823160281	94.86742884942372
75.95550484882901	94.87351009486278
75.98402738162991	94.87959134030184
76.01254991443082	94.8856725857409
76.04107244723173	94.89175383117997
76.06959498003263	94.89783507661903
76.09811751283354	94.9039163220581
76.12664004563445	94.90999756749716
76.15516257843535	94.91607881293622
76.18368511123626	94.92216005837528
76.21220764403716	94.92824130381435
76.24073017683807	94.93432254925341
76.26925270963898	94.94040379469247
76.29777524243988	94.94648504013153
76.32629777524079	94.9525662855706
76.3548203080417	94.95864753100966
76.3833428408426	94.96472877644872
76.41186537364351	94.97081002188779
76.44038790644441	94.97689126732685
76.46891043924532	94.98297251276591
76.49743297204623	94.98905375820497
76.52595550484713	94.99513500364404
76.55447803764804	95.0012162490831
76.58300057044895	95.00729749452216
76.61152310324985	95.01337873996123
76.64004563605076	95.01945998540029
76.66856816885166	95.02554123083935
76.69709070165257	95.03162247627841
76.72561323445348	95.03770372171748
76.75413576725438	95.04378496715654
76.78265830005529	95.0498662125956
76.8111808328562	95.05594745803467
76.8397033656571	95.06202870347373
76.86822589845801	95.06810994891279
76.89674843125891	95.07419119435185
76.92527096405982	95.08027243979092
76.95379349686073	95.08635368522998
76.98231602966163	95.09243493066904
77.01083856246254	95.0985161761081
77.03936109526344	95.10459742154717
77.06788362806435	95.11067866698623
77.09640616086526	95.1167599124253
77.12492869366616	95.12284115786436
77.15345122646707	95.12892240330342
77.18197375926798	95.13500364874248
77.21049629206888	95.14108489418155
77.23901882486979	95.14716613962061
77.2675413576707	95.15324738505967
77.2960638904716	95.15932863049873
77.3245864232725	95.1654098759378
77.35310895607341	95.17149112137686
77.38163148887432	95.17757236681592
77.41015402167523	95.18365361225499
77.43867655447613	95.18973485769405
77.46719908727704	95.19581610313311
77.49572162007794	95.20189734857217
77.52424415287885	95.20797859401124
77.55276668567976	95.2140598394503
77.58128921848066	95.22014108488936
77.60981175128157	95.22622233032843
77.63833428408248	95.23230357576749
77.66685681688338	95.23838482120655
77.69537934968429	95.24446606664561
77.7239018824852	95.25054731208468
77.7524244152861	95.25662855752374
77.780946948087	95.2627098029628
77.80946948088791	95.26879104840187
77.83799201368882	95.27487229384093
77.86651454648973	95.28095353927999
77.89503707929063	95.28703478471905
77.92355961209154	95.29311603015812
77.95208214489244	95.29919727559718
77.98060467769335	95.30527852103624
78.00912721049426	95.3113597664753
78.03764974329516	95.31744101191437
78.06617227609607	95.32352225735343
78.09469480889697	95.3296035027925
78.12321734169788	95.33568474823156
78.15173987449879	95.34176599367062
78.1802624072997	95.34784723910968
78.2087849401006	95.35392848454875
78.2373074729015	95.36000972998781
78.26583000570241	95.36609097542687
78.29435253850332	95.37217222086593
78.32287507130422	95.378253466305
78.35139760410513	95.38433471174406
78.37992013690604	95.39041595718312
78.40844266970694	95.39649720262219
78.43696520250785	95.40257844806125
78.46548773530876	95.40865969350031
78.49401026810966	95.41474093893937
78.52253280091057	95.42082218437844
78.55105533371147	95.4269034298175
78.57957786651238	95.43298467525656
78.60810039931329	95.43906592069563
78.6366229321142	95.44514716613469
78.6651454649151	95.45122841157375
78.693667997716	95.45730965701281
78.72219053051691	95.46339090245188
78.75071306331782	95.46947214789094
78.77923559611872	95.47555339333
78.80775812891963	95.48163463876907
78.83628066172054	95.48771588420813
78.86480319452144	95.49379712964719
78.89332572732235	95.49987837508625
78.92184826012326	95.50595962052532
78.95037079292416	95.51204086596438
78.97889332572507	95.51812211140344
79.00741585852597	95.5242033568425
79.03593839132688	95.53028460228157
79.06446092412779	95.53636584772063
79.09298345692869	95.5424470931597
79.1215059897296	95.54852833859876
79.1500285225305	95.55460958403782
79.17855105533141	95.56069082947688
79.20707358813232	95.56677207491595
79.23559612093322	95.57285332035501
79.26411865373413	95.57893456579407
79.29264118653504	95.58501581123313
79.32116371933594	95.5910970566722
79.34968625213685	95.59717830211126
79.37820878493775	95.60325954755032
79.40673131773866	95.60934079298939
79.43525385053957	95.61542203842845
79.46377638334047	95.62150328386751
79.49229891614138	95.62758452930657
79.52082144894229	95.63366577474564
79.54934398174319	95.6397470201847
79.5778665145441	95.64582826562376
79.606389047345	95.65190951106283
79.63491158014591	95.65799075650189
79.66343411294682	95.66407200194095
79.69195664574772	95.67015324738001
79.72047917854863	95.67623449281908
79.74900171134954	95.68231573825814
79.77752424415044	95.6883969836972
79.80604677695135	95.69447822913627
79.83456930975225	95.70055947457533
79.86309184255316	95.70664072001439
79.89161437535407	95.71272196545345
79.92013690815497	95.71880321089252
79.94865944095588	95.72488445633158
79.97718197375679	95.73096570177064
80.00570450655769	95.7370469472097
80.0342270393586	95.74312819264877
80.0627495721595	95.74920943808783
80.09127210496041	95.7552906835269
80.11979463776132	95.76137192896596
80.14831717056222	95.76745317440502
80.17683970336313	95.77353441984408
80.20536223616404	95.77961566528315
80.23388476896494	95.78569691072221
80.26240730176585	95.79177815616127
80.29092983456675	95.79785940160033
80.31945236736766	95.8039406470394
80.34797490016857	95.81002189247846
80.37649743296947	95.81610313791752
80.40501996577038	95.82218438335659
80.43354249857128	95.82826562879565
80.46206503137219	95.83434687423471
80.4905875641731	95.84042811967377
80.519110096974	95.84650936511284
80.54763262977491	95.8525906105519
80.57615516257582	95.85867185599096
80.60467769537672	95.86475310143003
80.63320022817763	95.87083434686909
80.66172276097853	95.87691559230815
80.69024529377944	95.88299683774721
80.71876782658035	95.88907808318628
80.74729035938125	95.89515932862534
80.77581289218216	95.9012405740644
80.80433542498307	95.90732181950347
80.83285795778397	95.91340306494253
80.86138049058488	95.91948431038159
80.88990302338578	95.92556555582065
80.91842555618669	95.93164680125972
80.9469480889876	95.93772804669878
80.9754706217885	95.94380929213784
81.00399315458941	95.9498905375769
81.03251568739032	95.95597178301597
81.06103822019122	95.96205302845503
81.08956075299213	95.9681342738941
81.11808328579303	95.97421551933316
81.14660581859394	95.98029676477222
81.17512835139485	95.98637801021128
81.20365088419575	95.99245925565035
81.23217341699666	95.99854050108941
81.26069594979757	96.00462174652847
81.28921848259847	96.01070299196753
81.31774101539938	96.0167842374066
81.34626354820028	96.02286548284566
81.37478608100119	96.02894672828472
81.4033086138021	96.03502797372379
81.431831146603	96.04110921916285
81.46035367940391	96.04719046460191
81.48887621220481	96.05327171004097
81.51739874500572	96.05935295548004
81.54592127780663	96.0654342009191
81.57444381060753	96.07151544635816
81.60296634340844	96.07759669179723
81.63148887620935	96.08367793723629
81.66001140901025	96.08975918267535
81.68853394181116	96.09584042811441
81.71705647461206	96.10192167355348
81.74557900741297	96.10800291899254
81.77410154021388	96.1140841644316
81.80262407301478	96.12016540987067
81.83114660581569	96.12624665530973
81.8596691386166	96.13232790074879
81.8881916714175	96.13840914618785
81.91671420421841	96.14449039162692
81.94523673701931	96.15057163706598
81.97375926982022	96.15665288250504
82.00228180262113	96.1627341279441
82.03080433542203	96.16881537338317
82.05932686822294	96.17489661882223
82.08784940102385	96.1809778642613
82.11637193382475	96.18705910970036
82.14489446662566	96.19314035513942
82.17341699942656	96.19922160057848
82.20193953222747	96.20530284601755
82.23046206502838	96.21138409145661
82.25898459782928	96.21746533689567
82.28750713063019	96.22354658233473
82.3160296634311	96.2296278277738
82.344552196232	96.23570907321286
82.37307472903291	96.24179031865192
82.40159726183381	96.24787156409099
82.43011979463472	96.25395280953005
82.45864232743563	96.26003405496911
82.48716486023653	96.26611530040817
82.51568739303744	96.27219654584724
82.54420992583835	96.2782777912863
82.57273245863925	96.28435903672536
82.60125499144016	96.29044028216443
82.62977752424106	96.29652152760349
82.65830005704197	96.30260277304255
82.68682258984288	96.30868401848161
82.71534512264378	96.31476526392068
82.74386765544469	96.32084650935974
82.7723901882456	96.3269277547988
82.8009127210465	96.33300900023787
82.82943525384741	96.33909024567693
82.85795778664831	96.34517149111599
82.88648031944922	96.35125273655505
82.91500285225013	96.35733398199412
82.94352538505103	96.36341522743318
82.97204791785194	96.36949647287224
83.00057045065284	96.3755777183113
83.02909298345375	96.38165896375037
83.05761551625466	96.38774020918943
83.08613804905556	96.3938214546285
83.11466058185647	96.39990270006756
83.14318311465738	96.40598394550662
83.17170564745828	96.41206519094568
83.20022818025919	96.41814643638475
83.2287507130601	96.42422768182381
83.257273245861	96.43030892726287
83.2857957786619	96.43639017270193
83.31431831146281	96.442471418141
83.34284084426372	96.44855266358006
83.37136337706463	96.45463390901912
83.39988590986553	96.46071515445819
83.42840844266644	96.46679639989725
83.45693097546734	96.47287764533631
83.48545350826825	96.47895889077537
83.51397604106916	96.48504013621444
83.54249857387006	96.4911213816535
83.57102110667097	96.49720262709256
83.59954363947188	96.50328387253163
83.62806617227278	96.50936511797069
83.65658870507369	96.51544636340975
83.6851112378746	96.52152760884881
83.7136337706755	96.52760885428788
83.7421563034764	96.53369009972694
83.77067883627731	96.539771345166
83.79920136907822	96.54585259060507
83.82772390187912	96.55193383604413
83.85624643468003	96.55801508148319
83.88476896748094	96.56409632692225
83.91329150028184	96.57017757236132
83.94181403308275	96.57625881780038
83.97033656588366	96.58234006323944
83.99885909868456	96.5884213086785
84.02738163148547	96.59450255411757
84.05590416428637	96.60058379955663
84.08442669708728	96.6066650449957
84.11294922988819	96.61274629043476
84.1414717626891	96.61882753587382
84.16999429549	96.62490878131288
84.1985168282909	96.63099002675195
84.22703936109181	96.63707127219101
84.25556189389272	96.64315251763007
84.28408442669362	96.64923376306913
84.31260695949453	96.6553150085082
84.34112949229544	96.66139625394726
84.36965202509634	96.66747749938632
84.39817455789725	96.67355874482539
84.42669709069816	96.67963999026445
84.45521962349906	96.68572123570351
84.48374215629997	96.69180248114257
84.51226468910087	96.69788372658164
84.54078722190178	96.7039649720207
84.56930975470269	96.71004621745976
84.59783228750359	96.71612746289883
84.6263548203045	96.72220870833789
84.6548773531054	96.72828995377695
84.68339988590631	96.73437119921601
84.71192241870722	96.74045244465508
84.74044495150812	96.74653369009414
84.76896748430903	96.7526149355332
84.79749001710994	96.75869618097227
84.82601254991084	96.76477742641133
84.85453508271175	96.77085867185039
84.88305761551266	96.77693991728945
84.91158014831356	96.78302116272852
84.94010268111447	96.78910240816758
84.96862521391537	96.79518365360664
84.99714774671628	96.8012648990457
85.02567027951719	96.80734614448477
85.05419281231809	96.81342738992383
85.082715345119	96.8195086353629
85.1112378779199	96.82558988080196
85.13976041072081	96.83167112624102
85.16828294352172	96.83775237168008
85.19680547632262	96.84383361711915
85.22532800912353	96.84991486255821
85.25385054192444	96.85599610799727
85.28237307472534	96.86207735343633
85.31089560752625	96.8681585988754
85.33941814032715	96.87423984431446
85.36794067312806	96.88032108975352
85.39646320592897	96.88640233519259
85.42498573872987	96.89248358063165
85.45350827153078	96.89856482607071
85.48203080433169	96.90464607150977
85.51055333713259	96.91072731694884
85.5390758699335	96.9168085623879
85.5675984027344	96.92288980782696
85.59612093553531	96.92897105326603
85.62464346833622	96.93505229870509
85.65316600113712	96.94113354414415
85.68168853393803	96.94721478958321
85.71021106673894	96.95329603502228
85.73873359953984	96.95937728046134
85.76725613234075	96.9654585259004
85.79577866514165	96.97153977133947
85.82430119794256	96.97762101677853
85.85282373074347	96.98370226221759
85.88134626354437	96.98978350765665
85.90986879634528	96.99586475309572
85.93839132914619	97.00194599853478
85.96691386194709	97.00802724397384
85.995436394748	97.0141084894129
86.0239589275489	97.02018973485197
86.05248146034981	97.02627098029103
86.08100399315072	97.0323522257301
86.10952652595162	97.03843347116916
86.13804905875253	97.04451471660822
86.16657159155343	97.05059596204728
86.19509412435434	97.05667720748635
86.22361665715525	97.06275845292541
86.25213918995615	97.06883969836447
86.28066172275706	97.07492094380353
86.30918425555797	97.0810021892426
86.33770678835887	97.08708343468166
86.36622932115978	97.09316468012072
86.39475185396068	97.09924592555979
86.42327438676159	97.10532717099885
86.4517969195625	97.11140841643791
86.4803194523634	97.11748966187697
86.50884198516431	97.12357090731604
86.53736451796522	97.1296521527551
86.56588705076612	97.13573339819416
86.59440958356703	97.14181464363323
86.62293211636793	97.14789588907229
86.65145464916884	97.15397713451135
86.67997718196975	97.16005837995041
86.70849971477065	97.16613962538948
86.73702224757156	97.17222087082854
86.76554478037247	97.1783021162676
86.79406731317337	97.18438336170667
86.82258984597428	97.19046460714573
86.85111237877518	97.19654585258479
86.87963491157609	97.20262709802385
86.908157444377	97.20870834346292
86.9366799771779	97.21478958890198
86.96520250997881	97.22087083434104
86.99372504277972	97.2269520797801
87.02224757558062	97.23303332521917
87.05077010838153	97.23911457065823
87.07929264118243	97.2451958160973
87.10781517398334	97.25127706153636
87.13633770678425	97.25735830697542
87.16486023958515	97.26343955241448
87.19338277238606	97.26952079785354
87.22190530518697	97.27560204329261
87.25042783798787	97.28168328873167
87.27895037078878	97.28776453417073
87.30747290358968	97.2938457796098
87.33599543639059	97.29992702504886
87.3645179691915	97.30600827048792
87.3930405019924	97.31208951592698
87.42156303479331	97.31817076136605
87.45008556759421	97.32425200680511
87.47860810039512	97.33033325224417
87.50713063319603	97.33641449768324
87.53565316599693	97.3424957431223
87.56417569879784	97.34857698856136
87.59269823159875	97.35465823400042
87.62122076439965	97.36073947943949
87.64974329720056	97.36682072487855
87.67826583000146	97.37290197031761
87.70678836280237	97.37898321575668
87.73531089560328	97.38506446119574
87.76383342840418	97.3911457066348
87.79235596120509	97.39722695207386
87.820878494006	97.40330819751293
87.8494010268069	97.40938944295199
87.87792355960781	97.41547068839105
87.90644609240871	97.42155193383012
87.93496862520962	97.42763317926918
87.96349115801053	97.43371442470824
87.99201369081143	97.4397956701473
88.02053622361234	97.44587691558637
88.04905875641325	97.45195816102543
88.07758128921415	97.4580394064645
88.10610382201506	97.46412065190356
88.13462635481596	97.47020189734262
88.16314888761687	97.47628314278168
88.19167142041778	97.48236438822074
88.22019395321868	97.48844563365981
88.24871648601959	97.49452687909887
88.2772390188205	97.50060812453793
88.3057615516214	97.506689369977
88.33428408442231	97.51277061541606
88.36280661722321	97.51885186085512
88.39132915002412	97.52493310629418
88.41985168282503	97.53101435173325
88.44837421562593	97.53709559717231
88.47689674842684	97.54317684261137
88.50541928122774	97.54925808805044
88.53394181402865	97.5553393334895
88.56246434682956	97.56142057892856
88.59098687963046	97.56750182436762
88.61950941243137	97.57358306980669
88.64803194523228	97.57966431524575
88.67655447803318	97.58574556068481
88.70507701083409	97.59182680612388
88.733599543635	97.59790805156294
88.7621220764359	97.603989297002
88.79064460923681	97.61007054244106
88.81916714203771	97.61615178788013
88.84768967483862	97.62223303331919
88.87621220763953	97.62831427875825
88.90473474044043	97.63439552419732
88.93325727324134	97.64047676963638
88.96177980604224	97.64655801507544
88.99030233884315	97.6526392605145
89.01882487164406	97.65872050595357
89.04734740444496	97.66480175139263
89.07586993724587	97.6708829968317
89.10439247004678	97.67696424227076
89.13291500284768	97.68304548770982
89.16143753564859	97.68912673314888
89.1899600684495	97.69520797858794
89.2184826012504	97.70128922402701
89.2470051340513	97.70737046946607
89.27552766685221	97.71345171490513
89.30405019965312	97.7195329603442
89.33257273245403	97.72561420578326
89.36109526525493	97.73169545122232
89.38961779805584	97.73777669666138
89.41814033085674	97.74385794210045
89.44666286365765	97.74993918753951
89.47518539645856	97.75602043297857
89.50370792925946	97.76210167841764
89.53223046206037	97.7681829238567
89.56075299486128	97.77426416929576
89.58927552766218	97.78034541473482
89.61779806046309	97.78642666017389
89.646320593264	97.79250790561295
89.6748431260649	97.79858915105201
89.7033656588658	97.80467039649108
89.73188819166671	97.81075164193014
89.76041072446762	97.8168328873692
89.78893325726852	97.82291413280826
89.81745579006943	97.82899537824733
89.84597832287034	97.83507662368639
89.87450085567124	97.84115786912545
89.90302338847215	97.84723911456452
89.93154592127306	97.85332036000358
89.96006845407396	97.85940160544264
89.98859098687487	97.8654828508817
90.01711351967577	97.87156409632077
90.04563605247668	97.87764534175983
90.07415858527759	97.8837265871989
90.1026811180785	97.88980783263796
90.1312036508794	97.89588907807702
90.1597261836803	97.90197032351608
90.18824871648121	97.90805156895514
90.21677124928212	97.91413281439421
90.24529378208302	97.92021405983327
90.27381631488393	97.92629530527233
90.30233884768484	97.9323765507114
90.33086138048574	97.93845779615046
90.35938391328665	97.94453904158952
90.38790644608756	97.95062028702858
90.41642897888846	97.95670153246765
90.44495151168937	97.96278277790671
90.47347404449027	97.96886402334577
90.50199657729118	97.97494526878484
90.53051911009209	97.9810265142239
90.55904164289299	97.98710775966296
90.5875641756939	97.99318900510202
90.6160867084948	97.99927025054109
90.64460924129571	98.00535149598015
90.67313177409662	98.01143274141921
90.70165430689752	98.01751398685828
90.73017683969843	98.02359523229734
90.75869937249934	98.0296764777364
90.78722190530024	98.03575772317546
90.81574443810115	98.04183896861453
90.84426697090205	98.04792021405359
90.87278950370296	98.05400145949265
90.90131203650387	98.06008270493172
90.92983456930477	98.06616395037078
90.95835710210568	98.07224519580984
90.98687963490659	98.0783264412489
91.01540216770749	98.08440768668797
91.0439247005084	98.09048893212703
91.0724472333093	98.0965701775661
91.10096976611021	98.10265142300516
91.12949229891112	98.10873266844422
91.15801483171202	98.11481391388328
91.18653736451293	98.12089515932234
91.21505989731384	98.12697640476141
91.24358243011474	98.13305765020047
91.27210496291565	98.13913889563953
91.30062749571655	98.1452201410786
91.32915002851746	98.15130138651766
91.35767256131837	98.15738263195672
91.38619509411927	98.16346387739578
91.41471762692018	98.16954512283485
91.44324015972109	98.17562636827391
91.47176269252199	98.18170761371297
91.5002852253229	98.18778885915204
91.5288077581238	98.1938701045911
91.55733029092471	98.19995135003016
91.58585282372562	98.20603259546922
91.61437535652652	98.21211384090829
91.64289788932743	98.21819508634735
91.67142042212834	98.22427633178641
91.69994295492924	98.23035757722548
91.72846548773015	98.23643882266454
91.75698802053105	98.2425200681036
91.78551055333196	98.24860131354266
91.81403308613287	98.25468255898173
91.84255561893377	98.26076380442079
91.87107815173468	98.26684504985985
91.89960068453559	98.27292629529892
91.92812321733649	98.27900754073798
91.9566457501374	98.28508878617704
91.9851682829383	98.2911700316161
92.01369081573921	98.29725127705517
92.04221334854012	98.30333252249423
92.07073588134102	98.3094137679333
92.09925841414193	98.31549501337236
92.12778094694283	98.32157625881142
92.15630347974374	98.32765750425048
92.18482601254465	98.33373874968954
92.21334854534555	98.33981999512861
92.24187107814646	98.34590124056767
92.27039361094737	98.35198248600673
92.29891614374827	98.3580637314458
92.32743867654918	98.36414497688486
92.35596120935008	98.37022622232392
92.38448374215099	98.37630746776298
92.4130062749519	98.38238871320205
92.4415288077528	98.38846995864111
92.47005134055371	98.39455120408017
92.49857387335462	98.40063244951924
92.52709640615552	98.4067136949583
92.55561893895643	98.41279494039736
92.58414147175733	98.41887618583642
92.61266400455824	98.42495743127549
92.64118653735915	98.43103867671455
92.66970907016005	98.43711992215361
92.69823160296096	98.44320116759268
92.72675413576187	98.44928241303174
92.75527666856277	98.4553636584708
92.78379920136368	98.46144490390986
92.81232173416458	98.46752614934893
92.84084426696549	98.47360739478799
92.8693667997664	98.47968864022705
92.8978893325673	98.48576988566612
92.92641186536821	98.49185113110518
92.95493439816912	98.49793237654424
92.98345693097002	98.5040136219833
93.01197946377093	98.51009486742237
93.04050199657183	98.51617611286143
93.06902452937274	98.5222573583005
93.09754706217365	98.52833860373956
93.12606959497455	98.53441984917862
93.15459212777546	98.54050109461768
93.18311466057636	98.54658234005674
93.21163719337727	98.55266358549581
93.24015972617818	98.55874483093487
93.26868225897908	98.56482607637393
93.29720479177999	98.570907321813
93.3257273245809	98.57698856725206
93.3542498573818	98.58306981269112
93.38277239018271	98.58915105813018
93.41129492298361	98.59523230356925
93.43981745578452	98.60131354900831
93.46833998858543	98.60739479444737
93.49686252138633	98.61347603988644
93.52538505418724	98.6195572853255
93.55390758698815	98.62563853076456
93.58243011978905	98.63171977620362
93.61095265258996	98.63780102164269
93.63947518539086	98.64388226708175
93.66799771819177	98.64996351252081
93.69652025099268	98.65604475795988
93.72504278379358	98.66212600339894
93.75356531659449	98.668207248838
93.7820878493954	98.67428849427706
93.8106103821963	98.68036973971613
93.83913291499721	98.68645098515519
93.86765544779811	98.69253223059425
93.89617798059902	98.69861347603332
93.92470051339993	98.70469472147238
93.95322304620083	98.71077596691144
93.98174557900174	98.7168572123505
94.01026811180265	98.72293845778957
94.03879064460355	98.72901970322863
94.06731317740446	98.7351009486677
94.09583571020536	98.74118219410676
94.12435824300627	98.74726343954582
94.15288077580718	98.75334468498488
94.18140330860808	98.75942593042394
94.20992584140899	98.76550717586301
94.2384483742099	98.77158842130207
94.2669709070108	98.77766966674113
94.29549343981171	98.7837509121802
94.32401597261261	98.78983215761926
94.35253850541352	98.79591340305832
94.38106103821443	98.80199464849738
94.40958357101533	98.80807589393645
94.43810610381624	98.81415713937551
94.46662863661714	98.82023838481457
94.49515116941805	98.82631963025364
94.52367370221896	98.8324008756927
94.55219623501986	98.83848212113176
94.58071876782077	98.84456336657082
94.60924130062168	98.85064461200989
94.63776383342258	98.85672585744895
94.66628636622349	98.86280710288801
94.6948088990244	98.86888834832708
94.7233314318253	98.87496959376614
94.7518539646262	98.8810508392052
94.78037649742711	98.88713208464426
94.80889903022802	98.89321333008333
94.83742156302893	98.89929457552239
94.86594409582983	98.90537582096145
94.89446662863074	98.91145706640052
94.92298916143164	98.91753831183958
94.95151169423255	98.92361955727864
94.98003422703346	98.9297008027177
95.00855675983436	98.93578204815677
95.03707929263527	98.94186329359583
95.06560182543618	98.94794453903489
95.09412435823708	98.95402578447396
95.12264689103799	98.96010702991302
95.1511694238389	98.96618827535208
95.1796919566398	98.97226952079114
95.2082144894407	98.97835076623021
95.23673702224161	98.98443201166927
95.26525955504252	98.99051325710833
95.29378208784343	98.9965945025474
95.32230462064433	99.00267574798646
95.35082715344524	99.00875699342552
95.37934968624614	99.01483823886458
95.40787221904705	99.02091948430365
95.43639475184796	99.02700072974271
95.46491728464886	99.03308197518177
95.49343981744977	99.03916322062084
95.52196235025067	99.0452444660599
95.55048488305158	99.05132571149896
95.57900741585249	99.05740695693802
95.6075299486534	99.06348820237709
95.6360524814543	99.06956944781615
95.6645750142552	99.07565069325521
95.69309754705611	99.08173193869428
95.72162007985702	99.08781318413334
95.75014261265792	99.0938944295724
95.77866514545883	99.09997567501146
95.80718767825974	99.10605692045053
95.83571021106064	99.11213816588959
95.86423274386155	99.11821941132865
95.89275527666246	99.12430065676772
95.92127780946336	99.13038190220678
95.94980034226427	99.13646314764584
95.97832287506517	99.1425443930849
96.00684540786608	99.14862563852397
96.03536794066699	99.15470688396303
96.0638904734679	99.16078812940209
96.0924130062688	99.16686937484116
96.1209355390697	99.17295062028022
96.14945807187061	99.17903186571928
96.17798060467152	99.18511311115834
96.20650313747242	99.1911943565974
96.23502567027333	99.19727560203647
96.26354820307424	99.20335684747553
96.29207073587514	99.2094380929146
96.32059326867605	99.21551933835366
96.34911580147696	99.22160058379272
96.37763833427786	99.22768182923178
96.40616086707877	99.23376307467085
96.43468339987967	99.23984432010991
96.46320593268058	99.24592556554897
96.49172846548149	99.25200681098804
96.52025099828239	99.2580880564271
96.5487735310833	99.26416930186616
96.5772960638842	99.27025054730522
96.60581859668511	99.27633179274429
96.63434112948602	99.28241303818335
96.66286366228692	99.28849428362241
96.69138619508783	99.29457552906148
96.71990872788874	99.30065677450054
96.74843126068964	99.3067380199396
96.77695379349055	99.31281926537866
96.80547632629145	99.31890051081773
96.83399885909236	99.32498175625679
96.86252139189327	99.33106300169585
96.89104392469417	99.33714424713492
96.91956645749508	99.34322549257398
96.94808899029599	99.34930673801304
96.97661152309689	99.3553879834521
97.0051340558978	99.36146922889117
97.0336565886987	99.36755047433023
97.06217912149961	99.37363171976929
97.09070165430052	99.37971296520836
97.11922418710142	99.38579421064742
97.14774671990233	99.39187545608648
97.17626925270324	99.39795670152554
97.20479178550414	99.4040379469646
97.23331431830505	99.41011919240367
97.26183685110595	99.41620043784273
97.29035938390686	99.4222816832818
97.31888191670777	99.42836292872086
97.34740444950867	99.43444417415992
97.37592698230958	99.44052541959898
97.40444951511049	99.44660666503805
97.43297204791139	99.45268791047711
97.4614945807123	99.45876915591617
97.4900171135132	99.46485040135524
97.51853964631411	99.4709316467943
97.54706217911502	99.47701289223336
97.57558471191592	99.48309413767242
97.60410724471683	99.48917538311149
97.63262977751774	99.49525662855055
97.66115231031864	99.50133787398961
97.68967484311955	99.50741911942868
97.71819737592045	99.51350036486774
97.74671990872136	99.5195816103068
97.77524244152227	99.52566285574586
97.80376497432317	99.53174410118493
97.83228750712408	99.53782534662399
97.86081003992498	99.54390659206305
97.88933257272589	99.54998783750212
97.9178551055268	99.55606908294118
97.9463776383277	99.56215032838024
97.97490017112861	99.5682315738193
98.00342270392952	99.57431281925837
98.03194523673042	99.58039406469743
98.06046776953133	99.58647531013649
98.08899030233223	99.59255655557556
98.11751283513314	99.59863780101462
98.14603536793405	99.60471904645368
98.17455790073495	99.61080029189274
98.20308043353586	99.6168815373318
98.23160296633677	99.62296278277087
98.26012549913767	99.62904402820993
98.28864803193858	99.635125273649
98.31717056473948	99.64120651908806
98.34569309754039	99.64728776452712
98.3742156303413	99.65336900996618
98.4027381631422	99.65945025540525
98.43126069594311	99.66553150084431
98.45978322874402	99.67161274628337
98.48830576154492	99.67769399172244
98.51682829434583	99.6837752371615
98.54535082714673	99.68985648260056
98.57387335994764	99.69593772803962
98.60239589274855	99.70201897347869
98.63091842554945	99.70810021891775
98.65944095835036	99.71418146435681
98.68796349115127	99.72026270979588
98.71648602395217	99.72634395523494
98.74500855675308	99.732425200674
98.77353108955398	99.73850644611306
98.80205362235489	99.74458769155213
98.8305761551558	99.75066893699119
98.8590986879567	99.75675018243025
98.88762122075761	99.76283142786932
98.91614375355852	99.76891267330838
98.94466628635942	99.77499391874744
98.97318881916033	99.7810751641865
99.00171135196123	99.78715640962557
99.03023388476214	99.79323765506463
99.05875641756305	99.79931890050369
99.08727895036395	99.80540014594276
99.11580148316486	99.81148139138182
99.14432401596576	99.81756263682088
99.17284654876667	99.82364388225994
99.20136908156758	99.829725127699
99.22989161436848	99.83580637313807
99.25841414716939	99.84188761857713
99.2869366799703	99.8479688640162
99.3154592127712	99.85405010945526
99.34398174557211	99.86013135489432
99.37250427837301	99.86621260033338
99.40102681117392	99.87229384577245
99.42954934397483	99.87837509121151
99.45807187677573	99.88445633665057
99.48659440957664	99.89053758208964
99.51511694237755	99.8966188275287
99.54363947517845	99.90270007296776
99.57216200797936	99.90878131840682
99.60068454078026	99.91486256384589
99.62920707358117	99.92094380928495
99.65772960638208	99.92702505472401
99.68625213918298	99.93310630016308
99.71477467198389	99.93918754560214
99.7432972047848	99.9452687910412
99.7718197375857	99.95135003648026
99.80034227038661	99.95743128191933
99.82886480318751	99.96351252735839
99.85738733598842	99.96959377279745
99.88590986878933	99.97567501823652
99.91443240159023	99.98175626367558
99.94295493439114	99.98783750911464
99.97147746719205	99.9939187545537
99.99999999999295	99.99999999999277


==> xp.009.vp.distrib.train.ft.dat <==
0.018953752843062926	2.400082406262876
0.03790750568612585	3.862793572311496
0.056861258529188774	4.707457766790276
0.0758150113722517	5.552121961269057
0.09476876421531463	6.170168932838896
0.11372251705837756	6.7264112072517515
0.1326762699014405	7.251751133086115
0.1516300227445034	7.746188710341986
0.17058377558756632	8.15822002472188
0.18953752843062924	8.570251339101773
0.20849128127369215	8.941079522043676
0.22744503411675507	9.311907704985579
0.24639878695981798	9.65183353934899
0.2653525398028809	9.950556242274413
0.28430629264594387	10.238978162340338
0.3032600454890068	10.517099299546766
0.32221379833206976	10.784919653893697
0.3411675511751327	11.052740008240628
0.36012130401819564	11.320560362587559
0.3790750568612586	11.567779151215495
0.39802880970432153	11.804697156983934
0.41698256254738447	12.041615162752374
0.4359363153904474	12.278533168520813
0.45489006823351036	12.515451174289252
0.4738438210765733	12.742068397198192
0.49279757391963624	12.958384837247635
0.5117513267626992	13.174701277297078
0.5307050796057621	13.380716934487024
0.549658832448825	13.58673259167697
0.5686125852918879	13.792748248866916
0.5875663381349507	13.998763906056862
0.6065200909780136	14.19447878038731
0.6254738438210765	14.39019365471776
0.6444275966641394	14.57560774618871
0.6633813495072023	14.761021837659662
0.6823351023502652	14.946435929130613
0.7012888551933281	15.121549237742068
0.720242608036391	15.296662546353522
0.7391963608794538	15.471775854964976
0.7581501137225167	15.636588380716933
0.7771038665655796	15.80140090646889
0.7960576194086425	15.966213432220847
0.8150113722517054	16.131025957972806
0.8339651250947683	16.295838483724765
0.8529188779378312	16.450350226617225
0.871872630780894	16.604861969509685
0.8908263836239569	16.759373712402144
0.9097801364670198	16.913885455294604
0.9287338893100827	17.058096415327565
0.9476876421531456	17.202307375360526
0.9666413949962085	17.346518335393487
0.9855951478392714	17.490729295426448
1.0045489006823343	17.63494025545941
1.0235026535253973	17.77915121549237
1.0424564063684603	17.92336217552533
1.0614101592115233	18.06757313555829
1.0803639120545863	18.211784095591252
1.0993176648976493	18.355995055624213
1.1182714177407123	18.500206015657174
1.1372251705837753	18.644416975690135
1.1561789234268383	18.7783271528636
1.1751326762699013	18.912237330037065
1.1940864291129643	19.04614750721053
1.2130401819560273	19.180057684383996
1.2319939347990903	19.31396786155746
1.2509476876421532	19.447878038730927
1.2699014404852162	19.581788215904393
1.2888551933282792	19.715698393077858
1.3078089461713422	19.849608570251323
1.3267626990144052	19.97321796456529
1.3457164518574682	20.096827358879256
1.3646702047005312	20.220436753193223
1.3836239575435942	20.34404614750719
1.4025777103866572	20.467655541821156
1.4215314632297202	20.591264936135122
1.4404852160727832	20.71487433044909
1.4594389689158462	20.838483724763055
1.4783927217589092	20.96209311907702
1.4973464746019722	21.075401730531492
1.5163002274450352	21.188710341985963
1.5352539802880982	21.302018953440435
1.5542077331311612	21.415327564894906
1.5731614859742242	21.528636176349377
1.5921152388172872	21.641944787803848
1.6110689916603502	21.75525339925832
1.6300227445034132	21.86856201071279
1.6489764973464762	21.98187062216726
1.6679302501895392	22.09517923362173
1.6868840030326022	22.198187062216704
1.7058377558756652	22.301194890811676
1.7247915087187282	22.404202719406648
1.7437452615617912	22.50721054800162
1.7626990144048542	22.610218376596592
1.7816527672479172	22.713226205191564
1.8006065200909802	22.816234033786536
1.8195602729340432	22.919241862381508
1.8385140257771062	23.02224969097648
1.8574677786201692	23.125257519571452
1.8764215314632322	23.228265348166424
1.8953752843062952	23.331273176761396
1.9143290371493582	23.434281005356368
1.9332827899924212	23.526988051091845
1.9522365428354842	23.61969509682732
1.9711902956785472	23.712402142562798
1.9901440485216102	23.805109188298275
2.009097801364673	23.89781623403375
2.0280515542077358	23.990523279769228
2.0470053070507985	24.083230325504704
2.0659590598938613	24.17593737124018
2.084912812736924	24.268644416975658
2.103866565579987	24.361351462711134
2.1228203184230496	24.45405850844661
2.1417740712661124	24.546765554182087
2.160727824109175	24.639472599917564
2.179681576952238	24.73217964565304
2.1986353297953007	24.824886691388517
2.2175890826383635	24.917593737123994
2.2365428354814263	25.01030078285947
2.255496588324489	25.103007828594947
2.274450341167552	25.195714874330424
2.2934040940106146	25.2884219200659
2.3123578468536774	25.381128965801377
2.33131159969674	25.473836011536854
2.350265352539803	25.55624227441283
2.3692191053828657	25.63864853728881
2.3881728582259285	25.721054800164787
2.4071266110689913	25.803461063040764
2.426080363912054	25.885867325916742
2.445034116755117	25.96827358879272
2.4639878695981796	26.050679851668697
2.4829416224412424	26.133086114544675
2.501895375284305	26.215492377420652
2.520849128127368	26.29789864029663
2.5398028809704307	26.380304903172608
2.5587566338134935	26.462711166048585
2.5777103866565563	26.545117428924563
2.596664139499619	26.62752369180054
2.615617892342682	26.709929954676518
2.6345716451857446	26.792336217552496
2.6535253980288074	26.874742480428473
2.67247915087187	26.95714874330445
2.691432903714933	27.029254223320933
2.7103866565579957	27.101359703337415
2.7293404094010585	27.173465183353898
2.7482941622441213	27.24557066337038
2.767247915087184	27.317676143386862
2.786201667930247	27.389781623403344
2.8051554207733096	27.461887103419826
2.8241091736163724	27.53399258343631
2.843062926459435	27.60609806345279
2.862016679302498	27.678203543469273
2.8809704321455607	27.750309023485755
2.8999241849886235	27.822414503502237
2.9188779378316863	27.89451998351872
2.937831690674749	27.966625463535202
2.956785443517812	28.038730943551684
2.9757391963608746	28.110836423568166
2.9946929492039374	28.18294190358465
3.013646702047	28.25504738360113
3.032600454890063	28.327152863617613
3.0515542077331257	28.399258343634095
3.0705079605761885	28.471363823650577
3.0894617134192512	28.54346930366706
3.108415466262314	28.61557478368354
3.127369219105377	28.687680263700024
3.1463229719484396	28.759785743716506
3.1652767247915023	28.83189122373299
3.184230477634565	28.90399670374947
3.203184230477628	28.976102183765953
3.2221379833206907	29.048207663782435
3.2410917361637535	29.120313143798917
3.2600454890068162	29.1924186238154
3.278999241849879	29.26452410383188
3.297952994692942	29.336629583848364
3.3169067475360046	29.408735063864846
3.3358605003790673	29.480840543881328
3.35481425322213	29.55294602389781
3.373768006065193	29.614750721054794
3.3927217589082557	29.676555418211777
3.4116755117513184	29.73836011536876
3.4306292645943812	29.800164812525743
3.449583017437444	29.861969509682726
3.4685367702805068	29.92377420683971
3.4874905231235696	29.985578903996693
3.5064442759666323	30.047383601153676
3.525398028809695	30.10918829831066
3.544351781652758	30.170992995467643
3.5633055344958207	30.232797692624626
3.5822592873388834	30.29460238978161
3.601213040181946	30.356407086938592
3.620166793025009	30.418211784095575
3.6391205458680718	30.48001648125256
3.6580742987111345	30.541821178409542
3.6770280515541973	30.603625875566525
3.69598180439726	30.66543057272351
3.714935557240323	30.72723526988049
3.7338893100833856	30.789039967037475
3.7528430629264484	30.850844664194458
3.771796815769511	30.91264936135144
3.790750568612574	30.974454058508424
3.8097043214556368	31.036258755665408
3.8286580742986995	31.09806345282239
3.8476118271417623	31.159868149979374
3.866565579984825	31.221672847136357
3.885519332827888	31.28347754429334
3.9044730856709506	31.345282241450324
3.9234268385140134	31.407086938607307
3.942380591357076	31.46889163576429
3.961334344200139	31.530696332921273
3.9802880970432017	31.592501030078257
3.9992418498862645	31.65430572723524
4.018195602729327	31.716110424392223
4.0371493555723905	31.777915121549206
4.056103108415454	31.83971981870619
4.075056861258517	31.901524515863173
4.09401061410158	31.963329213020156
4.112964366944643	32.02513391017714
4.131918119787707	32.086938607334126
4.15087187263077	32.14874330449111
4.169825625473833	32.2105480016481
4.188779378316896	32.262051915945584
4.2077331311599595	32.31355583024307
4.226686884003023	32.36505974454055
4.245640636846086	32.41656365883804
4.264594389689149	32.46806757313552
4.283548142532212	32.519571487433005
4.302501895375276	32.57107540173049
4.321455648218339	32.622579316027974
4.340409401061402	32.67408323032546
4.359363153904465	32.72558714462294
4.3783169067475285	32.777091058920426
4.397270659590592	32.82859497321791
4.416224412433655	32.880098887515395
4.435178165276718	32.93160280181288
4.454131918119781	32.98310671611036
4.473085670962845	33.03461063040785
4.492039423805908	33.08611454470533
4.510993176648971	33.137618459002816
4.529946929492034	33.1891223733003
4.5489006823350975	33.240626287597784
4.567854435178161	33.29213020189527
4.586808188021224	33.34363411619275
4.605761940864287	33.39513803049024
4.62471569370735	33.44664194478772
4.643669446550414	33.498145859085206
4.662623199393477	33.54964977338269
4.68157695223654	33.601153687680174
4.700530705079603	33.65265760197766
4.7194844579226665	33.70416151627514
4.73843821076573	33.75566543057263
4.757391963608793	33.80716934487011
4.776345716451856	33.858673259167595
4.795299469294919	33.91017717346508
4.814253222137983	33.961681087762564
4.833206974981046	34.01318500206005
4.852160727824109	34.06468891635753
4.871114480667172	34.11619283065502
4.8900682335102355	34.1676967449525
4.909021986353299	34.219200659249985
4.927975739196362	34.27070457354747
4.946929492039425	34.322208487844954
4.965883244882488	34.37371240214244
4.9848369977255516	34.42521631643992
5.003790750568615	34.476720230737406
5.022744503411678	34.52822414503489
5.041698256254741	34.579728059332375
5.060652009097804	34.63123197362986
5.079605761940868	34.68273588792734
5.098559514783931	34.73423980222483
5.117513267626994	34.78574371652231
5.136467020470057	34.837247630819796
5.1554207733131205	34.88875154511728
5.174374526156184	34.940255459414765
5.193328278999247	34.99175937371225
5.21228203184231	35.04326328800973
5.231235784685373	35.09476720230722
5.250189537528437	35.1462711166047
5.2691432903715	35.197775030902186
5.288097043214563	35.24927894519967
5.307050796057626	35.300782859497154
5.3260045489006895	35.35228677379464
5.344958301743753	35.40379068809212
5.363912054586816	35.45529460238961
5.382865807429879	35.50679851668709
5.401819560272942	35.558302430984575
5.420773313116006	35.60980634528206
5.439727065959069	35.65100947672005
5.458680818802132	35.69221260815804
5.477634571645195	35.733415739596026
5.4965883244882585	35.774618871034015
5.515542077331322	35.815822002472004
5.534495830174385	35.85702513390999
5.553449583017448	35.89822826534798
5.572403335860511	35.93943139678597
5.591357088703575	35.98063452822396
5.610310841546638	36.02183765966195
5.629264594389701	36.06304079109994
5.648218347232764	36.104243922537925
5.6671721000758275	36.145447053975914
5.686125852918891	36.1866501854139
5.705079605761954	36.22785331685189
5.724033358605017	36.26905644828988
5.74298711144808	36.31025957972787
5.761940864291144	36.35146271116586
5.780894617134207	36.39266584260385
5.79984836997727	36.433868974041836
5.818802122820333	36.475072105479825
5.8377558756633965	36.516275236917814
5.85670962850646	36.5574783683558
5.875663381349523	36.59868149979379
5.894617134192586	36.63988463123178
5.913570887035649	36.68108776266977
5.932524639878713	36.72229089410776
5.951478392721776	36.76349402554575
5.970432145564839	36.804697156983735
5.989385898407902	36.845900288421724
6.0083396512509655	36.88710341985971
6.027293404094029	36.9283065512977
6.046247156937092	36.96950968273569
6.065200909780155	37.01071281417368
6.084154662623218	37.05191594561167
6.103108415466282	37.09311907704966
6.122062168309345	37.134322208487646
6.141015921152408	37.175525339925635
6.159969673995471	37.21672847136362
6.1789234268385345	37.25793160280161
6.197877179681598	37.2991347342396
6.216830932524661	37.34033786567759
6.235784685367724	37.38154099711558
6.254738438210787	37.42274412855357
6.273692191053851	37.463947259991556
6.292645943896914	37.505150391429545
6.311599696739977	37.546353522867534
6.33055344958304	37.58755665430552
6.3495072024261034	37.62875978574351
6.368460955269167	37.6699629171815
6.38741470811223	37.71116604861949
6.406368460955293	37.75236918005748
6.425322213798356	37.79357231149547
6.4442759666414196	37.834775442933456
6.463229719484483	37.875978574371445
6.482183472327546	37.91718170580943
6.501137225170609	37.95838483724742
6.520090978013672	37.99958796868541
6.539044730856736	38.0407911001234
6.557998483699799	38.08199423156139
6.576952236542862	38.12319736299938
6.595905989385925	38.164400494437366
6.6148597422289885	38.205603625875355
6.633813495072052	38.246806757313344
6.652767247915115	38.28800988875133
6.671721000758178	38.32921302018932
6.690674753601241	38.37041615162731
6.709628506444305	38.4116192830653
6.728582259287368	38.45282241450329
6.747536012130431	38.49402554594128
6.766489764973494	38.535228677379266
6.7854435178165575	38.576431808817254
6.804397270659621	38.61763494025524
6.823351023502684	38.65883807169323
6.842304776345747	38.70004120313122
6.86125852918881	38.74124433456921
6.880212282031874	38.7824474660072
6.899166034874937	38.82365059744519
6.918119787718	38.864853728883176
6.937073540561063	38.906056860321165
6.9560272934041265	38.947259991759154
6.97498104624719	38.98846312319714
6.993934799090253	39.02966625463513
7.012888551933316	39.07086938607312
7.031842304776379	39.11207251751111
7.050796057619443	39.1532756489491
7.069749810462506	39.19447878038709
7.088703563305569	39.235681911825075
7.107657316148632	39.276885043263064
7.1266110689916955	39.31808817470105
7.145564821834759	39.35929130613904
7.164518574677822	39.40049443757703
7.183472327520885	39.44169756901502
7.202426080363948	39.48290070045301
7.221379833207012	39.524103831891
7.240333586050075	39.565306963328986
7.259287338893138	39.606510094766975
7.278241091736201	39.647713226204964
7.2971948445792645	39.68891635764295
7.316148597422328	39.73011948908094
7.335102350265391	39.77132262051893
7.354056103108454	39.81252575195692
7.373009855951517	39.85372888339491
7.391963608794581	39.8949320148329
7.410917361637644	39.936135146270885
7.429871114480707	39.977338277708874
7.44882486732377	40.00824062628737
7.4677786201668335	40.03914297486586
7.486732373009897	40.070045323444354
7.50568612585296	40.10094767202285
7.524639878696023	40.13185002060134
7.543593631539086	40.162752369179834
7.56254738438215	40.19365471775833
7.581501137225213	40.22455706633682
7.600454890068276	40.255459414915315
7.619408642911339	40.28636176349381
7.6383623957544025	40.3172641120723
7.657316148597466	40.348166460650795
7.676269901440529	40.37906880922929
7.695223654283592	40.40997115780778
7.714177407126655	40.440873506386275
7.733131159969719	40.47177585496477
7.752084912812782	40.50267820354326
7.771038665655845	40.533580552121755
7.789992418498908	40.56448290070025
7.808946171341971	40.59538524927874
7.827899924185035	40.626287597857235
7.846853677028098	40.65718994643573
7.865807429871161	40.68809229501422
7.884761182714224	40.718994643592715
7.9037149355572875	40.74989699217121
7.922668688400351	40.7807993407497
7.941622441243414	40.811701689328196
7.960576194086477	40.84260403790669
7.97952994692954	40.87350638648518
7.998483699772604	40.904408735063676
8.017437452615667	40.93531108364217
8.03639120545873	40.96621343222066
8.055344958301792	40.997115780799156
8.074298711144854	41.02801812937765
8.093252463987916	41.05892047795614
8.112206216830979	41.089822826534636
8.13115996967404	41.12072517511313
8.150113722517103	41.15162752369162
8.169067475360166	41.182529872270116
8.188021228203228	41.21343222084861
8.20697498104629	41.2443345694271
8.225928733889353	41.2752369180056
8.244882486732415	41.30613926658409
8.263836239575477	41.33704161516258
8.28278999241854	41.36794396374108
8.301743745261602	41.39884631231957
8.320697498104664	41.42974866089806
8.339651250947727	41.46065100947656
8.358605003790789	41.49155335805505
8.377558756633851	41.522455706633544
8.396512509476914	41.55335805521204
8.415466262319976	41.58426040379053
8.434420015163038	41.615162752369024
8.4533737680061	41.64606510094752
8.472327520849163	41.67696744952601
8.491281273692225	41.707869798104504
8.510235026535288	41.738772146683
8.52918877937835	41.76967449526149
8.548142532221412	41.800576843839984
8.567096285064475	41.83147919241848
8.586050037907537	41.86238154099697
8.6050037907506	41.893283889575464
8.623957543593662	41.92418623815396
8.642911296436724	41.95508858673245
8.661865049279786	41.985990935310944
8.680818802122849	42.01689328388944
8.69977255496591	42.04779563246793
8.718726307808973	42.078697981046425
8.737680060652036	42.10960032962492
8.756633813495098	42.14050267820341
8.77558756633816	42.171405026781905
8.794541319181223	42.2023073753604
8.813495072024285	42.23320972393889
8.832448824867347	42.264112072517385
8.85140257771041	42.29501442109588
8.870356330553472	42.32591676967437
8.889310083396534	42.356819118252865
8.908263836239597	42.38772146683136
8.927217589082659	42.41862381540985
8.946171341925721	42.449526163988345
8.965125094768783	42.48042851256684
8.984078847611846	42.51133086114533
9.003032600454908	42.542233209723825
9.02198635329797	42.57313555830232
9.040940106141033	42.60403790688081
9.059893858984095	42.634940255459306
9.078847611827157	42.6658426040378
9.09780136467022	42.69674495261629
9.116755117513282	42.727647301194786
9.135708870356344	42.75854964977328
9.154662623199407	42.78945199835177
9.17361637604247	42.820354346930266
9.192570128885531	42.85125669550876
9.211523881728594	42.88215904408725
9.230477634571656	42.913061392665746
9.249431387414718	42.94396374124424
9.26838514025778	42.97486608982273
9.287338893100843	43.005768438401226
9.306292645943905	43.03667078697972
9.325246398786968	43.06757313555821
9.34420015163003	43.098475484136706
9.363153904473092	43.1293778327152
9.382107657316155	43.16028018129369
9.401061410159217	43.19118252987219
9.42001516300228	43.22208487845068
9.438968915845342	43.25298722702917
9.457922668688404	43.28388957560767
9.476876421531466	43.31479192418616
9.495830174374529	43.34569427276465
9.514783927217591	43.37659662134315
9.533737680060653	43.40749896992164
9.552691432903716	43.438401318500134
9.571645185746778	43.46930366707863
9.59059893858984	43.50020601565712
9.609552691432903	43.531108364235614
9.628506444275965	43.56201071281411
9.647460197119027	43.5929130613926
9.66641394996209	43.623815409971094
9.685367702805152	43.65471775854959
9.704321455648214	43.68562010712808
9.723275208491277	43.716522455706574
9.74222896133434	43.74742480428507
9.761182714177401	43.77832715286356
9.780136467020464	43.809229501442054
9.799090219863526	43.84013185002055
9.818043972706588	43.87103419859904
9.83699772554965	43.901936547177534
9.855951478392713	43.93283889575603
9.874905231235775	43.96374124433452
9.893858984078838	43.994643592913015
9.9128127369219	44.02554594149151
9.931766489764962	44.05644829007
9.950720242608025	44.087350638648495
9.969673995451087	44.11825298722699
9.98862774829415	44.14915533580548
10.007581501137212	44.180057684383975
10.026535253980274	44.21096003296247
10.045489006823336	44.24186238154096
10.064442759666399	44.272764730119455
10.083396512509461	44.30366707869795
10.102350265352523	44.33456942727644
10.121304018195586	44.365471775854935
10.140257771038648	44.39637412443343
10.15921152388171	44.42727647301192
10.178165276724773	44.458178821590415
10.197119029567835	44.48908117016891
10.216072782410897	44.5199835187474
10.23502653525396	44.550885867325896
10.253980288097022	44.58178821590439
10.272934040940084	44.61269056448288
10.291887793783147	44.643592913061376
10.310841546626209	44.67449526163987
10.329795299469271	44.70539761021836
10.348749052312334	44.736299958796856
10.367702805155396	44.76720230737535
10.386656557998458	44.79810465595384
10.40561031084152	44.829007004532336
10.424564063684583	44.85990935311083
10.443517816527645	44.89081170168932
10.462471569370708	44.921714050267816
10.48142532221377	44.95261639884631
10.500379075056832	44.9835187474248
10.519332827899895	45.014421096003296
10.538286580742957	45.04532344458179
10.55724033358602	45.07622579316028
10.576194086429082	45.10712814173878
10.595147839272144	45.13803049031727
10.614101592115206	45.16893283889576
10.633055344958269	45.19983518747426
10.652009097801331	45.23073753605275
10.670962850644393	45.26163988463124
10.689916603487456	45.29254223320974
10.708870356330518	45.32344458178823
10.72782410917358	45.354346930366724
10.746777862016643	45.38524927894522
10.765731614859705	45.41615162752371
10.784685367702767	45.447053976102204
10.80363912054583	45.4779563246807
10.822592873388892	45.50885867325919
10.841546626231954	45.539761021837684
10.860500379075017	45.57066337041618
10.879454131918079	45.60156571899467
10.898407884761141	45.632468067573164
10.917361637604204	45.66337041615166
10.936315390447266	45.69427276473015
10.955269143290328	45.725175113308644
10.97422289613339	45.75607746188714
10.993176648976453	45.78697981046563
11.012130401819515	45.817882159044125
11.031084154662578	45.84878450762262
11.05003790750564	45.87968685620111
11.068991660348702	45.910589204779605
11.087945413191765	45.9414915533581
11.106899166034827	45.97239390193659
11.12585291887789	46.003296250515085
11.144806671720952	46.03419859909358
11.163760424564014	46.06510094767207
11.182714177407076	46.096003296250565
11.201667930250139	46.12690564482906
11.220621683093201	46.15780799340755
11.239575435936263	46.188710341986045
11.258529188779326	46.21961269056454
11.277482941622388	46.25051503914303
11.29643669446545	46.281417387721525
11.315390447308513	46.31231973630002
11.334344200151575	46.34322208487851
11.353297952994637	46.374124433457006
11.3722517058377	46.4050267820355
11.391205458680762	46.43592913061399
11.410159211523824	46.466831479192486
11.429112964366887	46.49773382777098
11.448066717209949	46.52863617634947
11.467020470053011	46.559538524927966
11.485974222896074	46.580140090646964
11.504927975739136	46.60074165636596
11.523881728582198	46.62134322208496
11.54283548142526	46.64194478780396
11.561789234268323	46.662546353522956
11.580742987111385	46.683147919241954
11.599696739954448	46.70374948496095
11.61865049279751	46.72435105067995
11.637604245640572	46.74495261639895
11.656557998483635	46.765554182117945
11.675511751326697	46.78615574783694
11.69446550416976	46.80675731355594
11.713419257012822	46.82735887927494
11.732373009855884	46.84796044499394
11.751326762698946	46.868562010712935
11.770280515542009	46.88916357643193
11.789234268385071	46.90976514215093
11.808188021228133	46.93036670786993
11.827141774071196	46.95096827358893
11.846095526914258	46.971569839307925
11.86504927975732	46.99217140502692
11.884003032600383	47.01277297074592
11.902956785443445	47.03337453646492
11.921910538286507	47.05397610218392
11.94086429112957	47.074577667902915
11.959818043972632	47.09517923362191
11.978771796815694	47.11578079934091
11.997725549658757	47.13638236505991
12.016679302501819	47.15698393077891
12.035633055344881	47.177585496497905
12.054586808187944	47.1981870622169
12.073540561031006	47.2187886279359
12.092494313874068	47.2393901936549
12.11144806671713	47.2599917593739
12.130401819560193	47.280593325092894
12.149355572403255	47.30119489081189
12.168309325246318	47.32179645653089
12.18726307808938	47.34239802224989
12.206216830932442	47.362999587968886
12.225170583775505	47.383601153687884
12.244124336618567	47.40420271940688
12.26307808946163	47.42480428512588
12.282031842304692	47.44540585084488
12.300985595147754	47.466007416563876
12.319939347990816	47.486608982282874
12.338893100833879	47.50721054800187
12.357846853676941	47.52781211372087
12.376800606520003	47.54841367943987
12.395754359363066	47.569015245158866
12.414708112206128	47.589616810877864
12.43366186504919	47.61021837659686
12.452615617892253	47.63081994231586
12.471569370735315	47.65142150803486
12.490523123578377	47.672023073753856
12.50947687642144	47.692624639472854
12.528430629264502	47.71322620519185
12.547384382107564	47.73382777091085
12.566338134950627	47.75442933662985
12.585291887793689	47.775030902348846
12.604245640636751	47.79563246806784
12.623199393479814	47.81623403378684
12.642153146322876	47.83683559950584
12.661106899165938	47.85743716522484
12.680060652009	47.878038730943835
12.699014404852063	47.89864029666283
12.717968157695125	47.91924186238183
12.736921910538188	47.93984342810083
12.75587566338125	47.96044499381983
12.774829416224312	47.981046559538825
12.793783169067375	48.00164812525782
12.812736921910437	48.02224969097682
12.8316906747535	48.04285125669582
12.850644427596562	48.06345282241482
12.869598180439624	48.084054388133815
12.888551933282686	48.10465595385281
12.907505686125749	48.12525751957181
12.926459438968811	48.14585908529081
12.945413191811873	48.16646065100981
12.964366944654936	48.187062216728805
12.983320697497998	48.2076637824478
13.00227445034106	48.2282653481668
13.021228203184123	48.2488669138858
13.040181956027185	48.2694684796048
13.059135708870247	48.290070045323795
13.07808946171331	48.31067161104279
13.097043214556372	48.33127317676179
13.115996967399434	48.35187474248079
13.134950720242497	48.372476308199786
13.153904473085559	48.393077873918784
13.172858225928621	48.41367943963778
13.191811978771684	48.43428100535678
13.210765731614746	48.45488257107578
13.229719484457808	48.475484136794776
13.24867323730087	48.496085702513774
13.267626990143933	48.51668726823277
13.286580742986995	48.53728883395177
13.305534495830058	48.55789039967077
13.32448824867312	48.578491965389766
13.343442001516182	48.599093531108764
13.362395754359245	48.61969509682776
13.381349507202307	48.64029666254676
13.40030326004537	48.66089822826576
13.419257012888432	48.681499793984756
13.438210765731494	48.702101359703754
13.457164518574556	48.72270292542275
13.476118271417619	48.74330449114175
13.495072024260681	48.76390605686075
13.514025777103743	48.784507622579746
13.532979529946806	48.805109188298744
13.551933282789868	48.82571075401774
13.57088703563293	48.84631231973674
13.589840788475993	48.86691388545574
13.608794541319055	48.887515451174735
13.627748294162117	48.90811701689373
13.64670204700518	48.92871858261273
13.665655799848242	48.94932014833173
13.684609552691304	48.96992171405073
13.703563305534367	48.990523279769725
13.722517058377429	49.01112484548872
13.741470811220491	49.03172641120772
13.760424564063554	49.05232797692672
13.779378316906616	49.07292954264572
13.798332069749678	49.093531108364715
13.81728582259274	49.11413267408371
13.836239575435803	49.13473423980271
13.855193328278865	49.15533580552171
13.874147081121928	49.17593737124071
13.89310083396499	49.196538936959705
13.912054586808052	49.2171405026787
13.931008339651115	49.2377420683977
13.949962092494177	49.2583436341167
13.96891584533724	49.2789451998357
13.987869598180302	49.299546765554695
14.006823351023364	49.32014833127369
14.025777103866426	49.34074989699269
14.044730856709489	49.36135146271169
14.063684609552551	49.38195302843069
14.082638362395613	49.402554594149684
14.101592115238676	49.42315615986868
14.120545868081738	49.44375772558768
14.1394996209248	49.46435929130668
14.158453373767863	49.484960857025676
14.177407126610925	49.505562422744674
14.196360879453987	49.52616398846367
14.21531463229705	49.54676555418267
14.234268385140112	49.56736711990167
14.253222137983174	49.587968685620666
14.272175890826237	49.608570251339664
14.291129643669299	49.62917181705866
14.310083396512361	49.64977338277766
14.329037149355424	49.67037494849666
14.347990902198486	49.690976514215656
14.366944655041548	49.711578079934654
14.38589840788461	49.73217964565365
14.404852160727673	49.75278121137265
14.423805913570735	49.77338277709165
14.442759666413798	49.793984342810646
14.46171341925686	49.814585908529644
14.480667172099922	49.83518747424864
14.499620924942985	49.85578903996764
14.518574677786047	49.87639060568664
14.53752843062911	49.896992171405635
14.556482183472172	49.91759373712463
14.575435936315234	49.93819530284363
14.594389689158296	49.95879686856263
14.613343442001359	49.97939843428163
14.632297194844421	50.000000000000625
14.651250947687483	50.02060156571962
14.670204700530546	50.04120313143862
14.689158453373608	50.06180469715762
14.70811220621667	50.08240626287662
14.727065959059733	50.103007828595615
14.746019711902795	50.12360939431461
14.764973464745857	50.14421096003361
14.78392721758892	50.16481252575261
14.802880970431982	50.18541409147161
14.821834723275044	50.206015657190605
14.840788476118107	50.2266172229096
14.859742228961169	50.2472187886286
14.878695981804231	50.2678203543476
14.897649734647294	50.2884219200666
14.916603487490356	50.309023485785595
14.935557240333418	50.32962505150459
14.95451099317648	50.35022661722359
14.973464746019543	50.37082818294259
14.992418498862605	50.39142974866159
15.011372251705668	50.412031314380584
15.03032600454873	50.43263288009958
15.049279757391792	50.45323444581858
15.068233510234855	50.47383601153758
15.087187263077917	50.494437577256576
15.10614101592098	50.515039142975574
15.125094768764042	50.53564070869457
15.144048521607104	50.55624227441357
15.163002274450166	50.57684384013257
15.181956027293229	50.597445405851566
15.200909780136291	50.618046971570564
15.219863532979353	50.63864853728956
15.238817285822416	50.65925010300856
15.257771038665478	50.67985166872756
15.27672479150854	50.700453234446556
15.295678544351603	50.721054800165554
15.314632297194665	50.74165636588455
15.333586050037727	50.76225793160355
15.35253980288079	50.78285949732255
15.371493555723852	50.803461063041546
15.390447308566914	50.824062628760544
15.409401061409977	50.84466419447954
15.428354814253039	50.86526576019854
15.447308567096101	50.88586732591754
15.466262319939164	50.906468891636536
15.485216072782226	50.92707045735553
15.504169825625288	50.94767202307453
15.52312357846835	50.96827358879353
15.542077331311413	50.98887515451253
15.561031084154475	51.009476720231525
15.579984836997538	51.03007828595052
15.5989385898406	51.05067985166952
15.617892342683662	51.07128141738852
15.636846095526725	51.09188298310752
15.655799848369787	51.112484548826515
15.67475360121285	51.13308611454551
15.693707354055912	51.15368768026451
15.712661106898974	51.17428924598351
15.731614859742036	51.19489081170251
15.750568612585099	51.215492377421505
15.76952236542816	51.2360939431405
15.788476118271223	51.2566955088595
15.807429871114286	51.2772970745785
15.826383623957348	51.2978986402975
15.84533737680041	51.318500206016495
15.864291129643473	51.33910177173549
15.883244882486535	51.35970333745449
15.902198635329597	51.38030490317349
15.92115238817266	51.40090646889249
15.940106141015722	51.421508034611485
15.959059893858784	51.44210960033048
15.978013646701847	51.46271116604948
15.996967399544909	51.48331273176848
16.01592115238797	51.503914297487476
16.034874905231035	51.524515863206474
16.0538286580741	51.54511742892547
16.072782410917164	51.56571899464447
16.091736163760228	51.58632056036347
16.11068991660329	51.606922126082466
16.129643669446356	51.627523691801464
16.14859742228942	51.64812525752046
16.167551175132484	51.66872682323946
16.186504927975548	51.68932838895846
16.205458680818612	51.709929954677456
16.224412433661676	51.730531520396454
16.24336618650474	51.75113308611545
16.262319939347805	51.77173465183445
16.28127369219087	51.79233621755345
16.300227445033933	51.812937783272446
16.319181197876997	51.833539348991444
16.33813495072006	51.85414091471044
16.357088703563125	51.87474248042944
16.37604245640619	51.89534404614844
16.394996209249253	51.915945611867436
16.413949962092317	51.936547177586434
16.43290371493538	51.95714874330543
16.451857467778446	51.97775030902443
16.47081122062151	51.99835187474343
16.489764973464574	52.018953440462425
16.508718726307638	52.03955500618142
16.527672479150702	52.06015657190042
16.546626231993766	52.08075813761942
16.56557998483683	52.10135970333842
16.584533737679894	52.121961269057415
16.60348749052296	52.14256283477641
16.622441243366023	52.16316440049541
16.641394996209087	52.18376596621441
16.66034874905215	52.20436753193341
16.679302501895215	52.224969097652405
16.69825625473828	52.2455706633714
16.717210007581343	52.2661722290904
16.736163760424407	52.2867737948094
16.75511751326747	52.3073753605284
16.774071266110536	52.327976926247395
16.7930250189536	52.34857849196639
16.811978771796664	52.36918005768539
16.830932524639728	52.38978162340439
16.849886277482792	52.41038318912339
16.868840030325856	52.430984754842385
16.88779378316892	52.45158632056138
16.906747536011984	52.47218788628038
16.92570128885505	52.49278945199938
16.944655041698113	52.51339101771838
16.963608794541177	52.533992583437374
16.98256254738424	52.55459414915637
17.001516300227305	52.57519571487537
17.02047005307037	52.59579728059437
17.039423805913433	52.616398846313366
17.058377558756497	52.637000412032364
17.07733131159956	52.65760197775136
17.096285064442625	52.67820354347036
17.11523881728569	52.69880510918936
17.134192570128754	52.719406674908356
17.153146322971818	52.740008240627354
17.172100075814882	52.76060980634635
17.191053828657946	52.78121137206535
17.21000758150101	52.80181293778435
17.228961334344074	52.822414503503346
17.24791508718714	52.843016069222344
17.266868840030202	52.86361763494134
17.285822592873267	52.88421920066034
17.30477634571633	52.90482076637934
17.323730098559395	52.925422332098336
17.34268385140246	52.946023897817334
17.361637604245523	52.96662546353633
17.380591357088587	52.98722702925533
17.39954510993165	53.00782859497433
17.418498862774715	53.028430160693325
17.43745261561778	53.04903172641232
17.456406368460843	53.06963329213132
17.475360121303908	53.09023485785032
17.49431387414697	53.11083642356932
17.513267626990036	53.131437989288315
17.5322213798331	53.15203955500731
17.551175132676164	53.17264112072631
17.570128885519228	53.19324268644531
17.589082638362292	53.21384425216431
17.608036391205356	53.234445817883305
17.62699014404842	53.2550473836023
17.645943896891485	53.2756489493213
17.66489764973455	53.2962505150403
17.683851402577613	53.3168520807593
17.702805155420677	53.337453646478295
17.72175890826374	53.35805521219729
17.740712661106805	53.37865677791629
17.75966641394987	53.39925834363529
17.778620166792933	53.41985990935429
17.797573919635997	53.440461475073285
17.81652767247906	53.46106304079228
17.835481425322126	53.48166460651128
17.85443517816519	53.50226617223028
17.873388931008254	53.52286773794928
17.892342683851318	53.543469303668275
17.911296436694382	53.56407086938727
17.930250189537446	53.58467243510627
17.94920394238051	53.60527400082527
17.968157695223574	53.625875566544266
17.98711144806664	53.646477132263264
18.006065200909703	53.66707869798226
18.025018953752767	53.68768026370126
18.04397270659583	53.70828182942026
18.062926459438895	53.728883395139256
18.08188021228196	53.749484960858254
18.100833965125023	53.77008652657725
18.119787717968087	53.79068809229625
18.13874147081115	53.81128965801525
18.157695223654216	53.831891223734246
18.17664897649728	53.852492789453244
18.195602729340344	53.87309435517224
18.214556482183408	53.89369592089124
18.233510235026472	53.91429748661024
18.252463987869536	53.934899052329236
18.2714177407126	53.955500618048234
18.290371493555664	53.97610218376723
18.30932524639873	53.99670374948623
18.328278999241792	54.01730531520523
18.347232752084857	54.037906880924226
18.36618650492792	54.05850844664322
18.385140257770985	54.07911001236222
18.40409401061405	54.09971157808122
18.423047763457113	54.12031314380022
18.442001516300177	54.140914709519215
18.46095526914324	54.16151627523821
18.479909021986305	54.18211784095721
18.49886277482937	54.20271940667621
18.517816527672434	54.22332097239521
18.536770280515498	54.243922538114205
18.555724033358562	54.2645241038332
18.574677786201626	54.2851256695522
18.59363153904469	54.3057272352712
18.612585291887754	54.3263288009902
18.63153904473082	54.346930366709195
18.650492797573882	54.36753193242819
18.669446550416946	54.38813349814719
18.68840030326001	54.40873506386619
18.707354056103075	54.42933662958519
18.72630780894614	54.449938195304185
18.745261561789203	54.47053976102318
18.764215314632267	54.49114132674218
18.78316906747533	54.51174289246118
18.802122820318395	54.53234445818018
18.82107657316146	54.552946023899175
18.840030326004523	54.57354758961817
18.858984078847588	54.59414915533717
18.87793783169065	54.61475072105617
18.896891584533716	54.635352286775166
18.91584533737678	54.655953852494164
18.934799090219844	54.67655541821316
18.953752843062908	54.69715698393216
18.972706595905972	54.71775854965116
18.991660348749036	54.738360115370156
19.0106141015921	54.758961681089154
19.029567854435165	54.77956324680815
19.04852160727823	54.80016481252715
19.067475360121293	54.82076637824615
19.086429112964357	54.841367943965146
19.10538286580742	54.861969509684144
19.124336618650485	54.88257107540314
19.14329037149355	54.90317264112214
19.162244124336613	54.92377420684114
19.181197877179677	54.944375772560136
19.20015163002274	54.964977338279134
19.219105382865806	54.98557890399813
19.23805913570887	55.00618046971713
19.257012888551934	55.02678203543613
19.275966641394998	55.047383601155126
19.294920394238062	55.067985166874124
19.313874147081126	55.08858673259312
19.33282789992419	55.10918829831212
19.351781652767254	55.12978986403112
19.37073540561032	55.150391429750115
19.389689158453383	55.17099299546911
19.408642911296447	55.19159456118811
19.42759666413951	55.21219612690711
19.446550416982575	55.23279769262611
19.46550416982564	55.253399258345105
19.484457922668703	55.2740008240641
19.503411675511767	55.2946023897831
19.52236542835483	55.3152039555021
19.541319181197895	55.3358055212211
19.56027293404096	55.356407086940095
19.579226686884024	55.37700865265909
19.598180439727088	55.39761021837809
19.617134192570152	55.41821178409709
19.636087945413216	55.43881334981609
19.65504169825628	55.459414915535085
19.673995451099344	55.48001648125408
19.69294920394241	55.50061804697308
19.711902956785472	55.52121961269208
19.730856709628537	55.54182117841108
19.7498104624716	55.562422744130075
19.768764215314665	55.58302430984907
19.78771796815773	55.60362587556807
19.806671721000793	55.62422744128707
19.825625473843857	55.64482900700607
19.84457922668692	55.665430572725064
19.863532979529985	55.68603213844406
19.88248673237305	55.70663370416306
19.901440485216114	55.72723526988206
19.920394238059178	55.747836835601056
19.93934799090224	55.768438401320054
19.958301743745306	55.78903996703905
19.97725549658837	55.80964153275805
19.996209249431434	55.83024309847705
20.015163002274498	55.850844664196046
20.034116755117562	55.871446229915044
20.053070507960626	55.89204779563404
20.07202426080369	55.91264936135304
20.090978013646755	55.93325092707204
20.10993176648982	55.953852492791036
20.128885519332883	55.974454058510034
20.147839272175947	55.99505562422903
20.16679302501901	56.01565718994803
20.185746777862075	56.03625875566703
20.20470053070514	56.056860321386026
20.223654283548203	56.077461887105024
20.242608036391267	56.09806345282402
20.26156178923433	56.11866501854302
20.280515542077396	56.13926658426202
20.29946929492046	56.159868149981016
20.318423047763524	56.18046971570001
20.337376800606588	56.20107128141901
20.356330553449652	56.22167284713801
20.375284306292716	56.24227441285701
20.39423805913578	56.262875978576005
20.413191811978844	56.283477544295
20.43214556482191	56.304079110014
20.451099317664973	56.324680675733
20.470053070508037	56.345282241452
20.4890068233511	56.365883807170995
20.507960576194165	56.38648537288999
20.52691432903723	56.40708693860899
20.545868081880293	56.42768850432799
20.564821834723357	56.44829007004699
20.58377558756642	56.468891635765985
20.602729340409486	56.48949320148498
20.62168309325255	56.51009476720398
20.640636846095614	56.53069633292298
20.659590598938678	56.55129789864198
20.678544351781742	56.571899464360975
20.697498104624806	56.59250103007997
20.71645185746787	56.61310259579897
20.735405610310934	56.63370416151797
20.754359363154	56.65430572723697
20.773313115997063	56.674907292955965
20.792266868840127	56.69550885867496
20.81122062168319	56.71611042439396
20.830174374526255	56.73671199011296
20.84912812736932	56.757313555831956
20.868081880212383	56.777915121550954
20.887035633055447	56.79851668726995
20.90598938589851	56.81911825298895
20.924943138741575	56.83971981870795
20.94389689158464	56.860321384426946
20.962850644427704	56.880922950145944
20.981804397270768	56.90152451586494
21.000758150113832	56.92212608158394
21.019711902956896	56.94272764730294
21.03866565579996	56.963329213021936
21.057619408643024	56.983930778740934
21.07657316148609	57.00453234445993
21.095526914329152	57.02513391017893
21.114480667172216	57.04573547589793
21.13343442001528	57.066337041616926
21.152388172858345	57.086938607335924
21.17134192570141	57.10754017305492
21.190295678544473	57.12814173877392
21.209249431387537	57.14874330449292
21.2282031842306	57.169344870211916
21.247156937073665	57.18994643593091
21.26611068991673	57.21054800164991
21.285064442759793	57.22084878450941
21.304018195602858	57.2311495673689
21.32297194844592	57.2414503502284
21.341925701288986	57.25175113308789
21.36087945413205	57.26205191594739
21.379833206975114	57.272352698806884
21.398786959818178	57.28265348166638
21.417740712661242	57.292954264525875
21.436694465504306	57.30325504738537
21.45564821834737	57.313555830244866
21.474601971190435	57.32385661310436
21.4935557240335	57.33415739596386
21.512509476876563	57.34445817882335
21.531463229719627	57.35475896168285
21.55041698256269	57.36505974454234
21.569370735405755	57.37536052740184
21.58832448824882	57.385661310261334
21.607278241091883	57.39596209312083
21.626231993934947	57.406262875980325
21.64518574677801	57.41656365883982
21.664139499621076	57.426864441699315
21.68309325246414	57.43716522455881
21.702047005307204	57.447466007418306
21.721000758150268	57.4577667902778
21.739954510993332	57.4680675731373
21.758908263836396	57.47836835599679
21.77786201667946	57.48866913885629
21.796815769522524	57.49896992171578
21.81576952236559	57.50927070457528
21.834723275208653	57.519571487434774
21.853677028051717	57.52987227029427
21.87263078089478	57.540173053153765
21.891584533737845	57.55047383601326
21.91053828658091	57.560774618872756
21.929492039423973	57.57107540173225
21.948445792267037	57.58137618459175
21.9673995451101	57.59167696745124
21.986353297953166	57.60197775031074
22.00530705079623	57.61227853317023
22.024260803639294	57.62257931602973
22.043214556482358	57.632880098889224
22.062168309325422	57.64318088174872
22.081122062168486	57.653481664608215
22.10007581501155	57.66378244746771
22.119029567854614	57.674083230327206
22.13798332069768	57.6843840131867
22.156937073540742	57.6946847960462
22.175890826383807	57.70498557890569
22.19484457922687	57.71528636176519
22.213798332069935	57.72558714462468
22.232752084913	57.73588792748418
22.251705837756063	57.746188710343674
22.270659590599127	57.75648949320317
22.28961334344219	57.766790276062665
22.308567096285255	57.77709105892216
22.32752084912832	57.787391841781655
22.346474601971384	57.79769262464115
22.365428354814448	57.807993407500646
22.384382107657512	57.81829419036014
22.403335860500576	57.82859497321964
22.42228961334364	57.83889575607913
22.441243366186704	57.84919653893863
22.46019711902977	57.85949732179812
22.479150871872832	57.86979810465762
22.498104624715896	57.880098887517114
22.51705837755896	57.89039967037661
22.536012130402025	57.900700453236105
22.55496588324509	57.9110012360956
22.573919636088153	57.921302018955096
22.592873388931217	57.93160280181459
22.61182714177428	57.94190358467409
22.630780894617345	57.95220436753358
22.64973464746041	57.96250515039308
22.668688400303473	57.97280593325257
22.687642153146538	57.98310671611207
22.7065959059896	57.993407498971564
22.725549658832666	58.00370828183106
22.74450341167573	58.014009064690555
22.763457164518794	58.02430984755005
22.782410917361858	58.034610630409546
22.801364670204922	58.04491141326904
22.820318423047986	58.05521219612854
22.83927217589105	58.06551297898803
22.858225928734115	58.07581376184753
22.87717968157718	58.08611454470702
22.896133434420243	58.09641532756652
22.915087187263307	58.106716110426014
22.93404094010637	58.11701689328551
22.952994692949435	58.127317676145005
22.9719484457925	58.1376184590045
22.990902198635563	58.147919241863995
23.009855951478627	58.15822002472349
23.02880970432169	58.168520807582986
23.047763457164756	58.17882159044248
23.06671721000782	58.18912237330198
23.085670962850884	58.19942315616147
23.104624715693948	58.20972393902097
23.123578468537012	58.22002472188046
23.142532221380076	58.23032550473996
23.16148597422314	58.240626287599454
23.180439727066204	58.25092707045895
23.19939347990927	58.261227853318445
23.218347232752333	58.27152863617794
23.237300985595397	58.281829419037436
23.25625473843846	58.29213020189693
23.275208491281525	58.30243098475643
23.29416224412459	58.31273176761592
23.313115996967653	58.32303255047542
23.332069749810717	58.33333333333491
23.35102350265378	58.34363411619441
23.369977255496845	58.353934899053904
23.38893100833991	58.3642356819134
23.407884761182974	58.374536464772895
23.426838514026038	58.38483724763239
23.445792266869102	58.395138030491886
23.464746019712166	58.40543881335138
23.48369977255523	58.41573959621088
23.502653525398294	58.42604037907037
23.52160727824136	58.43634116192987
23.540561031084422	58.44664194478936
23.559514783927487	58.45694272764886
23.57846853677055	58.467243510508354
23.597422289613615	58.47754429336785
23.61637604245668	58.487845076227345
23.635329795299743	58.49814585908684
23.654283548142807	58.508446641946335
23.67323730098587	58.51874742480583
23.692191053828935	58.529048207665326
23.711144806672	58.53934899052482
23.730098559515064	58.54964977338432
23.749052312358128	58.55995055624381
23.76800606520119	58.57025133910331
23.786959818044256	58.5805521219628
23.80591357088732	58.5908529048223
23.824867323730384	58.601153687681794
23.843821076573448	58.61145447054129
23.862774829416512	58.621755253400785
23.881728582259576	58.63205603626028
23.90068233510264	58.642356819119776
23.919636087945705	58.65265760197927
23.93858984078877	58.66295838483877
23.957543593631833	58.67325916769826
23.976497346474897	58.68355995055776
23.99545109931796	58.69386073341725
24.014404852161025	58.70416151627675
24.03335860500409	58.714462299136244
24.052312357847153	58.72476308199574
24.071266110690217	58.735063864855235
24.09021986353328	58.74536464771473
24.109173616376346	58.755665430574226
24.12812736921941	58.76596621343372
24.147081122062474	58.77626699629322
24.166034874905538	58.78656777915271
24.184988627748602	58.79686856201221
24.203942380591666	58.8071693448717
24.22289613343473	58.8174701277312
24.241849886277794	58.827770910590694
24.26080363912086	58.83807169345019
24.279757391963923	58.848372476309684
24.298711144806987	58.85867325916918
24.31766489765005	58.868974042028675
24.336618650493115	58.87927482488817
24.35557240333618	58.889575607747666
24.374526156179243	58.89987639060716
24.393479909022307	58.91017717346666
24.41243366186537	58.92047795632615
24.431387414708436	58.93077873918565
24.4503411675515	58.94107952204514
24.469294920394564	58.95138030490464
24.488248673237628	58.961681087764134
24.507202426080692	58.97198187062363
24.526156178923756	58.982282653483125
24.54510993176682	58.99258343634262
24.564063684609884	59.002884219202116
24.58301743745295	59.01318500206161
24.601971190296013	59.02348578492111
24.620924943139077	59.0337865677806
24.63987869598214	59.0440873506401
24.658832448825205	59.05438813349959
24.67778620166827	59.06468891635909
24.696739954511333	59.074989699218584
24.715693707354397	59.08529048207808
24.73464746019746	59.095591264937575
24.753601213040525	59.10589204779707
24.77255496588359	59.116192830656566
24.791508718726654	59.12649361351606
24.810462471569718	59.13679439637556
24.829416224412782	59.14709517923505
24.848369977255846	59.15739596209455
24.86732373009891	59.16769674495404
24.886277482941974	59.17799752781354
24.90523123578504	59.188298310673034
24.924184988628102	59.19859909353253
24.943138741471166	59.208899876392024
24.96209249431423	59.21920065925152
24.981046247157295	59.229501442111015
25.00000000000036	59.23980222497051
25.018953752843423	59.250103007830006
25.037907505686487	59.2604037906895
25.05686125852955	59.270704573549
25.075815011372615	59.28100535640849
25.09476876421568	59.29130613926799
25.113722517058743	59.30160692212748
25.132676269901808	59.31190770498698
25.15163002274487	59.322208487846474
25.170583775587936	59.33250927070597
25.189537528431	59.342810053565465
25.208491281274064	59.35311083642496
25.227445034117128	59.363411619284456
25.246398786960192	59.37371240214395
25.265352539803256	59.38401318500345
25.28430629264632	59.39431396786294
25.303260045489385	59.40461475072244
25.32221379833245	59.41491553358193
25.341167551175513	59.42521631644143
25.360121304018577	59.435517099300924
25.37907505686164	59.44581788216042
25.398028809704705	59.456118665019915
25.41698256254777	59.46641944787941
25.435936315390833	59.476720230738906
25.454890068233897	59.4870210135984
25.47384382107696	59.497321796457896
25.492797573920026	59.50762257931739
25.51175132676309	59.51792336217689
25.530705079606154	59.52822414503638
25.549658832449218	59.53852492789588
25.568612585292282	59.548825710755374
25.587566338135346	59.55912649361487
25.60652009097841	59.569427276474364
25.625473843821474	59.57972805933386
25.64442759666454	59.590028842193355
25.663381349507603	59.60032962505285
25.682335102350667	59.610630407912346
25.70128885519373	59.62093119077184
25.720242608036795	59.63123197363134
25.73919636087986	59.64153275649083
25.758150113722923	59.65183353935033
25.777103866565987	59.66213432220982
25.79605761940905	59.67243510506932
25.815011372252116	59.682735887928814
25.83396512509518	59.69303667078831
25.852918877938244	59.703337453647805
25.871872630781308	59.7136382365073
25.890826383624372	59.723939019366796
25.909780136467436	59.73423980222629
25.9287338893105	59.74454058508579
25.947687642153564	59.75484136794528
25.96664139499663	59.76514215080478
25.985595147839692	59.77544293366427
26.004548900682757	59.78574371652377
26.02350265352582	59.796044499383264
26.042456406368885	59.80634528224276
26.06141015921195	59.816646065102255
26.080363912055013	59.82694684796175
26.099317664898077	59.837247630821246
26.11827141774114	59.84754841368074
26.137225170584205	59.857849196540236
26.15617892342727	59.86814997939973
26.175132676270334	59.87845076225923
26.194086429113398	59.88875154511872
26.213040181956462	59.89905232797822
26.231993934799526	59.90935311083771
26.25094768764259	59.91965389369721
26.269901440485654	59.929954676556704
26.28885519332872	59.9402554594162
26.307808946171782	59.950556242275695
26.326762699014846	59.96085702513519
26.34571645185791	59.971157807994686
26.364670204700975	59.98145859085418
26.38362395754404	59.99175937371368
26.402577710387103	60.00206015657317
26.421531463230167	60.01236093943267
26.44048521607323	60.02266172229216
26.459438968916295	60.03296250515166
26.47839272175936	60.043263288011154
26.497346474602423	60.05356407087065
26.516300227445488	60.063864853730145
26.53525398028855	60.07416563658964
26.554207733131616	60.084466419449136
26.57316148597468	60.09476720230863
26.592115238817744	60.10506798516813
26.611068991660808	60.11536876802762
26.630022744503872	60.12566955088712
26.648976497346936	60.13597033374661
26.66793025019	60.14627111660611
26.686884003033065	60.156571899465604
26.70583775587613	60.1668726823251
26.724791508719193	60.177173465184595
26.743745261562257	60.18747424804409
26.76269901440532	60.197775030903586
26.781652767248385	60.20807581376308
26.80060652009145	60.218376596622576
26.819560272934513	60.22867737948207
26.838514025777577	60.23897816234157
26.85746777862064	60.24927894520106
26.876421531463706	60.25957972806056
26.89537528430677	60.26988051092005
26.914329037149834	60.28018129377955
26.933282789992898	60.290482076639044
26.952236542835962	60.30078285949854
26.971190295679026	60.311083642358035
26.99014404852209	60.32138442521753
27.009097801365154	60.331685208077026
27.02805155420822	60.34198599093652
27.047005307051283	60.35228677379602
27.065959059894347	60.36258755665551
27.08491281273741	60.37288833951501
27.103866565580475	60.3831891223745
27.12282031842354	60.393489905234
27.141774071266603	60.403790688093494
27.160727824109667	60.41409147095299
27.17968157695273	60.424392253812485
27.198635329795795	60.43469303667198
27.21758908263886	60.444993819531476
27.236542835481924	60.45529460239097
27.255496588324988	60.46559538525047
27.274450341168052	60.47589616810996
27.293404094011116	60.48619695096946
27.31235784685418	60.49649773382895
27.331311599697244	60.50679851668845
27.35026535254031	60.517099299547944
27.369219105383372	60.52740008240744
27.388172858226437	60.537700865266935
27.4071266110695	60.54800164812643
27.426080363912565	60.558302430985925
27.44503411675563	60.56860321384542
27.463987869598693	60.578903996704916
27.482941622441757	60.58920477956441
27.50189537528482	60.59950556242391
27.520849128127885	60.6098063452834
27.53980288097095	60.6201071281429
27.558756633814014	60.63040791100239
27.577710386657078	60.64070869386189
27.59666413950014	60.651009476721384
27.615617892343206	60.66131025958088
27.63457164518627	60.671611042440375
27.653525398029334	60.68191182529987
27.672479150872398	60.692212608159366
27.691432903715462	60.70251339101886
27.710386656558526	60.71281417387836
27.72934040940159	60.72311495673785
27.748294162244655	60.73341573959735
27.76724791508772	60.74371652245684
27.786201667930783	60.75401730531634
27.805155420773847	60.764318088175834
27.82410917361691	60.77461887103533
27.843062926459975	60.784919653894825
27.86201667930304	60.79522043675432
27.880970432146103	60.805521219613816
27.899924184989167	60.81582200247331
27.91887793783223	60.82612278533281
27.937831690675296	60.8364235681923
27.95678544351836	60.8467243510518
27.975739196361424	60.85702513391129
27.994692949204488	60.86732591677079
28.013646702047552	60.877626699630284
28.032600454890616	60.88792748248978
28.05155420773368	60.898228265349275
28.070507960576744	60.90852904820877
28.08946171341981	60.918829831068265
28.108415466262873	60.92913061392776
28.127369219105937	60.939431396787256
28.146322971949	60.94973217964675
28.165276724792065	60.96003296250625
28.18423047763513	60.97033374536574
28.203184230478193	60.98063452822524
28.222137983321257	60.99093531108473
28.24109173616432	61.00123609394423
28.260045489007386	61.011536876803724
28.27899924185045	61.02183765966322
28.297952994693514	61.032138442522715
28.316906747536578	61.04243922538221
28.335860500379642	61.052740008241706
28.354814253222706	61.0630407911012
28.37376800606577	61.0733415739607
28.392721758908834	61.08364235682019
28.4116755117519	61.09394313967969
28.430629264594963	61.10424392253918
28.449583017438027	61.11454470539868
28.46853677028109	61.124845488258174
28.487490523124155	61.13514627111767
28.50644427596722	61.145447053977165
28.525398028810283	61.15574783683666
28.544351781653347	61.166048619696156
28.56330553449641	61.17634940255565
28.582259287339475	61.18665018541515
28.60121304018254	61.19695096827464
28.620166793025604	61.20725175113414
28.639120545868668	61.21755253399363
28.658074298711732	61.22785331685313
28.677028051554796	61.238154099712624
28.69598180439786	61.24845488257212
28.714935557240924	61.258755665431615
28.73388931008399	61.26905644829111
28.752843062927052	61.279357231150605
28.771796815770116	61.2896580140101
28.79075056861318	61.299958796869596
28.809704321456245	61.31025957972909
28.82865807429931	61.32056036258859
28.847611827142373	61.33086114544808
28.866565579985437	61.34116192830758
28.8855193328285	61.35146271116707
28.904473085671565	61.36176349402657
28.92342683851463	61.372064276886064
28.942380591357693	61.38236505974556
28.961334344200758	61.392665842605055
28.98028809704382	61.40296662546455
28.999241849886886	61.413267408324046
29.01819560272995	61.42356819118354
29.037149355573014	61.43386897404304
29.056103108416078	61.44416975690253
29.075056861259142	61.45447053976203
29.094010614102206	61.46477132262152
29.11296436694527	61.47507210548102
29.131918119788335	61.485372888340514
29.1508718726314	61.49567367120001
29.169825625474463	61.505974454059505
29.188779378317527	61.516275236919
29.20773313116059	61.526576019778496
29.226686884003655	61.53687680263799
29.24564063684672	61.54717758549749
29.264594389689783	61.55747836835698
29.283548142532847	61.56777915121648
29.30250189537591	61.57807993407597
29.321455648218976	61.58838071693547
29.34040940106204	61.598681499794964
29.359363153905104	61.60898228265446
29.378316906748168	61.619283065513955
29.397270659591232	61.62958384837345
29.416224412434296	61.639884631232945
29.43517816527736	61.65018541409244
29.454131918120424	61.660486196951936
29.47308567096349	61.67078697981143
29.492039423806553	61.68108776267093
29.510993176649617	61.69138854553042
29.52994692949268	61.70168932838992
29.548900682335745	61.71199011124941
29.56785443517881	61.72229089410891
29.586808188021873	61.732591676968404
29.605761940864937	61.7428924598279
29.624715693708	61.753193242687395
29.643669446551066	61.76349402554689
29.66262319939413	61.773794808406386
29.681576952237194	61.78409559126588
29.700530705080258	61.79439637412538
29.719484457923322	61.80469715698487
29.738438210766386	61.81499793984437
29.75739196360945	61.82529872270386
29.776345716452514	61.83559950556336
29.79529946929558	61.845900288422854
29.814253222138642	61.85620107128235
29.833206974981707	61.866501854141845
29.85216072782477	61.87680263700134
29.871114480667835	61.887103419860836
29.8900682335109	61.89740420272033
29.909021986353963	61.90770498557983
29.927975739197027	61.91800576843932
29.94692949204009	61.92830655129882
29.965883244883155	61.93860733415831
29.98483699772622	61.94890811701781
30.003790750569284	61.959208899877304
30.022744503412348	61.9695096827368
30.041698256255412	61.979810465596294
30.060652009098476	61.99011124845579
30.07960576194154	62.000412031315285
30.098559514784604	62.01071281417478
30.11751326762767	62.021013597034276
30.136467020470732	62.03131437989377
30.155420773313796	62.04161516275327
30.17437452615686	62.05191594561276
30.193328278999925	62.06221672847226
30.21228203184299	62.07251751133175
30.231235784686053	62.08281829419125
30.250189537529117	62.093119077050744
30.26914329037218	62.10341985991024
30.288097043215245	62.113720642769735
30.30705079605831	62.12402142562923
30.326004548901373	62.134322208488726
30.344958301744438	62.14462299134822
30.3639120545875	62.15492377420772
30.382865807430566	62.16522455706721
30.40181956027363	62.17552533992671
30.420773313116694	62.1858261227862
30.439727065959758	62.1961269056457
30.458680818802822	62.206427688505194
30.477634571645886	62.21672847136469
30.49658832448895	62.227029254224185
30.515542077332015	62.23733003708368
30.53449583017508	62.247630819943176
30.553449583018143	62.25793160280267
30.572403335861207	62.26823238566217
30.59135708870427	62.27853316852166
30.610310841547335	62.28883395138116
30.6292645943904	62.29913473424065
30.648218347233463	62.30943551710015
30.667172100076527	62.319736299959644
30.68612585291959	62.33003708281914
30.705079605762656	62.340337865678634
30.72403335860572	62.35063864853813
30.742987111448784	62.360939431397625
30.761940864291848	62.37124021425712
30.780894617134912	62.381540997116616
30.799848369977976	62.39184177997611
30.81880212282104	62.40214256283561
30.837755875664104	62.4124433456951
30.85670962850717	62.4227441285546
30.875663381350233	62.43304491141409
30.894617134193297	62.44334569427359
30.91357088703636	62.453646477133084
30.932524639879425	62.46394725999258
30.95147839272249	62.474248042852075
30.970432145565553	62.48454882571157
30.989385898408617	62.494849608571066
31.00833965125168	62.50515039143056
31.027293404094745	62.51545117429006
31.04624715693781	62.52575195714955
31.065200909780874	62.53605274000905
31.084154662623938	62.54635352286854
31.103108415467002	62.55665430572804
31.122062168310066	62.566955088587534
31.14101592115313	62.57725587144703
31.159969673996194	62.587556654306525
31.17892342683926	62.59785743716602
31.197877179682322	62.608158220025516
31.216830932525387	62.61845900288501
31.23578468536845	62.628759785744506
31.254738438211515	62.639060568604
31.27369219105458	62.6493613514635
31.292645943897643	62.65966213432299
31.311599696740707	62.66996291718249
31.33055344958377	62.680263700041984
31.349507202426835	62.69056448290148
31.3684609552699	62.700865265760974
31.387414708112964	62.71116604862047
31.406368460956028	62.721466831479965
31.42532221379909	62.73176761433946
31.444275966642156	62.742068397198956
31.46322971948522	62.75236918005845
31.482183472328284	62.76266996291795
31.501137225171348	62.77297074577744
31.520090978014412	62.78327152863694
31.539044730857476	62.79357231149643
31.55799848370054	62.80387309435593
31.576952236543605	62.814173877215424
31.59590598938667	62.82447466007492
31.614859742229733	62.834775442934415
31.633813495072797	62.84507622579391
31.65276724791586	62.855377008653406
31.671721000758925	62.8656777915129
31.69067475360199	62.8759785743724
31.709628506445053	62.88627935723189
31.728582259288117	62.89658014009139
31.74753601213118	62.90688092295088
31.766489764974246	62.91718170581038
31.78544351781731	62.927482488669874
31.804397270660374	62.93778327152937
31.823351023503438	62.948084054388865
31.842304776346502	62.95838483724836
31.861258529189566	62.968685620107856
31.88021228203263	62.97898640296735
31.899166034875694	62.989287185826846
31.91811978771876	62.99958796868634
31.937073540561823	63.00988875154584
31.956027293404887	63.02018953440533
31.97498104624795	63.03049031726483
31.993934799091015	63.04079110012432
32.012888551934076	63.05109188298382
32.031842304777136	63.061392665843314
32.0507960576202	63.07169344870281
32.06974981046326	63.081994231562305
32.08870356330632	63.0922950144218
32.10765731614938	63.102595797281296
32.12661106899244	63.11289658014079
32.1455648218355	63.12319736300029
32.16451857467856	63.13349814585978
32.18347232752162	63.14379892871928
32.20242608036468	63.15409971157877
32.22137983320774	63.16440049443827
32.2403335860508	63.174701277297764
32.25928733889386	63.18500206015726
32.27824109173692	63.195302843016755
32.297194844579984	63.20560362587625
32.316148597423044	63.215904408735746
32.335102350266105	63.22620519159524
32.354056103109166	63.23650597445474
32.373009855952226	63.24680675731423
32.39196360879529	63.25710754017373
32.41091736163835	63.26740832303322
32.42987111448141	63.27770910589272
32.44882486732447	63.288009888752214
32.46777862016753	63.29831067161171
32.48673237301059	63.308611454471205
32.50568612585365	63.3189122373307
32.52463987869671	63.329213020190195
32.54359363153977	63.33951380304969
32.56254738438283	63.349814585909186
32.58150113722589	63.36011536876868
32.60045489006895	63.37041615162818
32.61940864291201	63.38071693448767
32.638362395755074	63.39101771734717
32.657316148598134	63.40131850020666
32.676269901441195	63.41161928306616
32.695223654284256	63.421920065925654
32.714177407127316	63.43222084878515
32.73313115997038	63.442521631644645
32.75208491281344	63.45282241450414
32.7710386656565	63.463123197363636
32.78999241849956	63.47342398022313
32.80894617134262	63.48372476308263
32.82789992418568	63.49402554594212
32.84685367702874	63.50432632880162
32.8658074298718	63.51462711166111
32.88476118271486	63.52492789452061
32.90371493555792	63.535228677380104
32.92266868840098	63.5455294602396
32.94162244124404	63.555830243099095
32.9605761940871	63.56613102595859
32.979529946930164	63.576431808818086
32.998483699773224	63.58673259167758
33.017437452616285	63.59703337453708
33.036391205459346	63.60733415739657
33.055344958302406	63.61763494025607
33.07429871114547	63.62793572311556
33.09325246398853	63.63823650597506
33.11220621683159	63.648537288834554
33.13115996967465	63.65883807169405
33.15011372251771	63.669138854553545
33.16906747536077	63.67943963741304
33.18802122820383	63.689740420272535
33.20697498104689	63.70004120313203
33.22592873388995	63.710341985991526
33.24488248673301	63.72064276885102
33.26383623957607	63.73094355171052
33.28278999241913	63.74124433457001
33.30174374526219	63.75154511742951
33.320697498105254	63.761845900289
33.339651250948314	63.7721466831485
33.358605003791375	63.782447466007994
33.377558756634436	63.79274824886749
33.396512509477496	63.803049031726985
33.41546626232056	63.81334981458648
33.43442001516362	63.823650597445976
33.45337376800668	63.83395138030547
33.47232752084974	63.84425216316497
33.4912812736928	63.85455294602446
33.51023502653586	63.86485372888396
33.52918877937892	63.87515451174345
33.54814253222198	63.88545529460295
33.56709628506504	63.895756077462444
33.5860500379081	63.90605686032194
33.60500379075116	63.916357643181435
33.62395754359422	63.92665842604093
33.64291129643728	63.936959208900426
33.661865049280344	63.94725999175992
33.680818802123405	63.95756077461942
33.699772554966465	63.96786155747891
33.718726307809526	63.97816234033841
33.737680060652586	63.9884631231979
33.75663381349565	63.9987639060574
33.77558756633871	64.0090646889169
33.79454131918177	64.0193654717764
33.81349507202483	64.0296662546359
33.83244882486789	64.0399670374954
33.85140257771095	64.0502678203549
33.87035633055401	64.0605686032144
33.88931008339707	64.07086938607391
33.90826383624013	64.08117016893341
33.92721758908319	64.09147095179291
33.94617134192625	64.10177173465242
33.96512509476931	64.11207251751192
33.98407884761237	64.12237330037142
34.003032600455434	64.13267408323092
34.021986353298495	64.14297486609043
34.040940106141555	64.15327564894993
34.059893858984616	64.16357643180943
34.078847611827676	64.17387721466893
34.09780136467074	64.18417799752844
34.1167551175138	64.19447878038794
34.13570887035686	64.20477956324744
34.15466262319992	64.21508034610694
34.17361637604298	64.22538112896645
34.19257012888604	64.23568191182595
34.2115238817291	64.24598269468545
34.23047763457216	64.25628347754495
34.24943138741522	64.26658426040446
34.26838514025828	64.27688504326396
34.28733889310134	64.28718582612346
34.3062926459444	64.29748660898296
34.32524639878746	64.30778739184247
34.344200151630524	64.31808817470197
34.363153904473585	64.32838895756147
34.382107657316645	64.33868974042097
34.401061410159706	64.34899052328048
34.420015163002766	64.35929130613998
34.43896891584583	64.36959208899948
34.45792266868889	64.37989287185898
34.47687642153195	64.39019365471849
34.49583017437501	64.40049443757799
34.51478392721807	64.41079522043749
34.53373768006113	64.421096003297
34.55269143290419	64.4313967861565
34.57164518574725	64.441697569016
34.59059893859031	64.4519983518755
34.60955269143337	64.462299134735
34.62850644427643	64.47259991759451
34.64746019711949	64.48290070045401
34.66641394996255	64.49320148331351
34.685367702805614	64.50350226617302
34.704321455648675	64.51380304903252
34.723275208491735	64.52410383189202
34.742228961334796	64.53440461475152
34.761182714177856	64.54470539761103
34.78013646702092	64.55500618047053
34.79909021986398	64.56530696333003
34.81804397270704	64.57560774618953
34.8369977255501	64.58590852904904
34.85595147839316	64.59620931190854
34.87490523123622	64.60651009476804
34.89385898407928	64.61681087762754
34.91281273692234	64.62711166048705
34.9317664897654	64.63741244334655
34.95072024260846	64.64771322620605
34.96967399545152	64.65801400906555
34.98862774829458	64.66831479192506
35.00758150113764	64.67861557478456
35.026535253980704	64.68891635764406
35.045489006823765	64.69921714050356
35.064442759666825	64.70951792336307
35.083396512509886	64.71981870622257
35.102350265352946	64.73011948908207
35.12130401819601	64.74042027194157
35.14025777103907	64.75072105480108
35.15921152388213	64.76102183766058
35.17816527672519	64.77132262052008
35.19711902956825	64.78162340337958
35.21607278241131	64.79192418623909
35.23502653525437	64.80222496909859
35.25398028809743	64.81252575195809
35.27293404094049	64.8228265348176
35.29188779378355	64.8331273176771
35.31084154662661	64.8434281005366
35.32979529946967	64.8537288833961
35.34874905231273	64.8640296662556
35.367702805155794	64.8743304491151
35.386656557998855	64.88463123197461
35.405610310841915	64.89493201483411
35.424564063684976	64.90523279769361
35.443517816528036	64.91553358055312
35.4624715693711	64.92583436341262
35.48142532221416	64.93613514627212
35.50037907505722	64.94643592913162
35.51933282790028	64.95673671199113
35.53828658074334	64.96703749485063
35.5572403335864	64.97733827771013
35.57619408642946	64.98763906056963
35.59514783927252	64.99793984342914
35.61410159211558	65.00824062628864
35.63305534495864	65.01854140914814
35.6520090978017	65.02884219200764
35.67096285064476	65.03914297486715
35.68991660348782	65.04944375772665
35.708870356330884	65.05974454058615
35.727824109173945	65.07004532344565
35.746777862017005	65.08034610630516
35.765731614860066	65.09064688916466
35.784685367703126	65.10094767202416
35.80363912054619	65.11124845488366
35.82259287338925	65.12154923774317
35.84154662623231	65.13185002060267
35.86050037907537	65.14215080346217
35.87945413191843	65.15245158632167
35.89840788476149	65.16275236918118
35.91736163760455	65.17305315204068
35.93631539044761	65.18335393490018
35.95526914329067	65.19365471775969
35.97422289613373	65.20395550061919
35.99317664897679	65.21425628347869
36.01213040181985	65.22455706633819
36.03108415466291	65.2348578491977
36.050037907505974	65.2451586320572
36.068991660349035	65.2554594149167
36.087945413192095	65.2657601977762
36.106899166035156	65.2760609806357
36.125852918878216	65.28636176349521
36.14480667172128	65.29666254635471
36.16376042456434	65.30696332921421
36.1827141774074	65.31726411207372
36.20166793025046	65.32756489493322
36.22062168309352	65.33786567779272
36.23957543593658	65.34816646065222
36.25852918877964	65.35846724351173
36.2774829416227	65.36876802637123
36.29643669446576	65.37906880923073
36.31539044730882	65.38936959209023
36.33434420015188	65.39967037494974
36.35329795299494	65.40997115780924
36.372251705838	65.42027194066874
36.391205458681064	65.43057272352824
36.410159211524125	65.44087350638775
36.429112964367185	65.45117428924725
36.448066717210246	65.46147507210675
36.467020470053306	65.47177585496625
36.48597422289637	65.48207663782576
36.50492797573943	65.49237742068526
36.52388172858249	65.50267820354476
36.54283548142555	65.51297898640426
36.56178923426861	65.52327976926377
36.58074298711167	65.53358055212327
36.59969673995473	65.54388133498277
36.61865049279779	65.55418211784227
36.63760424564085	65.56448290070178
36.65655799848391	65.57478368356128
36.67551175132697	65.58508446642078
36.69446550417003	65.59538524928028
36.71341925701309	65.60568603213979
36.732373009856154	65.61598681499929
36.751326762699215	65.62628759785879
36.770280515542275	65.6365883807183
36.789234268385336	65.6468891635778
36.808188021228396	65.6571899464373
36.82714177407146	65.6674907292968
36.84609552691452	65.6777915121563
36.86504927975758	65.6880922950158
36.88400303260064	65.69839307787531
36.9029567854437	65.70869386073481
36.92191053828676	65.71899464359431
36.94086429112982	65.72929542645382
36.95981804397288	65.73959620931332
36.97877179681594	65.74989699217282
36.997725549659	65.76019777503232
37.01667930250206	65.77049855789183
37.03563305534512	65.78079934075133
37.05458680818818	65.79110012361083
37.073540561031244	65.80140090647033
37.092494313874305	65.81170168932984
37.111448066717365	65.82200247218934
37.130401819560426	65.83230325504884
37.149355572403486	65.84260403790834
37.16830932524655	65.85290482076785
37.18726307808961	65.86320560362735
37.20621683093267	65.87350638648685
37.22517058377573	65.88380716934635
37.24412433661879	65.89410795220586
37.26307808946185	65.90440873506536
37.28203184230491	65.91470951792486
37.30098559514797	65.92501030078436
37.31993934799103	65.93531108364387
37.33889310083409	65.94561186650337
37.35784685367715	65.95591264936287
37.37680060652021	65.96621343222237
37.39575435936327	65.97651421508188
37.414708112206334	65.98681499794138
37.433661865049395	65.99711578080088
37.452615617892455	66.00741656366039
37.471569370735516	66.01771734651989
37.490523123578576	66.02801812937939
37.50947687642164	66.03831891223889
37.5284306292647	66.0486196950984
37.54738438210776	66.0589204779579
37.56633813495082	66.0692212608174
37.58529188779388	66.0795220436769
37.60424564063694	66.0898228265364
37.62319939348	66.10012360939591
37.64215314632306	66.11042439225541
37.66110689916612	66.12072517511491
37.68006065200918	66.13102595797442
37.69901440485224	66.14132674083392
37.7179681576953	66.15162752369342
37.73692191053836	66.16192830655292
37.755875663381424	66.17222908941243
37.774829416224485	66.18252987227193
37.793783169067545	66.19283065513143
37.812736921910606	66.20313143799093
37.831690674753666	66.21343222085044
37.85064442759673	66.22373300370994
37.86959818043979	66.23403378656944
37.88855193328285	66.24433456942894
37.90750568612591	66.25463535228845
37.92645943896897	66.26493613514795
37.94541319181203	66.27523691800745
37.96436694465509	66.28553770086695
37.98332069749815	66.29583848372646
38.00227445034121	66.30613926658596
38.02122820318427	66.31644004944546
38.04018195602733	66.32674083230496
38.05913570887039	66.33704161516447
38.07808946171345	66.34734239802397
38.097043214556514	66.35764318088347
38.115996967399575	66.36794396374297
38.134950720242635	66.37824474660248
38.153904473085696	66.38854552946198
38.172858225928756	66.39884631232148
38.19181197877182	66.40914709518098
38.21076573161488	66.41944787804049
38.22971948445794	66.42974866089999
38.248673237301	66.44004944375949
38.26762699014406	66.450350226619
38.28658074298712	66.4606510094785
38.30553449583018	66.470951792338
38.32448824867324	66.4812525751975
38.3434420015163	66.491553358057
38.36239575435936	66.5018541409165
38.38134950720242	66.51215492377601
38.40030326004548	66.52245570663551
38.419257012888544	66.53275648949501
38.438210765731604	66.54305727235452
38.457164518574665	66.55335805521402
38.476118271417725	66.56365883807352
38.495072024260786	66.57395962093302
38.514025777103846	66.58426040379253
38.53297952994691	66.59456118665203
38.55193328278997	66.60486196951153
38.57088703563303	66.61516275237103
38.58984078847609	66.62546353523054
38.60879454131915	66.63576431809004
38.62774829416221	66.64606510094954
38.64670204700527	66.65636588380904
38.66565579984833	66.66666666666855
38.68460955269139	66.67696744952805
38.70356330553445	66.68726823238755
38.72251705837751	66.69756901524705
38.74147081122057	66.70786979810656
38.760424564063634	66.71817058096606
38.779378316906694	66.72847136382556
38.798332069749755	66.73877214668506
38.817285822592815	66.74907292954457
38.836239575435876	66.75937371240407
38.855193328278936	66.76967449526357
38.874147081122	66.77997527812308
38.89310083396506	66.79027606098258
38.91205458680812	66.80057684384208
38.93100833965118	66.81087762670158
38.94996209249424	66.82117840956109
38.9689158453373	66.83147919242059
38.98786959818036	66.84177997528009
39.00682335102342	66.85208075813959
39.02577710386648	66.8623815409991
39.04473085670954	66.8726823238586
39.0636846095526	66.8829831067181
39.08263836239566	66.8932838895776
39.101592115238724	66.9035846724371
39.120545868081784	66.91388545529661
39.139499620924845	66.92418623815611
39.158453373767905	66.93448702101561
39.177407126610966	66.94478780387512
39.196360879454026	66.95508858673462
39.21531463229709	66.96538936959412
39.23426838514015	66.97569015245362
39.25322213798321	66.98599093531313
39.27217589082627	66.99629171817263
39.29112964366933	67.00659250103213
39.31008339651239	67.01689328389163
39.32903714935545	67.02719406675114
39.34799090219851	67.03749484961064
39.36694465504157	67.04779563247014
39.38589840788463	67.05809641532964
39.40485216072769	67.06839719818915
39.42380591357075	67.07869798104865
39.442759666413814	67.08899876390815
39.461713419256874	67.09929954676765
39.480667172099935	67.10960032962716
39.499620924942995	67.11990111248666
39.518574677786056	67.13020189534616
39.537528430629116	67.14050267820566
39.55648218347218	67.15080346106517
39.57543593631524	67.16110424392467
39.5943896891583	67.17140502678417
39.61334344200136	67.18170580964367
39.63229719484442	67.19200659250318
39.65125094768748	67.20230737536268
39.67020470053054	67.21260815822218
39.6891584533736	67.22290894108168
39.70811220621666	67.23320972394119
39.72706595905972	67.24351050680069
39.74601971190278	67.25381128966019
39.76497346474584	67.2641120725197
39.783927217588904	67.2744128553792
39.802880970431964	67.2847136382387
39.821834723275025	67.2950144210982
39.840788476118085	67.3053152039577
39.859742228961146	67.3156159868172
39.878695981804206	67.32591676967671
39.89764973464727	67.33621755253621
39.91660348749033	67.34651833539571
39.93555724033339	67.35681911825522
39.95451099317645	67.36711990111472
39.97346474601951	67.37742068397422
39.99241849886257	67.38772146683372
40.01137225170563	67.39802224969323
40.03032600454869	67.40832303255273
40.04927975739175	67.41862381541223
40.06823351023481	67.42892459827173
40.08718726307787	67.43922538113124
40.10614101592093	67.44952616399074
40.125094768763994	67.45982694685024
40.144048521607054	67.47012772970974
40.163002274450115	67.48042851256925
40.181956027293175	67.49072929542875
40.200909780136236	67.50103007828825
40.219863532979296	67.51133086114775
40.23881728582236	67.52163164400726
40.25777103866542	67.53193242686676
40.27672479150848	67.54223320972626
40.29567854435154	67.55253399258577
40.3146322971946	67.56283477544527
40.33358605003766	67.57313555830477
40.35253980288072	67.58343634116427
40.37149355572378	67.59373712402378
40.39044730856684	67.60403790688328
40.4094010614099	67.61433868974278
40.42835481425296	67.62463947260228
40.44730856709602	67.63494025546179
40.466262319939084	67.64524103832129
40.485216072782144	67.65554182118079
40.504169825625205	67.6658426040403
40.523123578468265	67.6761433868998
40.542077331311326	67.6864441697593
40.561031084154386	67.6967449526188
40.57998483699745	67.7070457354783
40.59893858984051	67.7173465183378
40.61789234268357	67.72764730119731
40.63684609552663	67.73794808405681
40.65579984836969	67.74824886691631
40.67475360121275	67.75854964977582
40.69370735405581	67.76885043263532
40.71266110689887	67.77915121549482
40.73161485974193	67.78945199835432
40.75056861258499	67.79975278121383
40.76952236542805	67.81005356407333
40.78847611827111	67.82035434693283
40.807429871114174	67.83065512979233
40.826383623957234	67.84095591265184
40.845337376800295	67.85125669551134
40.864291129643355	67.86155747837084
40.883244882486416	67.87185826123034
40.902198635329476	67.88215904408985
40.92115238817254	67.89245982694935
40.9401061410156	67.90276060980885
40.95905989385866	67.91306139266835
40.97801364670172	67.92336217552786
40.99696739954478	67.93366295838736
41.01592115238784	67.94396374124686
41.0348749052309	67.95426452410636
41.05382865807396	67.96456530696587
41.07278241091702	67.97486608982537
41.09173616376008	67.98516687268487
41.11068991660314	67.99546765554437
41.1296436694462	68.00576843840388
41.148597422289264	68.01606922126338
41.167551175132324	68.02637000412288
41.186504927975385	68.03667078698238
41.205458680818445	68.04697156984189
41.224412433661506	68.05727235270139
41.243366186504566	68.06757313556089
41.26231993934763	68.0778739184204
41.28127369219069	68.0881747012799
41.30022744503375	68.0984754841394
41.31918119787681	68.1087762669989
41.33813495071987	68.1190770498584
41.35708870356293	68.1293778327179
41.37604245640599	68.13967861557741
41.39499620924905	68.14997939843691
41.41394996209211	68.16028018129641
41.43290371493517	68.17058096415592
41.45185746777823	68.18088174701542
41.47081122062129	68.19118252987492
41.489764973464354	68.20148331273442
41.508718726307414	68.21178409559393
41.527672479150475	68.22208487845343
41.546626231993535	68.23238566131293
41.565579984836596	68.24268644417243
41.584533737679656	68.25298722703194
41.60348749052272	68.26328800989144
41.62244124336578	68.27358879275094
41.64139499620884	68.28388957561044
41.6603487490519	68.29419035846995
41.67930250189496	68.30449114132945
41.69825625473802	68.31479192418895
41.71721000758108	68.32509270704846
41.73616376042414	68.33539348990796
41.7551175132672	68.34569427276746
41.77407126611026	68.35599505562696
41.79302501895332	68.36629583848647
41.81197877179638	68.37659662134597
41.830932524639444	68.38689740420547
41.849886277482504	68.39719818706497
41.868840030325565	68.40749896992448
41.887793783168625	68.41779975278398
41.906747536011686	68.42810053564348
41.92570128885475	68.43840131850298
41.94465504169781	68.44870210136249
41.96360879454087	68.45900288422199
41.98256254738393	68.46930366708149
42.00151630022699	68.479604449941
42.02047005307005	68.4899052328005
42.03942380591311	68.50020601566
42.05837755875617	68.5105067985195
42.07733131159923	68.520807581379
42.09628506444229	68.5311083642385
42.11523881728535	68.54140914709801
42.13419257012841	68.55170992995751
42.15314632297147	68.56201071281701
42.172100075814534	68.57231149567652
42.191053828657594	68.58261227853602
42.210007581500655	68.59291306139552
42.228961334343715	68.60321384425502
42.247915087186776	68.61351462711453
42.26686884002984	68.62381540997403
42.2858225928729	68.63411619283353
42.30477634571596	68.64441697569303
42.32373009855902	68.65471775855254
42.34268385140208	68.66501854141204
42.36163760424514	68.67531932427154
42.3805913570882	68.68562010713104
42.39954510993126	68.69592088999055
42.41849886277432	68.70622167285005
42.43745261561738	68.71652245570955
42.45640636846044	68.72682323856905
42.4753601213035	68.73712402142856
42.49431387414656	68.74742480428806
42.513267626989624	68.75772558714756
42.532221379832684	68.76802637000706
42.551175132675745	68.77832715286657
42.570128885518805	68.78862793572607
42.589082638361866	68.79892871858557
42.60803639120493	68.80922950144507
42.62699014404799	68.81953028430458
42.64594389689105	68.82983106716408
42.66489764973411	68.84013185002358
42.68385140257717	68.85043263288308
42.70280515542023	68.86073341574259
42.72175890826329	68.87103419860209
42.74071266110635	68.88133498146159
42.75966641394941	68.8916357643211
42.77862016679247	68.9019365471806
42.79757391963553	68.9122373300401
42.81652767247859	68.9225381128996
42.83548142532165	68.9328388957591
42.854435178164714	68.9431396786186
42.873388931007774	68.95344046147811
42.892342683850835	68.96374124433761
42.911296436693895	68.97404202719711
42.930250189536956	68.98434281005662
42.94920394238002	68.99464359291612
42.96815769522308	69.00494437577562
42.98711144806614	69.01524515863512
43.0060652009092	69.02554594149463
43.02501895375226	69.03584672435413
43.04397270659532	69.04614750721363
43.06292645943838	69.05644829007313
43.08188021228144	69.06674907293264
43.1008339651245	69.07704985579214
43.11978771796756	69.08735063865164
43.13874147081062	69.09765142151115
43.15769522365368	69.10795220437065
43.17664897649674	69.11825298723015
43.195602729339804	69.12855377008965
43.214556482182864	69.13885455294916
43.233510235025925	69.14915533580866
43.252463987868985	69.15945611866816
43.271417740712046	69.16975690152766
43.29037149355511	69.18005768438717
43.30932524639817	69.19035846724667
43.32827899924123	69.20065925010617
43.34723275208429	69.21096003296567
43.36618650492735	69.22126081582518
43.38514025777041	69.23156159868468
43.40409401061347	69.24186238154418
43.42304776345653	69.25216316440368
43.44200151629959	69.26246394726319
43.46095526914265	69.27276473012269
43.47990902198571	69.28306551298219
43.49886277482877	69.2933662958417
43.51781652767183	69.3036670787012
43.536770280514894	69.3139678615607
43.555724033357954	69.3242686444202
43.574677786201015	69.3345694272797
43.593631539044075	69.3448702101392
43.612585291887136	69.35517099299871
43.6315390447302	69.36547177585821
43.65049279757326	69.37577255871771
43.66944655041632	69.38607334157722
43.68840030325938	69.39637412443672
43.70735405610244	69.40667490729622
43.7263078089455	69.41697569015572
43.74526156178856	69.42727647301523
43.76421531463162	69.43757725587473
43.78316906747468	69.44787803873423
43.80212282031774	69.45817882159373
43.8210765731608	69.46847960445324
43.84003032600386	69.47878038731274
43.85898407884692	69.48908117017224
43.877937831689984	69.49938195303174
43.896891584533044	69.50968273589125
43.915845337376105	69.51998351875075
43.934799090219165	69.53028430161025
43.953752843062226	69.54058508446975
43.97270659590529	69.55088586732926
43.99166034874835	69.56118665018876
44.01061410159141	69.57148743304826
44.02956785443447	69.58178821590776
44.04852160727753	69.59208899876727
44.06747536012059	69.60238978162677
44.08642911296365	69.61269056448627
44.10538286580671	69.62299134734577
44.12433661864977	69.63329213020528
44.14329037149283	69.64359291306478
44.16224412433589	69.65389369592428
44.18119787717895	69.66419447878378
44.20015163002201	69.67449526164329
44.219105382865074	69.68479604450279
44.238059135708134	69.69509682736229
44.257012888551195	69.7053976102218
44.275966641394255	69.7156983930813
44.294920394237316	69.7259991759408
44.31387414708038	69.7362999588003
44.33282789992344	69.7466007416598
44.3517816527665	69.75690152451931
44.37073540560956	69.76720230737881
44.38968915845262	69.77750309023831
44.40864291129568	69.78780387309781
44.42759666413874	69.79810465595732
44.4465504169818	69.80840543881682
44.46550416982486	69.81870622167632
44.48445792266792	69.82900700453582
44.50341167551098	69.83930778739533
44.52236542835404	69.84960857025483
44.5413191811971	69.85990935311433
44.560272934040164	69.87021013597384
44.579226686883224	69.88051091883334
44.598180439726285	69.89081170169284
44.617134192569345	69.90111248455234
44.636087945412406	69.91141326741185
44.65504169825547	69.92171405027135
44.67399545109853	69.93201483313085
44.69294920394159	69.94231561599035
44.71190295678465	69.95261639884986
44.73085670962771	69.96291718170936
44.74981046247077	69.97321796456886
44.76876421531383	69.98351874742836
44.78771796815689	69.99381953028787
44.80667172099995	70.00412031314737
44.82562547384301	70.01442109600687
44.84457922668607	70.02472187886637
44.86353297952913	70.03502266172588
44.88248673237219	70.04532344458538
44.901440485215254	70.05562422744488
44.920394238058314	70.06592501030438
44.939347990901375	70.07622579316389
44.958301743744435	70.08652657602339
44.977255496587496	70.09682735888289
44.99620924943056	70.1071281417424
45.01516300227362	70.1174289246019
45.03411675511668	70.1277297074614
45.05307050795974	70.1380304903209
45.0720242608028	70.1483312731804
45.09097801364586	70.1586320560399
45.10993176648892	70.16893283889941
45.12888551933198	70.17923362175891
45.14783927217504	70.18953440461841
45.1667930250181	70.19983518747792
45.18574677786116	70.21013597033742
45.20470053070422	70.22043675319692
45.22365428354728	70.23073753605642
45.242608036390344	70.24103831891593
45.261561789233404	70.25133910177543
45.280515542076465	70.26163988463493
45.299469294919525	70.27194066749443
45.318423047762586	70.28224145035394
45.33737680060565	70.29254223321344
45.35633055344871	70.30284301607294
45.37528430629177	70.31314379893244
45.39423805913483	70.32344458179195
45.41319181197789	70.33374536465145
45.43214556482095	70.34404614751095
45.45109931766401	70.35434693037045
45.47005307050707	70.36464771322996
45.48900682335013	70.37494849608946
45.50796057619319	70.38524927894896
45.52691432903625	70.39555006180846
45.54586808187931	70.40585084466797
45.56482183472237	70.41615162752747
45.583775587565434	70.42645241038697
45.602729340408494	70.43675319324647
45.621683093251555	70.44705397610598
45.640636846094615	70.45735475896548
45.659590598937676	70.46765554182498
45.67854435178074	70.47795632468448
45.6974981046238	70.48825710754399
45.71645185746686	70.49855789040349
45.73540561030992	70.50885867326299
45.75435936315298	70.5191594561225
45.77331311599604	70.529460238982
45.7922668688391	70.5397610218415
45.81122062168216	70.550061804701
45.83017437452522	70.5603625875605
45.84912812736828	70.57066337042001
45.86808188021134	70.58096415327951
45.8870356330544	70.59126493613901
45.90598938589746	70.60156571899851
45.924943138740524	70.61186650185802
45.943896891583584	70.62216728471752
45.962850644426645	70.63246806757702
45.981804397269705	70.64276885043652
46.000758150112766	70.65306963329603
46.01971190295583	70.66337041615553
46.03866565579889	70.67367119901503
46.05761940864195	70.68397198187454
46.07657316148501	70.69427276473404
46.09552691432807	70.70457354759354
46.11448066717113	70.71487433045304
46.13343442001419	70.72517511331255
46.15238817285725	70.73547589617205
46.17134192570031	70.74577667903155
46.19029567854337	70.75607746189105
46.20924943138643	70.76637824475056
46.22820318422949	70.77667902761006
46.24715693707255	70.78697981046956
46.266110689915614	70.79728059332906
46.285064442758674	70.80758137618857
46.304018195601735	70.81788215904807
46.322971948444795	70.82818294190757
46.341925701287856	70.83848372476707
46.36087945413092	70.84878450762658
46.37983320697398	70.85908529048608
46.39878695981704	70.86938607334558
46.4177407126601	70.87968685620508
46.43669446550316	70.88998763906459
46.45564821834622	70.90028842192409
46.47460197118928	70.91058920478359
46.49355572403234	70.9208899876431
46.5125094768754	70.9311907705026
46.53146322971846	70.9414915533621
46.55041698256152	70.9517923362216
46.56937073540458	70.9620931190811
46.58832448824764	70.9723939019406
46.607278241090704	70.98269468480011
46.626231993933764	70.99299546765961
46.645185746776825	71.00329625051911
46.664139499619885	71.01359703337862
46.683093252462946	71.02389781623812
46.70204700530601	71.03419859909762
46.72100075814907	71.04449938195712
46.73995451099213	71.05480016481663
46.75890826383519	71.06510094767613
46.77786201667825	71.07540173053563
46.79681576952131	71.08570251339513
46.81576952236437	71.09600329625464
46.83472327520743	71.10630407911414
46.85367702805049	71.11660486197364
46.87263078089355	71.12690564483314
46.89158453373661	71.13720642769265
46.91053828657967	71.14750721055215
46.92949203942273	71.15780799341165
46.948445792265794	71.16810877627115
46.967399545108854	71.17840955913066
46.986353297951915	71.18871034199016
47.005307050794976	71.19901112484966
47.024260803638036	71.20931190770916
47.0432145564811	71.21961269056867
47.06216830932416	71.22991347342817
47.08112206216722	71.24021425628767
47.10007581501028	71.25051503914717
47.11902956785334	71.26081582200668
47.1379833206964	71.27111660486618
47.15693707353946	71.28141738772568
47.17589082638252	71.29171817058518
47.19484457922558	71.30201895344469
47.21379833206864	71.31231973630419
47.2327520849117	71.32262051916369
47.25170583775476	71.3329213020232
47.27065959059782	71.3432220848827
47.289613343440884	71.3535228677422
47.308567096283944	71.3638236506017
47.327520849127005	71.3741244334612
47.346474601970066	71.38442521632071
47.365428354813126	71.39472599918021
47.38438210765619	71.40502678203971
47.40333586049925	71.41532756489921
47.42228961334231	71.42562834775872
47.44124336618537	71.43592913061822
47.46019711902843	71.44622991347772
47.47915087187149	71.45653069633723
47.49810462471455	71.46683147919673
47.51705837755761	71.47713226205623
47.53601213040067	71.48743304491573
47.55496588324373	71.49773382777524
47.57391963608679	71.50803461063474
47.59287338892985	71.51833539349424
47.61182714177291	71.52863617635374
47.630780894615974	71.53893695921325
47.649734647459034	71.54923774207275
47.668688400302095	71.55953852493225
47.687642153145156	71.56983930779175
47.706595905988216	71.58014009065126
47.72554965883128	71.59044087351076
47.74450341167434	71.60074165637026
47.7634571645174	71.61104243922976
47.78241091736046	71.62134322208927
47.80136467020352	71.63164400494877
47.82031842304658	71.64194478780827
47.83927217588964	71.65224557066777
47.8582259287327	71.66254635352728
47.87717968157576	71.67284713638678
47.89613343441882	71.68314791924628
47.91508718726188	71.69344870210578
47.93404094010494	71.70374948496529
47.952994692948	71.71405026782479
47.971948445791064	71.72435105068429
47.990902198634124	71.7346518335438
48.009855951477185	71.7449526164033
48.028809704320246	71.7552533992628
48.047763457163306	71.7655541821223
48.06671721000637	71.7758549649818
48.08567096284943	71.7861557478413
48.10462471569249	71.79645653070081
48.12357846853555	71.80675731356031
48.14253222137861	71.81705809641981
48.16148597422167	71.82735887927932
48.18043972706473	71.83765966213882
48.19939347990779	71.84796044499832
48.21834723275085	71.85826122785782
48.23730098559391	71.86856201071733
48.25625473843697	71.87886279357683
48.27520849128003	71.88916357643633
48.29416224412309	71.89946435929583
48.313115996966154	71.90976514215534
48.332069749809214	71.92006592501484
48.351023502652275	71.93036670787434
48.369977255495336	71.94066749073384
48.388931008338396	71.95096827359335
48.40788476118146	71.96126905645285
48.42683851402452	71.97156983931235
48.44579226686758	71.98187062217185
48.46474601971064	71.99217140503136
48.4836997725537	72.00247218789086
48.50265352539676	72.01277297075036
48.52160727823982	72.02307375360986
48.54056103108288	72.03337453646937
48.55951478392594	72.04367531932887
48.578468536769	72.05397610218837
48.59742228961206	72.06427688504787
48.61637604245512	72.07457766790738
48.63532979529818	72.08487845076688
48.654283548141244	72.09517923362638
48.673237300984304	72.10548001648588
48.692191053827365	72.11578079934539
48.711144806670426	72.12608158220489
48.730098559513486	72.13638236506439
48.74905231235655	72.1466831479239
48.76800606519961	72.1569839307834
48.78695981804267	72.1672847136429
48.80591357088573	72.1775854965024
48.82486732372879	72.1878862793619
48.84382107657185	72.19818706222141
48.86277482941491	72.20848784508091
48.88172858225797	72.21878862794041
48.90068233510103	72.22908941079992
48.91963608794409	72.23939019365942
48.93858984078715	72.24969097651892
48.95754359363021	72.25999175937842
48.97649734647327	72.27029254223793
48.995451099316334	72.28059332509743
49.014404852159394	72.29089410795693
49.033358605002455	72.30119489081643
49.052312357845516	72.31149567367594
49.071266110688576	72.32179645653544
49.09021986353164	72.33209723939494
49.1091736163747	72.34239802225444
49.12812736921776	72.35269880511395
49.14708112206082	72.36299958797345
49.16603487490388	72.37330037083295
49.18498862774694	72.38360115369245
49.20394238059	72.39390193655196
49.22289613343306	72.40420271941146
49.24184988627612	72.41450350227096
49.26080363911918	72.42480428513046
49.27975739196224	72.43510506798997
49.2987111448053	72.44540585084947
49.31766489764836	72.45570663370897
49.336618650491424	72.46600741656847
49.355572403334484	72.47630819942798
49.374526156177545	72.48660898228748
49.393479909020606	72.49690976514698
49.412433661863666	72.50721054800648
49.43138741470673	72.51751133086599
49.45034116754979	72.52781211372549
49.46929492039285	72.53811289658499
49.48824867323591	72.5484136794445
49.50720242607897	72.558714462304
49.52615617892203	72.5690152451635
49.54510993176509	72.579316028023
49.56406368460815	72.5896168108825
49.58301743745121	72.599917593742
49.60197119029427	72.61021837660151
49.62092494313733	72.62051915946101
49.63987869598039	72.63081994232051
49.65883244882345	72.64112072518002
49.677786201666514	72.65142150803952
49.696739954509574	72.66172229089902
49.715693707352635	72.67202307375852
49.734647460195696	72.68232385661803
49.753601213038756	72.69262463947753
49.77255496588182	72.70292542233703
49.79150871872488	72.71322620519653
49.81046247156794	72.72352698805604
49.829416224411	72.73382777091554
49.84836997725406	72.74412855377504
49.86732373009712	72.75442933663454
49.88627748294018	72.76473011949405
49.90523123578324	72.77503090235355
49.9241849886263	72.78533168521305
49.94313874146936	72.79563246807255
49.96209249431242	72.80593325093206
49.98104624715548	72.81623403379156
49.99999999999854	72.82653481665106
50.018953752841604	72.83683559951056
50.037907505684664	72.84713638237007
50.056861258527725	72.85743716522957
50.075815011370786	72.86773794808907
50.094768764213846	72.87803873094857
50.11372251705691	72.88833951380808
50.13267626989997	72.89864029666758
50.15163002274303	72.90894107952708
50.17058377558609	72.91924186238658
50.18953752842915	72.92954264524609
50.20849128127221	72.93984342810559
50.22744503411527	72.95014421096509
50.24639878695833	72.9604449938246
50.26535253980139	72.9707457766841
50.28430629264445	72.9810465595436
50.30326004548751	72.9913473424031
50.32221379833057	73.0016481252626
50.34116755117363	73.01194890812211
50.360121304016694	73.02224969098161
50.379075056859755	73.03255047384111
50.398028809702815	73.04285125670062
50.416982562545876	73.05315203956012
50.435936315388936	73.06345282241962
50.454890068232	73.07375360527912
50.47384382107506	73.08405438813863
50.49279757391812	73.09435517099813
50.51175132676118	73.10465595385763
50.53070507960424	73.11495673671713
50.5496588324473	73.12525751957664
50.56861258529036	73.13555830243614
50.58756633813342	73.14585908529564
50.60652009097648	73.15615986815514
50.62547384381954	73.16646065101465
50.6444275966626	73.17676143387415
50.66338134950566	73.18706221673365
50.68233510234872	73.19736299959315
50.701288855191784	73.20766378245266
50.720242608034845	73.21796456531216
50.739196360877905	73.22826534817166
50.758150113720966	73.23856613103116
50.777103866564026	73.24886691389067
50.79605761940709	73.25916769675017
50.81501137225015	73.26946847960967
50.83396512509321	73.27976926246917
50.85291887793627	73.29007004532868
50.87187263077933	73.30037082818818
50.89082638362239	73.31067161104768
50.90978013646545	73.32097239390718
50.92873388930851	73.33127317676669
50.94768764215157	73.34157395962619
50.96664139499463	73.35187474248569
50.98559514783769	73.3621755253452
51.00454890068075	73.3724763082047
51.02350265352381	73.3827770910642
51.042456406366874	73.3930778739237
51.061410159209935	73.4033786567832
51.080363912052995	73.4136794396427
51.099317664896056	73.42398022250221
51.118271417739116	73.43428100536171
51.13722517058218	73.44458178822121
51.15617892342524	73.45488257108072
51.1751326762683	73.46518335394022
51.19408642911136	73.47548413679972
51.21304018195442	73.48578491965922
51.23199393479748	73.49608570251873
51.25094768764054	73.50638648537823
51.2699014404836	73.51668726823773
51.28885519332666	73.52698805109723
51.30780894616972	73.53728883395674
51.32676269901278	73.54758961681624
51.34571645185584	73.55789039967574
51.3646702046989	73.56819118253524
51.383623957541964	73.57849196539475
51.402577710385025	73.58879274825425
51.421531463228085	73.59909353111375
51.440485216071146	73.60939431397325
51.459438968914206	73.61969509683276
51.47839272175727	73.62999587969226
51.49734647460033	73.64029666255176
51.51630022744339	73.65059744541126
51.53525398028645	73.66089822827077
51.55420773312951	73.67119901113027
51.57316148597257	73.68149979398977
51.59211523881563	73.69180057684927
51.61106899165869	73.70210135970878
51.63002274450175	73.71240214256828
51.64897649734481	73.72270292542778
51.66793025018787	73.73300370828728
51.68688400303093	73.74330449114679
51.70583775587399	73.75360527400629
51.724791508717054	73.76390605686579
51.743745261560115	73.7742068397253
51.762699014403175	73.7845076225848
51.781652767246236	73.7948084054443
51.800606520089296	73.8051091883038
51.81956027293236	73.8154099711633
51.83851402577542	73.82571075402281
51.85746777861848	73.83601153688231
51.87642153146154	73.84631231974181
51.8953752843046	73.85661310260132
51.91432903714766	73.86691388546082
51.93328278999072	73.87721466832032
51.95223654283378	73.88751545117982
51.97119029567684	73.89781623403933
51.9901440485199	73.90811701689883
52.00909780136296	73.91841779975833
52.02805155420602	73.92871858261783
52.04700530704908	73.93901936547734
52.065959059892144	73.94932014833684
52.084912812735205	73.95962093119634
52.103866565578265	73.96992171405584
52.122820318421326	73.98022249691535
52.141774071264386	73.99052327977485
52.16072782410745	74.00082406263435
52.17968157695051	74.01112484549385
52.19863532979357	74.02142562835336
52.21758908263663	74.03172641121286
52.23654283547969	74.04202719407236
52.25549658832275	74.05232797693186
52.27445034116581	74.06262875979137
52.29340409400887	74.07292954265087
52.31235784685193	74.08323032551037
52.33131159969499	74.09353110836987
52.35026535253805	74.10383189122938
52.36921910538111	74.11413267408888
52.38817285822417	74.12443345694838
52.407126611067234	74.13473423980788
52.426080363910295	74.14503502266739
52.445034116753355	74.15533580552689
52.463987869596416	74.16563658838639
52.482941622439476	74.1759373712459
52.50189537528254	74.1862381541054
52.5208491281256	74.1965389369649
52.53980288096866	74.2068397198244
52.55875663381172	74.2171405026839
52.57771038665478	74.2274412855434
52.59666413949784	74.23774206840291
52.6156178923409	74.24804285126241
52.63457164518396	74.25834363412191
52.65352539802702	74.26864441698142
52.67247915087008	74.27894519984092
52.69143290371314	74.28924598270042
52.7103866565562	74.29954676555992
52.72934040939926	74.30984754841943
52.748294162242324	74.32014833127893
52.767247915085385	74.33044911413843
52.786201667928445	74.34074989699793
52.805155420771506	74.35105067985744
52.824109173614566	74.36135146271694
52.84306292645763	74.37165224557644
52.86201667930069	74.38195302843594
52.88097043214375	74.39225381129545
52.89992418498681	74.40255459415495
52.91887793782987	74.41285537701445
52.93783169067293	74.42315615987395
52.95678544351599	74.43345694273346
52.97573919635905	74.44375772559296
52.99469294920211	74.45405850845246
53.01364670204517	74.46435929131196
53.03260045488823	74.47466007417147
53.05155420773129	74.48496085703097
53.07050796057435	74.49526163989047
53.089461713417414	74.50556242274997
53.108415466260475	74.51586320560948
53.127369219103535	74.52616398846898
53.146322971946596	74.53646477132848
53.165276724789656	74.54676555418799
53.18423047763272	74.55706633704749
53.20318423047578	74.56736711990699
53.22213798331884	74.57766790276649
53.2410917361619	74.587968685626
53.26004548900496	74.5982694684855
53.27899924184802	74.608570251345
53.29795299469108	74.6188710342045
53.31690674753414	74.629171817064
53.3358605003772	74.63947259992351
53.35481425322026	74.64977338278301
53.37376800606332	74.66007416564251
53.39272175890638	74.67037494850202
53.41167551174944	74.68067573136152
53.430629264592504	74.69097651422102
53.449583017435565	74.70127729708052
53.468536770278625	74.71157807994003
53.487490523121686	74.72187886279953
53.506444275964746	74.73217964565903
53.52539802880781	74.74248042851853
53.54435178165087	74.75278121137804
53.56330553449393	74.76308199423754
53.58225928733699	74.77338277709704
53.60121304018005	74.78368355995654
53.62016679302311	74.79398434281605
53.63912054586617	74.80428512567555
53.65807429870923	74.81458590853505
53.67702805155229	74.82488669139455
53.69598180439535	74.83518747425406
53.71493555723841	74.84548825711356
53.73388931008147	74.85578903997306
53.75284306292453	74.86608982283256
53.771796815767594	74.87639060569207
53.790750568610655	74.88669138855157
53.809704321453715	74.89699217141107
53.828658074296776	74.90729295427057
53.847611827139836	74.91759373713008
53.8665655799829	74.92789451998958
53.88551933282596	74.93819530284908
53.90447308566902	74.94849608570858
53.92342683851208	74.95879686856809
53.94238059135514	74.96909765142759
53.9613343441982	74.97939843428709
53.98028809704126	74.9896992171466
53.99924184988432	75.0000000000061
54.01819560272738	75.0103007828656
54.03714935557044	75.0206015657251
54.0561031084135	75.0309023485846
54.07505686125656	75.0412031314441
54.09401061409962	75.05150391430361
54.112964366942684	75.06180469716311
54.131918119785745	75.07210548002261
54.150871872628805	75.08240626288212
54.169825625471866	75.09270704574162
54.188779378314926	75.10300782860112
54.20773313115799	75.11330861146062
54.22668688400105	75.12360939432013
54.24564063684411	75.13391017717963
54.26459438968717	75.14421096003913
54.28354814253023	75.15451174289863
54.30250189537329	75.16481252575814
54.32145564821635	75.17511330861764
54.34040940105941	75.18541409147714
54.35936315390247	75.19571487433664
54.37831690674553	75.20601565719615
54.39727065958859	75.21631644005565
54.41622441243165	75.22661722291515
54.43517816527471	75.23691800577465
54.454131918117774	75.24721878863416
54.473085670960835	75.25751957149366
54.492039423803895	75.26782035435316
54.510993176646956	75.27812113721266
54.529946929490016	75.28842192007217
54.54890068233308	75.29872270293167
54.56785443517614	75.30902348579117
54.5868081880192	75.31932426865067
54.60576194086226	75.32962505151018
54.62471569370532	75.33992583436968
54.64366944654838	75.35022661722918
54.66262319939144	75.36052740008869
54.6815769522345	75.37082818294819
54.70053070507756	75.38112896580769
54.71948445792062	75.39142974866719
54.73843821076368	75.4017305315267
54.75739196360674	75.4120313143862
54.7763457164498	75.4223320972457
54.795299469292864	75.4326328801052
54.814253222135925	75.4429336629647
54.833206974978985	75.45323444582421
54.852160727822046	75.46353522868371
54.871114480665106	75.47383601154321
54.89006823350817	75.48413679440272
54.90902198635123	75.49443757726222
54.92797573919429	75.50473836012172
54.94692949203735	75.51503914298122
54.96588324488041	75.52533992584073
54.98483699772347	75.53564070870023
55.00379075056653	75.54594149155973
55.02274450340959	75.55624227441923
55.04169825625265	75.56654305727874
55.06065200909571	75.57684384013824
55.07960576193877	75.58714462299774
55.09855951478183	75.59744540585724
55.117513267624894	75.60774618871675
55.136467020467954	75.61804697157625
55.155420773311015	75.62834775443575
55.174374526154075	75.63864853729525
55.193328278997136	75.64894932015476
55.212282031840196	75.65925010301426
55.23123578468326	75.66955088587376
55.25018953752632	75.67985166873326
55.26914329036938	75.69015245159277
55.28809704321244	75.70045323445227
55.3070507960555	75.71075401731177
55.32600454889856	75.72105480017127
55.34495830174162	75.73135558303078
55.36391205458468	75.74165636589028
55.38286580742774	75.75195714874978
55.4018195602708	75.76225793160928
55.42077331311386	75.77255871446879
55.43972706595692	75.78285949732829
55.458680818799984	75.79316028018779
55.477634571643044	75.8034610630473
55.496588324486105	75.8137618459068
55.515542077329165	75.8240626287663
55.534495830172226	75.8343634116258
55.553449583015286	75.8446641944853
55.57240333585835	75.8549649773448
55.59135708870141	75.86526576020431
55.61031084154447	75.87556654306381
55.62926459438753	75.88586732592331
55.64821834723059	75.89616810878282
55.66717210007365	75.90646889164232
55.68612585291671	75.91676967450182
55.70507960575977	75.92707045736132
55.72403335860283	75.93737124022083
55.74298711144589	75.94767202308033
55.76194086428895	75.95797280593983
55.78089461713201	75.96827358879933
55.799848369975074	75.97857437165884
55.818802122818134	75.98887515451834
55.837755875661195	75.99917593737784
55.856709628504255	76.00947672023734
55.875663381347316	76.01977750309685
55.894617134190376	76.03007828595635
55.91357088703344	76.04037906881585
55.9325246398765	76.05067985167535
55.95147839271956	76.06098063453486
55.97043214556262	76.07128141739436
55.98938589840568	76.08158220025386
56.00833965124874	76.09188298311336
56.0272934040918	76.10218376597287
56.04624715693486	76.11248454883237
56.06520090977792	76.12278533169187
56.08415466262098	76.13308611455138
56.10310841546404	76.14338689741088
56.1220621683071	76.15368768027038
56.141015921150164	76.16398846312988
56.159969673993224	76.17428924598939
56.178923426836285	76.18459002884889
56.197877179679345	76.19489081170839
56.216830932522406	76.20519159456789
56.235784685365466	76.2154923774274
56.25473843820853	76.2257931602869
56.27369219105159	76.2360939431464
56.29264594389465	76.2463947260059
56.31159969673771	76.2566955088654
56.33055344958077	76.26699629172491
56.34950720242383	76.27729707458441
56.36846095526689	76.28759785744391
56.38741470810995	76.29789864030342
56.40636846095301	76.30819942316292
56.42532221379607	76.31850020602242
56.44427596663913	76.32880098888192
56.46322971948219	76.33910177174143
56.482183472325254	76.34940255460093
56.501137225168314	76.35970333746043
56.520090978011375	76.37000412031993
56.539044730854435	76.38030490317944
56.557998483697496	76.39060568603894
56.576952236540556	76.40090646889844
56.59590598938362	76.41120725175794
56.61485974222668	76.42150803461745
56.63381349506974	76.43180881747695
56.6527672479128	76.44210960033645
56.67172100075586	76.45241038319595
56.69067475359892	76.46271116605546
56.70962850644198	76.47301194891496
56.72858225928504	76.48331273177446
56.7475360121281	76.49361351463396
56.76648976497116	76.50391429749347
56.78544351781422	76.51421508035297
56.80439727065728	76.52451586321247
56.823351023500344	76.53481664607197
56.842304776343404	76.54511742893148
56.861258529186465	76.55541821179098
56.880212282029525	76.56571899465048
56.899166034872586	76.57601977750998
56.918119787715646	76.58632056036949
56.93707354055871	76.59662134322899
56.95602729340177	76.60692212608849
56.97498104624483	76.617222908948
56.99393479908789	76.6275236918075
57.01288855193095	76.637824474667
57.03184230477401	76.6481252575265
57.05079605761707	76.658426040386
57.06974981046013	76.6687268232455
57.08870356330319	76.67902760610501
57.10765731614625	76.68932838896451
57.12661106898931	76.69962917182401
57.14556482183237	76.70992995468352
57.164518574675434	76.72023073754302
57.183472327518494	76.73053152040252
57.202426080361555	76.74083230326202
57.221379833204615	76.75113308612153
57.240333586047676	76.76143386898103
57.259287338890736	76.77173465184053
57.2782410917338	76.78203543470003
57.29719484457686	76.79233621755954
57.31614859741992	76.80263700041904
57.33510235026298	76.81293778327854
57.35405610310604	76.82323856613804
57.3730098559491	76.83353934899755
57.39196360879216	76.84384013185705
57.41091736163522	76.85414091471655
57.42987111447828	76.86444169757605
57.44882486732134	76.87474248043556
57.4677786201644	76.88504326329506
57.48673237300746	76.89534404615456
57.505686125850524	76.90564482901407
57.524639878693584	76.91594561187357
57.543593631536645	76.92624639473307
57.562547384379705	76.93654717759257
57.581501137222766	76.94684796045208
57.600454890065826	76.95714874331158
57.61940864290889	76.96744952617108
57.63836239575195	76.97775030903058
57.65731614859501	76.98805109189009
57.67626990143807	76.99835187474959
57.69522365428113	77.00865265760909
57.71417740712419	77.0189534404686
57.73313115996725	77.0292542233281
57.75208491281031	77.0395550061876
57.77103866565337	77.0498557890471
57.78999241849643	77.0601565719066
57.80894617133949	77.0704573547661
57.82789992418255	77.08075813762561
57.846853677025614	77.09105892048511
57.865807429868674	77.10135970334461
57.884761182711735	77.11166048620412
57.903714935554795	77.12196126906362
57.922668688397856	77.13226205192312
57.941622441240916	77.14256283478262
57.96057619408398	77.15286361764213
57.97952994692704	77.16316440050163
57.9984836997701	77.17346518336113
58.01743745261316	77.18376596622063
58.03639120545622	77.19406674908014
58.05534495829928	77.20436753193964
58.07429871114234	77.21466831479914
58.0932524639854	77.22496909765864
58.11220621682846	77.23526988051815
58.13115996967152	77.24557066337765
58.15011372251458	77.25587144623715
58.16906747535764	77.26617222909665
58.188021228200704	77.27647301195616
58.206974981043764	77.28677379481566
58.225928733886825	77.29707457767516
58.244882486729885	77.30737536053466
58.263836239572946	77.31767614339417
58.282789992416006	77.32797692625367
58.30174374525907	77.33827770911317
58.32069749810213	77.34857849197267
58.33965125094519	77.35887927483218
58.35860500378825	77.36918005769168
58.37755875663131	77.37948084055118
58.39651250947437	77.38978162341068
58.41546626231743	77.40008240627019
58.43442001516049	77.41038318912969
58.45337376800355	77.42068397198919
58.47232752084661	77.4309847548487
58.49128127368967	77.4412855377082
58.51023502653273	77.4515863205677
58.529188779375794	77.4618871034272
58.548142532218854	77.4721878862867
58.567096285061915	77.4824886691462
58.586050037904975	77.49278945200571
58.605003790748036	77.50309023486521
58.6239575435911	77.51339101772471
58.64291129643416	77.52369180058422
58.66186504927722	77.53399258344372
58.68081880212028	77.54429336630322
58.69977255496334	77.55459414916272
58.7187263078064	77.56489493202223
58.73768006064946	77.57519571488173
58.75663381349252	77.58549649774123
58.77558756633558	77.59579728060073
58.79454131917864	77.60609806346024
58.8134950720217	77.61639884631974
58.83244882486476	77.62669962917924
58.85140257770782	77.63700041203874
58.870356330550884	77.64730119489825
58.889310083393944	77.65760197775775
58.908263836237005	77.66790276061725
58.927217589080065	77.67820354347676
58.946171341923126	77.68850432633626
58.96512509476619	77.69880510919576
58.98407884760925	77.70910589205526
59.00303260045231	77.71940667491477
59.02198635329537	77.72970745777427
59.04094010613843	77.74000824063377
59.05989385898149	77.75030902349327
59.07884761182455	77.76060980635278
59.09780136466761	77.77091058921228
59.11675511751067	77.78121137207178
59.13570887035373	77.79151215493128
59.15466262319679	77.80181293779079
59.17361637603985	77.81211372065029
59.19257012888291	77.82241450350979
59.211523881725974	77.8327152863693
59.230477634569034	77.8430160692288
59.249431387412095	77.8533168520883
59.268385140255155	77.8636176349478
59.287338893098216	77.8739184178073
59.30629264594128	77.8842192006668
59.32524639878434	77.89451998352631
59.3442001516274	77.90482076638581
59.36315390447046	77.91512154924531
59.38210765731352	77.92542233210482
59.40106141015658	77.93572311496432
59.42001516299964	77.94602389782382
59.4389689158427	77.95632468068332
59.45792266868576	77.96662546354283
59.47687642152882	77.97692624640233
59.49583017437188	77.98722702926183
59.51478392721494	77.99752781212133
59.533737680058	78.00782859498084
59.552691432901064	78.01812937784034
59.571645185744124	78.02843016069984
59.590598938587185	78.03873094355934
59.609552691430245	78.04903172641885
59.628506444273306	78.05933250927835
59.64746019711637	78.06963329213785
59.66641394995943	78.07993407499735
59.68536770280249	78.09023485785686
59.70432145564555	78.10053564071636
59.72327520848861	78.11083642357586
59.74222896133167	78.12113720643536
59.76118271417473	78.13143798929487
59.78013646701779	78.14173877215437
59.79909021986085	78.15203955501387
59.81804397270391	78.16234033787337
59.83699772554697	78.17264112073288
59.85595147839003	78.18294190359238
59.87490523123309	78.19324268645188
59.893858984076154	78.20354346931138
59.912812736919214	78.21384425217089
59.931766489762275	78.22414503503039
59.950720242605335	78.23444581788989
59.969673995448396	78.2447466007494
59.98862774829146	78.2550473836089
60.00758150113452	78.2653481664684
60.02653525397758	78.2756489493279
60.04548900682064	78.2859497321874
60.0644427596637	78.2962505150469
60.08339651250676	78.30655129790641
60.10235026534982	78.31685208076591
60.12130401819288	78.32715286362541
60.14025777103594	78.33745364648492
60.159211523879	78.34775442934442
60.17816527672206	78.35805521220392
60.19711902956512	78.36835599506342
60.21607278240818	78.37865677792293
60.235026535251244	78.38895756078243
60.253980288094304	78.39925834364193
60.272934040937365	78.40955912650143
60.291887793780425	78.41985990936094
60.310841546623486	78.43016069222044
60.32979529946655	78.44046147507994
60.34874905230961	78.45076225793945
60.36770280515267	78.46106304079895
60.38665655799573	78.47136382365845
60.40561031083879	78.48166460651795
60.42456406368185	78.49196538937746
60.44351781652491	78.50226617223696
60.46247156936797	78.51256695509646
60.48142532221103	78.52286773795596
60.50037907505409	78.53316852081547
60.51933282789715	78.54346930367497
60.53828658074021	78.55377008653447
60.55724033358327	78.56407086939397
60.576194086426334	78.57437165225348
60.595147839269394	78.58467243511298
60.614101592112455	78.59497321797248
60.633055344955515	78.60527400083198
60.652009097798576	78.61557478369149
60.67096285064164	78.62587556655099
60.6899166034847	78.63617634941049
60.70887035632776	78.64647713227
60.72782410917082	78.6567779151295
60.74677786201388	78.667078697989
60.76573161485694	78.6773794808485
60.7846853677	78.687680263708
60.80363912054306	78.6979810465675
60.82259287338612	78.70828182942701
60.84154662622918	78.71858261228651
60.86050037907224	78.72888339514601
60.8794541319153	78.73918417800552
60.89840788475836	78.74948496086502
60.917361637601424	78.75978574372452
60.936315390444484	78.77008652658402
60.955269143287545	78.78038730944353
60.974222896130605	78.79068809230303
60.993176648973666	78.80098887516253
61.01213040181673	78.81128965802203
61.03108415465979	78.82159044088154
61.05003790750285	78.83189122374104
61.06899166034591	78.84219200660054
61.08794541318897	78.85249278946004
61.10689916603203	78.86279357231955
61.12585291887509	78.87309435517905
61.14480667171815	78.88339513803855
61.16376042456121	78.89369592089805
61.18271417740427	78.90399670375756
61.20166793024733	78.91429748661706
61.22062168309039	78.92459826947656
61.23957543593345	78.93489905233606
61.258529188776514	78.94519983519557
61.277482941619574	78.95550061805507
61.296436694462635	78.96580140091457
61.315390447305695	78.97610218377407
61.334344200148756	78.98640296663358
61.35329795299182	78.99670374949308
61.37225170583488	79.00700453235258
61.39120545867794	79.01730531521208
61.410159211521	79.02760609807159
61.42911296436406	79.03790688093109
61.44806671720712	79.04820766379059
61.46702047005018	79.0585084466501
61.48597422289324	79.0688092295096
61.5049279757363	79.0791100123691
61.52388172857936	79.0894107952286
61.54283548142242	79.0997115780881
61.56178923426548	79.11001236094761
61.58074298710854	79.12031314380711
61.599696739951604	79.13061392666661
61.618650492794664	79.14091470952611
61.637604245637725	79.15121549238562
61.656557998480785	79.16151627524512
61.675511751323846	79.17181705810462
61.69446550416691	79.18211784096412
61.71341925700997	79.19241862382363
61.73237300985303	79.20271940668313
61.75132676269609	79.21302018954263
61.77028051553915	79.22332097240213
61.78923426838221	79.23362175526164
61.80818802122527	79.24392253812114
61.82714177406833	79.25422332098064
61.84609552691139	79.26452410384015
61.86504927975445	79.27482488669965
61.88400303259751	79.28512566955915
61.90295678544057	79.29542645241865
61.92191053828363	79.30572723527816
61.940864291126694	79.31602801813766
61.959818043969754	79.32632880099716
61.978771796812815	79.33662958385666
61.997725549655875	79.34693036671617
62.016679302498936	79.35723114957567
62.035633055342	79.36753193243517
62.05458680818506	79.37783271529467
62.07354056102812	79.38813349815418
62.09249431387118	79.39843428101368
62.11144806671424	79.40873506387318
62.1304018195573	79.41903584673268
62.14935557240036	79.42933662959219
62.16830932524342	79.43963741245169
62.18726307808648	79.44993819531119
62.20621683092954	79.4602389781707
62.2251705837726	79.4705397610302
62.24412433661566	79.4808405438897
62.26307808945872	79.4911413267492
62.282031842301784	79.5014421096087
62.300985595144844	79.5117428924682
62.319939347987905	79.52204367532771
62.338893100830965	79.53234445818721
62.357846853674026	79.54264524104671
62.37680060651709	79.55294602390622
62.39575435936015	79.56324680676572
62.41470811220321	79.57354758962522
62.43366186504627	79.58384837248472
62.45261561788933	79.59414915534423
62.47156937073239	79.60444993820373
62.49052312357545	79.61475072106323
62.50947687641851	79.62505150392273
62.52843062926157	79.63535228678224
62.54738438210463	79.64565306964174
62.56633813494769	79.65595385250124
62.58529188779075	79.66625463536074
62.60424564063381	79.67655541822025
62.623199393476874	79.68685620107975
62.642153146319934	79.69715698393925
62.661106899162995	79.70745776679875
62.680060652006055	79.71775854965826
62.699014404849116	79.72805933251776
62.71796815769218	79.73836011537726
62.73692191053524	79.74866089823676
62.7558756633783	79.75896168109627
62.77482941622136	79.76926246395577
62.79378316906442	79.77956324681527
62.81273692190748	79.78986402967477
62.83169067475054	79.80016481253428
62.8506444275936	79.81046559539378
62.86959818043666	79.82076637825328
62.88855193327972	79.83106716111278
62.90750568612278	79.84136794397229
62.92645943896584	79.85166872683179
62.9454131918089	79.86196950969129
62.964366944651964	79.8722702925508
62.983320697495024	79.8825710754103
63.002274450338085	79.8928718582698
63.021228203181145	79.9031726411293
63.040181956024206	79.9134734239888
63.05913570886727	79.92377420684831
63.07808946171033	79.93407498970781
63.09704321455339	79.94437577256731
63.11599696739645	79.95467655542681
63.13495072023951	79.96497733828632
63.15390447308257	79.97527812114582
63.17285822592563	79.98557890400532
63.19181197876869	79.99587968686482
63.21076573161175	80.00618046972433
63.22971948445481	80.01648125258383
63.24867323729787	80.02678203544333
63.26762699014093	80.03708281830284
63.28658074298399	80.04738360116234
63.305534495827054	80.05768438402184
63.324488248670114	80.06798516688134
63.343442001513175	80.07828594974085
63.362395754356235	80.08858673260035
63.381349507199296	80.09888751545985
63.40030326004236	80.10918829831935
63.41925701288542	80.11948908117886
63.43821076572848	80.12978986403836
63.45716451857154	80.14009064689786
63.4761182714146	80.15039142975736
63.49507202425766	80.16069221261687
63.51402577710072	80.17099299547637
63.53297952994378	80.18129377833587
63.55193328278684	80.19159456119537
63.5708870356299	80.20189534405488
63.58984078847296	80.21219612691438
63.60879454131602	80.22249690977388
63.62774829415908	80.23279769263338
63.646702047002144	80.24309847549289
63.665655799845204	80.25339925835239
63.684609552688265	80.26370004121189
63.703563305531326	80.2740008240714
63.722517058374386	80.2843016069309
63.74147081121745	80.2946023897904
63.76042456406051	80.3049031726499
63.77937831690357	80.3152039555094
63.79833206974663	80.3255047383689
63.81728582258969	80.33580552122841
63.83623957543275	80.34610630408791
63.85519332827581	80.35640708694741
63.87414708111887	80.36670786980692
63.89310083396193	80.37700865266642
63.91205458680499	80.38730943552592
63.93100833964805	80.39761021838542
63.94996209249111	80.40791100124493
63.96891584533417	80.41821178410443
63.987869598177234	80.42851256696393
64.0068233510203	80.43881334982343
64.02577710386336	80.44911413268294
64.04473085670642	80.45941491554244
64.06368460954948	80.46971569840194
64.08263836239254	80.48001648126144
64.1015921152356	80.49031726412095
64.12054586807866	80.50061804698045
64.13949962092173	80.51091882983995
64.15845337376479	80.52121961269945
64.17740712660785	80.53152039555896
64.1963608794509	80.54182117841846
64.21531463229397	80.55212196127796
64.23426838513703	80.56242274413746
64.25322213798009	80.57272352699697
64.27217589082315	80.58302430985647
64.29112964366621	80.59332509271597
64.31008339650927	80.60362587557547
64.32903714935233	80.61392665843498
64.34799090219539	80.62422744129448
64.36694465503845	80.63452822415398
64.38589840788151	80.64482900701348
64.40485216072457	80.65512978987299
64.42380591356763	80.66543057273249
64.4427596664107	80.67573135559199
64.46171341925375	80.6860321384515
64.48066717209682	80.696332921311
64.49962092493988	80.7066337041705
64.51857467778294	80.71693448703
64.537528430626	80.7272352698895
64.55648218346906	80.73753605274901
64.57543593631212	80.74783683560851
64.59438968915518	80.75813761846801
64.61334344199824	80.76843840132751
64.6322971948413	80.77873918418702
64.65125094768436	80.78903996704652
64.67020470052742	80.79934074990602
64.68915845337048	80.80964153276553
64.70811220621354	80.81994231562503
64.7270659590566	80.83024309848453
64.74601971189966	80.84054388134403
64.76497346474272	80.85084466420354
64.78392721758578	80.86114544706304
64.80288097042884	80.87144622992254
64.8218347232719	80.88174701278204
64.84078847611497	80.89204779564155
64.85974222895803	80.90234857850105
64.87869598180109	80.91264936136055
64.89764973464415	80.92295014422005
64.91660348748721	80.93325092707956
64.93555724033027	80.94355170993906
64.95451099317333	80.95385249279856
64.97346474601639	80.96415327565806
64.99241849885945	80.97445405851757
65.01137225170251	80.98475484137707
65.03032600454557	80.99505562423657
65.04927975738863	81.00535640709607
65.06823351023169	81.01565718995558
65.08718726307475	81.02595797281508
65.10614101591781	81.03625875567458
65.12509476876087	81.04655953853408
65.14404852160393	81.05686032139359
65.163002274447	81.06716110425309
65.18195602729006	81.07746188711259
65.20090978013312	81.0877626699721
65.21986353297618	81.0980634528316
65.23881728581924	81.1083642356911
65.2577710386623	81.1186650185506
65.27672479150536	81.1289658014101
65.29567854434842	81.1392665842696
65.31463229719148	81.14956736712911
65.33358605003454	81.15986814998861
65.3525398028776	81.17016893284811
65.37149355572066	81.18046971570762
65.39044730856372	81.19077049856712
65.40940106140678	81.20107128142662
65.42835481424984	81.21137206428612
65.4473085670929	81.22167284714563
65.46626231993596	81.23197363000513
65.48521607277902	81.24227441286463
65.50416982562209	81.25257519572413
65.52312357846515	81.26287597858364
65.5420773313082	81.27317676144314
65.56103108415127	81.28347754430264
65.57998483699433	81.29377832716214
65.59893858983739	81.30407911002165
65.61789234268045	81.31437989288115
65.63684609552351	81.32468067574065
65.65579984836657	81.33498145860015
65.67475360120963	81.34528224145966
65.69370735405269	81.35558302431916
65.71266110689575	81.36588380717866
65.73161485973881	81.37618459003816
65.75056861258187	81.38648537289767
65.76952236542493	81.39678615575717
65.788476118268	81.40708693861667
65.80742987111105	81.41738772147617
65.82638362395411	81.42768850433568
65.84533737679718	81.43798928719518
65.86429112964024	81.44829007005468
65.8832448824833	81.45859085291418
65.90219863532636	81.46889163577369
65.92115238816942	81.47919241863319
65.94010614101248	81.48949320149269
65.95905989385554	81.4997939843522
65.9780136466986	81.5100947672117
65.99696739954166	81.5203955500712
66.01592115238472	81.5306963329307
66.03487490522778	81.5409971157902
66.05382865807084	81.55129789864971
66.0727824109139	81.56159868150921
66.09173616375696	81.57189946436871
66.11068991660002	81.58220024722822
66.12964366944308	81.59250103008772
66.14859742228614	81.60280181294722
66.1675511751292	81.61310259580672
66.18650492797227	81.62340337866623
66.20545868081533	81.63370416152573
66.22441243365839	81.64400494438523
66.24336618650145	81.65430572724473
66.26231993934451	81.66460651010424
66.28127369218757	81.67490729296374
66.30022744503063	81.68520807582324
66.31918119787369	81.69550885868274
66.33813495071675	81.70580964154225
66.35708870355981	81.71611042440175
66.37604245640287	81.72641120726125
66.39499620924593	81.73671199012075
66.41394996208899	81.74701277298026
66.43290371493205	81.75731355583976
66.45185746777511	81.76761433869926
66.47081122061817	81.77791512155876
66.48976497346123	81.78821590441827
66.5087187263043	81.79851668727777
66.52767247914736	81.80881747013727
66.54662623199042	81.81911825299677
66.56557998483348	81.82941903585628
66.58453373767654	81.83971981871578
66.6034874905196	81.85002060157528
66.62244124336266	81.86032138443478
66.64139499620572	81.87062216729429
66.66034874904878	81.88092295015379
66.67930250189184	81.89122373301329
66.6982562547349	81.9015245158728
66.71721000757796	81.9118252987323
66.73616376042102	81.9221260815918
66.75511751326408	81.9324268644513
66.77407126610714	81.9427276473108
66.7930250189502	81.9530284301703
66.81197877179326	81.96332921302981
66.83093252463632	81.97362999588931
66.84988627747938	81.98393077874881
66.86884003032245	81.99423156160832
66.8877937831655	82.00453234446782
66.90674753600857	82.01483312732732
66.92570128885163	82.02513391018682
66.94465504169469	82.03543469304633
66.96360879453775	82.04573547590583
66.98256254738081	82.05603625876533
67.00151630022387	82.06633704162483
67.02047005306693	82.07663782448434
67.03942380590999	82.08693860734384
67.05837755875305	82.09723939020334
67.07733131159611	82.10754017306284
67.09628506443917	82.11784095592235
67.11523881728223	82.12814173878185
67.1341925701253	82.13844252164135
67.15314632296835	82.14874330450085
67.17210007581141	82.15904408736036
67.19105382865447	82.16934487021986
67.21000758149754	82.17964565307936
67.2289613343406	82.18994643593886
67.24791508718366	82.20024721879837
67.26686884002672	82.21054800165787
67.28582259286978	82.22084878451737
67.30477634571284	82.23114956737687
67.3237300985559	82.24145035023638
67.34268385139896	82.25175113309588
67.36163760424202	82.26205191595538
67.38059135708508	82.27235269881488
67.39954510992814	82.28265348167439
67.4184988627712	82.29295426453389
67.43745261561426	82.30325504739339
67.45640636845732	82.3135558302529
67.47536012130038	82.3238566131124
67.49431387414344	82.3341573959719
67.5132676269865	82.3444581788314
67.53222137982956	82.3547589616909
67.55117513267263	82.36505974455041
67.57012888551569	82.37536052740991
67.58908263835875	82.38566131026941
67.60803639120181	82.39596209312892
67.62699014404487	82.40626287598842
67.64594389688793	82.41656365884792
67.66489764973099	82.42686444170742
67.68385140257405	82.43716522456693
67.70280515541711	82.44746600742643
67.72175890826017	82.45776679028593
67.74071266110323	82.46806757314543
67.75966641394629	82.47836835600494
67.77862016678935	82.48866913886444
67.79757391963241	82.49896992172394
67.81652767247547	82.50927070458344
67.83548142531853	82.51957148744295
67.8544351781616	82.52987227030245
67.87338893100465	82.54017305316195
67.89234268384772	82.55047383602145
67.91129643669078	82.56077461888096
67.93025018953384	82.57107540174046
67.9492039423769	82.58137618459996
67.96815769521996	82.59167696745946
67.98711144806302	82.60197775031897
68.00606520090608	82.61227853317847
68.02501895374914	82.62257931603797
68.0439727065922	82.63288009889747
68.06292645943526	82.64318088175698
68.08188021227832	82.65348166461648
68.10083396512138	82.66378244747598
68.11978771796444	82.67408323033548
68.1387414708075	82.68438401319499
68.15769522365056	82.69468479605449
68.17664897649362	82.70498557891399
68.19560272933668	82.7152863617735
68.21455648217974	82.725587144633
68.2335102350228	82.7358879274925
68.25246398786587	82.746188710352
68.27141774070893	82.7564894932115
68.29037149355199	82.766790276071
68.30932524639505	82.77709105893051
68.32827899923811	82.78739184179001
68.34723275208117	82.79769262464951
68.36618650492423	82.80799340750902
68.38514025776729	82.81829419036852
68.40409401061035	82.82859497322802
68.42304776345341	82.83889575608752
68.44200151629647	82.84919653894703
68.46095526913953	82.85949732180653
68.47990902198259	82.86979810466603
68.49886277482565	82.88009888752553
68.51781652766871	82.89039967038504
68.53677028051177	82.90070045324454
68.55572403335484	82.91100123610404
68.5746777861979	82.92130201896354
68.59363153904096	82.93160280182305
68.61258529188402	82.94190358468255
68.63153904472708	82.95220436754205
68.65049279757014	82.96250515040155
68.6694465504132	82.97280593326106
68.68840030325626	82.98310671612056
68.70735405609932	82.99340749898006
68.72630780894238	83.00370828183956
68.74526156178544	83.01400906469907
68.7642153146285	83.02430984755857
68.78316906747156	83.03461063041807
68.80212282031462	83.04491141327757
68.82107657315768	83.05521219613708
68.84003032600074	83.06551297899658
68.8589840788438	83.07581376185608
68.87793783168686	83.08611454471558
68.89689158452993	83.09641532757509
68.91584533737299	83.10671611043459
68.93479909021605	83.11701689329409
68.9537528430591	83.1273176761536
68.97270659590217	83.1376184590131
68.99166034874523	83.1479192418726
69.01061410158829	83.1582200247321
69.02956785443135	83.1685208075916
69.04852160727441	83.17882159045111
69.06747536011747	83.18912237331061
69.08642911296053	83.19942315617011
69.10538286580359	83.20972393902962
69.12433661864665	83.22002472188912
69.14329037148971	83.23032550474862
69.16224412433277	83.24062628760812
69.18119787717583	83.25092707046763
69.2001516300189	83.26122785332713
69.21910538286195	83.27152863618663
69.23805913570502	83.28182941904613
69.25701288854808	83.29213020190564
69.27596664139114	83.30243098476514
69.2949203942342	83.31273176762464
69.31387414707726	83.32303255048414
69.33282789992032	83.33333333334365
69.35178165276338	83.34363411620315
69.37073540560644	83.35393489906265
69.3896891584495	83.36423568192215
69.40864291129256	83.37453646478166
69.42759666413562	83.38483724764116
69.44655041697868	83.39513803050066
69.46550416982174	83.40543881336016
69.4844579226648	83.41573959621967
69.50341167550786	83.42604037907917
69.52236542835092	83.43634116193867
69.54131918119398	83.44664194479817
69.56027293403704	83.45694272765768
69.5792266868801	83.46724351051718
69.59818043972317	83.47754429337668
69.61713419256623	83.48784507623618
69.63608794540929	83.49814585909569
69.65504169825235	83.50844664195519
69.67399545109541	83.51874742481469
69.69294920393847	83.5290482076742
69.71190295678153	83.5393489905337
69.73085670962459	83.5496497733932
69.74981046246765	83.5599505562527
69.76876421531071	83.5702513391122
69.78771796815377	83.5805521219717
69.80667172099683	83.59085290483121
69.82562547383989	83.60115368769071
69.84457922668295	83.61145447055021
69.86353297952601	83.62175525340972
69.88248673236907	83.63205603626922
69.90144048521213	83.64235681912872
69.9203942380552	83.65265760198822
69.93934799089826	83.66295838484773
69.95830174374132	83.67325916770723
69.97725549658438	83.68355995056673
69.99620924942744	83.69386073342623
70.0151630022705	83.70416151628574
70.03411675511356	83.71446229914524
70.05307050795662	83.72476308200474
70.07202426079968	83.73506386486424
70.09097801364274	83.74536464772375
70.1099317664858	83.75566543058325
70.12888551932886	83.76596621344275
70.14783927217192	83.77626699630225
70.16679302501498	83.78656777916176
70.18574677785804	83.79686856202126
70.2047005307011	83.80716934488076
70.22365428354416	83.81747012774026
70.24260803638722	83.82777091059977
70.26156178923029	83.83807169345927
70.28051554207335	83.84837247631877
70.2994692949164	83.85867325917827
70.31842304775947	83.86897404203778
70.33737680060253	83.87927482489728
70.35633055344559	83.88957560775678
70.37528430628865	83.89987639061628
70.39423805913171	83.91017717347579
70.41319181197477	83.92047795633529
70.43214556481783	83.93077873919479
70.45109931766089	83.9410795220543
70.47005307050395	83.9513803049138
70.48900682334701	83.9616810877733
70.50796057619007	83.9719818706328
70.52691432903313	83.9822826534923
70.5458680818762	83.99258343635181
70.56482183471925	84.00288421921131
70.58377558756231	84.01318500207081
70.60272934040538	84.02348578493032
70.62168309324844	84.03378656778982
70.6406368460915	84.04408735064932
70.65959059893456	84.05438813350882
70.67854435177762	84.06468891636833
70.69749810462068	84.07498969922783
70.71645185746374	84.08529048208733
70.7354056103068	84.09559126494683
70.75435936314986	84.10589204780634
70.77331311599292	84.11619283066584
70.79226686883598	84.12649361352534
70.81122062167904	84.13679439638484
70.8301743745221	84.14709517924435
70.84912812736516	84.15739596210385
70.86808188020822	84.16769674496335
70.88703563305128	84.17799752782285
70.90598938589434	84.18829831068236
70.9249431387374	84.19859909354186
70.94389689158047	84.20889987640136
70.96285064442353	84.21920065926086
70.98180439726659	84.22950144212037
71.00075815010965	84.23980222497987
71.01971190295271	84.25010300783937
71.03866565579577	84.26040379069887
71.05761940863883	84.27070457355838
71.07657316148189	84.28100535641788
71.09552691432495	84.29130613927738
71.11448066716801	84.30160692213688
71.13343442001107	84.31190770499639
71.15238817285413	84.32220848785589
71.17134192569719	84.33250927071539
71.19029567854025	84.3428100535749
71.20924943138331	84.3531108364344
71.22820318422637	84.3634116192939
71.24715693706943	84.3737124021534
71.2661106899125	84.3840131850129
71.28506444275556	84.3943139678724
71.30401819559862	84.40461475073191
71.32297194844168	84.41491553359141
71.34192570128474	84.42521631645091
71.3608794541278	84.43551709931042
71.37983320697086	84.44581788216992
71.39878695981392	84.45611866502942
71.41774071265698	84.46641944788892
71.43669446550004	84.47672023074843
71.4556482183431	84.48702101360793
71.47460197118616	84.49732179646743
71.49355572402922	84.50762257932693
71.51250947687228	84.51792336218644
71.53146322971534	84.52822414504594
71.5504169825584	84.53852492790544
71.56937073540146	84.54882571076494
71.58832448824452	84.55912649362445
71.60727824108758	84.56942727648395
71.62623199393065	84.57972805934345
71.6451857467737	84.59002884220295
71.66413949961677	84.60032962506246
71.68309325245983	84.61063040792196
71.70204700530289	84.62093119078146
71.72100075814595	84.63123197364096
71.73995451098901	84.64153275650047
71.75890826383207	84.65183353935997
71.77786201667513	84.66213432221947
71.79681576951819	84.67243510507897
71.81576952236125	84.68273588793848
71.83472327520431	84.69303667079798
71.85367702804737	84.70333745365748
71.87263078089043	84.71363823651699
71.89158453373349	84.72393901937649
71.91053828657655	84.73423980223599
71.92949203941961	84.74454058509549
71.94844579226267	84.754841367955
71.96739954510574	84.7651421508145
71.9863532979488	84.775442933674
72.00530705079186	84.7857437165335
72.02426080363492	84.796044499393
72.04321455647798	84.80634528225251
72.06216830932104	84.81664606511201
72.0811220621641	84.82694684797151
72.10007581500716	84.83724763083102
72.11902956785022	84.84754841369052
72.13798332069328	84.85784919655002
72.15693707353634	84.86814997940952
72.1758908263794	84.87845076226903
72.19484457922246	84.88875154512853
72.21379833206552	84.89905232798803
72.23275208490858	84.90935311084753
72.25170583775164	84.91965389370704
72.2706595905947	84.92995467656654
72.28961334343776	84.94025545942604
72.30856709628083	84.95055624228554
72.32752084912389	84.96085702514505
72.34647460196695	84.97115780800455
72.36542835481	84.98145859086405
72.38438210765307	84.99175937372355
72.40333586049613	85.00206015658306
72.42228961333919	85.01236093944256
72.44124336618225	85.02266172230206
72.46019711902531	85.03296250516156
72.47915087186837	85.04326328802107
72.49810462471143	85.05356407088057
72.51705837755449	85.06386485374007
72.53601213039755	85.07416563659957
72.55496588324061	85.08446641945908
72.57391963608367	85.09476720231858
72.59287338892673	85.10506798517808
72.6118271417698	85.11536876803758
72.63078089461285	85.12566955089709
72.64973464745592	85.13597033375659
72.66868840029898	85.14627111661609
72.68764215314204	85.1565718994756
72.7065959059851	85.1668726823351
72.72554965882816	85.1771734651946
72.74450341167122	85.1874742480541
72.76345716451428	85.1977750309136
72.78241091735734	85.2080758137731
72.8013646702004	85.21837659663261
72.82031842304346	85.22867737949211
72.83927217588652	85.23897816235161
72.85822592872958	85.24927894521112
72.87717968157264	85.25957972807062
72.8961334344157	85.26988051093012
72.91508718725876	85.28018129378962
72.93404094010182	85.29048207664913
72.95299469294488	85.30078285950863
72.97194844578794	85.31108364236813
72.990902198631	85.32138442522763
73.00985595147407	85.33168520808714
73.02880970431713	85.34198599094664
73.04776345716019	85.35228677380614
73.06671721000325	85.36258755666564
73.08567096284631	85.37288833952515
73.10462471568937	85.38318912238465
73.12357846853243	85.39348990524415
73.14253222137549	85.40379068810365
73.16148597421855	85.41409147096316
73.18043972706161	85.42439225382266
73.19939347990467	85.43469303668216
73.21834723274773	85.44499381954166
73.23730098559079	85.45529460240117
73.25625473843385	85.46559538526067
73.27520849127691	85.47589616812017
73.29416224411997	85.48619695097968
73.31311599696303	85.49649773383918
73.3320697498061	85.50679851669868
73.35102350264916	85.51709929955818
73.36997725549222	85.52740008241769
73.38893100833528	85.53770086527719
73.40788476117834	85.54800164813669
73.4268385140214	85.55830243099619
73.44579226686446	85.5686032138557
73.46474601970752	85.5789039967152
73.48369977255058	85.5892047795747
73.50265352539364	85.5995055624342
73.5216072782367	85.6098063452937
73.54056103107976	85.62010712815321
73.55951478392282	85.63040791101271
73.57846853676588	85.64070869387221
73.59742228960894	85.65100947673172
73.616376042452	85.66131025959122
73.63532979529506	85.67161104245072
73.65428354813812	85.68191182531022
73.67323730098119	85.69221260816973
73.69219105382425	85.70251339102923
73.7111448066673	85.71281417388873
73.73009855951037	85.72311495674823
73.74905231235343	85.73341573960774
73.76800606519649	85.74371652246724
73.78695981803955	85.75401730532674
73.80591357088261	85.76431808818624
73.82486732372567	85.77461887104575
73.84382107656873	85.78491965390525
73.86277482941179	85.79522043676475
73.88172858225485	85.80552121962425
73.90068233509791	85.81582200248376
73.91963608794097	85.82612278534326
73.93858984078403	85.83642356820276
73.9575435936271	85.84672435106226
73.97649734647015	85.85702513392177
73.99545109931321	85.86732591678127
74.01440485215628	85.87762669964077
74.03335860499934	85.88792748250027
74.0523123578424	85.89822826535978
74.07126611068546	85.90852904821928
74.09021986352852	85.91882983107878
74.10917361637158	85.92913061393828
74.12812736921464	85.93943139679779
74.1470811220577	85.94973217965729
74.16603487490076	85.96003296251679
74.18498862774382	85.9703337453763
74.20394238058688	85.9806345282358
74.22289613342994	85.9909353110953
74.241849886273	86.0012360939548
74.26080363911606	86.0115368768143
74.27975739195912	86.0218376596738
74.29871114480218	86.03213844253331
74.31766489764524	86.04243922539281
74.3366186504883	86.05274000825231
74.35557240333137	86.06304079111182
74.37452615617443	86.07334157397132
74.39347990901749	86.08364235683082
74.41243366186055	86.09394313969032
74.43138741470361	86.10424392254983
74.45034116754667	86.11454470540933
74.46929492038973	86.12484548826883
74.48824867323279	86.13514627112833
74.50720242607585	86.14544705398784
74.52615617891891	86.15574783684734
74.54510993176197	86.16604861970684
74.56406368460503	86.17634940256634
74.58301743744809	86.18665018542585
74.60197119029115	86.19695096828535
74.62092494313421	86.20725175114485
74.63987869597727	86.21755253400435
74.65883244882033	86.22785331686386
74.6777862016634	86.23815409972336
74.69673995450646	86.24845488258286
74.71569370734952	86.25875566544237
74.73464746019258	86.26905644830187
74.75360121303564	86.27935723116137
74.7725549658787	86.28965801402087
74.79150871872176	86.29995879688038
74.81046247156482	86.31025957973988
74.82941622440788	86.32056036259938
74.84836997725094	86.33086114545888
74.867323730094	86.34116192831839
74.88627748293706	86.35146271117789
74.90523123578012	86.36176349403739
74.92418498862318	86.3720642768969
74.94313874146624	86.3823650597564
74.9620924943093	86.3926658426159
74.98104624715236	86.4029666254754
74.99999999999542	86.4132674083349
75.01895375283848	86.4235681911944
75.03790750568155	86.43386897405391
75.0568612585246	86.44416975691341
75.07581501136767	86.45447053977291
75.09476876421073	86.46477132263242
75.11372251705379	86.47507210549192
75.13267626989685	86.48537288835142
75.15163002273991	86.49567367121092
75.17058377558297	86.50597445407043
75.18953752842603	86.51627523692993
75.20849128126909	86.52657601978943
75.22744503411215	86.53687680264893
75.24639878695521	86.54717758550844
75.26535253979827	86.55747836836794
75.28430629264133	86.56777915122744
75.3032600454844	86.57807993408694
75.32221379832745	86.58838071694645
75.34116755117051	86.59868149980595
75.36012130401357	86.60898228266545
75.37907505685664	86.61928306552495
75.3980288096997	86.62958384838446
75.41698256254276	86.63988463124396
75.43593631538582	86.65018541410346
75.45489006822888	86.66048619696296
75.47384382107194	86.67078697982247
75.492797573915	86.68108776268197
75.51175132675806	86.69138854554147
75.53070507960112	86.70168932840097
75.54965883244418	86.71199011126048
75.56861258528724	86.72229089411998
75.5875663381303	86.73259167697948
75.60652009097336	86.74289245983898
75.62547384381642	86.75319324269849
75.64442759665948	86.76349402555799
75.66338134950254	86.77379480841749
75.6823351023456	86.784095591277
75.70128885518866	86.7943963741365
75.72024260803173	86.804697156996
75.73919636087479	86.8149979398555
75.75815011371785	86.825298722715
75.7771038665609	86.8355995055745
75.79605761940397	86.84590028843401
75.81501137224703	86.85620107129351
75.83396512509009	86.86650185415301
75.85291887793315	86.87680263701252
75.87187263077621	86.88710341987202
75.89082638361927	86.89740420273152
75.90978013646233	86.90770498559102
75.92873388930539	86.91800576845053
75.94768764214845	86.92830655131003
75.96664139499151	86.93860733416953
75.98559514783457	86.94890811702903
76.00454890067763	86.95920889988854
76.0235026535207	86.96950968274804
76.04245640636375	86.97981046560754
76.06141015920682	86.99011124846704
76.08036391204988	87.00041203132655
76.09931766489294	87.01071281418605
76.118271417736	87.02101359704555
76.13722517057906	87.03131437990506
76.15617892342212	87.04161516276456
76.17513267626518	87.05191594562406
76.19408642910824	87.06221672848356
76.2130401819513	87.07251751134307
76.23199393479436	87.08281829420257
76.25094768763742	87.09311907706207
76.26990144048048	87.10341985992157
76.28885519332354	87.11372064278108
76.3078089461666	87.12402142564058
76.32676269900966	87.13432220850008
76.34571645185272	87.14462299135958
76.36467020469578	87.15492377421909
76.38362395753884	87.16522455707859
76.4025777103819	87.17552533993809
76.42153146322497	87.1858261227976
76.44048521606803	87.1961269056571
76.45943896891109	87.2064276885166
76.47839272175415	87.2167284713761
76.49734647459721	87.2270292542356
76.51630022744027	87.2373300370951
76.53525398028333	87.24763081995461
76.55420773312639	87.25793160281411
76.57316148596945	87.26823238567361
76.59211523881251	87.27853316853312
76.61106899165557	87.28883395139262
76.63002274449863	87.29913473425212
76.64897649734169	87.30943551711162
76.66793025018475	87.31973629997113
76.68688400302781	87.33003708283063
76.70583775587087	87.34033786569013
76.72479150871393	87.35063864854963
76.743745261557	87.36093943140914
76.76269901440006	87.37124021426864
76.78165276724312	87.38154099712814
76.80060652008618	87.39184177998764
76.81956027292924	87.40214256284715
76.8385140257723	87.41244334570665
76.85746777861536	87.42274412856615
76.87642153145842	87.43304491142565
76.89537528430148	87.44334569428516
76.91432903714454	87.45364647714466
76.9332827899876	87.46394726000416
76.95223654283066	87.47424804286366
76.97119029567372	87.48454882572317
76.99014404851678	87.49484960858267
77.00909780135984	87.50515039144217
77.0280515542029	87.51545117430167
77.04700530704596	87.52575195716118
77.06595905988902	87.53605274002068
77.08491281273209	87.54635352288018
77.10386656557515	87.55665430573968
77.1228203184182	87.56695508859919
77.14177407126127	87.57725587145869
77.16072782410433	87.58755665431819
77.17968157694739	87.5978574371777
77.19863532979045	87.6081582200372
77.21758908263351	87.6184590028967
77.23654283547657	87.6287597857562
77.25549658831963	87.6390605686157
77.27445034116269	87.6493613514752
77.29340409400575	87.65966213433471
77.31235784684881	87.66996291719421
77.33131159969187	87.68026370005371
77.35026535253493	87.69056448291322
77.369219105378	87.70086526577272
77.38817285822105	87.71116604863222
77.40712661106411	87.72146683149172
77.42608036390718	87.73176761435123
77.44503411675024	87.74206839721073
77.4639878695933	87.75236918007023
77.48294162243636	87.76266996292973
77.50189537527942	87.77297074578924
77.52084912812248	87.78327152864874
77.53980288096554	87.79357231150824
77.5587566338086	87.80387309436775
77.57771038665166	87.81417387722725
77.59666413949472	87.82447466008675
77.61561789233778	87.83477544294625
77.63457164518084	87.84507622580576
77.6535253980239	87.85537700866526
77.67247915086696	87.86567779152476
77.69143290371002	87.87597857438426
77.71038665655308	87.88627935724377
77.72934040939614	87.89658014010327
77.7482941622392	87.90688092296277
77.76724791508227	87.91718170582227
77.78620166792533	87.92748248868178
77.80515542076839	87.93778327154128
77.82410917361145	87.94808405440078
77.84306292645451	87.95838483726028
77.86201667929757	87.96868562011979
77.88097043214063	87.97898640297929
77.89992418498369	87.98928718583879
77.91887793782675	87.9995879686983
77.93783169066981	88.0098887515578
77.95678544351287	88.0201895344173
77.97573919635593	88.0304903172768
77.99469294919899	88.0407911001363
78.01364670204205	88.0510918829958
78.03260045488511	88.06139266585531
78.05155420772817	88.07169344871481
78.07050796057123	88.08199423157431
78.0894617134143	88.09229501443382
78.10841546625736	88.10259579729332
78.12736921910042	88.11289658015282
78.14632297194348	88.12319736301232
78.16527672478654	88.13349814587183
78.1842304776296	88.14379892873133
78.20318423047266	88.15409971159083
78.22213798331572	88.16440049445033
78.24109173615878	88.17470127730984
78.26004548900184	88.18500206016934
78.2789992418449	88.19530284302884
78.29795299468796	88.20560362588834
78.31690674753102	88.21590440874785
78.33586050037408	88.22620519160735
78.35481425321714	88.23650597446685
78.3737680060602	88.24680675732635
78.39272175890326	88.25710754018586
78.41167551174632	88.26740832304536
78.43062926458938	88.27770910590486
78.44958301743245	88.28800988876436
78.4685367702755	88.29831067162387
78.48749052311857	88.30861145448337
78.50644427596163	88.31891223734287
78.52539802880469	88.32921302020237
78.54435178164775	88.33951380306188
78.56330553449081	88.34981458592138
78.58225928733387	88.36011536878088
78.60121304017693	88.37041615164038
78.62016679301999	88.38071693449989
78.63912054586305	88.39101771735939
78.65807429870611	88.40131850021889
78.67702805154917	88.4116192830784
78.69598180439223	88.4219200659379
78.7149355572353	88.4322208487974
78.73388931007835	88.4425216316569
78.75284306292141	88.4528224145164
78.77179681576447	88.46312319737591
78.79075056860754	88.47342398023541
78.8097043214506	88.48372476309491
78.82865807429366	88.49402554595441
78.84761182713672	88.50432632881392
78.86656557997978	88.51462711167342
78.88551933282284	88.52492789453292
78.9044730856659	88.53522867739242
78.92342683850896	88.54552946025193
78.94238059135202	88.55583024311143
78.96133434419508	88.56613102597093
78.98028809703814	88.57643180883043
78.9992418498812	88.58673259168994
79.01819560272426	88.59703337454944
79.03714935556732	88.60733415740894
79.05610310841038	88.61763494026845
79.07505686125344	88.62793572312795
79.0940106140965	88.63823650598745
79.11296436693956	88.64853728884695
79.13191811978263	88.65883807170646
79.15087187262569	88.66913885456596
79.16982562546875	88.67943963742546
79.1887793783118	88.68974042028496
79.20773313115487	88.70004120314447
79.22668688399793	88.71034198600397
79.24564063684099	88.72064276886347
79.26459438968405	88.73094355172297
79.28354814252711	88.74124433458248
79.30250189537017	88.75154511744198
79.32145564821323	88.76184590030148
79.34040940105629	88.77214668316098
79.35936315389935	88.78244746602049
79.37831690674241	88.79274824887999
79.39727065958547	88.80304903173949
79.41622441242853	88.813349814599
79.4351781652716	88.8236505974585
79.45413191811465	88.833951380318
79.47308567095772	88.8442521631775
79.49203942380078	88.854552946037
79.51099317664384	88.8648537288965
79.5299469294869	88.87515451175601
79.54890068232996	88.88545529461551
79.56785443517302	88.89575607747501
79.58680818801608	88.90605686033452
79.60576194085914	88.91635764319402
79.6247156937022	88.92665842605352
79.64366944654526	88.93695920891302
79.66262319938832	88.94725999177253
79.68157695223138	88.95756077463203
79.70053070507444	88.96786155749153
79.7194844579175	88.97816234035103
79.73843821076056	88.98846312321054
79.75739196360362	88.99876390607004
79.77634571644668	89.00906468892954
79.79529946928974	89.01936547178904
79.8142532221328	89.02966625464855
79.83320697497587	89.03996703750805
79.85216072781893	89.05026782036755
79.87111448066199	89.06056860322705
79.89006823350505	89.07086938608656
79.90902198634811	89.08117016894606
79.92797573919117	89.09147095180556
79.94692949203423	89.10177173466506
79.96588324487729	89.11207251752457
79.98483699772035	89.12237330038407
80.00379075056341	89.13267408324357
80.02274450340647	89.14297486610307
80.04169825624953	89.15327564896258
80.06065200909259	89.16357643182208
80.07960576193565	89.17387721468158
80.09855951477871	89.18417799754108
80.11751326762177	89.19447878040059
80.13646702046483	89.20477956326009
80.1554207733079	89.21508034611959
80.17437452615096	89.2253811289791
80.19332827899402	89.2356819118386
80.21228203183708	89.2459826946981
80.23123578468014	89.2562834775576
80.2501895375232	89.2665842604171
80.26914329036626	89.27688504327661
80.28809704320932	89.28718582613611
80.30705079605238	89.29748660899561
80.32600454889544	89.30778739185511
80.3449583017385	89.31808817471462
80.36391205458156	89.32838895757412
80.38286580742462	89.33868974043362
80.40181956026768	89.34899052329312
80.42077331311074	89.35929130615263
80.4397270659538	89.36959208901213
80.45868081879686	89.37989287187163
80.47763457163992	89.39019365473114
80.49658832448299	89.40049443759064
80.51554207732605	89.41079522045014
80.5344958301691	89.42109600330964
80.55344958301217	89.43139678616915
80.57240333585523	89.44169756902865
80.59135708869829	89.45199835188815
80.61031084154135	89.46229913474765
80.62926459438441	89.47259991760716
80.64821834722747	89.48290070046666
80.66717210007053	89.49320148332616
80.68612585291359	89.50350226618566
80.70507960575665	89.51380304904517
80.72403335859971	89.52410383190467
80.74298711144277	89.53440461476417
80.76194086428583	89.54470539762367
80.7808946171289	89.55500618048318
80.79984836997195	89.56530696334268
80.81880212281501	89.57560774620218
80.83775587565808	89.58590852906168
80.85670962850114	89.59620931192119
80.8756633813442	89.60651009478069
80.89461713418726	89.61681087764019
80.91357088703032	89.6271116604997
80.93252463987338	89.6374124433592
80.95147839271644	89.6477132262187
80.9704321455595	89.6580140090782
80.98938589840256	89.6683147919377
81.00833965124562	89.6786155747972
81.02729340408868	89.68891635765671
81.04624715693174	89.69921714051621
81.0652009097748	89.70951792337571
81.08415466261786	89.71981870623522
81.10310841546092	89.73011948909472
81.12206216830398	89.74042027195422
81.14101592114704	89.75072105481372
81.1599696739901	89.76102183767323
81.17892342683317	89.77132262053273
81.19787717967623	89.78162340339223
81.21683093251929	89.79192418625173
81.23578468536235	89.80222496911124
81.25473843820541	89.81252575197074
81.27369219104847	89.82282653483024
81.29264594389153	89.83312731768974
81.31159969673459	89.84342810054925
81.33055344957765	89.85372888340875
81.34950720242071	89.86402966626825
81.36846095526377	89.87433044912775
81.38741470810683	89.88463123198726
81.40636846094989	89.89493201484676
81.42532221379295	89.90523279770626
81.44427596663601	89.91553358056576
81.46322971947907	89.92583436342527
81.48218347232213	89.93613514628477
81.5011372251652	89.94643592914427
81.52009097800826	89.95673671200377
81.53904473085132	89.96703749486328
81.55799848369438	89.97733827772278
81.57695223653744	89.98763906058228
81.5959059893805	89.99793984344178
81.61485974222356	90.00824062630129
81.63381349506662	90.01854140916079
81.65276724790968	90.02884219202029
81.67172100075274	90.0391429748798
81.6906747535958	90.0494437577393
81.70962850643886	90.0597445405988
81.72858225928192	90.0700453234583
81.74753601212498	90.0803461063178
81.76648976496804	90.09064688917731
81.7854435178111	90.10094767203681
81.80439727065416	90.11124845489631
81.82335102349722	90.12154923775581
81.84230477634028	90.13185002061532
81.86125852918335	90.14215080347482
81.8802122820264	90.15245158633432
81.89916603486947	90.16275236919383
81.91811978771253	90.17305315205333
81.93707354055559	90.18335393491283
81.95602729339865	90.19365471777233
81.97498104624171	90.20395550063184
81.99393479908477	90.21425628349134
82.01288855192783	90.22455706635084
82.03184230477089	90.23485784921034
82.05079605761395	90.24515863206985
82.06974981045701	90.25545941492935
82.08870356330007	90.26576019778885
82.10765731614313	90.27606098064835
82.1266110689862	90.28636176350786
82.14556482182925	90.29666254636736
82.16451857467231	90.30696332922686
82.18347232751537	90.31726411208636
82.20242608035844	90.32756489494587
82.2213798332015	90.33786567780537
82.24033358604456	90.34816646066487
82.25928733888762	90.35846724352437
82.27824109173068	90.36876802638388
82.29719484457374	90.37906880924338
82.3161485974168	90.38936959210288
82.33510235025986	90.39967037496238
82.35405610310292	90.40997115782189
82.37300985594598	90.42027194068139
82.39196360878904	90.43057272354089
82.4109173616321	90.4408735064004
82.42987111447516	90.4511742892599
82.44882486731822	90.4614750721194
82.46777862016128	90.4717758549789
82.48673237300434	90.4820766378384
82.5056861258474	90.4923774206979
82.52463987869046	90.50267820355741
82.54359363153353	90.51297898641691
82.56254738437659	90.52327976927641
82.58150113721965	90.53358055213592
82.60045489006271	90.54388133499542
82.61940864290577	90.55418211785492
82.63836239574883	90.56448290071442
82.65731614859189	90.57478368357393
82.67626990143495	90.58508446643343
82.69522365427801	90.59538524929293
82.71417740712107	90.60568603215243
82.73313115996413	90.61598681501194
82.75208491280719	90.62628759787144
82.77103866565025	90.63658838073094
82.78999241849331	90.64688916359044
82.80894617133637	90.65718994644995
82.82789992417943	90.66749072930945
82.8468536770225	90.67779151216895
82.86580742986555	90.68809229502845
82.88476118270862	90.69839307788796
82.90371493555168	90.70869386074746
82.92266868839474	90.71899464360696
82.9416224412378	90.72929542646646
82.96057619408086	90.73959620932597
82.97952994692392	90.74989699218547
82.99848369976698	90.76019777504497
83.01743745261004	90.77049855790447
83.0363912054531	90.78079934076398
83.05534495829616	90.79110012362348
83.07429871113922	90.80140090648298
83.09325246398228	90.81170168934248
83.11220621682534	90.82200247220199
83.1311599696684	90.83230325506149
83.15011372251146	90.84260403792099
83.16906747535452	90.8529048207805
83.18802122819758	90.86320560364
83.20697498104064	90.8735063864995
83.2259287338837	90.883807169359
83.24488248672677	90.8941079522185
83.26383623956983	90.90440873507801
83.28278999241289	90.91470951793751
83.30174374525595	90.92501030079701
83.32069749809901	90.93531108365652
83.33965125094207	90.94561186651602
83.35860500378513	90.95591264937552
83.37755875662819	90.96621343223502
83.39651250947125	90.97651421509453
83.41546626231431	90.98681499795403
83.43442001515737	90.99711578081353
83.45337376800043	91.00741656367303
83.47232752084349	91.01771734653254
83.49128127368655	91.02801812939204
83.51023502652961	91.03831891225154
83.52918877937267	91.04861969511104
83.54814253221573	91.05892047797055
83.5670962850588	91.06922126083005
83.58605003790186	91.07952204368955
83.60500379074492	91.08982282654905
83.62395754358798	91.10012360940856
83.64291129643104	91.11042439226806
83.6618650492741	91.12072517512756
83.68081880211716	91.13102595798706
83.69977255496022	91.14132674084657
83.71872630780328	91.15162752370607
83.73768006064634	91.16192830656557
83.7566338134894	91.17222908942507
83.77558756633246	91.18252987228458
83.79454131917552	91.19283065514408
83.81349507201858	91.20313143800358
83.83244882486164	91.21343222086308
83.8514025777047	91.22373300372259
83.87035633054776	91.23403378658209
83.88931008339082	91.24433456944159
83.90826383623389	91.2546353523011
83.92721758907695	91.2649361351606
83.94617134192	91.2752369180201
83.96512509476307	91.2855377008796
83.98407884760613	91.2958384837391
84.00303260044919	91.3061392665986
84.02198635329225	91.31644004945811
84.04094010613531	91.32674083231761
84.05989385897837	91.33704161517711
84.07884761182143	91.34734239803662
84.09780136466449	91.35764318089612
84.11675511750755	91.36794396375562
84.13570887035061	91.37824474661512
84.15466262319367	91.38854552947463
84.17361637603673	91.39884631233413
84.1925701288798	91.40914709519363
84.21152388172285	91.41944787805313
84.23047763456591	91.42974866091264
84.24943138740898	91.44004944377214
84.26838514025204	91.45035022663164
84.2873388930951	91.46065100949114
84.30629264593816	91.47095179235065
84.32524639878122	91.48125257521015
84.34420015162428	91.49155335806965
84.36315390446734	91.50185414092915
84.3821076573104	91.51215492378866
84.40106141015346	91.52245570664816
84.42001516299652	91.53275648950766
84.43896891583958	91.54305727236716
84.45792266868264	91.55335805522667
84.4768764215257	91.56365883808617
84.49583017436876	91.57395962094567
84.51478392721182	91.58426040380517
84.53373768005488	91.59456118666468
84.55269143289794	91.60486196952418
84.571645185741	91.61516275238368
84.59059893858407	91.62546353524318
84.60955269142713	91.63576431810269
84.62850644427019	91.64606510096219
84.64746019711325	91.65636588382169
84.66641394995631	91.6666666666812
84.68536770279937	91.6769674495407
84.70432145564243	91.6872682324002
84.72327520848549	91.6975690152597
84.74222896132855	91.7078697981192
84.76118271417161	91.71817058097871
84.78013646701467	91.72847136383821
84.79909021985773	91.73877214669771
84.81804397270079	91.74907292955722
84.83699772554385	91.75937371241672
84.85595147838691	91.76967449527622
84.87490523122997	91.77997527813572
84.89385898407303	91.79027606099523
84.9128127369161	91.80057684385473
84.93176648975916	91.81087762671423
84.95072024260222	91.82117840957373
84.96967399544528	91.83147919243324
84.98862774828834	91.84177997529274
85.0075815011314	91.85208075815224
85.02653525397446	91.86238154101174
85.04548900681752	91.87268232387125
85.06444275966058	91.88298310673075
85.08339651250364	91.89328388959025
85.1023502653467	91.90358467244975
85.12130401818976	91.91388545530926
85.14025777103282	91.92418623816876
85.15921152387588	91.93448702102826
85.17816527671894	91.94478780388776
85.197119029562	91.95508858674727
85.21607278240506	91.96538936960677
85.23502653524812	91.97569015246627
85.25398028809119	91.98599093532577
85.27293404093425	91.99629171818528
85.2918877937773	92.00659250104478
85.31084154662037	92.01689328390428
85.32979529946343	92.02719406676378
85.34874905230649	92.03749484962329
85.36770280514955	92.04779563248279
85.38665655799261	92.05809641534229
85.40561031083567	92.0683971982018
85.42456406367873	92.0786979810613
85.44351781652179	92.0889987639208
85.46247156936485	92.0992995467803
85.48142532220791	92.1096003296398
85.50037907505097	92.1199011124993
85.51933282789403	92.13020189535881
85.5382865807371	92.14050267821831
85.55724033358015	92.15080346107781
85.57619408642321	92.16110424393732
85.59514783926628	92.17140502679682
85.61410159210934	92.18170580965632
85.6330553449524	92.19200659251582
85.65200909779546	92.20230737537533
85.67096285063852	92.21260815823483
85.68991660348158	92.22290894109433
85.70887035632464	92.23320972395383
85.7278241091677	92.24351050681334
85.74677786201076	92.25381128967284
85.76573161485382	92.26411207253234
85.78468536769688	92.27441285539184
85.80363912053994	92.28471363825135
85.822592873383	92.29501442111085
85.84154662622606	92.30531520397035
85.86050037906912	92.31561598682985
85.87945413191218	92.32591676968936
85.89840788475524	92.33621755254886
85.9173616375983	92.34651833540836
85.93631539044137	92.35681911826786
85.95526914328443	92.36711990112737
85.97422289612749	92.37742068398687
85.99317664897055	92.38772146684637
86.01213040181361	92.39802224970587
86.03108415465667	92.40832303256538
86.05003790749973	92.41862381542488
86.06899166034279	92.42892459828438
86.08794541318585	92.43922538114388
86.10689916602891	92.44952616400339
86.12585291887197	92.45982694686289
86.14480667171503	92.47012772972239
86.16376042455809	92.4804285125819
86.18271417740115	92.4907292954414
86.20166793024421	92.5010300783009
86.22062168308727	92.5113308611604
86.23957543593033	92.5216316440199
86.2585291887734	92.53193242687941
86.27748294161646	92.54223320973891
86.29643669445952	92.55253399259841
86.31539044730258	92.56283477545792
86.33434420014564	92.57313555831742
86.3532979529887	92.58343634117692
86.37225170583176	92.59373712403642
86.39120545867482	92.60403790689593
86.41015921151788	92.61433868975543
86.42911296436094	92.62463947261493
86.448066717204	92.63494025547443
86.46702047004706	92.64524103833394
86.48597422289012	92.65554182119344
86.50492797573318	92.66584260405294
86.52388172857624	92.67614338691244
86.5428354814193	92.68644416977195
86.56178923426236	92.69674495263145
86.58074298710542	92.70704573549095
86.59969673994848	92.71734651835045
86.61865049279155	92.72764730120996
86.6376042456346	92.73794808406946
86.65655799847767	92.74824886692896
86.67551175132073	92.75854964978846
86.69446550416379	92.76885043264797
86.71341925700685	92.77915121550747
86.73237300984991	92.78945199836697
86.75132676269297	92.79975278122647
86.77028051553603	92.81005356408598
86.78923426837909	92.82035434694548
86.80818802122215	92.83065512980498
86.82714177406521	92.84095591266448
86.84609552690827	92.85125669552399
86.86504927975133	92.86155747838349
86.88400303259439	92.87185826124299
86.90295678543745	92.8821590441025
86.92191053828051	92.892459826962
86.94086429112357	92.9027606098215
86.95981804396664	92.913061392681
86.9787717968097	92.9233621755405
86.99772554965276	92.9336629584
87.01667930249582	92.94396374125951
87.03563305533888	92.95426452411901
87.05458680818194	92.96456530697851
87.073540561025	92.97486608983802
87.09249431386806	92.98516687269752
87.11144806671112	92.99546765555702
87.13040181955418	93.00576843841652
87.14935557239724	93.01606922127603
87.1683093252403	93.02637000413553
87.18726307808336	93.03667078699503
87.20621683092642	93.04697156985453
87.22517058376948	93.05727235271404
87.24412433661254	93.06757313557354
87.2630780894556	93.07787391843304
87.28203184229866	93.08817470129254
87.30098559514173	93.09847548415205
87.31993934798479	93.10877626701155
87.33889310082785	93.11907704987105
87.3578468536709	93.12937783273055
87.37680060651397	93.13967861559006
87.39575435935703	93.14997939844956
87.41470811220009	93.16028018130906
87.43366186504315	93.17058096416856
87.45261561788621	93.18088174702807
87.47156937072927	93.19118252988757
87.49052312357233	93.20148331274707
87.50947687641539	93.21178409560657
87.52843062925845	93.22208487846608
87.54738438210151	93.23238566132558
87.56633813494457	93.24268644418508
87.58529188778763	93.25298722704458
87.6042456406307	93.26328800990409
87.62319939347375	93.27358879276359
87.64215314631682	93.28388957562309
87.66110689915988	93.2941903584826
87.68006065200294	93.3044911413421
87.699014404846	93.3147919242016
87.71796815768906	93.3250927070611
87.73692191053212	93.3353934899206
87.75587566337518	93.34569427278011
87.77482941621824	93.35599505563961
87.7937831690613	93.36629583849911
87.81273692190436	93.37659662135862
87.83169067474742	93.38689740421812
87.85064442759048	93.39719818707762
87.86959818043354	93.40749896993712
87.8885519332766	93.41779975279663
87.90750568611966	93.42810053565613
87.92645943896272	93.43840131851563
87.94541319180578	93.44870210137513
87.96436694464884	93.45900288423464
87.9833206974919	93.46930366709414
88.00227445033497	93.47960444995364
88.02122820317803	93.48990523281314
88.04018195602109	93.50020601567265
88.05913570886415	93.51050679853215
88.07808946170721	93.52080758139165
88.09704321455027	93.53110836425115
88.11599696739333	93.54140914711066
88.13495072023639	93.55170992997016
88.15390447307945	93.56201071282966
88.17285822592251	93.57231149568916
88.19181197876557	93.58261227854867
88.21076573160863	93.59291306140817
88.22971948445169	93.60321384426767
88.24867323729475	93.61351462712717
88.26762699013781	93.62381540998668
88.28658074298087	93.63411619284618
88.30553449582393	93.64441697570568
88.324488248667	93.65471775856518
88.34344200151006	93.66501854142469
88.36239575435312	93.67531932428419
88.38134950719618	93.68562010714369
88.40030326003924	93.6959208900032
88.4192570128823	93.7062216728627
88.43821076572536	93.7165224557222
88.45716451856842	93.7268232385817
88.47611827141148	93.7371240214412
88.49507202425454	93.7474248043007
88.5140257770976	93.75772558716021
88.53297952994066	93.76802637001971
88.55193328278372	93.77832715287921
88.57088703562678	93.78862793573872
88.58984078846984	93.79892871859822
88.6087945413129	93.80922950145772
88.62774829415596	93.81953028431722
88.64670204699902	93.82983106717673
88.66565579984209	93.84013185003623
88.68460955268515	93.85043263289573
88.7035633055282	93.86073341575523
88.72251705837127	93.87103419861474
88.74147081121433	93.88133498147424
88.76042456405739	93.89163576433374
88.77937831690045	93.90193654719324
88.79833206974351	93.91223733005275
88.81728582258657	93.92253811291225
88.83623957542963	93.93283889577175
88.85519332827269	93.94313967863125
88.87414708111575	93.95344046149076
88.89310083395881	93.96374124435026
88.91205458680187	93.97404202720976
88.93100833964493	93.98434281006926
88.949962092488	93.99464359292877
88.96891584533105	94.00494437578827
88.98786959817411	94.01524515864777
89.00682335101718	94.02554594150727
89.02577710386024	94.03584672436678
89.0447308567033	94.04614750722628
89.06368460954636	94.05644829008578
89.08263836238942	94.06674907294529
89.10159211523248	94.07704985580479
89.12054586807554	94.08735063866429
89.1394996209186	94.09765142152379
89.15845337376166	94.1079522043833
89.17740712660472	94.1182529872428
89.19636087944778	94.1285537701023
89.21531463229084	94.1388545529618
89.2342683851339	94.1491553358213
89.25322213797696	94.15945611868081
89.27217589082002	94.16975690154031
89.29112964366308	94.18005768439981
89.31008339650614	94.19035846725932
89.3290371493492	94.20065925011882
89.34799090219227	94.21096003297832
89.36694465503533	94.22126081583782
89.38589840787839	94.23156159869733
89.40485216072145	94.24186238155683
89.42380591356451	94.25216316441633
89.44275966640757	94.26246394727583
89.46171341925063	94.27276473013534
89.48066717209369	94.28306551299484
89.49962092493675	94.29336629585434
89.51857467777981	94.30366707871384
89.53752843062287	94.31396786157335
89.55648218346593	94.32426864443285
89.57543593630899	94.33456942729235
89.59438968915205	94.34487021015185
89.61334344199511	94.35517099301136
89.63229719483817	94.36547177587086
89.65125094768123	94.37577255873036
89.6702047005243	94.38607334158986
89.68915845336736	94.39637412444937
89.70811220621042	94.40667490730887
89.72706595905348	94.41697569016837
89.74601971189654	94.42727647302787
89.7649734647396	94.43757725588738
89.78392721758266	94.44787803874688
89.80288097042572	94.45817882160638
89.82183472326878	94.46847960446588
89.84078847611184	94.47878038732539
89.8597422289549	94.48908117018489
89.87869598179796	94.49938195304439
89.89764973464102	94.5096827359039
89.91660348748408	94.5199835187634
89.93555724032714	94.5302843016229
89.9545109931702	94.5405850844824
89.97346474601326	94.5508858673419
89.99241849885632	94.5611866502014
90.01137225169938	94.57148743306091
90.03032600454245	94.58178821592041
90.0492797573855	94.59208899877991
90.06823351022857	94.60238978163942
90.08718726307163	94.61269056449892
90.10614101591469	94.62299134735842
90.12509476875775	94.63329213021792
90.14404852160081	94.64359291307743
90.16300227444387	94.65389369593693
90.18195602728693	94.66419447879643
90.20090978012999	94.67449526165593
90.21986353297305	94.68479604451544
90.23881728581611	94.69509682737494
90.25777103865917	94.70539761023444
90.27672479150223	94.71569839309394
90.2956785443453	94.72599917595345
90.31463229718835	94.73629995881295
90.33358605003141	94.74660074167245
90.35253980287447	94.75690152453195
90.37149355571754	94.76720230739146
90.3904473085606	94.77750309025096
90.40940106140366	94.78780387311046
90.42835481424672	94.79810465596996
90.44730856708978	94.80840543882947
90.46626231993284	94.81870622168897
90.4852160727759	94.82900700454847
90.50416982561896	94.83930778740798
90.52312357846202	94.84960857026748
90.54207733130508	94.85990935312698
90.56103108414814	94.87021013598648
90.5799848369912	94.88051091884599
90.59893858983426	94.89081170170549
90.61789234267732	94.90111248456499
90.63684609552038	94.91141326742449
90.65579984836344	94.921714050284
90.6747536012065	94.9320148331435
90.69370735404956	94.942315616003
90.71266110689263	94.9526163988625
90.73161485973569	94.962917181722
90.75056861257875	94.97321796458151
90.7695223654218	94.98351874744101
90.78847611826487	94.99381953030051
90.80742987110793	95.00412031316002
90.82638362395099	95.01442109601952
90.84533737679405	95.02472187887902
90.86429112963711	95.03502266173852
90.88324488248017	95.04532344459803
90.90219863532323	95.05562422745753
90.92115238816629	95.06592501031703
90.94010614100935	95.07622579317653
90.95905989385241	95.08652657603604
90.97801364669547	95.09682735889554
90.99696739953853	95.10712814175504
91.0159211523816	95.11742892461454
91.03487490522465	95.12772970747405
91.05382865806772	95.13803049033355
91.07278241091078	95.14833127319305
91.09173616375384	95.15863205605255
91.1106899165969	95.16893283891206
91.12964366943996	95.17923362177156
91.14859742228302	95.18953440463106
91.16755117512608	95.19983518749056
91.18650492796914	95.21013597035007
91.2054586808122	95.22043675320957
91.22441243365526	95.23073753606907
91.24336618649832	95.24103831892857
91.26231993934138	95.25133910178808
91.28127369218444	95.26163988464758
91.3002274450275	95.27194066750708
91.31918119787056	95.28224145036658
91.33813495071362	95.29254223322609
91.35708870355668	95.30284301608559
91.37604245639974	95.31314379894509
91.3949962092428	95.3234445818046
91.41394996208587	95.3337453646641
91.43290371492893	95.3440461475236
91.45185746777199	95.3543469303831
91.47081122061505	95.3646477132426
91.48976497345811	95.3749484961021
91.50871872630117	95.38524927896161
91.52767247914423	95.39555006182111
91.54662623198729	95.40585084468061
91.56557998483035	95.41615162754012
91.58453373767341	95.42645241039962
91.60348749051647	95.43675319325912
91.62244124335953	95.44705397611862
91.64139499620259	95.45735475897813
91.66034874904565	95.46765554183763
91.67930250188871	95.47795632469713
91.69825625473177	95.48825710755663
91.71721000757483	95.49855789041614
91.7361637604179	95.50885867327564
91.75511751326096	95.51915945613514
91.77407126610402	95.52946023899464
91.79302501894708	95.53976102185415
91.81197877179014	95.55006180471365
91.8309325246332	95.56036258757315
91.84988627747626	95.57066337043265
91.86884003031932	95.58096415329216
91.88779378316238	95.59126493615166
91.90674753600544	95.60156571901116
91.9257012888485	95.61186650187067
91.94465504169156	95.62216728473017
91.96360879453462	95.63246806758967
91.98256254737768	95.64276885044917
92.00151630022074	95.65306963330868
92.0204700530638	95.66337041616818
92.03942380590686	95.67367119902768
92.05837755874992	95.68397198188718
92.07733131159299	95.69427276474669
92.09628506443605	95.70457354760619
92.1152388172791	95.71487433046569
92.13419257012217	95.7251751133252
92.15314632296523	95.7354758961847
92.17210007580829	95.7457766790442
92.19105382865135	95.7560774619037
92.21000758149441	95.7663782447632
92.22896133433747	95.7766790276227
92.24791508718053	95.78697981048221
92.26686884002359	95.79728059334171
92.28582259286665	95.80758137620121
92.30477634570971	95.81788215906072
92.32373009855277	95.82818294192022
92.34268385139583	95.83848372477972
92.3616376042389	95.84878450763922
92.38059135708195	95.85908529049873
92.39954510992501	95.86938607335823
92.41849886276808	95.87968685621773
92.43745261561114	95.88998763907723
92.4564063684542	95.90028842193674
92.47536012129726	95.91058920479624
92.49431387414032	95.92088998765574
92.51326762698338	95.93119077051524
92.53222137982644	95.94149155337475
92.5511751326695	95.95179233623425
92.57012888551256	95.96209311909375
92.58908263835562	95.97239390195325
92.60803639119868	95.98269468481276
92.62699014404174	95.99299546767226
92.6459438968848	96.00329625053176
92.66489764972786	96.01359703339126
92.68385140257092	96.02389781625077
92.70280515541398	96.03419859911027
92.72175890825704	96.04449938196977
92.7407126611001	96.05480016482927
92.75966641394317	96.06510094768878
92.77862016678623	96.07540173054828
92.79757391962929	96.08570251340778
92.81652767247235	96.09600329626728
92.83548142531541	96.10630407912679
92.85443517815847	96.11660486198629
92.87338893100153	96.12690564484579
92.89234268384459	96.1372064277053
92.91129643668765	96.1475072105648
92.93025018953071	96.1578079934243
92.94920394237377	96.1681087762838
92.96815769521683	96.1784095591433
92.98711144805989	96.1887103420028
93.00606520090295	96.19901112486231
93.02501895374601	96.20931190772181
93.04397270658907	96.21961269058131
93.06292645943213	96.22991347344082
93.0818802122752	96.24021425630032
93.10083396511826	96.25051503915982
93.11978771796132	96.26081582201932
93.13874147080438	96.27111660487883
93.15769522364744	96.28141738773833
93.1766489764905	96.29171817059783
93.19560272933356	96.30201895345733
93.21455648217662	96.31231973631684
93.23351023501968	96.32262051917634
93.25246398786274	96.33292130203584
93.2714177407058	96.34322208489534
93.29037149354886	96.35352286775485
93.30932524639192	96.36382365061435
93.32827899923498	96.37412443347385
93.34723275207804	96.38442521633336
93.3661865049211	96.39472599919286
93.38514025776416	96.40502678205236
93.40409401060722	96.41532756491186
93.42304776345028	96.42562834777137
93.44200151629335	96.43592913063087
93.4609552691364	96.44622991349037
93.47990902197947	96.45653069634987
93.49886277482253	96.46683147920938
93.51781652766559	96.47713226206888
93.53677028050865	96.48743304492838
93.55572403335171	96.49773382778788
93.57467778619477	96.50803461064739
93.59363153903783	96.51833539350689
93.61258529188089	96.52863617636639
93.63153904472395	96.5389369592259
93.65049279756701	96.5492377420854
93.66944655041007	96.5595385249449
93.68840030325313	96.5698393078044
93.7073540560962	96.5801400906639
93.72630780893925	96.5904408735234
93.74526156178231	96.60074165638291
93.76421531462537	96.61104243924241
93.78316906746844	96.62134322210191
93.8021228203115	96.63164400496142
93.82107657315456	96.64194478782092
93.84003032599762	96.65224557068042
93.85898407884068	96.66254635353992
93.87793783168374	96.67284713639943
93.8968915845268	96.68314791925893
93.91584533736986	96.69344870211843
93.93479909021292	96.70374948497793
93.95375284305598	96.71405026783744
93.97270659589904	96.72435105069694
93.9916603487421	96.73465183355644
94.01061410158516	96.74495261641594
94.02956785442822	96.75525339927545
94.04852160727128	96.76555418213495
94.06747536011434	96.77585496499445
94.0864291129574	96.78615574785395
94.10538286580046	96.79645653071346
94.12433661864353	96.80675731357296
94.14329037148659	96.81705809643246
94.16224412432965	96.82735887929196
94.1811978771727	96.83765966215147
94.20015163001577	96.84796044501097
94.21910538285883	96.85826122787047
94.23805913570189	96.86856201072997
94.25701288854495	96.87886279358948
94.27596664138801	96.88916357644898
94.29492039423107	96.89946435930848
94.31387414707413	96.90976514216798
94.33282789991719	96.92006592502749
94.35178165276025	96.93036670788699
94.37073540560331	96.94066749074649
94.38968915844637	96.950968273606
94.40864291128943	96.9612690564655
94.4275966641325	96.971569839325
94.44655041697555	96.9818706221845
94.46550416981862	96.992171405044
94.48445792266168	97.0024721879035
94.50341167550474	97.01277297076301
94.5223654283478	97.02307375362251
94.54131918119086	97.03337453648201
94.56027293403392	97.04367531934152
94.57922668687698	97.05397610220102
94.59818043972004	97.06427688506052
94.6171341925631	97.07457766792002
94.63608794540616	97.08487845077953
94.65504169824922	97.09517923363903
94.67399545109228	97.10548001649853
94.69294920393534	97.11578079935803
94.7119029567784	97.12608158221754
94.73085670962146	97.13638236507704
94.74981046246452	97.14668314793654
94.76876421530758	97.15698393079605
94.78771796815064	97.16728471365555
94.8066717209937	97.17758549651505
94.82562547383677	97.18788627937455
94.84457922667983	97.19818706223406
94.86353297952289	97.20848784509356
94.88248673236595	97.21878862795306
94.90144048520901	97.22908941081256
94.92039423805207	97.23939019367207
94.93934799089513	97.24969097653157
94.95830174373819	97.25999175939107
94.97725549658125	97.27029254225057
94.99620924942431	97.28059332511008
95.01516300226737	97.29089410796958
95.03411675511043	97.30119489082908
95.05307050795349	97.31149567368858
95.07202426079655	97.32179645654809
95.09097801363961	97.33209723940759
95.10993176648267	97.34239802226709
95.12888551932573	97.3526988051266
95.1478392721688	97.3629995879861
95.16679302501186	97.3733003708456
95.18574677785492	97.3836011537051
95.20470053069798	97.3939019365646
95.22365428354104	97.4042027194241
95.2426080363841	97.41450350228361
95.26156178922716	97.42480428514311
95.28051554207022	97.43510506800261
95.29946929491328	97.44540585086212
95.31842304775634	97.45570663372162
95.3373768005994	97.46600741658112
95.35633055344246	97.47630819944062
95.37528430628552	97.48660898230013
95.39423805912858	97.49690976515963
95.41319181197164	97.50721054801913
95.4321455648147	97.51751133087863
95.45109931765776	97.52781211373814
95.47005307050082	97.53811289659764
95.48900682334389	97.54841367945714
95.50796057618695	97.55871446231664
95.52691432903	97.56901524517615
95.54586808187307	97.57931602803565
95.56482183471613	97.58961681089515
95.58377558755919	97.59991759375465
95.60272934040225	97.61021837661416
95.62168309324531	97.62051915947366
95.64063684608837	97.63081994233316
95.65959059893143	97.64112072519266
95.67854435177449	97.65142150805217
95.69749810461755	97.66172229091167
95.71645185746061	97.67202307377117
95.73540561030367	97.68232385663067
95.75435936314673	97.69262463949018
95.7733131159898	97.70292542234968
95.79226686883285	97.71322620520918
95.81122062167591	97.72352698806868
95.83017437451898	97.73382777092819
95.84912812736204	97.74412855378769
95.8680818802051	97.75442933664719
95.88703563304816	97.7647301195067
95.90598938589122	97.7750309023662
95.92494313873428	97.7853316852257
95.94389689157734	97.7956324680852
95.9628506444204	97.8059332509447
95.98180439726346	97.81623403380421
96.00075815010652	97.82653481666371
96.01971190294958	97.83683559952321
96.03866565579264	97.84713638238271
96.0576194086357	97.85743716524222
96.07657316147876	97.86773794810172
96.09552691432182	97.87803873096122
96.11448066716488	97.88833951382072
96.13343442000794	97.89864029668023
96.152388172851	97.90894107953973
96.17134192569407	97.91924186239923
96.19029567853713	97.92954264525873
96.20924943138019	97.93984342811824
96.22820318422325	97.95014421097774
96.24715693706631	97.96044499383724
96.26611068990937	97.97074577669675
96.28506444275243	97.98104655955625
96.30401819559549	97.99134734241575
96.32297194843855	98.00164812527525
96.34192570128161	98.01194890813476
96.36087945412467	98.02224969099426
96.37983320696773	98.03255047385376
96.39878695981079	98.04285125671326
96.41774071265385	98.05315203957277
96.43669446549691	98.06345282243227
96.45564821833997	98.07375360529177
96.47460197118303	98.08405438815127
96.4935557240261	98.09435517101078
96.51250947686916	98.10465595387028
96.53146322971222	98.11495673672978
96.55041698255528	98.12525751958928
96.56937073539834	98.13555830244879
96.5883244882414	98.14585908530829
96.60727824108446	98.15615986816779
96.62623199392752	98.1664606510273
96.64518574677058	98.1767614338868
96.66413949961364	98.1870622167463
96.6830932524567	98.1973629996058
96.70204700529976	98.2076637824653
96.72100075814282	98.2179645653248
96.73995451098588	98.22826534818431
96.75890826382894	98.23856613104381
96.777862016672	98.24886691390331
96.79681576951506	98.25916769676282
96.81576952235812	98.26946847962232
96.83472327520118	98.27976926248182
96.85367702804425	98.29007004534132
96.8726307808873	98.30037082820083
96.89158453373037	98.31067161106033
96.91053828657343	98.32097239391983
96.92949203941649	98.33127317677933
96.94844579225955	98.34157395963884
96.96739954510261	98.35187474249834
96.98635329794567	98.36217552535784
97.00530705078873	98.37247630821734
97.02426080363179	98.38277709107685
97.04321455647485	98.39307787393635
97.06216830931791	98.40337865679585
97.08112206216097	98.41367943965535
97.10007581500403	98.42398022251486
97.1190295678471	98.43428100537436
97.13798332069015	98.44458178823386
97.15693707353321	98.45488257109336
97.17589082637627	98.46518335395287
97.19484457921934	98.47548413681237
97.2137983320624	98.48578491967187
97.23275208490546	98.49608570253137
97.25170583774852	98.50638648539088
97.27065959059158	98.51668726825038
97.28961334343464	98.52698805110988
97.3085670962777	98.53728883396938
97.32752084912076	98.54758961682889
97.34647460196382	98.55789039968839
97.36542835480688	98.56819118254789
97.38438210764994	98.5784919654074
97.403335860493	98.5887927482669
97.42228961333606	98.5990935311264
97.44124336617912	98.6093943139859
97.46019711902218	98.6196950968454
97.47915087186524	98.62999587970491
97.4981046247083	98.64029666256441
97.51705837755136	98.65059744542391
97.53601213039443	98.66089822828341
97.55496588323749	98.67119901114292
97.57391963608055	98.68149979400242
97.5928733889236	98.69180057686192
97.61182714176667	98.70210135972142
97.63078089460973	98.71240214258093
97.64973464745279	98.72270292544043
97.66868840029585	98.73300370829993
97.68764215313891	98.74330449115944
97.70659590598197	98.75360527401894
97.72554965882503	98.76390605687844
97.74450341166809	98.77420683973794
97.76345716451115	98.78450762259745
97.78241091735421	98.79480840545695
97.80136467019727	98.80510918831645
97.82031842304033	98.81540997117595
97.8392721758834	98.82571075403546
97.85822592872645	98.83601153689496
97.87717968156952	98.84631231975446
97.89613343441258	98.85661310261396
97.91508718725564	98.86691388547347
97.9340409400987	98.87721466833297
97.95299469294176	98.88751545119247
97.97194844578482	98.89781623405197
97.99090219862788	98.90811701691148
98.00985595147094	98.91841779977098
98.028809704314	98.92871858263048
98.04776345715706	98.93901936548998
98.06671721000012	98.94932014834949
98.08567096284318	98.95962093120899
98.10462471568624	98.96992171406849
98.1235784685293	98.980222496928
98.14253222137236	98.9905232797875
98.16148597421542	99.000824062647
98.18043972705848	99.0111248455065
98.19939347990154	99.021425628366
98.2183472327446	99.0317264112255
98.23730098558767	99.04202719408501
98.25625473843073	99.05232797694451
98.27520849127379	99.06262875980401
98.29416224411685	99.07292954266352
98.31311599695991	99.08323032552302
98.33206974980297	99.09353110838252
98.35102350264603	99.10383189124202
98.36997725548909	99.11413267410153
98.38893100833215	99.12443345696103
98.40788476117521	99.13473423982053
98.42683851401827	99.14503502268003
98.44579226686133	99.15533580553954
98.46474601970439	99.16563658839904
98.48369977254745	99.17593737125854
98.50265352539051	99.18623815411804
98.52160727823357	99.19653893697755
98.54056103107663	99.20683971983705
98.5595147839197	99.21714050269655
98.57846853676276	99.22744128555605
98.59742228960582	99.23774206841556
98.61637604244888	99.24804285127506
98.63532979529194	99.25834363413456
98.654283548135	99.26864441699406
98.67323730097806	99.27894519985357
98.69219105382112	99.28924598271307
98.71114480666418	99.29954676557257
98.73009855950724	99.30984754843207
98.7490523123503	99.32014833129158
98.76800606519336	99.33044911415108
98.78695981803642	99.34074989701058
98.80591357087948	99.35105067987008
98.82486732372254	99.36135146272959
98.8438210765656	99.37165224558909
98.86277482940866	99.38195302844859
98.88172858225172	99.3922538113081
98.90068233509479	99.4025545941676
98.91963608793785	99.4128553770271
98.9385898407809	99.4231561598866
98.95754359362397	99.4334569427461
98.97649734646703	99.44375772560561
98.99545109931009	99.45405850846511
99.01440485215315	99.46435929132461
99.03335860499621	99.47466007418411
99.05231235783927	99.48496085704362
99.07126611068233	99.49526163990312
99.09021986352539	99.50556242276262
99.10917361636845	99.51586320562213
99.12812736921151	99.52616398848163
99.14708112205457	99.53646477134113
99.16603487489763	99.54676555420063
99.1849886277407	99.55706633706014
99.20394238058375	99.56736711991964
99.22289613342681	99.57766790277914
99.24184988626988	99.58796868563864
99.26080363911294	99.59826946849815
99.279757391956	99.60857025135765
99.29871114479906	99.61887103421715
99.31766489764212	99.62917181707665
99.33661865048518	99.63947259993616
99.35557240332824	99.64977338279566
99.3745261561713	99.66007416565516
99.39347990901436	99.67037494851466
99.41243366185742	99.68067573137417
99.43138741470048	99.69097651423367
99.45034116754354	99.70127729709317
99.4692949203866	99.71157807995267
99.48824867322966	99.72187886281218
99.50720242607272	99.73217964567168
99.52615617891578	99.74248042853118
99.54510993175884	99.75278121139068
99.5640636846019	99.76308199425019
99.58301743744497	99.77338277710969
99.60197119028803	99.78368355996919
99.62092494313109	99.7939843428287
99.63987869597415	99.8042851256882
99.65883244881721	99.8145859085477
99.67778620166027	99.8248866914072
99.69673995450333	99.8351874742667
99.71569370734639	99.8454882571262
99.73464746018945	99.85578903998571
99.75360121303251	99.86608982284521
99.77255496587557	99.87639060570471
99.79150871871863	99.88669138856422
99.81046247156169	99.89699217142372
99.82941622440475	99.90729295428322
99.84836997724781	99.91759373714272
99.86732373009087	99.92789452000223
99.88627748293393	99.93819530286173
99.905231235777	99.94849608572123
99.92418498862006	99.95879686858073
99.94313874146312	99.96909765144024
99.96209249430618	99.97939843429974
99.98104624714924	99.98969921715924
99.9999999999923	100.00000000001874


==> xp.009.vu.distrib.train.ex.dat <==
0.014511681903932667	3.3761029756875995
0.029023363807865334	5.809689758753402
0.043535045711798004	7.735497043086454
0.05804672761573067	9.559220407396976
0.07255840951966333	11.362702994461653
0.087070091423596	12.877241152726931
0.10158177332752866	14.385912419036892
0.11609345523146132	15.788099596357835
0.13060513713539398	17.132791232516663
0.14511681903932666	18.464575706373793
0.15962850094325934	19.77230592321412
0.17414018284719202	20.916056509903314
0.1886518647511247	22.022845677274006
0.20316354665505737	22.990589505303667
0.21767522855899005	23.85360931193091
0.23218691046292272	24.702841922463154
0.2466985923668554	25.490178822866795
0.2612102742707881	26.266955317750867
0.27572195617472073	27.034638130104195
0.2902336380786534	27.792347226133483
0.304745319982586	28.49930770674927
0.3192570018865187	29.196294471041018
0.3337686837904513	29.837839106355013
0.348280365694384	30.43919553177508
0.3627920475983166	31.003297193278883
0.3773037295022493	31.530144090866415
0.3918154114061819	32.027069839481825
0.4063270933101146	32.521942175912876
0.4208387752140472	33.00713414061765
0.43535045711797987	33.49203276072466
0.4498621390219125	33.9654909415188
0.46437382092584517	34.427215338402306
0.4788855028297778	34.88395287712379
0.49339718473371047	35.33218342251006
0.5079088666376431	35.76633342720358
0.5224205485415758	36.1960832629306
0.5369322304455085	36.62231296348443
0.5514439123494412	37.031528677367845
0.5659555942533739	37.43663756688254
0.5804672761573066	37.837639632028505
0.5949789580612393	38.23306814981692
0.609490639965172	38.616762883694705
0.6240023218691048	38.98989721205292
0.6385140037730375	39.35921806064017
0.6530256856769702	39.72149863888104
0.6675373675809029	40.08025908194872
0.6820490494848356	40.435206045245444
0.6965607313887683	40.786926217966744
0.711072413292701	41.137766356894744
0.7255840951966337	41.48625973904062
0.7400957771005664	41.831232986013305
0.7546074590044991	42.1718060640195
0.7691191409084318	42.494778466159744
0.7836308228123645	42.8107105979536
0.7981425047162972	43.10200178353513
0.8126541866202299	43.384492631183676
0.8271658685241626	43.66639678963669
0.8416775504280953	43.94624753590535
0.856189232332028	44.2175912888388
0.8707009142359607	44.483361494414694
0.8852125961398934	44.74414484182857
0.8997242780438262	45.00082136487372
0.9142359599477589	45.24811086079036
0.9287476418516916	45.49510701210924
0.9432593237556243	45.74151647423258
0.957771005659557	45.98029897681401
0.9722826875634897	46.21409462123342
0.9867943694674224	46.4473035764573
1.001306051371355	46.66789871397725
1.0158177332752876	46.8884938514972
1.0303294151792202	47.10586219844173
1.0448410970831528	47.32235051159295
1.0593527789870854	47.533851966582155
1.073864460891018	47.739486529616045
1.0883761427949505	47.94248099127004
1.1028878246988831	48.14518210832627
1.1173995066028157	48.344949779404836
1.1319111885067483	48.54354407209234
1.146422870410681	48.73891157420442
1.1609345523146135	48.92870552895895
1.175446234218546	49.11732610532242
1.1899579161224787	49.30330658030599
1.2044695980264113	49.48752698770297
1.2189812799303439	49.67028067211112
1.2334929618342765	49.852154322725966
1.248004643738209	50.02992114897209
1.2625163256421417	50.20680794142493
1.2770280075460743	50.38369473387776
1.2915396894500069	50.55882145874399
1.3060513713539394	50.731894771425864
1.320563053257872	50.903501361118906
1.3350747351618046	51.072174504834294
1.3495864170657372	51.23850089176755
1.3640980989696698	51.40453393410304
1.3786097808736024	51.570566976438535
1.393121462777535	51.7351332957852
1.4076331446814676	51.89911292593633
1.4221448265854002	52.059865765512036
1.4366565084893328	52.22061860508774
1.4511681903932654	52.379611377076856
1.465679872297198	52.53860414906597
1.4801915542011306	52.69554350887072
1.4947032361050632	52.85130949028441
1.5092149180089958	53.00678212710033
1.5237265999129284	53.161081385525186
1.538238281816861	53.31538064395004
1.5527499637207935	53.469386557777135
1.5672616456247261	53.62163240401763
1.5817733275286587	53.772118182671534
1.5962850094325913	53.919670515347775
1.610796691336524	54.06604946963295
1.6253083732404565	54.21125504552707
1.639820055144389	54.356460621421185
1.6543317370483217	54.501079508119766
1.6688434189522543	54.64511170562282
1.683355100856187	54.78855721393034
1.6978667827601195	54.9290692762602
1.712378464664052	55.06723458180793
1.7268901465679847	55.20305313057354
1.7414018284719173	55.33799164554584
1.7559135103758499	55.47029005913826
1.7704251922797825	55.60229512813291
1.784936874183715	55.73283347413873
1.7994485560876476	55.863078475546786
1.8139602379915802	55.99303013235708
1.8284719198955128	56.12298178916737
1.8429836017994454	56.25146672298883
1.857495283703378	56.37907162301699
1.8720069656073106	56.50579648925186
1.8865186475112432	56.63164132169342
1.9010303294151758	56.75748615413499
1.9155420113191084	56.88303764197879
1.930053693223041	57.00800244062706
1.9445653751269736	57.13267389467756
1.9590770570309062	57.2552919365437
1.9735887389348388	57.37673660001877
1.9881004208387714	57.497301229700554
2.002612102742704	57.617865859382334
2.0171237846466368	57.734910353890925
2.0316354665505694	57.851074814606214
2.046147148454502	57.966652586125974
2.0606588303584346	58.07988360086361
2.075170512262367	58.19194123721018
2.0896821941662997	58.30253215056792
2.1041938760702323	58.41224303013236
2.118705557974165	58.5219539096968
2.1332172398780975	58.63078475546794
2.14772892178203	58.73932225664132
2.1622406036859627	58.8478597578147
2.1767522855898953	58.95581056979255
2.191263967493828	59.063468037172626
2.2057756493977605	59.171125504552705
2.220287331301693	59.27848962733502
2.2347990132056257	59.38556040551957
2.2493106951095583	59.49204449450859
2.263822377013491	59.59852858349761
2.2783340589174235	59.70501267248663
2.292845740821356	59.809443349291286
2.3073574227252887	59.91270064770488
2.3218691046292212	60.01537125692294
2.336380786533154	60.117748521543234
2.3508924684370864	60.219832441565764
2.365404150341019	60.32191636158829
2.3799158322449516	60.423413592415294
2.394427514148884	60.52432413404676
2.408939196052817	60.62464798648269
2.4234508779567494	60.72379846052756
2.437962559860682	60.822655589974666
2.4524742417646146	60.92151271942177
2.466985923668547	61.02007650427111
2.48149760557248	61.118346944522685
2.4960092874764124	61.21603069557872
2.510520969380345	61.313421102037
2.5250326512842776	61.41051816389751
2.53954433318821	61.50732188116025
2.5540560150921428	61.603245564629695
2.5685676969960753	61.69916924809914
2.583079378900008	61.79479958697082
2.5975910608039405	61.8895498920492
2.612102742707873	61.98400685252982
2.6266144246118057	62.0778771238149
2.6411261065157383	62.170867361306684
2.655637788419671	62.26121749741858
2.6701494703236035	62.35127428893271
2.684661152227536	62.44133108044684
2.6991728341314687	62.53080118276543
2.7136845160354013	62.619097906692964
2.728196197939334	62.70710128602273
2.7427078798432665	62.794224631559196
2.757219561747199	62.880467943302364
2.7717312436511317	62.96583122125224
2.7862429255550643	63.05119449920211
2.800754607458997	63.135971087956456
2.8152662893629294	63.2207476767108
2.829777971266862	63.30523092086737
2.8442896531707946	63.38912747582842
2.8588013350747272	63.471850652398395
2.87331301697866	63.55428048437061
2.8878246988825924	63.63671031634282
2.902336380786525	63.71884680371727
2.9168480626904576	63.80098329109172
2.93135974459439	63.88253308927064
2.945871426498323	63.963789542851785
2.9603831084022554	64.04475265183517
2.974894790306188	64.12483572702526
2.9894064722101206	64.20462545761758
3.003918154114053	64.28382849901438
3.0184298360179858	64.36244485121563
3.0329415179219184	64.44076785881911
3.047453199825851	64.51850417722707
3.0619648817297835	64.59594715103727
3.076476563633716	64.67251009105416
3.0909882455376487	64.7487796864733
3.1054999274415813	64.82416924809912
3.120011609345514	64.89955880972495
3.1345232912494465	64.97494837135078
3.149034973153379	65.04975124378107
3.1635466550573117	65.1242607716136
3.1780583369612443	65.19789026565284
3.192570018865177	65.27093307049655
3.2070817007691095	65.34397587534026
3.221593382673042	65.41643199098844
3.2361050645769747	65.48859476203886
3.2506167464809073	65.56075753308927
3.26512842838484	65.63204027034638
3.2796401102887724	65.70332300760349
3.294151792192705	65.7746057448606
3.3086634740966376	65.84471510372664
3.3231751560005702	65.91482446259269
3.337686837904503	65.98464047686097
3.3521985198084354	66.05445649112926
3.366710201712368	66.12397916079978
3.3812218836163006	66.19320848587253
3.395733565520233	66.26243781094529
3.410245247424166	66.33137379142028
3.4247569293280984	66.40030977189527
3.439268611232031	66.46924575237026
3.4537802931359636	66.53788838824747
3.468291975039896	66.60623767952691
3.4828036569438288	66.6734135924153
3.4973153388477614	66.74000281610816
3.511827020751694	66.80629869520325
3.5263387026556265	66.87200788510282
3.540850384559559	66.93742373040462
3.5553620664634917	67.00254623110864
3.5698737483674243	67.06766873181266
3.584385430271357	67.13249788791892
3.5988971121752895	67.19732704402517
3.613408794079222	67.26186285553366
3.6279204759831547	67.32639866704216
3.6424321578870873	67.39064113395288
3.65694383979102	67.45459025626585
3.6714555216949525	67.51853937857881
3.685967203598885	67.582195156294
3.7004788855028177	67.64555758941144
3.7149905674067503	67.70892002252887
3.729502249310683	67.77198911104854
3.7440139312146155	67.83505819956821
3.758525613118548	67.89754059889235
3.7730372950224806	67.96002299821649
3.7875489769264132	68.02191870834508
3.802060658830346	68.08381441847368
3.8165723407342784	68.14541678400451
3.831084022638211	68.20672580493758
3.8455957045421436	68.26803482587064
3.860107386446076	68.32934384680371
3.874619068350009	68.39006617854125
3.8891307502539414	68.45049516568102
3.903642432157874	68.51092415282079
3.9181541140618066	68.57135313996056
3.932665795965739	68.63119543790481
3.9471774778696718	68.69103773584905
3.9616891597736044	68.7508800337933
3.976200841677537	68.81072233173754
3.9907125235814696	68.87027128508402
4.005224205485402	68.9298202384305
4.019735887389335	68.98936919177697
4.034247569293268	69.04833145592792
4.048759251197201	69.10729372007887
4.063270933101134	69.16625598422982
4.077782615005067	69.22463155918523
4.092294296909	69.28300713414063
4.106805978812933	69.34108936449827
4.1213176607168664	69.39917159485591
4.1358293426207995	69.45725382521356
4.1503410245247325	69.51474936637567
4.164852706428666	69.57195156294001
4.179364388332599	69.6288604149066
4.193876070236532	69.68576926687318
4.208387752140465	69.74209142964423
4.222899434044398	69.79841359241529
4.237411115948331	69.85473575518634
4.251922797852264	69.91047122876186
4.266434479756197	69.96620670233739
4.28094616166013	70.02194217591291
4.295457843564063	70.07767764948844
4.309969525467996	70.1331197784662
4.324481207371929	70.18826856284618
4.338992889275862	70.24341734722616
4.353504571179795	70.29827278700837
4.368016253083728	70.35254153759506
4.382527934987661	70.40651694358398
4.397039616891594	70.4604923495729
4.411551298795527	70.51446775556182
4.42606298069946	70.56785647235522
4.440574662603393	70.62124518914861
4.455086344507326	70.67434056134424
4.469598026411259	70.7271425889421
4.484109708315192	70.77994461653996
4.498621390219125	70.83245329954006
4.5131330721230585	70.88496198254016
4.5276447540269915	70.93747066554026
4.5421564359309246	70.9896860039426
4.556668117834858	71.04190134234493
4.571179799738791	71.09411668074726
4.585691481642724	71.14603867455182
4.600203163546657	71.19796066835637
4.61471484545059	71.24958931756316
4.629226527354523	71.30092462217219
4.643738209258456	71.35225992678122
4.658249891162389	71.40300854219471
4.672761573066322	71.45375715760821
4.687273254970255	71.50421242842394
4.701784936874188	71.55408101004414
4.716296618778121	71.60365624706658
4.730808300682054	71.65323148408902
4.745319982585987	71.70222003191593
4.75983166448992	71.75120857974284
4.774343346393853	71.79990378297198
4.788855028297786	71.84859898620113
4.803366710201719	71.89729418943027
4.817878392105652	71.94540270346387
4.832390074009585	71.99351121749747
4.846901755913518	72.04161973153107
4.861413437817451	72.0894349009669
4.875925119721384	72.13725007040274
4.8904368016253175	72.18477189524081
4.9049484835292505	72.23200037548112
4.9194601654331835	72.2786421665259
4.933971847337117	72.32528395757068
4.94848352924105	72.37163240401769
4.962995211144983	72.41768750586694
4.977506893048916	72.46374260771618
4.992018574952849	72.50979770956543
5.006530256856782	72.55555946681692
5.021041938760715	72.6013212240684
5.035553620664648	72.64678963672212
5.050065302568581	72.69225804937584
5.064576984472514	72.73772646202956
5.079088666376447	72.7829015300855
5.09360034828038	72.82807659814144
5.108112030184313	72.87295832159961
5.122623712088246	72.91784004505779
5.137135393992179	72.9624284239182
5.151647075896112	73.00672345818084
5.166158757800045	73.05101849244349
5.180670439703978	73.09502018210837
5.195182121607911	73.13902187177325
5.209693803511844	73.18302356143813
5.224205485415777	73.22702525110302
5.23871716731971	73.27073359617013
5.253228849223643	73.31444194123725
5.2677405311275765	73.35815028630437
5.2822522130315095	73.40127194217595
5.2967638949354425	73.44410025344978
5.311275576839376	73.4869285647236
5.325787258743309	73.52946353139966
5.340298940647242	73.57199849807571
5.354810622551175	73.61424012015401
5.369322304455108	73.65618839763454
5.383833986359041	73.69813667511507
5.398345668262974	73.7400849525956
5.412857350166907	73.78173988547834
5.42736903207084	73.8233948183611
5.441880713974773	73.86504975124384
5.456392395878706	73.90611799493107
5.470904077782639	73.94718623861829
5.485415759686572	73.9882544823055
5.499927441590505	74.02932272599273
5.514439123494438	74.07039096967995
5.528950805398371	74.1111658687694
5.543462487302304	74.15194076785886
5.557974169206237	74.19242232235055
5.57248585111017	74.23290387684224
5.586997533014103	74.27338543133394
5.601509214918036	74.31357364122786
5.616020896821969	74.35376185112179
5.630532578725902	74.39395006101572
5.645044260629835	74.43413827090964
5.6595559425337685	74.4740331362058
5.6740676244377015	74.51392800150197
5.688579306341635	74.55382286679813
5.703090988245568	74.59371773209429
5.717602670149501	74.63331925279269
5.732114352053434	74.67292077349109
5.746626033957367	74.71222894959172
5.7611377158613	74.75153712569235
5.775649397765233	74.79084530179298
5.790161079669166	74.82986013329585
5.804672761573099	74.86887496479872
5.819184443477032	74.90788979630159
5.833696125380965	74.94690462780446
5.848207807284898	74.98591945930733
5.862719489188831	75.02464094621243
5.877231171092764	75.06336243311753
5.891742852996697	75.10208392002264
5.90625453490063	75.14051206232996
5.920766216804563	75.17894020463729
5.935277898708496	75.21736834694461
5.949789580612429	75.25550314465417
5.964301262516362	75.29334459776597
5.978812944420295	75.33118605087776
5.993324626324228	75.36873415939179
6.007836308228161	75.40628226790582
6.022347990132094	75.44383037641985
6.0368596720360275	75.48108514033612
6.0513713539399605	75.51833990425239
6.0658830358438935	75.55559466816865
6.080394717747827	75.59255608748715
6.09490639965176	75.62922416220789
6.109418081555693	75.66559889233086
6.123929763459626	75.70197362245383
6.138441445363559	75.7383483525768
6.152953127267492	75.77472308269978
6.167464809171425	75.81109781282275
6.181976491075358	75.84717919834796
6.196488172979291	75.88326058387317
6.210999854883224	75.91934196939837
6.225511536787157	75.95513001032582
6.24002321869109	75.99091805125326
6.254534900595023	76.0267060921807
6.269046582498956	76.06220078851038
6.283558264402889	76.09769548484006
6.298069946306822	76.13319018116974
6.312581628210755	76.16868487749942
6.327093310114688	76.20388622923132
6.341604992018621	76.23908758096321
6.356116673922554	76.27428893269511
6.370628355826487	76.30949028442701
6.38514003773042	76.34439829156115
6.399651719634353	76.37930629869528
6.4141634015382865	76.41421430582942
6.4286750834422195	76.44882896836579
6.4431867653461525	76.48344363090216
6.457698447250086	76.51776494884076
6.472210129154019	76.55208626677937
6.486721811057952	76.58640758471797
6.501233492961885	76.62043555805882
6.515745174865818	76.65446353139966
6.530256856769751	76.68819816014273
6.544768538673684	76.72163944428804
6.559280220577617	76.75508072843336
6.57379190248155	76.78852201257867
6.588303584385483	76.82196329672398
6.602815266289416	76.85511123627153
6.617326948193349	76.88825917581907
6.631838630097282	76.92140711536662
6.646350312001215	76.95455505491417
6.660861993905148	76.98740964986395
6.675373675809081	77.02026424481373
6.689885357713014	77.05311883976351
6.704397039616947	77.0859734347133
6.71890872152088	77.11882802966308
6.733420403424813	77.15168262461286
6.747932085328746	77.18424387496488
6.762443767232679	77.2168051253169
6.776955449136612	77.24936637566891
6.7914671310405454	77.28192762602093
6.8059788129444785	77.31448887637295
6.8204904948484115	77.34705012672497
6.835002176752345	77.37931803247922
6.849513858656278	77.41158593823347
6.864025540560211	77.44385384398772
6.878537222464144	77.47612174974198
6.893048904368077	77.50838965549623
6.90756058627201	77.54065756125048
6.922072268175943	77.57292546700474
6.936583950079876	77.60519337275899
6.951095631983809	77.63716793391548
6.965607313887742	77.66914249507197
6.980118995791675	77.70082371163068
6.994630677695608	77.73250492818939
7.009142359599541	77.76389280015033
7.023654041503474	77.79528067211128
7.038165723407407	77.82637519947446
7.05267740531134	77.85746972683764
7.067189087215273	77.88856425420082
7.081700769119206	77.919658781564
7.096212451023139	77.95045996432941
7.110724132927072	77.98126114709483
7.125235814831005	78.01206232986024
7.139747496734938	78.04286351262566
7.154259178638871	78.07366469539107
7.168770860542804	78.10417253355872
7.1832825424467375	78.13468037172638
7.1977942243506705	78.16518820989403
7.2123059062546035	78.19540270346391
7.226817588158537	78.22532385243603
7.24132927006247	78.25524500140816
7.255840951966403	78.28516615038028
7.270352633870336	78.3150872993524
7.284864315774269	78.34500844832452
7.299375997678202	78.37463625269888
7.313887679582135	78.40426405707323
7.328399361486068	78.43389186144759
7.342911043390001	78.46322632122418
7.357422725293934	78.49256078100078
7.371934407197867	78.52189524077737
7.3864460891018	78.55122970055396
7.400957771005733	78.58027081573279
7.415469452909666	78.60931193091162
7.429981134813599	78.63835304609044
7.444492816717532	78.66739416126927
7.459004498621465	78.6964352764481
7.473516180525398	78.72547639162693
7.488027862429331	78.75451750680575
7.502539544333264	78.78326527738682
7.517051226237197	78.81201304796788
7.53156290814113	78.84076081854894
7.546074590045063	78.86950858913
7.5605862719489965	78.89825635971107
7.5750979538529295	78.92700413029213
7.5896096357568625	78.95545855627542
7.604121317660796	78.9839129822587
7.618632999564729	79.01236740824199
7.633144681468662	79.04082183422527
7.647656363372595	79.06898291561079
7.662168045276528	79.09714399699631
7.676679727180461	79.12530507838183
7.691191409084394	79.15346615976735
7.705703090988327	79.18162724115287
7.72021477289226	79.20978832253839
7.734726454796193	79.23765605932614
7.749238136700126	79.2655237961139
7.763749818604059	79.29339153290165
7.778261500507992	79.3212592696894
7.792773182411925	79.34912700647716
7.807284864315858	79.37699474326492
7.821796546219791	79.4045691354549
7.836308228123724	79.4321435276449
7.850819910027657	79.45971791983489
7.86533159193159	79.48729231202488
7.879843273835523	79.51486670421487
7.894354955739456	79.5421477518071
7.908866637643389	79.56942879939932
7.923378319547322	79.59670984699154
7.9378900014512555	79.62399089458377
7.9524016833551885	79.651271942176
7.9669133652591215	79.67855298976822
7.981425047163055	79.70554069276268
7.995936729066988	79.73252839575714
8.01044841097092	79.7595160987516
8.024960092874853	79.78650380174606
8.039471774778786	79.81349150474053
8.053983456682719	79.84018586313722
8.068495138586652	79.86688022153392
8.083006820490585	79.89357457993061
8.097518502394518	79.92026893832731
8.112030184298451	79.94696329672401
8.126541866202384	79.97336431052294
8.141053548106317	79.99976532432187
8.15556523001025	80.0261663381208
8.170076911914183	80.05256735191973
8.184588593818116	80.07896836571867
8.19910027572205	80.10507603491983
8.213611957625982	80.131183704121
8.228123639529915	80.15729137332217
8.242635321433848	80.18310569792557
8.257147003337781	80.20892002252897
8.271658685241714	80.23473434713237
8.286170367145647	80.26025532713801
8.30068204904958	80.28577630714365
8.315193730953514	80.31129728714929
8.329705412857447	80.33652492255716
8.34421709476138	80.36175255796503
8.358728776665313	80.3869801933729
8.373240458569246	80.41220782878078
8.387752140473179	80.43743546418865
8.402263822377112	80.46266309959653
8.416775504281045	80.48759739040662
8.431287186184978	80.51253168121671
8.445798868088911	80.53746597202681
8.460310549992844	80.5624002628369
8.474822231896777	80.587334553647
8.48933391380071	80.61226884445709
8.503845595704643	80.63720313526719
8.518357277608576	80.66213742607728
8.53286895951251	80.68677837228961
8.547380641416442	80.71141931850194
8.561892323320375	80.73606026471427
8.576404005224308	80.7607012109266
8.590915687128241	80.78534215713893
8.605427369032174	80.80998310335126
8.619939050936107	80.83433070496582
8.63445073284004	80.85867830658039
8.648962414743973	80.88302590819495
8.663474096647906	80.90737350980952
8.67798577855184	80.93172111142408
8.692497460455773	80.95606871303865
8.707009142359706	80.98012297005545
8.721520824263639	81.00417722707225
8.736032506167572	81.02823148408905
8.750544188071505	81.05228574110585
8.765055869975438	81.07633999812265
8.77956755187937	81.10039425513945
8.794079233783304	81.12444851215625
8.808590915687237	81.14820942457528
8.82310259759117	81.17197033699432
8.837614279495103	81.19573124941336
8.852125961399036	81.21949216183239
8.866637643302969	81.24325307425143
8.881149325206902	81.26701398667046
8.895661007110835	81.29048155449173
8.910172689014768	81.313949122313
8.924684370918701	81.33741669013428
8.939196052822634	81.36088425795555
8.953707734726567	81.38435182577682
8.9682194166305	81.40781939359809
8.982731098534433	81.43128696141936
8.997242780438366	81.45446118464287
9.0117544623423	81.47763540786637
9.026266144246232	81.50080963108988
9.040777826150165	81.52398385431339
9.055289508054098	81.54715807753689
9.069801189958032	81.57003895616263
9.084312871861965	81.59291983478838
9.098824553765898	81.61580071341412
9.11333623566983	81.63868159203986
9.127847917573764	81.6615624706656
9.142359599477697	81.68444334929134
9.15687128138163	81.70732422791708
9.171382963285563	81.72991176194506
9.185894645189496	81.75249929597304
9.200406327093429	81.77508683000102
9.214918008997362	81.79738101943123
9.229429690901295	81.81967520886144
9.243941372805228	81.84196939829165
9.258453054709161	81.86426358772187
9.272964736613094	81.88655777715208
9.287476418517027	81.90885196658229
9.30198810042096	81.9311461560125
9.316499782324893	81.95344034544271
9.331011464228826	81.97573453487293
9.34552314613276	81.99802872430314
9.360034828036692	82.02032291373335
9.374546509940625	82.0423237585658
9.389058191844558	82.06432460339825
9.403569873748491	82.0863254482307
9.418081555652424	82.10832629306314
9.432593237556357	82.13032713789559
9.44710491946029	82.15232798272804
9.461616601364224	82.17432882756049
9.476128283268157	82.19632967239293
9.49063996517209	82.21833051722538
9.505151647076023	82.24033136205783
9.519663328979956	82.2620388622925
9.534175010883889	82.28374636252717
9.548686692787822	82.30545386276184
9.563198374691755	82.3271613629965
9.577710056595688	82.34886886323117
9.592221738499621	82.37028301886808
9.606733420403554	82.39169717450498
9.621245102307487	82.41311133014189
9.63575678421142	82.43452548577879
9.650268466115353	82.4559396414157
9.664780148019286	82.4773537970526
9.67929182992322	82.4987679526895
9.693803511827152	82.52018210832641
9.708315193731085	82.54159626396331
9.722826875635018	82.56271707500245
9.737338557538951	82.5838378860416
9.751850239442884	82.60495869708073
9.766361921346817	82.62607950811987
9.78087360325075	82.64720031915901
9.795385285154683	82.66832113019815
9.809896967058616	82.68944194123729
9.82440864896255	82.71026940767867
9.838920330866483	82.73109687412004
9.853432012770416	82.75192434056142
9.867943694674349	82.77275180700279
9.882455376578282	82.79357927344417
9.896967058482215	82.81440673988554
9.911478740386148	82.83523420632692
9.92599042229008	82.85606167276829
9.940502104194014	82.87688913920967
9.955013786097947	82.89771660565104
9.96952546800188	82.91825072749465
9.984037149905813	82.93878484933826
9.998548831809746	82.95931897118187
10.013060513713679	82.97985309302548
10.027572195617612	83.0003872148691
10.042083877521545	83.0209213367127
10.056595559425478	83.04116211395855
10.071107241329411	83.0614028912044
10.085618923233344	83.08164366845024
10.100130605137277	83.10188444569609
10.11464228704121	83.12212522294193
10.129153968945143	83.14236600018778
10.143665650849076	83.16260677743362
10.15817733275301	83.1825542100817
10.172689014656942	83.20250164272979
10.187200696560875	83.22244907537787
10.201712378464808	83.24239650802595
10.216224060368742	83.26234394067403
10.230735742272675	83.28229137332211
10.245247424176608	83.30223880597019
10.25975910608054	83.32218623861827
10.274270787984474	83.34184032666859
10.288782469888407	83.3614944147189
10.30329415179234	83.38114850276922
10.317805833696273	83.40080259081954
10.332317515600206	83.42045667886985
10.346829197504139	83.44011076692017
10.361340879408072	83.45947151037272
10.375852561312005	83.47883225382527
10.390364243215938	83.49819299727783
10.404875925119871	83.51755374073038
10.419387607023804	83.53691448418293
10.433899288927737	83.55627522763548
10.44841097083167	83.57563597108803
10.462922652735603	83.59499671454059
10.477434334639536	83.61435745799314
10.49194601654347	83.63371820144569
10.506457698447402	83.65307894489824
10.520969380351335	83.67243968835079
10.535481062255268	83.69180043180334
10.549992744159201	83.7111611752559
10.564504426063134	83.73022857411068
10.579016107967067	83.74929597296547
10.593527789871	83.76836337182026
10.608039471774934	83.78743077067504
10.622551153678867	83.80649816952983
10.6370628355828	83.82556556838462
10.651574517486733	83.8446329672394
10.666086199390666	83.86370036609419
10.680597881294599	83.88276776494898
10.695109563198532	83.90183516380377
10.709621245102465	83.92090256265855
10.724132927006398	83.93996996151334
10.738644608910331	83.95874401577036
10.753156290814264	83.97751807002739
10.767667972718197	83.99629212428441
10.78217965462213	84.01506617854143
10.796691336526063	84.03384023279845
10.811203018429996	84.05261428705548
10.82571470033393	84.0713883413125
10.840226382237862	84.09016239556952
10.854738064141795	84.10893644982654
10.869249746045728	84.12771050408357
10.883761427949661	84.14648455834059
10.898273109853594	84.16525861259761
10.912784791757527	84.18373932225687
10.92729647366146	84.20222003191613
10.941808155565393	84.22070074157538
10.956319837469326	84.23918145123464
10.97083151937326	84.2576621608939
10.985343201277193	84.27614287055316
10.999854883181126	84.29462358021242
11.014366565085059	84.31310428987167
11.028878246988992	84.33158499953093
11.043389928892925	84.35006570919019
11.057901610796858	84.36854641884945
11.07241329270079	84.3870271285087
11.086924974604724	84.40550783816796
11.101436656508657	84.42369520322944
11.11594833841259	84.44188256829092
11.130460020316523	84.4600699333524
11.144971702220456	84.47825729841388
11.159483384124389	84.49644466347536
11.173995066028322	84.51463202853684
11.188506747932255	84.53281939359832
11.203018429836188	84.5510067586598
11.217530111740121	84.56919412372127
11.232041793644054	84.58738148878275
11.246553475547987	84.60556885384423
11.26106515745192	84.62375621890571
11.275576839355853	84.64194358396719
11.290088521259786	84.6598376044309
11.30460020316372	84.67773162489462
11.319111885067652	84.69562564535833
11.333623566971585	84.71351966582205
11.348135248875518	84.73141368628576
11.362646930779452	84.74930770674948
11.377158612683385	84.76720172721319
11.391670294587318	84.78480240307914
11.40618197649125	84.80240307894509
11.420693658395184	84.82000375481104
11.435205340299117	84.83760443067699
11.44971702220305	84.85520510654294
11.464228704106983	84.87280578240889
11.478740386010916	84.89040645827484
11.493252067914849	84.90800713414079
11.507763749818782	84.92560781000674
11.522275431722715	84.94291514127492
11.536787113626648	84.96022247254311
11.551298795530581	84.9775298038113
11.565810477434514	84.99483713507948
11.580322159338447	85.01214446634766
11.59483384124238	85.02945179761585
11.609345523146313	85.04675912888403
11.623857205050246	85.06406646015222
11.63836888695418	85.0813737914204
11.652880568858112	85.09868112268859
11.667392250762045	85.11569510935901
11.681903932665978	85.13270909602943
11.696415614569911	85.14972308269985
11.710927296473844	85.16673706937027
11.725438978377777	85.18375105604069
11.73995066028171	85.20076504271111
11.754462342185644	85.21777902938153
11.768974024089577	85.23479301605195
11.78348570599351	85.25180700272237
11.797997387897443	85.2688209893928
11.812509069801376	85.28583497606321
11.827020751705309	85.30284896273363
11.841532433609242	85.31956960480629
11.856044115513175	85.33629024687895
11.870555797417108	85.3530108889516
11.885067479321041	85.36973153102426
11.899579161224974	85.38645217309691
11.914090843128907	85.40317281516957
11.92860252503284	85.41989345724222
11.943114206936773	85.43661409931488
11.957625888840706	85.45333474138754
11.97213757074464	85.47005538346019
11.986649252648572	85.48677602553285
12.001160934552505	85.50320332300774
12.015672616456438	85.51963062048263
12.030184298360371	85.53605791795752
12.044695980264304	85.55248521543241
12.059207662168237	85.5689125129073
12.07371934407217	85.5853398103822
12.088231025976103	85.60176710785709
12.102742707880036	85.61819440533198
12.11725438978397	85.63462170280687
12.131766071687903	85.65104900028176
12.146277753591836	85.66718295315889
12.160789435495769	85.68331690603601
12.175301117399702	85.69945085891314
12.189812799303635	85.71558481179027
12.204324481207568	85.73171876466739
12.2188361631115	85.74785271754452
12.233347845015434	85.76398667042164
12.247859526919367	85.78012062329877
12.2623712088233	85.7962545761759
12.276882890727233	85.81238852905302
12.291394572631166	85.82852248193015
12.305906254535099	85.84465643480728
12.320417936439032	85.8607903876844
12.334929618342965	85.87692434056153
12.349441300246898	85.89305829343866
12.363952982150831	85.90919224631578
12.378464664054764	85.92503285459514
12.392976345958697	85.9408734628745
12.40748802786263	85.95671407115387
12.421999709766563	85.97255467943323
12.436511391670496	85.98839528771259
12.45102307357443	86.00423589599195
12.465534755478362	86.02007650427132
12.480046437382295	86.03591711255068
12.494558119286229	86.05175772083004
12.509069801190162	86.0675983291094
12.523581483094095	86.08343893738876
12.538093164998028	86.09927954566813
12.55260484690196	86.11512015394749
12.567116528805894	86.13096076222685
12.581628210709827	86.14680137050621
12.59613989261376	86.16264197878557
12.610651574517693	86.17848258706493
12.625163256421626	86.19402985074653
12.639674938325559	86.20957711442813
12.654186620229492	86.22512437810973
12.668698302133425	86.24067164179132
12.683209984037358	86.25621890547292
12.697721665941291	86.27176616915452
12.712233347845224	86.28731343283611
12.726745029749157	86.30286069651771
12.74125671165309	86.31840796019931
12.755768393557023	86.3339552238809
12.770280075460956	86.3495024875625
12.78479175736489	86.3650497512441
12.799303439268822	86.3805970149257
12.813815121172755	86.3961442786073
12.828326803076688	86.41169154228889
12.842838484980621	86.42723880597049
12.857350166884554	86.44278606965209
12.871861848788487	86.45833333333368
12.88637353069242	86.47358725241752
12.900885212596354	86.48884117150135
12.915396894500287	86.50409509058518
12.92990857640422	86.51934900966901
12.944420258308153	86.53430958415507
12.958931940212086	86.54927015864112
12.973443622116019	86.56423073312718
12.987955304019952	86.57919130761323
13.002466985923885	86.59415188209928
13.016978667827818	86.60911245658534
13.031490349731751	86.62407303107139
13.046002031635684	86.63903360555744
13.060513713539617	86.6539941800435
13.07502539544355	86.66866140993179
13.089537077347483	86.68332863982008
13.104048759251416	86.69799586970836
13.11856044115535	86.71266309959665
13.133072123059282	86.72733032948494
13.147583804963215	86.74199755937323
13.162095486867148	86.75666478926152
13.176607168771081	86.77133201914981
13.191118850675014	86.7859992490381
13.205630532578947	86.80037313432862
13.22014221448288	86.81474701961915
13.234653896386813	86.82912090490967
13.249165578290746	86.8434947902002
13.26367726019468	86.85786867549072
13.278188942098613	86.87224256078125
13.292700624002546	86.88661644607177
13.307212305906479	86.9009903313623
13.321723987810412	86.91507087205505
13.336235669714345	86.92915141274781
13.350747351618278	86.94323195344057
13.36525903352221	86.95731249413333
13.379770715426144	86.9713930348261
13.394282397330077	86.98547357551885
13.40879407923401	86.99955411621161
13.423305761137943	87.01363465690437
13.437817443041876	87.02771519759713
13.452329124945809	87.04179573828989
13.466840806849742	87.05587627898265
13.481352488753675	87.06995681967541
13.495864170657608	87.08403736036817
13.510375852561541	87.09811790106093
13.524887534465474	87.11219844175369
13.539399216369407	87.12627898244645
13.55391089827334	87.14035952313921
13.568422580177273	87.15444006383197
13.582934262081206	87.16852060452473
13.59744594398514	87.18260114521749
13.611957625889072	87.19668168591025
13.626469307793005	87.21076222660301
13.640980989696939	87.22484276729577
13.655492671600872	87.23862996339076
13.670004353504805	87.25241715948576
13.684516035408738	87.26620435558075
13.69902771731267	87.27999155167575
13.713539399216604	87.29377874777074
13.728051081120537	87.30756594386574
13.74256276302447	87.32135313996073
13.757074444928403	87.33514033605573
13.771586126832336	87.34863418755296
13.786097808736269	87.36212803905019
13.800609490640202	87.37562189054742
13.815121172544135	87.38911574204465
13.829632854448068	87.40260959354188
13.844144536352001	87.41610344503911
13.858656218255934	87.42959729653634
13.873167900159867	87.44309114803357
13.8876795820638	87.4565849995308
13.902191263967733	87.47007885102803
13.916702945871666	87.48357270252527
13.9312146277756	87.4970665540225
13.945726309679532	87.51056040551973
13.960237991583465	87.52405425701696
13.974749673487398	87.53725476391642
13.989261355391331	87.55045527081589
14.003773037295264	87.56365577771535
14.018284719199197	87.57685628461482
14.03279640110313	87.59005679151429
14.047308083007064	87.60325729841375
14.061819764910997	87.61645780531322
14.07633144681493	87.62965831221268
14.090843128718863	87.64285881911215
14.105354810622796	87.65605932601161
14.119866492526729	87.66925983291108
14.134378174430662	87.68216699521278
14.148889856334595	87.69507415751448
14.163401538238528	87.70798131981618
14.177913220142461	87.72088848211789
14.192424902046394	87.73379564441959
14.206936583950327	87.74670280672129
14.22144826585426	87.75960996902299
14.235959947758193	87.77251713132469
14.250471629662126	87.78542429362639
14.26498331156606	87.79833145592809
14.279494993469992	87.8112386182298
14.294006675373925	87.8241457805315
14.308518357277858	87.8370529428332
14.323030039181791	87.8499601051349
14.337541721085724	87.86257392283883
14.352053402989657	87.87518774054277
14.36656508489359	87.88780155824671
14.381076766797523	87.90041537595064
14.395588448701456	87.91302919365458
14.41010013060539	87.92564301135852
14.424611812509323	87.93825682906245
14.439123494413256	87.95087064676639
14.453635176317189	87.96348446447033
14.468146858221122	87.97609828217426
14.482658540125055	87.9887120998782
14.497170222028988	88.00132591758214
14.51168190393292	88.01393973528607
14.526193585836854	88.02655355299001
14.540705267740787	88.03916737069395
14.55521694964472	88.05178118839788
14.569728631548653	88.06439500610182
14.584240313452586	88.07700882380576
14.598751995356519	88.08962264150969
14.613263677260452	88.10223645921363
14.627775359164385	88.11485027691756
14.642287041068318	88.1274640946215
14.656798722972251	88.13978456772767
14.671310404876184	88.15210504083385
14.685822086780117	88.16442551394002
14.70033376868405	88.17674598704619
14.714845450587983	88.18906646015236
14.729357132491916	88.20138693325853
14.74386881439585	88.2137074063647
14.758380496299782	88.22602787947088
14.772892178203715	88.23834835257705
14.787403860107649	88.25066882568322
14.801915542011582	88.26298929878939
14.816427223915515	88.27530977189556
14.830938905819448	88.28763024500174
14.84545058772338	88.29995071810791
14.859962269627314	88.31227119121408
14.874473951531247	88.32459166432025
14.88898563343518	88.33691213742642
14.903497315339113	88.3492326105326
14.918008997243046	88.36155308363877
14.932520679146979	88.37387355674494
14.947032361050912	88.38590068525335
14.961544042954845	88.39792781376175
14.976055724858778	88.40995494227016
14.990567406762711	88.42198207077857
15.005079088666644	88.43400919928698
15.019590770570577	88.44603632779538
15.03410245247451	88.45806345630379
15.048614134378443	88.4700905848122
15.063125816282376	88.4821177133206
15.07763749818631	88.49414484182901
15.092149180090242	88.50617197033742
15.106660861994175	88.51819909884583
15.121172543898108	88.53022622735423
15.135684225802041	88.54225335586264
15.150195907705974	88.55428048437105
15.164707589609908	88.56601426828168
15.17921927151384	88.5777480521923
15.193730953417774	88.58948183610293
15.208242635321707	88.60121562001356
15.22275431722564	88.61294940392419
15.237265999129573	88.62468318783482
15.251777681033506	88.63641697174545
15.266289362937439	88.64815075565608
15.280801044841372	88.6598845395667
15.295312726745305	88.67161832347733
15.309824408649238	88.68335210738796
15.324336090553171	88.69508589129859
15.338847772457104	88.70681967520922
15.353359454361037	88.71855345911985
15.36787113626497	88.73028724303047
15.382382818168903	88.7420210269411
15.396894500072836	88.75346146625397
15.41140618197677	88.76490190556683
15.425917863880702	88.7763423448797
15.440429545784635	88.78778278419256
15.454941227688568	88.79922322350542
15.469452909592501	88.81066366281829
15.483964591496434	88.82210410213115
15.498476273400367	88.83354454144401
15.5129879553043	88.84498498075688
15.527499637208233	88.85642542006974
15.542011319112166	88.8678658593826
15.5565230010161	88.8790129540977
15.571034682920033	88.8901600488128
15.585546364823966	88.9013071435279
15.600058046727899	88.912454238243
15.614569728631832	88.9236013329581
15.629081410535765	88.9347484276732
15.643593092439698	88.9458955223883
15.65810477434363	88.9570426171034
15.672616456247564	88.9681897118185
15.687128138151497	88.9793368065336
15.70163982005543	88.9904839012487
15.716151501959363	89.0016309959638
15.730663183863296	89.01277809067889
15.745174865767229	89.02392518539399
15.759686547671162	89.03507228010909
15.774198229575095	89.04621937482419
15.788709911479028	89.05736646953929
15.803221593382961	89.06851356425439
15.817733275286894	89.07966065896949
15.832244957190827	89.09080775368459
15.84675663909476	89.10195484839969
15.861268320998693	89.11310194311478
15.875780002902626	89.12424903782988
15.89029168480656	89.13510278794722
15.904803366710492	89.14595653806455
15.919315048614425	89.15681028818189
15.933826730518359	89.16766403829922
15.948338412422292	89.17851778841656
15.962850094326225	89.18937153853389
15.977361776230158	89.20022528865123
15.99187345813409	89.21107903876856
16.006385140038024	89.2219327888859
16.020896821941957	89.23278653900323
16.03540850384589	89.24364028912056
16.049920185749823	89.2544940392379
16.064431867653756	89.26534778935523
16.07894354955769	89.27620153947257
16.093455231461622	89.2870552895899
16.107966913365555	89.29790903970724
16.122478595269488	89.30876278982457
16.13699027717342	89.3196165399419
16.151501959077354	89.33047029005924
16.166013640981287	89.34132404017657
16.18052532288522	89.35217779029391
16.195037004789153	89.36303154041124
16.209548686693086	89.37359194593081
16.22406036859702	89.38415235145038
16.238572050500952	89.39471275696995
16.253083732404885	89.40527316248952
16.26759541430882	89.41583356800909
16.28210709621275	89.42639397352866
16.296618778116684	89.43695437904823
16.311130460020618	89.4475147845678
16.32564214192455	89.45807519008737
16.340153823828484	89.46863559560694
16.354665505732417	89.47919600112651
16.36917718763635	89.48975640664608
16.383688869540283	89.50031681216565
16.398200551444216	89.51087721768522
16.41271223334815	89.52143762320479
16.427223915252082	89.53199802872436
16.441735597156015	89.54255843424393
16.456247279059948	89.5531188397635
16.47075896096388	89.56367924528307
16.485270642867814	89.57423965080264
16.499782324771747	89.58480005632221
16.51429400667568	89.59506711724401
16.528805688579613	89.60533417816582
16.543317370483546	89.61560123908762
16.55782905238748	89.62586830000943
16.572340734291412	89.63613536093123
16.586852416195345	89.64640242185304
16.60136409809928	89.65666948277484
16.61587578000321	89.66693654369665
16.630387461907144	89.67720360461846
16.644899143811077	89.68747066554026
16.65941082571501	89.69773772646207
16.673922507618943	89.70800478738387
16.688434189522876	89.71827184830568
16.70294587142681	89.72853890922748
16.717457553330743	89.73880597014929
16.731969235234676	89.74907303107109
16.74648091713861	89.7593400919929
16.76099259904254	89.7696071529147
16.775504280946475	89.77987421383651
16.790015962850408	89.79014127475831
16.80452764475434	89.80040833568012
16.819039326658274	89.81067539660192
16.833551008562207	89.82094245752373
16.84806269046614	89.83091617384777
16.862574372370073	89.84088989017181
16.877086054274006	89.85086360649585
16.89159773617794	89.86083732281989
16.906109418081872	89.87081103914393
16.920621099985805	89.88078475546797
16.935132781889738	89.89075847179201
16.94964446379367	89.90073218811605
16.964156145697604	89.91070590444009
16.978667827601537	89.92067962076413
16.99317950950547	89.93065333708817
17.007691191409403	89.94062705341221
17.022202873313336	89.95060076973625
17.03671455521727	89.9605744860603
17.051226237121202	89.97054820238434
17.065737919025135	89.98052191870838
17.08024960092907	89.99049563503242
17.094761282833	90.00046935135646
17.109272964736935	90.0104430676805
17.123784646640868	90.02041678400454
17.1382963285448	90.03039050032858
17.152808010448734	90.04036421665262
17.167319692352667	90.05033793297666
17.1818313742566	90.0603116493007
17.196343056160533	90.06999202102698
17.210854738064466	90.07967239275325
17.2253664199684	90.08935276447953
17.239878101872332	90.0990331362058
17.254389783776265	90.10871350793208
17.268901465680198	90.11839387965836
17.28341314758413	90.12807425138463
17.297924829488064	90.13775462311091
17.312436511391997	90.14743499483718
17.32694819329593	90.15711536656346
17.341459875199863	90.16679573828974
17.355971557103796	90.17647611001601
17.37048323900773	90.18615648174229
17.384994920911662	90.19583685346856
17.399506602815595	90.20551722519484
17.41401828471953	90.21519759692112
17.42852996662346	90.22487796864739
17.443041648527394	90.23455834037367
17.457553330431328	90.24394536750218
17.47206501233526	90.25333239463069
17.486576694239194	90.2627194217592
17.501088376143127	90.27210644888771
17.51560005804706	90.28149347601622
17.530111739950993	90.29088050314473
17.544623421854926	90.30026753027325
17.55913510375886	90.30965455740176
17.573646785662792	90.31904158453027
17.588158467566725	90.32842861165878
17.602670149470658	90.33781563878729
17.61718183137459	90.3472026659158
17.631693513278524	90.35658969304431
17.646205195182457	90.36597672017282
17.66071687708639	90.37536374730134
17.675228558990323	90.38475077442985
17.689740240894256	90.39413780155836
17.70425192279819	90.40352482868687
17.718763604702122	90.41291185581538
17.733275286606055	90.42229888294389
17.74778696850999	90.4316859100724
17.76229865041392	90.44107293720091
17.776810332317854	90.45045996432943
17.791322014221787	90.45984699145794
17.80583369612572	90.46923401858645
17.820345378029653	90.47862104571496
17.834857059933586	90.4877147282457
17.84936874183752	90.49680841077645
17.863880423741453	90.5059020933072
17.878392105645386	90.51499577583795
17.89290378754932	90.52408945836869
17.90741546945325	90.53318314089944
17.921927151357185	90.54227682343019
17.936438833261118	90.55137050596093
17.95095051516505	90.56046418849168
17.965462197068984	90.56955787102243
17.979973878972917	90.57865155355317
17.99448556087685	90.58774523608392
18.008997242780783	90.59683891861467
18.023508924684716	90.60593260114541
18.03802060658865	90.61502628367616
18.052532288492582	90.62382662160914
18.067043970396515	90.63262695954212
18.081555652300448	90.6414272974751
18.09606733420438	90.65022763540809
18.110579016108314	90.65902797334107
18.125090698012247	90.66782831127405
18.13960237991618	90.67662864920703
18.154114061820113	90.68542898714001
18.168625743724046	90.694229325073
18.18313742562798	90.70302966300598
18.197649107531912	90.71183000093896
18.212160789435845	90.72063033887194
18.22667247133978	90.72943067680492
18.24118415324371	90.7382310147379
18.255695835147645	90.74703135267089
18.270207517051578	90.75583169060387
18.28471919895551	90.76463202853685
18.299230880859444	90.77343236646983
18.313742562763377	90.78223270440282
18.32825424466731	90.7910330423358
18.342765926571243	90.79983338026878
18.357277608475176	90.80863371820176
18.37178929037911	90.81743405613474
18.386300972283042	90.82623439406773
18.400812654186975	90.83503473200071
18.415324336090908	90.84383506993369
18.42983601799484	90.85263540786667
18.444347699898774	90.86143574579965
18.458859381802707	90.87023608373264
18.47337106370664	90.87903642166562
18.487882745610573	90.88754341500083
18.502394427514506	90.89605040833605
18.51690610941844	90.90455740167127
18.531417791322372	90.91306439500649
18.545929473226305	90.9215713883417
18.56044115513024	90.93007838167692
18.57495283703417	90.93858537501214
18.589464518938104	90.94709236834736
18.603976200842038	90.95559936168257
18.61848788274597	90.96410635501779
18.632999564649904	90.97261334835301
18.647511246553837	90.98112034168823
18.66202292845777	90.98962733502344
18.676534610361703	90.99813432835866
18.691046292265636	91.00664132169388
18.70555797416957	91.0151483150291
18.720069656073502	91.02365530836431
18.734581337977435	91.03216230169953
18.749093019881368	91.04066929503475
18.7636047017853	91.04917628836996
18.778116383689234	91.05768328170518
18.792628065593167	91.0661902750404
18.8071397474971	91.07469726837562
18.821651429401033	91.08320426171083
18.836163111304966	91.09171125504605
18.8506747932089	91.10021824838127
18.865186475112832	91.10872524171648
18.879698157016765	91.1172322350517
18.8942098389207	91.12573922838692
18.90872152082463	91.13424622172214
18.923233202728564	91.14275321505735
18.937744884632497	91.15126020839257
18.95225656653643	91.15947385713001
18.966768248440363	91.16768750586745
18.981279930344297	91.17590115460489
18.99579161224823	91.18411480334233
19.010303294152163	91.19232845207976
19.024814976056096	91.2005421008172
19.03932665796003	91.20875574955464
19.05383833986396	91.21696939829208
19.068350021767895	91.22518304702952
19.082861703671828	91.23339669576696
19.09737338557576	91.2416103445044
19.111885067479694	91.24982399324183
19.126396749383627	91.25803764197927
19.14090843128756	91.26625129071671
19.155420113191493	91.27446493945415
19.169931795095426	91.28267858819159
19.18444347699936	91.29089223692903
19.198955158903292	91.29910588566646
19.213466840807225	91.3073195344039
19.227978522711158	91.31553318314134
19.24249020461509	91.32374683187878
19.257001886519024	91.33196048061622
19.271513568422957	91.33988078475589
19.28602525032689	91.34780108889557
19.300536932230823	91.35572139303524
19.315048614134756	91.36364169717491
19.32956029603869	91.37156200131459
19.344071977942622	91.37948230545426
19.358583659846555	91.38740260959393
19.37309534175049	91.39532291373361
19.38760702365442	91.40324321787328
19.402118705558355	91.41116352201296
19.416630387462288	91.41908382615263
19.43114206936622	91.4270041302923
19.445653751270154	91.43492443443198
19.460165433174087	91.44284473857165
19.47467711507802	91.45076504271132
19.489188796981953	91.458685346851
19.503700478885886	91.46660565099067
19.51821216078982	91.47452595513035
19.532723842693752	91.48244625927002
19.547235524597685	91.4903665634097
19.561747206501618	91.49828686754937
19.57625888840555	91.50620717168904
19.590770570309484	91.51412747582872
19.605282252213417	91.52204777996839
19.61979393411735	91.52996808410806
19.634305616021283	91.53788838824774
19.648817297925216	91.54580869238741
19.66332897982915	91.55372899652708
19.677840661733082	91.56164930066676
19.692352343637015	91.56956960480643
19.70686402554095	91.5774899089461
19.72137570744488	91.58541021308578
19.735887389348814	91.59333051722545
19.750399071252748	91.60125082136513
19.76491075315668	91.6091711255048
19.779422435060614	91.61679808504671
19.793934116964547	91.62442504458862
19.80844579886848	91.63205200413053
19.822957480772413	91.63967896367244
19.837469162676346	91.64730592321435
19.85198084458028	91.65493288275626
19.866492526484212	91.66255984229817
19.881004208388145	91.67018680184007
19.895515890292078	91.67781376138198
19.91002757219601	91.68544072092389
19.924539254099944	91.6930676804658
19.939050936003877	91.70069464000771
19.95356261790781	91.70832159954962
19.968074299811743	91.71594855909153
19.982585981715676	91.72357551863344
19.99709766361961	91.73120247817535
20.011609345523542	91.73882943771726
20.026121027427475	91.74645639725917
20.04063270933141	91.75408335680108
20.05514439123534	91.76171031634298
20.069656073139274	91.7693372758849
20.084167755043207	91.7769642354268
20.09867943694714	91.78459119496871
20.113191118851073	91.79221815451062
20.127702800755007	91.79984511405253
20.14221448265894	91.80747207359444
20.156726164562873	91.81509903313635
20.171237846466806	91.82272599267826
20.18574952837074	91.83035295222017
20.20026121027467	91.83797991176208
20.214772892178605	91.84560687130399
20.229284574082538	91.8532338308459
20.24379625598647	91.8608607903878
20.258307937890404	91.86819440533195
20.272819619794337	91.87552802027609
20.28733130169827	91.88286163522024
20.301842983602203	91.89019525016438
20.316354665506136	91.89752886510853
20.33086634741007	91.90486248005267
20.345378029314002	91.91219609499682
20.359889711217935	91.91952970994096
20.374401393121868	91.9268633248851
20.3889130750258	91.93419693982925
20.403424756929734	91.9415305547734
20.417936438833667	91.94886416971754
20.4324481207376	91.95619778466168
20.446959802641533	91.96353139960583
20.461471484545466	91.97086501454997
20.4759831664494	91.97819862949412
20.490494848353332	91.98553224443826
20.505006530257265	91.9928658593824
20.5195182121612	92.00019947432655
20.53402989406513	92.0075330892707
20.548541575969065	92.01486670421484
20.563053257872998	92.02220031915898
20.57756493977693	92.02953393410313
20.592076621680864	92.03686754904727
20.606588303584797	92.04420116399142
20.62109998548873	92.05153477893556
20.635611667392663	92.0588683938797
20.650123349296596	92.06620200882385
20.66463503120053	92.073535623768
20.679146713104462	92.08086923871214
20.693658395008395	92.08820285365628
20.708170076912328	92.09553646860043
20.72268175881626	92.10287008354457
20.737193440720194	92.11020369848872
20.751705122624127	92.1172439688351
20.76621680452806	92.12428423918148
20.780728486431993	92.13132450952786
20.795240168335926	92.13836477987424
20.80975185023986	92.14540505022062
20.824263532143792	92.152445320567
20.838775214047725	92.15948559091338
20.85328689595166	92.16652586125976
20.86779857785559	92.17356613160614
20.882310259759524	92.18060640195252
20.896821941663458	92.1876466722989
20.91133362356739	92.19468694264528
20.925845305471324	92.20172721299166
20.940356987375257	92.20876748333804
20.95486866927919	92.21580775368442
20.969380351183123	92.2228480240308
20.983892033087056	92.22988829437718
20.99840371499099	92.23692856472356
21.012915396894922	92.24396883506994
21.027427078798855	92.25100910541632
21.041938760702788	92.2580493757627
21.05645044260672	92.26508964610908
21.070962124510654	92.27212991645546
21.085473806414587	92.27917018680184
21.09998548831852	92.28621045714821
21.114497170222453	92.2932507274946
21.129008852126386	92.30029099784097
21.14352053403032	92.30733126818735
21.158032215934252	92.31437153853373
21.172543897838185	92.32141180888011
21.18705557974212	92.3284520792265
21.20156726164605	92.33549234957287
21.216078943549984	92.34253261991925
21.230590625453917	92.34957289026563
21.24510230735785	92.35661316061201
21.259613989261783	92.3636534309584
21.274125671165717	92.37069370130477
21.28863735306965	92.37773397165115
21.303149034973583	92.38477424199753
21.317660716877516	92.39181451234391
21.33217239878145	92.3988547826903
21.34668408068538	92.40560170843891
21.361195762589315	92.41234863418752
21.375707444493248	92.41909555993614
21.39021912639718	92.42584248568475
21.404730808301114	92.43258941143337
21.419242490205047	92.43933633718198
21.43375417210898	92.4460832629306
21.448265854012913	92.45283018867921
21.462777535916846	92.45957711442783
21.47728921782078	92.46632404017645
21.491800899724712	92.47307096592506
21.506312581628645	92.47981789167368
21.520824263532578	92.48656481742229
21.53533594543651	92.4933117431709
21.549847627340444	92.50005866891952
21.564359309244377	92.50680559466814
21.57887099114831	92.51355252041675
21.593382673052243	92.52029944616537
21.607894354956176	92.52704637191398
21.62240603686011	92.5337932976626
21.636917718764042	92.54054022341121
21.651429400667976	92.54728714915983
21.66594108257191	92.55403407490844
21.68045276447584	92.56078100065706
21.694964446379775	92.56752792640567
21.709476128283708	92.57427485215429
21.72398781018764	92.5810217779029
21.738499492091574	92.58776870365152
21.753011173995507	92.59451562940014
21.76752285589944	92.60126255514875
21.782034537803373	92.60800948089737
21.796546219707306	92.61475640664598
21.81105790161124	92.6215033323946
21.825569583515172	92.62825025814321
21.840081265419105	92.63499718389183
21.854592947323038	92.64174410964044
21.86910462922697	92.64849103538906
21.883616311130904	92.65523796113767
21.898127993034837	92.66198488688629
21.91263967493877	92.6687318126349
21.927151356842703	92.67547873838352
21.941663038746636	92.68222566413213
21.95617472065057	92.68897258988075
21.970686402554502	92.6954261710316
21.985198084458435	92.70187975218245
21.99970976636237	92.7083333333333
22.0142214482663	92.71478691448415
22.028733130170234	92.721240495635
22.043244812074168	92.72769407678585
22.0577564939781	92.7341476579367
22.072268175882034	92.74060123908755
22.086779857785967	92.7470548202384
22.1012915396899	92.75350840138925
22.115803221593833	92.7599619825401
22.130314903497766	92.76641556369096
22.1448265854017	92.7728691448418
22.159338267305632	92.77932272599266
22.173849949209565	92.78577630714351
22.188361631113498	92.79222988829436
22.20287331301743	92.79868346944521
22.217384994921364	92.80513705059606
22.231896676825297	92.81159063174691
22.24640835872923	92.81804421289776
22.260920040633163	92.82449779404861
22.275431722537096	92.83095137519946
22.28994340444103	92.83740495635031
22.304455086344962	92.84385853750116
22.318966768248895	92.85031211865201
22.33347845015283	92.85676569980286
22.34799013205676	92.86321928095371
22.362501813960694	92.86967286210457
22.377013495864627	92.87612644325542
22.39152517776856	92.88258002440627
22.406036859672493	92.88903360555712
22.420548541576427	92.89548718670797
22.43506022348036	92.90194076785882
22.449571905384293	92.90839434900967
22.464083587288226	92.91484793016052
22.47859526919216	92.92130151131137
22.49310695109609	92.92775509246222
22.507618633000025	92.93420867361307
22.522130314903958	92.94066225476392
22.53664199680789	92.94682249131701
22.551153678711824	92.9529827278701
22.565665360615757	92.95914296442318
22.58017704251969	92.96530320097627
22.594688724423623	92.97146343752935
22.609200406327556	92.97762367408244
22.62371208823149	92.98378391063552
22.638223770135422	92.98994414718861
22.652735452039355	92.9961043837417
22.667247133943288	93.00226462029478
22.68175881584722	93.00842485684787
22.696270497751154	93.01458509340095
22.710782179655087	93.02074532995404
22.72529386155902	93.02690556650712
22.739805543462953	93.03306580306021
22.754317225366886	93.0392260396133
22.76882890727082	93.04538627616638
22.783340589174752	93.05154651271947
22.797852271078686	93.05770674927255
22.81236395298262	93.06386698582564
22.82687563488655	93.07002722237873
22.841387316790485	93.07618745893181
22.855898998694418	93.0823476954849
22.87041068059835	93.08850793203798
22.884922362502284	93.09466816859107
22.899434044406217	93.10082840514416
22.91394572631015	93.10698864169724
22.928457408214083	93.11314887825033
22.942969090118016	93.11930911480341
22.95748077202195	93.1254693513565
22.971992453925882	93.13162958790959
22.986504135829815	93.13778982446267
23.001015817733748	93.14395006101576
23.01552749963768	93.15011029756884
23.030039181541614	93.15627053412193
23.044550863445547	93.16243077067502
23.05906254534948	93.1685910072281
23.073574227253413	93.17475124378119
23.088085909157346	93.18091148033427
23.10259759106128	93.18707171688736
23.117109272965212	93.19323195344045
23.131620954869145	93.19939218999353
23.14613263677308	93.20555242654662
23.16064431867701	93.2117126630997
23.175156000580944	93.21787289965279
23.189667682484878	93.22403313620588
23.20417936438881	93.23019337275896
23.218691046292744	93.23635360931205
23.233202728196677	93.24251384586513
23.24771441010061	93.24867408241822
23.262226092004543	93.2548343189713
23.276737773908476	93.26099455552439
23.29124945581241	93.26715479207748
23.305761137716342	93.2730216840328
23.320272819620275	93.27888857598812
23.334784501524208	93.28475546794344
23.34929618342814	93.29062235989876
23.363807865332074	93.29648925185408
23.378319547236007	93.3023561438094
23.39283122913994	93.30822303576473
23.407342911043873	93.31408992772005
23.421854592947806	93.31995681967537
23.43636627485174	93.32582371163069
23.450877956755672	93.33169060358601
23.465389638659605	93.33755749554133
23.47990132056354	93.34342438749665
23.49441300246747	93.34929127945198
23.508924684371404	93.3551581714073
23.523436366275337	93.36102506336262
23.53794804817927	93.36689195531794
23.552459730083203	93.37275884727326
23.566971411987137	93.37862573922858
23.58148309389107	93.3844926311839
23.595994775795003	93.39035952313922
23.610506457698936	93.39622641509455
23.62501813960287	93.40209330704987
23.6395298215068	93.40796019900519
23.654041503410735	93.41382709096051
23.668553185314668	93.41969398291583
23.6830648672186	93.42556087487115
23.697576549122534	93.43142776682647
23.712088231026467	93.4372946587818
23.7265999129304	93.44316155073712
23.741111594834333	93.44902844269244
23.755623276738266	93.45489533464776
23.7701349586422	93.46076222660308
23.784646640546132	93.4666291185584
23.799158322450065	93.47249601051372
23.813670004353998	93.47836290246904
23.82818168625793	93.48422979442437
23.842693368161864	93.49009668637969
23.857205050065797	93.49596357833501
23.87171673196973	93.50183047029033
23.886228413873663	93.50769736224565
23.900740095777596	93.51356425420097
23.91525177768153	93.51913780155853
23.929763459585462	93.52471134891609
23.944275141489396	93.53028489627364
23.95878682339333	93.5358584436312
23.97329850529726	93.54143199098876
23.987810187201195	93.54700553834631
24.002321869105128	93.55257908570387
24.01683355100906	93.55815263306143
24.031345232912994	93.56372618041898
24.045856914816927	93.56929972777654
24.06036859672086	93.5748732751341
24.074880278624793	93.58044682249165
24.089391960528726	93.58602036984921
24.10390364243266	93.59159391720677
24.118415324336592	93.59716746456432
24.132927006240525	93.60274101192188
24.147438688144458	93.60831455927944
24.16195037004839	93.61388810663699
24.176462051952324	93.61946165399455
24.190973733856257	93.6250352013521
24.20548541576019	93.63060874870966
24.219997097664123	93.63618229606722
24.234508779568056	93.64175584342478
24.24902046147199	93.64732939078233
24.263532143375922	93.65290293813989
24.278043825279855	93.65847648549745
24.29255550718379	93.664050032855
24.30706718908772	93.66962358021256
24.321578870991654	93.67519712757012
24.336090552895588	93.68077067492767
24.35060223479952	93.68634422228523
24.365113916703454	93.69191776964279
24.379625598607387	93.69749131700034
24.39413728051132	93.7030648643579
24.408648962415253	93.70863841171546
24.423160644319186	93.71421195907301
24.43767232622312	93.71978550643057
24.452184008127052	93.72535905378813
24.466695690030985	93.73093260114568
24.481207371934918	93.73650614850324
24.49571905383885	93.7420796958608
24.510230735742784	93.74765324321835
24.524742417646717	93.75322679057591
24.53925409955065	93.75880033793347
24.553765781454583	93.76437388529102
24.568277463358516	93.76994743264858
24.58278914526245	93.77552098000614
24.597300827166382	93.78080118276593
24.611812509070315	93.78608138552572
24.62632419097425	93.79136158828551
24.64083587287818	93.7966417910453
24.655347554782114	93.8019219938051
24.669859236686047	93.80720219656489
24.68437091858998	93.81248239932468
24.698882600493913	93.81776260208447
24.713394282397847	93.82304280484426
24.72790596430178	93.82832300760406
24.742417646205713	93.83360321036385
24.756929328109646	93.83888341312364
24.77144101001358	93.84416361588343
24.78595269191751	93.84944381864322
24.800464373821445	93.85472402140302
24.814976055725378	93.86000422416281
24.82948773762931	93.8652844269226
24.843999419533244	93.87056462968239
24.858511101437177	93.87584483244218
24.87302278334111	93.88112503520198
24.887534465245043	93.88640523796177
24.902046147148976	93.89168544072156
24.91655782905291	93.89696564348135
24.931069510956842	93.90224584624114
24.945581192860775	93.90752604900094
24.960092874764708	93.91280625176073
24.97460455666864	93.91808645452052
24.989116238572574	93.92336665728031
25.003627920476507	93.9286468600401
25.01813960238044	93.9339270627999
25.032651284284373	93.93920726555969
25.047162966188306	93.94448746831948
25.06167464809224	93.94976767107927
25.076186329996172	93.95504787383906
25.090698011900106	93.96032807659886
25.10520969380404	93.96560827935865
25.11972137570797	93.97088848211844
25.134233057611905	93.97616868487823
25.148744739515838	93.98144888763802
25.16325642141977	93.98672909039782
25.177768103323704	93.99200929315761
25.192279785227637	93.9972894959174
25.20679146713157	94.00256969867719
25.221303149035503	94.00784990143698
25.235814830939436	94.01313010419678
25.25032651284337	94.01841030695657
25.264838194747302	94.02369050971636
25.279349876651235	94.02867736787837
25.293861558555168	94.03366422604039
25.3083732404591	94.0386510842024
25.322884922363034	94.04363794236441
25.337396604266967	94.04862480052643
25.3519082861709	94.05361165868844
25.366419968074833	94.05859851685045
25.380931649978766	94.06358537501247
25.3954433318827	94.06857223317448
25.409955013786632	94.07355909133649
25.424466695690565	94.0785459494985
25.4389783775945	94.08353280766052
25.45349005949843	94.08851966582253
25.468001741402365	94.09350652398454
25.482513423306298	94.09849338214656
25.49702510521023	94.10348024030857
25.511536787114164	94.10846709847058
25.526048469018097	94.1134539566326
25.54056015092203	94.11844081479461
25.555071832825963	94.12342767295662
25.569583514729896	94.12841453111864
25.58409519663383	94.13340138928065
25.598606878537762	94.13838824744266
25.613118560441695	94.14337510560468
25.627630242345628	94.14836196376669
25.64214192424956	94.1533488219287
25.656653606153494	94.15833568009072
25.671165288057427	94.16332253825273
25.68567696996136	94.16830939641474
25.700188651865293	94.17329625457675
25.714700333769226	94.17828311273877
25.72921201567316	94.18326997090078
25.743723697577092	94.1882568290628
25.758235379481025	94.19324368722481
25.77274706138496	94.19823054538682
25.78725874328889	94.20321740354883
25.801770425192824	94.20820426171085
25.816282107096757	94.21319111987286
25.83079378900069	94.21817797803487
25.845305470904623	94.22316483619689
25.859817152808557	94.2281516943589
25.87432883471249	94.23313855252091
25.888840516616423	94.23812541068293
25.903352198520356	94.24311226884494
25.91786388042429	94.24809912700695
25.93237556232822	94.25308598516897
25.946887244232155	94.25807284333098
25.961398926136088	94.26305970149299
25.97591060804002	94.268046559655
25.990422289943954	94.27303341781702
26.004933971847887	94.27802027597903
26.01944565375182	94.28300713414104
26.033957335655753	94.28799399230306
26.048469017559686	94.29298085046507
26.06298069946362	94.29796770862708
26.077492381367552	94.3029545667891
26.092004063271485	94.30794142495111
26.106515745175418	94.31263493851536
26.12102742707935	94.31732845207961
26.135539108983284	94.32202196564386
26.150050790887217	94.3267154792081
26.16456247279115	94.33140899277235
26.179074154695083	94.3361025063366
26.193585836599016	94.34079601990085
26.20809751850295	94.3454895334651
26.222609200406882	94.35018304702935
26.237120882310816	94.3548765605936
26.25163256421475	94.35957007415784
26.26614424611868	94.36426358772209
26.280655928022615	94.36895710128634
26.295167609926548	94.37365061485059
26.30967929183048	94.37834412841484
26.324190973734414	94.38303764197909
26.338702655638347	94.38773115554334
26.35321433754228	94.39242466910758
26.367726019446213	94.39711818267183
26.382237701350146	94.40181169623608
26.39674938325408	94.40650520980033
26.411261065158012	94.41119872336458
26.425772747061945	94.41589223692883
26.440284428965878	94.42058575049307
26.45479611086981	94.42527926405732
26.469307792773744	94.42997277762157
26.483819474677677	94.43466629118582
26.49833115658161	94.43935980475007
26.512842838485543	94.44405331831432
26.527354520389476	94.44874683187857
26.54186620229341	94.45344034544281
26.556377884197342	94.45813385900706
26.570889566101275	94.46282737257131
26.58540124800521	94.46752088613556
26.59991292990914	94.47221439969981
26.614424611813075	94.47690791326406
26.628936293717008	94.4816014268283
26.64344797562094	94.48629494039255
26.657959657524874	94.4909884539568
26.672471339428807	94.49568196752105
26.68698302133274	94.5003754810853
26.701494703236673	94.50506899464955
26.716006385140606	94.5097625082138
26.73051806704454	94.51445602177805
26.745029748948472	94.5191495353423
26.759541430852405	94.52384304890654
26.774053112756338	94.52853656247079
26.78856479466027	94.53323007603504
26.803076476564204	94.53792358959929
26.817588158468137	94.54261710316354
26.83209984037207	94.54731061672778
26.846611522276003	94.55200413029203
26.861123204179936	94.55669764385628
26.87563488608387	94.56139115742053
26.890146567987802	94.56608467098478
26.904658249891735	94.57077818454903
26.91916993179567	94.57547169811328
26.9336816136996	94.58016521167752
26.948193295603534	94.58485872524177
26.962704977507467	94.58955223880602
26.9772166594114	94.59424575237027
26.991728341315333	94.59893926593452
27.006240023219267	94.603339434901
27.0207517051232	94.60773960386749
27.035263387027133	94.61213977283397
27.049775068931066	94.61653994180045
27.064286750835	94.62094011076694
27.07879843273893	94.62534027973342
27.093310114642865	94.6297404486999
27.107821796546798	94.63414061766639
27.12233347845073	94.63854078663287
27.136845160354664	94.64294095559936
27.151356842258597	94.64734112456584
27.16586852416253	94.65174129353233
27.180380206066463	94.65614146249881
27.194891887970396	94.66054163146529
27.20940356987433	94.66494180043178
27.223915251778262	94.66934196939826
27.238426933682195	94.67374213836474
27.252938615586128	94.67814230733123
27.26745029749006	94.68254247629771
27.281961979393994	94.6869426452642
27.296473661297927	94.69134281423068
27.31098534320186	94.69574298319716
27.325497025105793	94.70014315216365
27.340008707009726	94.70454332113013
27.35452038891366	94.70894349009662
27.369032070817592	94.7133436590631
27.383543752721526	94.71774382802958
27.39805543462546	94.72214399699607
27.41256711652939	94.72654416596255
27.427078798433325	94.73094433492903
27.441590480337258	94.73534450389552
27.45610216224119	94.739744672862
27.470613844145124	94.74414484182849
27.485125526049057	94.74854501079497
27.49963720795299	94.75294517976145
27.514148889856923	94.75734534872794
27.528660571760856	94.76174551769442
27.54317225366479	94.7661456866609
27.557683935568722	94.77054585562739
27.572195617472655	94.77494602459387
27.586707299376588	94.77934619356036
27.60121898128052	94.78374636252684
27.615730663184454	94.78814653149333
27.630242345088387	94.79254670045981
27.64475402699232	94.79694686942629
27.659265708896253	94.80134703839278
27.673777390800186	94.80574720735926
27.68828907270412	94.81014737632574
27.702800754608052	94.81454754529223
27.717312436511985	94.81894771425871
27.73182411841592	94.8233478832252
27.74633580031985	94.82774805219168
27.760847482223785	94.83214822115816
27.775359164127718	94.83654839012465
27.78987084603165	94.84094855909113
27.804382527935584	94.84534872805762
27.818894209839517	94.8497488970241
27.83340589174345	94.85414906599058
27.847917573647383	94.85854923495707
27.862429255551316	94.86294940392355
27.87694093745525	94.86734957289003
27.891452619359182	94.87174974185652
27.905964301263115	94.876149910823
27.920475983167048	94.88055007978949
27.93498766507098	94.88495024875597
27.949499346974914	94.88935041772245
27.964011028878847	94.89375058668894
27.97852271078278	94.89815075565542
27.993034392686713	94.9025509246219
28.007546074590646	94.90695109358839
28.02205775649458	94.91105791795711
28.036569438398512	94.91516474232583
28.051081120302445	94.91927156669455
28.06559280220638	94.92337839106327
28.08010448411031	94.92748521543199
28.094616166014244	94.9315920398007
28.109127847918177	94.93569886416942
28.12363952982211	94.93980568853814
28.138151211726043	94.94391251290686
28.152662893629977	94.94801933727558
28.16717457553391	94.9521261616443
28.181686257437843	94.95623298601302
28.196197939341776	94.96033981038174
28.21070962124571	94.96444663475046
28.22522130314964	94.96855345911918
28.239732985053575	94.9726602834879
28.254244666957508	94.97676710785662
28.26875634886144	94.98087393222534
28.283268030765374	94.98498075659406
28.297779712669307	94.98908758096277
28.31229139457324	94.9931944053315
28.326803076477173	94.99730122970021
28.341314758381106	95.00140805406893
28.35582644028504	95.00551487843765
28.370338122188972	95.00962170280637
28.384849804092905	95.01372852717509
28.399361485996838	95.01783535154381
28.41387316790077	95.02194217591253
28.428384849804704	95.02604900028125
28.442896531708637	95.03015582464997
28.45740821361257	95.03426264901869
28.471919895516503	95.0383694733874
28.486431577420436	95.04247629775612
28.50094325932437	95.04658312212484
28.515454941228302	95.05068994649356
28.529966623132236	95.05479677086228
28.54447830503617	95.058903595231
28.5589899869401	95.06301041959972
28.573501668844035	95.06711724396844
28.588013350747968	95.07122406833716
28.6025250326519	95.07533089270588
28.617036714555834	95.0794377170746
28.631548396459767	95.08354454144332
28.6460600783637	95.08765136581204
28.660571760267633	95.09175819018076
28.675083442171566	95.09586501454947
28.6895951240755	95.0999718389182
28.704106805979432	95.10407866328691
28.718618487883365	95.10818548765563
28.733130169787298	95.11229231202435
28.74764185169123	95.11639913639307
28.762153533595164	95.12050596076179
28.776665215499097	95.12461278513051
28.79117689740303	95.12871960949923
28.805688579306963	95.13282643386795
28.820200261210896	95.13693325823667
28.83471194311483	95.14104008260539
28.849223625018762	95.1451469069741
28.863735306922695	95.14925373134282
28.87824698882663	95.15336055571154
28.89275867073056	95.15746738008026
28.907270352634495	95.16157420444898
28.921782034538428	95.1656810288177
28.93629371644236	95.16978785318642
28.950805398346294	95.17389467755514
28.965317080250227	95.17800150192386
28.97982876215416	95.18210832629258
28.994340444058093	95.1862151506613
29.008852125962026	95.19032197503002
29.02336380786596	95.19442879939874
29.037875489769892	95.19853562376746
29.052387171673825	95.20264244813617
29.066898853577758	95.2067492725049
29.08141053548169	95.21056275227585
29.095922217385624	95.2143762320468
29.110433899289557	95.21818971181776
29.12494558119349	95.22200319158871
29.139457263097423	95.22581667135967
29.153968945001356	95.22963015113062
29.16848062690529	95.23344363090158
29.182992308809222	95.23725711067253
29.197503990713155	95.24107059044348
29.21201567261709	95.24488407021444
29.22652735452102	95.2486975499854
29.241039036424954	95.25251102975635
29.255550718328887	95.2563245095273
29.27006240023282	95.26013798929826
29.284574082136754	95.26395146906921
29.299085764040687	95.26776494884017
29.31359744594462	95.27157842861112
29.328109127848553	95.27539190838208
29.342620809752486	95.27920538815303
29.35713249165642	95.28301886792399
29.37164417356035	95.28683234769494
29.386155855464285	95.2906458274659
29.400667537368218	95.29445930723685
29.41517921927215	95.2982727870078
29.429690901176084	95.30208626677876
29.444202583080017	95.30589974654971
29.45871426498395	95.30971322632067
29.473225946887883	95.31352670609162
29.487737628791816	95.31734018586258
29.50224931069575	95.32115366563353
29.516760992599682	95.32496714540449
29.531272674503615	95.32878062517544
29.545784356407548	95.3325941049464
29.56029603831148	95.33640758471735
29.574807720215414	95.3402210644883
29.589319402119347	95.34403454425926
29.60383108402328	95.34784802403021
29.618342765927213	95.35166150380117
29.632854447831146	95.35547498357212
29.64736612973508	95.35928846334308
29.661877811639012	95.36310194311403
29.676389493542946	95.36691542288499
29.69090117544688	95.37072890265594
29.70541285735081	95.3745423824269
29.719924539254745	95.37835586219785
29.734436221158678	95.3821693419688
29.74894790306261	95.38598282173976
29.763459584966544	95.38979630151071
29.777971266870477	95.39360978128167
29.79248294877441	95.39742326105262
29.806994630678343	95.40123674082358
29.821506312582276	95.40505022059453
29.83601799448621	95.40886370036549
29.850529676390142	95.41267718013644
29.865041358294075	95.4164906599074
29.879553040198008	95.42030413967835
29.89406472210194	95.4241176194493
29.908576404005874	95.42793109922026
29.923088085909807	95.43174457899121
29.93759976781374	95.43555805876217
29.952111449717673	95.43937153853312
29.966623131621606	95.44318501830408
29.98113481352554	95.44699849807503
29.995646495429472	95.45081197784599
30.010158177333405	95.45462545761694
30.02466985923734	95.4584389373879
30.03918154114127	95.46225241715885
30.053693223045205	95.4660658969298
30.068204904949138	95.46987937670076
30.08271658685307	95.47369285647171
30.097228268757004	95.47750633624267
30.111739950660937	95.48131981601362
30.12625163256487	95.48513329578458
30.140763314468803	95.48894677555553
30.155274996372736	95.49276025532649
30.16978667827667	95.49657373509744
30.184298360180602	95.5003872148684
30.198810042084535	95.50420069463935
30.213321723988468	95.5080141744103
30.2278334058924	95.51182765418126
30.242345087796334	95.51564113395222
30.256856769700267	95.51945461372317
30.2713684516042	95.52326809349412
30.285880133508133	95.52678822866731
30.300391815412066	95.5303083638405
30.314903497316	95.5338284990137
30.329415179219932	95.53734863418688
30.343926861123865	95.54086876936007
30.3584385430278	95.54438890453326
30.37295022493173	95.54790903970645
30.387461906835664	95.55142917487964
30.401973588739597	95.55494931005283
30.41648527064353	95.55846944522602
30.430996952547464	95.56198958039921
30.445508634451397	95.5655097155724
30.46002031635533	95.5690298507456
30.474531998259263	95.57254998591878
30.489043680163196	95.57607012109197
30.50355536206713	95.57959025626516
30.51806704397106	95.58311039143835
30.532578725874995	95.58663052661154
30.547090407778928	95.59015066178473
30.56160208968286	95.59367079695792
30.576113771586794	95.59719093213111
30.590625453490727	95.6007110673043
30.60513713539466	95.6042312024775
30.619648817298593	95.60775133765068
30.634160499202526	95.61127147282387
30.64867218110646	95.61479160799706
30.663183863010392	95.61831174317025
30.677695544914325	95.62183187834344
30.692207226818258	95.62535201351663
30.70671890872219	95.62887214868982
30.721230590626124	95.63239228386301
30.735742272530057	95.6359124190362
30.75025395443399	95.63943255420939
30.764765636337923	95.64295268938258
30.779277318241856	95.64647282455577
30.79378900014579	95.64999295972896
30.808300682049722	95.65351309490215
30.822812363953656	95.65703323007534
30.83732404585759	95.66055336524853
30.85183572776152	95.66407350042172
30.866347409665455	95.66759363559491
30.880859091569388	95.6711137707681
30.89537077347332	95.67463390594129
30.909882455377254	95.67815404111448
30.924394137281187	95.68167417628767
30.93890581918512	95.68519431146086
30.953417501089053	95.68871444663405
30.967929182992986	95.69223458180724
30.98244086489692	95.69575471698043
30.996952546800852	95.69927485215362
31.011464228704785	95.70279498732681
31.025975910608718	95.7063151225
31.04048759251265	95.70983525767319
31.054999274416584	95.71335539284638
31.069510956320517	95.71687552801957
31.08402263822445	95.72039566319276
31.098534320128383	95.72391579836595
31.113046002032316	95.72743593353914
31.12755768393625	95.73095606871233
31.142069365840182	95.73447620388552
31.156581047744115	95.73799633905871
31.17109272964805	95.7415164742319
31.18560441155198	95.74503660940509
31.200116093455915	95.74855674457828
31.214627775359848	95.75207687975147
31.22913945726378	95.75559701492466
31.243651139167714	95.75911715009785
31.258162821071647	95.76263728527104
31.27267450297558	95.76615742044423
31.287186184879513	95.76967755561742
31.301697866783446	95.77319769079061
31.31620954868738	95.7767178259638
31.330721230591312	95.78023796113699
31.345232912495245	95.78375809631018
31.359744594399178	95.78727823148337
31.37425627630311	95.79079836665656
31.388767958207044	95.79431850182975
31.403279640110977	95.79783863700294
31.41779132201491	95.80135877217613
31.432303003918843	95.80487890734932
31.446814685822776	95.80839904252251
31.46132636772671	95.8119191776957
31.475838049630642	95.81543931286889
31.490349731534575	95.81895944804208
31.50486141343851	95.82247958321527
31.51937309534244	95.82599971838846
31.533884777246374	95.82951985356165
31.548396459150307	95.83303998873484
31.56290814105424	95.83656012390803
31.577419822958174	95.84008025908122
31.591931504862107	95.84330704965664
31.60644318676604	95.84653384023207
31.620954868669973	95.8497606308075
31.635466550573906	95.85298742138292
31.64997823247784	95.85621421195835
31.66448991438177	95.85944100253377
31.679001596285705	95.8626677931092
31.693513278189638	95.86589458368462
31.70802496009357	95.86912137426005
31.722536641997504	95.87234816483547
31.737048323901437	95.8755749554109
31.75156000580537	95.87880174598632
31.766071687709303	95.88202853656175
31.780583369613236	95.88525532713717
31.79509505151717	95.8884821177126
31.809606733421102	95.89170890828802
31.824118415325035	95.89493569886345
31.838630097228968	95.89816248943887
31.8531417791329	95.9013892800143
31.867653461036834	95.90461607058973
31.882165142940767	95.90784286116515
31.8966768248447	95.91106965174058
31.911188506748633	95.914296442316
31.925700188652566	95.91752323289143
31.9402118705565	95.92075002346685
31.954723552460433	95.92397681404228
31.969235234364366	95.9272036046177
31.9837469162683	95.93043039519313
31.99825859817223	95.93365718576855
32.01277028007616	95.93688397634398
32.027281961980094	95.9401107669194
32.04179364388403	95.94333755749483
32.05630532578796	95.94656434807025
32.07081700769189	95.94979113864568
32.085328689595826	95.9530179292211
32.09984037149976	95.95624471979653
32.11435205340369	95.95947151037196
32.128863735307625	95.96269830094738
32.14337541721156	95.9659250915228
32.15788709911549	95.96915188209823
32.172398781019425	95.97237867267366
32.18691046292336	95.97560546324908
32.20142214482729	95.9788322538245
32.215933826731224	95.98205904439993
32.23044550863516	95.98528583497536
32.24495719053909	95.98851262555078
32.25946887244302	95.99173941612621
32.273980554346956	95.99496620670163
32.28849223625089	95.99819299727706
32.30300391815482	96.00141978785248
32.317515600058755	96.00464657842791
32.33202728196269	96.00787336900333
32.34653896386662	96.01110015957876
32.361050645770554	96.01432695015419
32.37556232767449	96.01755374072961
32.39007400957842	96.02078053130504
32.40458569148235	96.02400732188046
32.419097373386286	96.02723411245589
32.43360905529022	96.03046090303131
32.44812073719415	96.03368769360674
32.462632419098085	96.03691448418216
32.47714410100202	96.04014127475759
32.49165578290595	96.04336806533301
32.506167464809884	96.04659485590844
32.52067914671382	96.04982164648386
32.53519082861775	96.05304843705929
32.54970251052168	96.05627522763471
32.56421419242562	96.05950201821014
32.57872587432955	96.06272880878556
32.59323755623348	96.06595559936099
32.607749238137416	96.06918238993642
32.62226092004135	96.07240918051184
32.63677260194528	96.07563597108727
32.651284283849215	96.07886276166269
32.66579596575315	96.08208955223812
32.68030764765708	96.08531634281354
32.694819329561014	96.08854313338897
32.70933101146495	96.09176992396439
32.72384269336888	96.09499671453982
32.73835437527281	96.09822350511524
32.752866057176746	96.10145029569067
32.76737773908068	96.1046770862661
32.78188942098461	96.10790387684152
32.796401102888545	96.11113066741694
32.81091278479248	96.11435745799237
32.82542446669641	96.1175842485678
32.839936148600344	96.12081103914322
32.85444783050428	96.12403782971865
32.86895951240821	96.12726462029407
32.88347119431214	96.1304914108695
32.897982876216076	96.13371820144492
32.91249455812001	96.13694499202035
32.92700624002394	96.14017178259577
32.941517921927876	96.1433985731712
32.95602960383181	96.14662536374662
32.97054128573574	96.14985215432205
32.985052967639675	96.15307894489747
32.99956464954361	96.15601239087513
33.01407633144754	96.1589458368528
33.028588013351474	96.16187928283045
33.04309969525541	96.16481272880812
33.05761137715934	96.16774617478578
33.07212305906327	96.17067962076344
33.086634740967206	96.1736130667411
33.10114642287114	96.17654651271876
33.11565810477507	96.17947995869642
33.130169786679005	96.18241340467408
33.14468146858294	96.18534685065174
33.15919315048687	96.1882802966294
33.173704832390804	96.19121374260706
33.18821651429474	96.19414718858472
33.20272819619867	96.19708063456238
33.2172398781026	96.20001408054004
33.231751560006536	96.2029475265177
33.24626324191047	96.20588097249536
33.2607749238144	96.20881441847303
33.275286605718335	96.21174786445069
33.28979828762227	96.21468131042835
33.3043099695262	96.21761475640601
33.318821651430135	96.22054820238367
33.33333333333407	96.22348164836133
33.347845015238	96.22641509433899
33.362356697141934	96.22934854031665
33.37686837904587	96.23228198629431
33.3913800609498	96.23521543227197
33.40589174285373	96.23814887824963
33.420403424757666	96.24108232422729
33.4349151066616	96.24401577020495
33.44942678856553	96.24694921618261
33.463938470469465	96.24988266216027
33.4784501523734	96.25281610813794
33.49296183427733	96.2557495541156
33.507473516181264	96.25868300009326
33.5219851980852	96.26161644607092
33.53649687998913	96.26454989204858
33.55100856189306	96.26748333802624
33.565520243796996	96.2704167840039
33.58003192570093	96.27335022998156
33.59454360760486	96.27628367595922
33.609055289508795	96.27921712193688
33.62356697141273	96.28215056791454
33.63807865331666	96.2850840138922
33.652590335220594	96.28801745986986
33.66710201712453	96.29095090584752
33.68161369902846	96.29388435182518
33.69612538093239	96.29681779780285
33.71063706283633	96.2997512437805
33.72514874474026	96.30268468975817
33.73966042664419	96.30561813573583
33.754172108548126	96.30855158171349
33.76868379045206	96.31148502769115
33.78319547235599	96.31441847366881
33.797707154259925	96.31735191964647
33.81221883616386	96.32028536562413
33.82673051806779	96.32321881160179
33.841242199971724	96.32615225757945
33.85575388187566	96.32908570355711
33.87026556377959	96.33201914953477
33.88477724568352	96.33495259551243
33.899288927587456	96.3378860414901
33.91380060949139	96.34081948746775
33.92831229139532	96.34375293344542
33.942823973299255	96.34668637942308
33.95733565520319	96.34961982540074
33.97184733710712	96.3525532713784
33.986359019011054	96.35548671735606
34.00087070091499	96.35842016333372
34.01538238281892	96.36135360931138
34.02989406472285	96.36428705528904
34.044405746626786	96.3672205012667
34.05891742853072	96.37015394724436
34.07342911043465	96.37308739322202
34.087940792338586	96.37602083919968
34.10245247424252	96.37895428517734
34.11696415614645	96.381887731155
34.131475838050385	96.38482117713266
34.14598751995432	96.38775462311033
34.16049920185825	96.39068806908799
34.175010883762184	96.39362151506565
34.18952256566612	96.39655496104331
34.20403424757005	96.39948840702097
34.21854592947398	96.40242185299863
34.233057611377916	96.40535529897629
34.24756929328185	96.40828874495395
34.26208097518578	96.41122219093161
34.276592657089715	96.41415563690927
34.29110433899365	96.41708908288693
34.30561602089758	96.41972918426683
34.320127702801514	96.42236928564672
34.33463938470545	96.42500938702662
34.34915106660938	96.42764948840652
34.36366274851331	96.43028958978641
34.378174430417246	96.43292969116631
34.39268611232118	96.4355697925462
34.40719779422511	96.4382098939261
34.421709476129045	96.440849995306
34.43622115803298	96.44349009668589
34.45073283993691	96.44613019806579
34.465244521840845	96.44877029944568
34.47975620374478	96.45141040082558
34.49426788564871	96.45405050220548
34.508779567552644	96.45669060358537
34.52329124945658	96.45933070496527
34.53780293136051	96.46197080634516
34.55231461326444	96.46461090772506
34.566826295168376	96.46725100910496
34.58133797707231	96.46989111048485
34.59584965897624	96.47253121186475
34.610361340880175	96.47517131324464
34.62487302278411	96.47781141462454
34.63938470468804	96.48045151600444
34.653896386591974	96.48309161738433
34.66840806849591	96.48573171876423
34.68291975039984	96.48837182014412
34.69743143230377	96.49101192152402
34.711943114207706	96.49365202290392
34.72645479611164	96.49629212428381
34.74096647801557	96.49893222566371
34.755478159919505	96.5015723270436
34.76998984182344	96.5042124284235
34.78450152372737	96.5068525298034
34.799013205631304	96.50949263118329
34.81352488753524	96.51213273256319
34.82803656943917	96.51477283394308
34.8425482513431	96.51741293532298
34.85705993324704	96.52005303670288
34.87157161515097	96.52269313808277
34.8860832970549	96.52533323946267
34.900594978958836	96.52797334084256
34.91510666086277	96.53061344222246
34.9296183427667	96.53325354360236
34.944130024670635	96.53589364498225
34.95864170657457	96.53853374636215
34.9731533884785	96.54117384774204
34.987665070382434	96.54381394912194
35.00217675228637	96.54645405050184
35.0166884341903	96.54909415188173
35.03120011609423	96.55173425326163
35.045711797998166	96.55437435464152
35.0602234799021	96.55701445602142
35.07473516180603	96.55965455740132
35.089246843709965	96.56229465878121
35.1037585256139	96.56493476016111
35.11827020751783	96.567574861541
35.132781889421764	96.5702149629209
35.1472935713257	96.5728550643008
35.16180525322963	96.57549516568069
35.17631693513356	96.57813526706059
35.190828617037496	96.58077536844048
35.20534029894143	96.58341546982038
35.21985198084536	96.58605557120028
35.234363662749296	96.58869567258017
35.24887534465323	96.59133577396007
35.26338702655716	96.59397587533996
35.277898708461095	96.59661597671986
35.29241039036503	96.59925607809976
35.30692207226896	96.60189617947965
35.321433754172894	96.60453628085955
35.33594543607683	96.60717638223944
35.35045711798076	96.60981648361934
35.36496879988469	96.61245658499924
35.379480481788626	96.61509668637913
35.39399216369256	96.61773678775903
35.40850384559649	96.62037688913892
35.423015527500425	96.62301699051882
35.43752720940436	96.62565709189872
35.45203889130829	96.62829719327861
35.466550573212224	96.63093729465851
35.48106225511616	96.6335773960384
35.49557393702009	96.6362174974183
35.51008561892402	96.6388575987982
35.524597300827956	96.64149770017809
35.53910898273189	96.64413780155799
35.55362066463582	96.64677790293788
35.568132346539755	96.64941800431778
35.58264402844369	96.65205810569768
35.59715571034762	96.65469820707757
35.611667392251555	96.65733830845747
35.62617907415549	96.65997840983736
35.64069075605942	96.66261851121726
35.655202437963354	96.66525861259716
35.66971411986729	96.66789871397705
35.68422580177122	96.67053881535695
35.69873748367515	96.67317891673684
35.713249165579086	96.67581901811674
35.72776084748302	96.67845911949664
35.74227252938695	96.68109922087653
35.756784211290885	96.68373932225643
35.77129589319482	96.68637942363632
35.78580757509875	96.68901952501622
35.800319257002684	96.69165962639612
35.81483093890662	96.69429972777601
35.82934262081055	96.69693982915591
35.84385430271448	96.6995799305358
35.858365984618416	96.7022200319157
35.87287766652235	96.7048601332956
35.88738934842628	96.70750023467549
35.901901030330215	96.71014033605539
35.91641271223415	96.71278043743528
35.93092439413808	96.71542053881518
35.945436076042014	96.71806064019508
35.95994775794595	96.72070074157497
35.97445943984988	96.72334084295487
35.98897112175381	96.72598094433476
36.00348280365775	96.72862104571466
36.01799448556168	96.73126114709456
36.03250616746561	96.73390124847445
36.047017849369546	96.73654134985435
36.06152953127348	96.73918145123424
36.07604121317741	96.74182155261414
36.090552895081345	96.74446165399404
36.10506457698528	96.74710175537393
36.11957625888921	96.74944851215606
36.134087940793144	96.7517952689382
36.14859962269708	96.75414202572033
36.16311130460101	96.75648878250246
36.17762298650494	96.75883553928459
36.192134668408876	96.76118229606672
36.20664635031281	96.76352905284885
36.22115803221674	96.76587580963098
36.235669714120675	96.76822256641312
36.25018139602461	96.77056932319525
36.26469307792854	96.77291607997738
36.279204759832474	96.77526283675951
36.29371644173641	96.77760959354164
36.30822812364034	96.77995635032377
36.32273980554427	96.7823031071059
36.337251487448206	96.78464986388803
36.35176316935214	96.78699662067017
36.36627485125607	96.7893433774523
36.380786533160006	96.79169013423443
36.39529821506394	96.79403689101656
36.40980989696787	96.79638364779869
36.424321578871805	96.79873040458082
36.43883326077574	96.80107716136295
36.45334494267967	96.80342391814509
36.467856624583604	96.80577067492722
36.48236830648754	96.80811743170935
36.49687998839147	96.81046418849148
36.5113916702954	96.81281094527361
36.525903352199336	96.81515770205574
36.54041503410327	96.81750445883787
36.5549267160072	96.81985121562
36.569438397911135	96.82219797240214
36.58395007981507	96.82454472918427
36.598461761719	96.8268914859664
36.612973443622934	96.82923824274853
36.62748512552687	96.83158499953066
36.6419968074308	96.8339317563128
36.65650848933473	96.83627851309492
36.671020171238666	96.83862526987706
36.6855318531426	96.84097202665919
36.70004353504653	96.84331878344132
36.714555216950465	96.84566554022345
36.7290668988544	96.84801229700558
36.74357858075833	96.85035905378771
36.758090262662265	96.85270581056984
36.7726019445662	96.85505256735198
36.78711362647013	96.85739932413411
36.801625308374064	96.85974608091624
36.816136990278	96.86209283769837
36.83064867218193	96.8644395944805
36.84516035408586	96.86678635126263
36.859672035989796	96.86913310804476
36.87418371789373	96.8714798648269
36.88869539979766	96.87382662160903
36.903207081701595	96.87617337839116
36.91771876360553	96.87852013517329
36.93223044550946	96.88086689195542
36.946742127413394	96.88321364873755
36.96125380931733	96.88556040551968
36.97576549122126	96.88790716230181
36.99027717312519	96.89025391908395
37.004788855029126	96.89260067586608
37.01930053693306	96.89494743264821
37.03381221883699	96.89729418943034
37.048323900740925	96.89964094621247
37.06283558264486	96.9019877029946
37.07734726454879	96.90433445977673
37.091858946452724	96.90668121655887
37.10637062835666	96.909027973341
37.12088231026059	96.91137473012313
37.13539399216452	96.91372148690526
37.14990567406846	96.91606824368739
37.16441735597239	96.91841500046952
37.17892903787632	96.92076175725165
37.193440719780256	96.92310851403379
37.20795240168419	96.92545527081592
37.22246408358812	96.92780202759805
37.236975765492055	96.93014878438018
37.25148744739599	96.93249554116231
37.26599912929992	96.93484229794444
37.280510811203854	96.93718905472657
37.29502249310779	96.9395358115087
37.30953417501172	96.94188256829084
37.32404585691565	96.94422932507297
37.338557538819586	96.9465760818551
37.35306922072352	96.94892283863723
37.36758090262745	96.95126959541936
37.382092584531385	96.9536163522015
37.39660426643532	96.95596310898362
37.41111594833925	96.95830986576576
37.425627630243184	96.96065662254789
37.44013931214712	96.96300337933002
37.45465099405105	96.96535013611215
37.46916267595498	96.96769689289428
37.483674357858916	96.97004364967641
37.49818603976285	96.97239040645854
37.51269772166678	96.97473716324068
37.527209403570716	96.9770839200228
37.54172108547465	96.97943067680494
37.55623276737858	96.98177743358707
37.570744449282515	96.9841241903692
37.58525613118645	96.98647094715133
37.59976781309038	96.98881770393346
37.614279494994314	96.9911644607156
37.62879117689825	96.99351121749773
37.64330285880218	96.99585797427986
37.65781454070611	96.99820473106199
37.672326222610046	97.00055148784412
37.68683790451398	97.00289824462625
37.70134958641791	97.00524500140838
37.715861268321845	97.00759175819051
37.73037295022578	97.00993851497265
37.74488463212971	97.01228527175478
37.759396314033644	97.01463202853691
37.77390799593758	97.01697878531904
37.78841967784151	97.01932554210117
37.80293135974544	97.0216722988833
37.817443041649376	97.02401905566543
37.83195472355331	97.02636581244757
37.84646640545724	97.0287125692297
37.860978087361175	97.03105932601183
37.87548976926511	97.03340608279396
37.89000145116904	97.03575283957609
37.904513133072975	97.03809959635822
37.91902481497691	97.04044635314035
37.93353649688084	97.04279310992248
37.948048178784774	97.04513986670462
37.96255986068871	97.04748662348675
37.97707154259264	97.04983338026888
37.99158322449657	97.05218013705101
38.006094906400506	97.05452689383314
38.02060658830444	97.05687365061527
38.03511827020837	97.0592204073974
38.049629952112305	97.06156716417954
38.06414163401624	97.06391392096167
38.07865331592017	97.0662606777438
38.093164997824104	97.06860743452593
38.10767667972804	97.07095419130806
38.12218836163197	97.07330094809019
38.1367000435359	97.07564770487232
38.151211725439836	97.07799446165446
38.16572340734377	97.08034121843659
38.1802350892477	97.08268797521872
38.194746771151635	97.08503473200085
38.20925845305557	97.08738148878298
38.2237701349595	97.08972824556511
38.238281816863434	97.09207500234724
38.25279349876737	97.09442175912938
38.2673051806713	97.0967685159115
38.28181686257523	97.09911527269364
38.29632854447917	97.10146202947577
38.3108402263831	97.1038087862579
38.32535190828703	97.10615554304003
38.339863590190966	97.10850229982216
38.3543752720949	97.1108490566043
38.36888695399883	97.11319581338643
38.383398635902765	97.11554257016856
38.3979103178067	97.11788932695069
38.41242199971063	97.12023608373282
38.426933681614564	97.12258284051495
38.4414453635185	97.12492959729708
38.45595704542243	97.12727635407921
38.47046872732636	97.12932976626358
38.484980409230296	97.13138317844795
38.49949209113423	97.13343659063231
38.51400377303816	97.13549000281668
38.528515454942095	97.13754341500105
38.54302713684603	97.13959682718541
38.55753881874996	97.14165023936978
38.572050500653894	97.14370365155415
38.58656218255783	97.14575706373851
38.60107386446176	97.14781047592288
38.61558554636569	97.14986388810725
38.630097228269626	97.15191730029161
38.64460891017356	97.15397071247598
38.65912059207749	97.15602412466035
38.673632273981426	97.15807753684471
38.68814395588536	97.16013094902908
38.70265563778929	97.16218436121345
38.717167319693225	97.16423777339782
38.73167900159716	97.16629118558218
38.74619068350109	97.16834459776655
38.760702365405024	97.17039800995092
38.77521404730896	97.17245142213528
38.78972572921289	97.17450483431965
38.80423741111682	97.17655824650402
38.818749093020756	97.17861165868838
38.83326077492469	97.18066507087275
38.84777245682862	97.18271848305712
38.862284138732555	97.18477189524148
38.87679582063649	97.18682530742585
38.89130750254042	97.18887871961022
38.905819184444354	97.19093213179458
38.92033086634829	97.19298554397895
38.93484254825222	97.19503895616332
38.94935423015615	97.19709236834768
38.963865912060086	97.19914578053205
38.97837759396402	97.20119919271642
38.99288927586795	97.20325260490078
39.007400957771885	97.20530601708515
39.02191263967582	97.20735942926952
39.03642432157975	97.20941284145388
39.050936003483685	97.21146625363825
39.06544768538762	97.21351966582262
39.07995936729155	97.21557307800698
39.094471049195484	97.21762649019135
39.10898273109942	97.21967990237572
39.12349441300335	97.22173331456008
39.13800609490728	97.22378672674445
39.152517776811216	97.22584013892882
39.16702945871515	97.22789355111318
39.18154114061908	97.22994696329755
39.196052822523015	97.23200037548192
39.21056450442695	97.23405378766628
39.22507618633088	97.23610719985065
39.239587868234814	97.23816061203502
39.25409955013875	97.24021402421938
39.26861123204268	97.24226743640375
39.28312291394661	97.24432084858812
39.297634595850546	97.24637426077248
39.31214627775448	97.24842767295685
39.32665795965841	97.25048108514122
39.341169641562345	97.25253449732558
39.35568132346628	97.25458790950995
39.37019300537021	97.25664132169432
39.384704687274144	97.25869473387868
39.39921636917808	97.26074814606305
39.41372805108201	97.26280155824742
39.42823973298594	97.26485497043178
39.44275141488988	97.26690838261615
39.45726309679381	97.26896179480052
39.47177477869774	97.27101520698488
39.486286460601676	97.27306861916925
39.50079814250561	97.27512203135362
39.51530982440954	97.27717544353798
39.529821506313475	97.27922885572235
39.54433318821741	97.28128226790672
39.55884487012134	97.28333568009108
39.573356552025274	97.28538909227545
39.58786823392921	97.28744250445982
39.60237991583314	97.28949591664419
39.61689159773707	97.29154932882855
39.631403279641006	97.29360274101292
39.64591496154494	97.29565615319729
39.66042664344887	97.29770956538165
39.674938325352805	97.29976297756602
39.68945000725674	97.30181638975039
39.70396168916067	97.30386980193475
39.718473371064604	97.30592321411912
39.73298505296854	97.30797662630349
39.74749673487247	97.31003003848785
39.7620084167764	97.31208345067222
39.776520098680336	97.31413686285659
39.79103178058427	97.31619027504095
39.8055434624882	97.31824368722532
39.820055144392136	97.32029709940969
39.83456682629607	97.32235051159405
39.8490785082	97.32440392377842
39.863590190103935	97.32645733596279
39.87810187200787	97.32851074814715
39.8926135539118	97.33056416033152
39.907125235815734	97.33261757251589
39.92163691771967	97.33467098470025
39.9361485996236	97.33672439688462
39.95066028152753	97.33877780906899
39.965171963431466	97.34083122125335
39.9796836453354	97.34288463343772
39.99419532723933	97.34493804562209
40.008707009143265	97.34699145780645
40.0232186910472	97.34904486999082
40.03773037295113	97.35109828217519
40.052242054855064	97.35315169435955
40.066753736759	97.35520510654392
40.08126541866293	97.35725851872829
40.09577710056686	97.35931193091265
40.110288782470796	97.36136534309702
40.12480046437473	97.36341875528139
40.13931214627866	97.36547216746575
40.153823828182595	97.36752557965012
40.16833551008653	97.36957899183449
40.18284719199046	97.37163240401885
40.197358873894395	97.37368581620322
40.21187055579833	97.37573922838759
40.22638223770226	97.37779264057195
40.240893919606194	97.37984605275632
40.25540560151013	97.38189946494069
40.26991728341406	97.38395287712505
40.28442896531799	97.38600628930942
40.298940647221926	97.38805970149379
40.31345232912586	97.39011311367815
40.32796401102979	97.39216652586252
40.342475692933725	97.39421993804689
40.35698737483766	97.39627335023125
40.37149905674159	97.39832676241562
40.386010738645524	97.40038017459999
40.40052242054946	97.40243358678435
40.41503410245339	97.40448699896872
40.42954578435732	97.40654041115309
40.444057466261256	97.40859382333745
40.45856914816519	97.41064723552182
40.47308083006912	97.41270064770619
40.487592511973055	97.41475405989056
40.50210419387699	97.41680747207492
40.51661587578092	97.41886088425929
40.531127557684854	97.42091429644366
40.54563923958879	97.42296770862802
40.56015092149272	97.42502112081239
40.57466260339665	97.42707453299676
40.58917428530059	97.42912794518112
40.60368596720452	97.43118135736549
40.61819764910845	97.43323476954986
40.632709331012386	97.43528818173422
40.64722101291632	97.43734159391859
40.66173269482025	97.43939500610296
40.676244376724185	97.44144841828732
40.69075605862812	97.44350183047169
40.70526774053205	97.44555524265606
40.719779422435984	97.44731531024266
40.73429110433992	97.44907537782926
40.74880278624385	97.45083544541586
40.76331446814778	97.45259551300246
40.777826150051716	97.45435558058907
40.79233783195565	97.45611564817567
40.80684951385958	97.45787571576227
40.821361195763515	97.45963578334887
40.83587287766745	97.46139585093547
40.85038455957138	97.46315591852208
40.864896241475314	97.46491598610868
40.87940792337925	97.46667605369528
40.89391960528318	97.46843612128188
40.90843128718711	97.47019618886848
40.92294296909105	97.47195625645509
40.93745465099498	97.47371632404169
40.95196633289891	97.47547639162829
40.966478014802846	97.4772364592149
40.98098969670678	97.4789965268015
40.99550137861071	97.4807565943881
41.010013060514645	97.4825166619747
41.02452474241858	97.4842767295613
41.03903642432251	97.4860367971479
41.053548106226444	97.4877968647345
41.06805978813038	97.48955693232111
41.08257147003431	97.49131699990771
41.09708315193824	97.49307706749431
41.111594833842176	97.49483713508091
41.12610651574611	97.49659720266752
41.14061819765004	97.49835727025412
41.155129879553975	97.50011733784072
41.16964156145791	97.50187740542732
41.18415324336184	97.50363747301392
41.198664925265774	97.50539754060053
41.21317660716971	97.50715760818713
41.22768828907364	97.50891767577373
41.24219997097757	97.51067774336033
41.256711652881506	97.51243781094693
41.27122333478544	97.51419787853354
41.28573501668937	97.51595794612014
41.300246698593305	97.51771801370674
41.31475838049724	97.51947808129334
41.32927006240117	97.52123814887995
41.343781744305105	97.52299821646655
41.35829342620904	97.52475828405315
41.37280510811297	97.52651835163975
41.387316790016904	97.52827841922635
41.40182847192084	97.53003848681296
41.41634015382477	97.53179855439956
41.4308518357287	97.53355862198616
41.445363517632636	97.53531868957276
41.45987519953657	97.53707875715936
41.4743868814405	97.53883882474597
41.488898563344435	97.54059889233257
41.50341024524837	97.54235895991917
41.5179219271523	97.54411902750577
41.532433609056234	97.54587909509237
41.54694529096017	97.54763916267898
41.5614569728641	97.54939923026558
41.57596865476803	97.55115929785218
41.590480336671966	97.55291936543878
41.6049920185759	97.55467943302538
41.61950370047983	97.55643950061199
41.634015382383765	97.55819956819859
41.6485270642877	97.55995963578519
41.66303874619163	97.56171970337179
41.677550428095564	97.5634797709584
41.6920621099995	97.565239838545
41.70657379190343	97.5669999061316
41.72108547380736	97.5687599737182
41.7355971557113	97.5705200413048
41.75010883761523	97.5722801088914
41.76462051951916	97.57404017647801
41.779132201423096	97.57580024406461
41.79364388332703	97.57756031165121
41.80815556523096	97.57932037923781
41.822667247134895	97.58108044682442
41.83717892903883	97.58284051441102
41.85169061094276	97.58460058199762
41.866202292846694	97.58636064958422
41.88071397475063	97.58812071717082
41.89522565665456	97.58988078475743
41.90973733855849	97.59164085234403
41.924249020462426	97.59340091993063
41.93876070236636	97.59516098751723
41.95327238427029	97.59692105510383
41.967784066174225	97.59868112269044
41.98229574807816	97.60044119027704
41.99680742998209	97.60220125786364
42.011319111886024	97.60396132545024
42.02583079378996	97.60572139303684
42.04034247569389	97.60748146062345
42.05485415759782	97.60924152821005
42.06936583950176	97.61100159579665
42.08387752140569	97.61276166338325
42.09838920330962	97.61452173096986
42.112900885213556	97.61628179855646
42.12741256711749	97.61804186614306
42.14192424902142	97.61980193372966
42.156435930925355	97.62156200131626
42.17094761282929	97.62332206890287
42.18545929473322	97.62508213648947
42.199970976637154	97.62684220407607
42.21448265854109	97.62860227166267
42.22899434044502	97.63036233924927
42.24350602234895	97.63212240683588
42.258017704252886	97.63388247442248
42.27252938615682	97.63564254200908
42.28704106806075	97.63740260959568
42.301552749964685	97.63916267718228
42.31606443186862	97.64092274476889
42.33057611377255	97.64268281235549
42.345087795676484	97.64444287994209
42.35959947758042	97.64620294752869
42.37411115948435	97.6479630151153
42.38862284138828	97.6497230827019
42.403134523292216	97.6514831502885
42.41764620519615	97.6532432178751
42.43215788710008	97.6550032854617
42.446669569004015	97.6567633530483
42.46118125090795	97.6585234206349
42.47569293281188	97.66028348822151
42.490204614715815	97.66204355580811
42.50471629661975	97.66380362339471
42.51922797852368	97.66556369098132
42.533739660427614	97.66732375856792
42.54825134233155	97.66908382615452
42.56276302423548	97.67084389374112
42.57727470613941	97.67260396132772
42.591786388043346	97.67436402891433
42.60629806994728	97.67612409650093
42.62080975185121	97.67788416408753
42.635321433755145	97.67964423167413
42.64983311565908	97.68140429926073
42.66434479756301	97.68316436684734
42.678856479466944	97.68492443443394
42.69336816137088	97.68668450202054
42.70787984327481	97.68844456960714
42.72239152517874	97.69020463719374
42.736903207082676	97.69196470478035
42.75141488898661	97.69372477236695
42.76592657089054	97.69548483995355
42.780438252794475	97.69724490754015
42.79494993469841	97.69900497512675
42.80946161660234	97.70076504271336
42.823973298506274	97.70252511029996
42.83848498041021	97.70428517788656
42.85299666231414	97.70604524547316
42.86750834421807	97.70780531305977
42.88202002612201	97.70956538064637
42.89653170802594	97.71132544823297
42.91104338992987	97.71308551581957
42.925555071833806	97.71484558340617
42.94006675373774	97.71660565099278
42.95457843564167	97.71836571857938
42.969090117545605	97.72012578616598
42.98360179944954	97.72188585375258
42.99811348135347	97.72364592133918
43.012625163257404	97.72540598892579
43.02713684516134	97.72716605651239
43.04164852706527	97.72892612409899
43.0561602089692	97.73068619168559
43.070671890873136	97.7324462592722
43.08518357277707	97.7342063268588
43.099695254681	97.7359663944454
43.114206936584935	97.737726462032
43.12871861848887	97.7394865296186
43.1432303003928	97.7412465972052
43.157741982296734	97.7430066647918
43.17225366420067	97.74476673237841
43.1867653461046	97.74652679996501
43.20127702800853	97.74828686755161
43.21578870991247	97.75004693513822
43.2303003918164	97.75180700272482
43.24481207372033	97.75356707031142
43.259323755624266	97.75532713789802
43.2738354375282	97.75708720548462
43.28834711943213	97.75884727307123
43.302858801336065	97.76060734065783
43.31737048324	97.76236740824443
43.33188216514393	97.76412747583103
43.346393847047864	97.76588754341763
43.3609055289518	97.76764761100424
43.37541721085573	97.76940767859084
43.38992889275966	97.77116774617744
43.404440574663596	97.77292781376404
43.41895225656753	97.77468788135064
43.43346393847146	97.77644794893725
43.447975620375395	97.77820801652385
43.46248730227933	97.77996808411045
43.47699898418326	97.78172815169705
43.491510666087194	97.78348821928365
43.50602234799113	97.78524828687026
43.52053402989506	97.78700835445686
43.53504571179899	97.78876842204346
43.549557393702926	97.79023514503228
43.56406907560686	97.79170186802111
43.57858075751079	97.79316859100993
43.593092439414725	97.79463531399875
43.60760412131866	97.79610203698758
43.62211580322259	97.7975687599764
43.636627485126525	97.79903548296522
43.65113916703046	97.80050220595405
43.66565084893439	97.80196892894287
43.680162530838324	97.8034356519317
43.69467421274226	97.80490237492052
43.70918589464619	97.80636909790934
43.72369757655012	97.80783582089816
43.738209258454056	97.80930254388699
43.75272094035799	97.81076926687581
43.76723262226192	97.81223598986463
43.781744304165855	97.81370271285346
43.79625598606979	97.81516943584228
43.81076766797372	97.8166361588311
43.825279349877654	97.81810288181993
43.83979103178159	97.81956960480875
43.85430271368552	97.82103632779757
43.86881439558945	97.8225030507864
43.883326077493386	97.82396977377522
43.89783775939732	97.82543649676404
43.91234944130125	97.82690321975286
43.926861123205185	97.82836994274169
43.94137280510912	97.82983666573051
43.95588448701305	97.83130338871933
43.970396168916984	97.83277011170816
43.98490785082092	97.83423683469698
43.99941953272485	97.8357035576858
44.01393121462878	97.83717028067463
44.02844289653272	97.83863700366345
44.04295457843665	97.84010372665227
44.05746626034058	97.8415704496411
44.071977942244516	97.84303717262992
44.08648962414845	97.84450389561874
44.10100130605238	97.84597061860757
44.115512987956315	97.84743734159639
44.13002466986025	97.84890406458521
44.14453635176418	97.85037078757404
44.159048033668114	97.85183751056286
44.17355971557205	97.85330423355168
44.18807139747598	97.8547709565405
44.20258307937991	97.85623767952933
44.217094761283846	97.85770440251815
44.23160644318778	97.85917112550698
44.24611812509171	97.8606378484958
44.260629806995645	97.86210457148462
44.27514148889958	97.86357129447345
44.28965317080351	97.86503801746227
44.304164852707444	97.86650474045109
44.31867653461138	97.86797146343991
44.33318821651531	97.86943818642874
44.34769989841924	97.87090490941756
44.36221158032318	97.87237163240638
44.37672326222711	97.87383835539521
44.39123494413104	97.87530507838403
44.405746626034976	97.87677180137285
44.42025830793891	97.87823852436168
44.43476998984284	97.8797052473505
44.449281671746775	97.88117197033932
44.46379335365071	97.88263869332815
44.47830503555464	97.88410541631697
44.492816717458574	97.8855721393058
44.50732839936251	97.88703886229462
44.52184008126644	97.88850558528344
44.53635176317037	97.88997230827226
44.550863445074306	97.89143903126109
44.56537512697824	97.89290575424991
44.57988680888217	97.89437247723873
44.594398490786105	97.89583920022756
44.60891017269004	97.89730592321638
44.62342185459397	97.8987726462052
44.637933536497904	97.90023936919403
44.65244521840184	97.90170609218285
44.66695690030577	97.90317281517167
44.6814685822097	97.9046395381605
44.695980264113636	97.90610626114932
44.71049194601757	97.90757298413814
44.7250036279215	97.90903970712696
44.739515309825435	97.91050643011579
44.75402699172937	97.91197315310461
44.7685386736333	97.91343987609343
44.783050355537235	97.91490659908226
44.79756203744117	97.91637332207108
44.8120737193451	97.9178400450599
44.826585401249034	97.91930676804873
44.84109708315297	97.92077349103755
44.8556087650569	97.92224021402637
44.87012044696083	97.9237069370152
44.884632128864766	97.92517366000402
44.8991438107687	97.92664038299284
44.91365549267263	97.92810710598167
44.928167174576565	97.92957382897049
44.9426788564805	97.93104055195931
44.95719053838443	97.93250727494814
44.971702220288364	97.93397399793696
44.9862139021923	97.93544072092578
45.00072558409623	97.9369074439146
45.01523726600016	97.93837416690343
45.029748947904096	97.93984088989225
45.04426062980803	97.94130761288108
45.05877231171196	97.9427743358699
45.073283993615895	97.94424105885872
45.08779567551983	97.94570778184755
45.10230735742376	97.94717450483637
45.116819039327694	97.94864122782519
45.13133072123163	97.95010795081402
45.14584240313556	97.95157467380284
45.160354085039494	97.95304139679166
45.17486576694343	97.95450811978048
45.18937744884736	97.95597484276931
45.20388913075129	97.95744156575813
45.218400812655226	97.95890828874695
45.23291249455916	97.96037501173578
45.24742417646309	97.9618417347246
45.261935858367025	97.96330845771342
45.27644754027096	97.96477518070225
45.29095922217489	97.96624190369107
45.305470904078824	97.9677086266799
45.31998258598276	97.96917534966872
45.33449426788669	97.97064207265754
45.34900594979062	97.97210879564636
45.363517631694556	97.97357551863519
45.37802931359849	97.97504224162401
45.39254099550242	97.97650896461283
45.407052677406355	97.97797568760166
45.42156435931029	97.97944241059048
45.43607604121422	97.9809091335793
45.450587723118154	97.98237585656813
45.46509940502209	97.98384257955695
45.47961108692602	97.98530930254577
45.49412276882995	97.9867760255346
45.50863445073389	97.98824274852342
45.52314613263782	97.98970947151224
45.53765781454175	97.99117619450107
45.552169496445686	97.99264291748989
45.56668117834962	97.99410964047871
45.58119286025355	97.99557636346753
45.595704542157485	97.99704308645636
45.61021622406142	97.99850980944518
45.62472790596535	97.999976532434
45.639239587869284	98.00144325542283
45.65375126977322	98.00290997841165
45.66826295167715	98.00437670140047
45.68277463358108	98.0058434243893
45.697286315485016	98.00731014737812
45.71179799738895	98.00877687036694
45.72630967929288	98.01024359335577
45.740821361196815	98.01171031634459
45.75533304310075	98.01317703933341
45.76984472500468	98.01464376232224
45.784356406908614	98.01611048531106
45.79886808881255	98.01757720829988
45.81337977071648	98.0190439312887
45.82789145262041	98.02051065427753
45.842403134524346	98.02197737726635
45.85691481642828	98.02344410025518
45.87142649833221	98.024910823244
45.885938180236145	98.02637754623282
45.90044986214008	98.02784426922165
45.91496154404401	98.02931099221047
45.929473225947945	98.03077771519929
45.94398490785188	98.03224443818812
45.95849658975581	98.03371116117694
45.973008271659744	98.03517788416576
45.98751995356368	98.03664460715459
46.00203163546761	98.03811133014341
46.01654331737154	98.03957805313223
46.031054999275476	98.04104477612105
46.04556668117941	98.04251149910988
46.06007836308334	98.0439782220987
46.074590044987275	98.04544494508752
46.08910172689121	98.04691166807635
46.10361340879514	98.04837839106517
46.118125090699074	98.049845114054
46.13263677260301	98.05131183704282
46.14714845450694	98.05277856003164
46.16166013641087	98.05424528302046
46.176171818314806	98.05571200600929
46.19068350021874	98.05717872899811
46.20519518212267	98.05864545198693
46.219706864026605	98.06011217497576
46.23421854593054	98.06157889796458
46.24873022783447	98.0630456209534
46.263241909738404	98.06451234394223
46.27775359164234	98.06597906693105
46.29226527354627	98.06744578991987
46.306776955450204	98.0689125129087
46.32128863735414	98.07037923589752
46.33580031925807	98.07184595888634
46.350312001162	98.07331268187517
46.364823683065936	98.07477940486399
46.37933536496987	98.07624612785281
46.3938470468738	98.07771285084164
46.408358728777735	98.07917957383046
46.42287041068167	98.08064629681928
46.4373820925856	98.0821130198081
46.451893774489534	98.08357974279693
46.46640545639347	98.08504646578575
46.4809171382974	98.08651318877457
46.49542882020133	98.0879799117634
46.509940502105266	98.08944663475222
46.5244521840092	98.09091335774104
46.53896386591313	98.09238008072987
46.553475547817065	98.09384680371869
46.567987229721	98.09531352670751
46.58249891162493	98.09678024969634
46.597010593528864	98.09824697268516
46.6115222754328	98.09971369567398
46.62603395733673	98.1011804186628
46.64054563924066	98.10264714165163
46.6550573211446	98.10411386464045
46.66956900304853	98.10558058762928
46.68408068495246	98.1070473106181
46.698592366856396	98.10851403360692
46.71310404876033	98.10998075659575
46.72761573066426	98.11144747958457
46.742127412568195	98.11291420257339
46.75663909447213	98.11438092556222
46.77115077637606	98.11584764855104
46.785662458279994	98.11731437153986
46.80017414018393	98.11878109452869
46.81468582208786	98.12024781751751
46.82919750399179	98.12171454050633
46.843709185895726	98.12318126349516
46.85822086779966	98.12464798648398
46.87273254970359	98.1261147094728
46.887244231607525	98.12758143246162
46.90175591351146	98.12904815545045
46.91626759541539	98.13051487843927
46.930779277319324	98.1319816014281
46.94529095922326	98.13344832441692
46.95980264112719	98.13462170280798
46.97431432303112	98.13579508119903
46.988826004935056	98.1369684595901
47.00333768683899	98.13814183798115
47.01784936874292	98.13931521637221
47.032361050646855	98.14048859476327
47.04687273255079	98.14166197315433
47.06138441445472	98.14283535154539
47.075896096358655	98.14400872993644
47.09040777826259	98.1451821083275
47.10491946016652	98.14635548671856
47.119431142070454	98.14752886510962
47.13394282397439	98.14870224350068
47.14845450587832	98.14987562189174
47.16296618778225	98.1510490002828
47.177477869686186	98.15222237867386
47.19198955159012	98.15339575706491
47.20650123349405	98.15456913545597
47.221012915397985	98.15574251384703
47.23552459730192	98.15691589223809
47.25003627920585	98.15808927062915
47.264547961109784	98.1592626490202
47.27905964301372	98.16043602741127
47.29357132491765	98.16160940580232
47.30808300682158	98.16278278419338
47.322594688725516	98.16395616258444
47.33710637062945	98.1651295409755
47.35161805253338	98.16630291936656
47.366129734437315	98.16747629775762
47.38064141634125	98.16864967614868
47.39515309824518	98.16982305453973
47.409664780149114	98.17099643293079
47.42417646205305	98.17216981132185
47.43868814395698	98.17334318971291
47.453199825860914	98.17451656810397
47.46771150776485	98.17568994649503
47.48222318966878	98.17686332488609
47.49673487157271	98.17803670327714
47.511246553476646	98.1792100816682
47.52575823538058	98.18038346005926
47.54026991728451	98.18155683845032
47.554781599188445	98.18273021684138
47.56929328109238	98.18390359523244
47.58380496299631	98.1850769736235
47.598316644900244	98.18625035201455
47.61282832680418	98.18742373040561
47.62734000870811	98.18859710879667
47.64185169061204	98.18977048718773
47.656363372515976	98.19094386557879
47.67087505441991	98.19211724396985
47.68538673632384	98.1932906223609
47.699898418227775	98.19446400075196
47.71441010013171	98.19563737914302
47.72892178203564	98.19681075753408
47.743433463939574	98.19798413592514
47.75794514584351	98.1991575143162
47.77245682774744	98.20033089270726
47.78696850965137	98.20150427109832
47.80148019155531	98.20267764948937
47.81599187345924	98.20385102788043
47.83050355536317	98.20502440627149
47.845015237267106	98.20619778466255
47.85952691917104	98.20737116305361
47.87403860107497	98.20854454144467
47.888550282978905	98.20971791983573
47.90306196488284	98.21089129822678
47.91757364678677	98.21206467661784
47.932085328690704	98.2132380550089
47.94659701059464	98.21441143339996
47.96110869249857	98.21558481179102
47.9756203744025	98.21675819018208
47.990132056306436	98.21793156857314
48.00464373821037	98.2191049469642
48.0191554201143	98.22027832535525
48.033667102018235	98.22145170374631
48.04817878392217	98.22262508213737
48.0626904658261	98.22379846052843
48.077202147730034	98.22497183891949
48.09171382963397	98.22614521731055
48.1062255115379	98.2273185957016
48.12073719344183	98.22849197409266
48.135248875345766	98.22966535248372
48.1497605572497	98.23083873087478
48.16427223915363	98.23201210926584
48.178783921057565	98.2331854876569
48.1932956029615	98.23435886604796
48.20780728486543	98.23553224443901
48.222318966769365	98.23670562283007
48.2368306486733	98.23787900122113
48.25134233057723	98.23905237961219
48.265854012481164	98.24022575800325
48.2803656943851	98.2413991363943
48.29487737628903	98.24257251478537
48.30938905819296	98.24374589317642
48.323900740096896	98.24491927156748
48.33841242200083	98.24609264995854
48.35292410390476	98.2472660283496
48.367435785808695	98.24843940674066
48.38194746771263	98.24961278513172
48.39645914961656	98.25078616352278
48.410970831520494	98.25195954191383
48.42548251342443	98.25313292030489
48.43999419532836	98.25430629869595
48.45450587723229	98.25547967708701
48.469017559136226	98.25665305547807
48.48352924104016	98.25782643386913
48.49804092294409	98.25899981226019
48.512552604848025	98.26017319065124
48.52706428675196	98.2613465690423
48.54157596865589	98.26251994743336
48.556087650559824	98.26369332582442
48.57059933246376	98.26486670421548
48.58511101436769	98.26604008260654
48.599622696271624	98.2672134609976
48.61413437817556	98.26838683938865
48.62864606007949	98.26956021777971
48.64315774198342	98.27073359617077
48.657669423887356	98.27190697456183
48.67218110579129	98.27308035295289
48.68669278769522	98.27425373134395
48.701204469599155	98.275427109735
48.71571615150309	98.27660048812606
48.73022783340702	98.27777386651712
48.744739515310954	98.27894724490818
48.75925119721489	98.28012062329924
48.77376287911882	98.2812940016903
48.78827456102275	98.28246738008136
48.802786242926686	98.28364075847242
48.81729792483062	98.28481413686347
48.83180960673455	98.28598751525453
48.846321288638485	98.28716089364559
48.86083297054242	98.28833427203665
48.87534465244635	98.28950765042771
48.889856334350284	98.29068102881877
48.90436801625422	98.29185440720983
48.91887969815815	98.29302778560088
48.93339138006208	98.29420116399194
48.94790306196602	98.295374542383
48.96241474386995	98.29654792077406
48.97692642577388	98.29772129916512
48.991438107677816	98.29889467755618
49.00594978958175	98.30006805594724
49.02046147148568	98.3012414343383
49.034973153389615	98.30241481272935
49.04948483529355	98.30358819112041
49.06399651719748	98.30476156951147
49.078508199101414	98.30593494790253
49.09301988100535	98.30710832629359
49.10753156290928	98.30828170468465
49.12204324481321	98.3094550830757
49.136554926717146	98.31062846146676
49.15106660862108	98.31180183985782
49.16557829052501	98.31297521824888
49.180089972428945	98.31414859663994
49.19460165433288	98.315321975031
49.20911333623681	98.31649535342206
49.223625018140744	98.31766873181311
49.23813670004468	98.31884211020417
49.25264838194861	98.32001548859523
49.26716006385254	98.32118886698629
49.281671745756476	98.32236224537735
49.29618342766041	98.32353562376841
49.31069510956434	98.32470900215947
49.325206791468275	98.32588238055052
49.33971847337221	98.32705575894158
49.35423015527614	98.32822913733264
49.368741837180075	98.3294025157237
49.38325351908401	98.33057589411476
49.39776520098794	98.33174927250582
49.412276882891874	98.33292265089688
49.42678856479581	98.33409602928793
49.44130024669974	98.335269407679
49.45581192860367	98.33644278607005
49.470323610507606	98.33761616446111
49.48483529241154	98.33878954285217
49.49934697431547	98.33996292124323
49.513858656219405	98.34113629963429
49.52837033812334	98.34230967802534
49.54288202002727	98.3434830564164
49.557393701931204	98.34465643480746
49.57190538383514	98.34582981319852
49.58641706573907	98.34700319158958
49.600928747643	98.34817656998064
49.615440429546936	98.3493499483717
49.62995211145087	98.35052332676275
49.6444637933548	98.35169670515381
49.658975475258735	98.35287008354487
49.67348715716267	98.35404346193593
49.6879988390666	98.35521684032699
49.702510520970534	98.35639021871805
49.71702220287447	98.3575635971091
49.7315338847784	98.35873697550016
49.746045566682334	98.35991035389122
49.76055724858627	98.36108373228228
49.7750689304902	98.36225711067334
49.78958061239413	98.3634304890644
49.804092294298066	98.36460386745546
49.818603976202	98.36577724584652
49.83311565810593	98.36695062423757
49.847627340009865	98.36812400262863
49.8621390219138	98.36929738101969
49.87665070381773	98.37047075941075
49.891162385721664	98.37164413780181
49.9056740676256	98.37281751619287
49.92018574952953	98.37399089458393
49.93469743143346	98.37516427297498
49.949209113337396	98.37633765136604
49.96372079524133	98.3775110297571
49.97823247714526	98.37868440814816
49.992744159049195	98.37985778653922
50.00725584095313	98.38103116493028
50.02176752285706	98.38220454332134
50.036279204760994	98.3833779217124
50.05079088666493	98.38455130010345
50.06530256856886	98.38572467849451
50.07981425047279	98.38689805688557
50.09432593237673	98.38807143527663
50.10883761428066	98.38924481366769
50.12334929618459	98.39041819205875
50.137860978088526	98.3915915704498
50.15237265999246	98.39276494884086
50.16688434189639	98.39393832723192
50.181396023800325	98.39511170562298
50.19590770570426	98.39628508401404
50.21041938760819	98.3974584624051
50.224931069512124	98.39863184079616
50.23944275141606	98.39980521918721
50.25395443331999	98.40097859757827
50.26846611522392	98.40215197596933
50.282977797127856	98.40332535436039
50.29748947903179	98.40449873275145
50.31200116093572	98.40567211114251
50.326512842839655	98.40684548953357
50.34102452474359	98.40801886792462
50.35553620664752	98.40919224631568
50.370047888551454	98.41036562470674
50.38455957045539	98.4115390030978
50.39907125235932	98.41271238148886
50.41358293426325	98.41388575987992
50.428094616167186	98.41505913827098
50.44260629807112	98.41623251666203
50.45711797997505	98.4174058950531
50.471629661878985	98.41857927344415
50.48614134378292	98.41975265183521
50.50065302568685	98.42092603022627
50.515164707590785	98.42209940861733
50.52967638949472	98.42327278700839
50.54418807139865	98.42444616539944
50.558699753302584	98.4256195437905
50.57321143520652	98.42679292218156
50.58772311711045	98.42796630057262
50.60223479901438	98.42913967896368
50.616746480918316	98.43031305735474
50.63125816282225	98.4314864357458
50.64576984472618	98.43265981413685
50.660281526630115	98.43383319252791
50.67479320853405	98.43500657091897
50.68930489043798	98.43617994931003
50.703816572341914	98.43735332770109
50.71832825424585	98.43852670609215
50.73283993614978	98.4397000844832
50.74735161805371	98.44087346287426
50.761863299957646	98.44204684126532
50.77637498186158	98.44322021965638
50.79088666376551	98.44439359804744
50.805398345669445	98.4455669764385
50.81991002757338	98.44674035482956
50.83442170947731	98.44791373322062
50.848933391381244	98.44908711161168
50.86344507328518	98.45026049000273
50.87795675518911	98.45143386839379
50.892468437093044	98.45260724678485
50.90698011899698	98.45378062517591
50.92149180090091	98.45495400356697
50.93600348280484	98.45612738195803
50.950515164708776	98.45730076034909
50.96502684661271	98.45847413874014
50.97953852851664	98.4596475171312
50.994050210420575	98.46082089552226
51.00856189232451	98.46199427391332
51.02307357422844	98.46316765230438
51.037585256132374	98.46434103069544
51.05209693803631	98.4655144090865
51.06660861994024	98.46668778747755
51.08112030184417	98.46786116586861
51.095631983748106	98.46903454425967
51.11014366565204	98.47020792265073
51.12465534755597	98.47138130104179
51.139167029459905	98.47255467943285
51.15367871136384	98.4737280578239
51.16819039326777	98.47490143621496
51.182702075171704	98.47607481460602
51.19721375707564	98.47724819299708
51.21172543897957	98.47842157138814
51.2262371208835	98.4795949497792
51.24074880278744	98.48076832817026
51.25526048469137	98.48194170656132
51.2697721665953	98.48311508495237
51.284283848499236	98.48428846334343
51.29879553040317	98.48546184173449
51.3133072123071	98.48663522012555
51.327818894211035	98.48780859851661
51.34233057611497	98.48898197690767
51.3568422580189	98.49015535529873
51.371353939922834	98.49132873368978
51.38586562182677	98.49250211208084
51.4003773037307	98.4936754904719
51.41488898563463	98.49484886886296
51.429400667538566	98.49602224725402
51.4439123494425	98.49719562564508
51.45842403134643	98.49836900403614
51.472935713250365	98.4995423824272
51.4874473951543	98.50071576081825
51.50195907705823	98.50188913920931
51.516470758962164	98.50306251760037
51.5309824408661	98.50423589599143
51.54549412277003	98.50540927438249
51.56000580467396	98.50658265277355
51.574517486577896	98.5077560311646
51.58902916848183	98.50892940955566
51.60354085038576	98.51010278794672
51.618052532289695	98.51127616633778
51.63256421419363	98.51244954472884
51.64707589609756	98.5136229231199
51.661587578001495	98.51479630151096
51.67609925990543	98.51596967990201
51.69061094180936	98.51714305829307
51.705122623713294	98.51831643668413
51.71963430561723	98.51948981507519
51.73414598752116	98.52066319346625
51.74865766942509	98.5218365718573
51.763169351329026	98.52300995024837
51.77768103323296	98.52418332863942
51.79219271513689	98.52535670703048
51.806704397040825	98.52653008542154
51.82121607894476	98.5277034638126
51.83572776084869	98.52887684220366
51.850239442752624	98.53005022059472
51.86475112465656	98.53122359898578
51.87926280656049	98.53239697737683
51.89377448846442	98.53357035576789
51.908286170368356	98.53474373415895
51.92279785227229	98.53591711255001
51.93730953417622	98.53709049094107
51.951821216080155	98.53826386933213
51.96633289798409	98.53943724772319
51.98084457988802	98.54061062611424
51.995356261791954	98.5417840045053
52.00986794369589	98.54295738289636
52.02437962559982	98.54413076128742
52.038891307503754	98.54530413967848
52.05340298940769	98.54647751806954
52.06791467131162	98.5476508964606
52.08242635321555	98.54853093025389
52.096938035119486	98.54941096404718
52.11144971702342	98.55029099784048
52.12596139892735	98.55117103163377
52.140473080831285	98.55205106542707
52.15498476273522	98.55293109922036
52.16949644463915	98.55381113301365
52.184008126543084	98.55469116680695
52.19851980844702	98.55557120060024
52.21303149035095	98.55645123439353
52.22754317225488	98.55733126818683
52.242054854158816	98.55821130198012
52.25656653606275	98.55909133577342
52.27107821796668	98.55997136956671
52.285589899870615	98.56085140336
52.30010158177455	98.5617314371533
52.31461326367848	98.56261147094659
52.329124945582414	98.56349150473989
52.34363662748635	98.56437153853318
52.35814830939028	98.56525157232647
52.37265999129421	98.56613160611977
52.38717167319815	98.56701163991306
52.40168335510208	98.56789167370636
52.41619503700601	98.56877170749965
52.430706718909946	98.56965174129294
52.44521840081388	98.57053177508624
52.45973008271781	98.57141180887953
52.474241764621745	98.57229184267283
52.48875344652568	98.57317187646612
52.50326512842961	98.57405191025941
52.517776810333544	98.57493194405271
52.53228849223748	98.575811977846
52.54680017414141	98.5766920116393
52.56131185604534	98.57757204543259
52.575823537949276	98.57845207922588
52.59033521985321	98.57933211301918
52.60484690175714	98.58021214681247
52.619358583661075	98.58109218060576
52.63387026556501	98.58197221439906
52.64838194746894	98.58285224819235
52.662893629372874	98.58373228198565
52.67740531127681	98.58461231577894
52.69191699318074	98.58549234957223
52.70642867508467	98.58637238336553
52.720940356988606	98.58725241715882
52.73545203889254	98.58813245095212
52.74996372079647	98.58901248474541
52.764475402700405	98.5898925185387
52.77898708460434	98.590772552332
52.79349876650827	98.59165258612529
52.808010448412205	98.59253261991859
52.82252213031614	98.59341265371188
52.83703381222007	98.59429268750517
52.851545494124004	98.59517272129847
52.86605717602794	98.59605275509176
52.88056885793187	98.59693278888506
52.8950805398358	98.59781282267835
52.909592221739736	98.59869285647164
52.92410390364367	98.59957289026494
52.9386155855476	98.60045292405823
52.953127267451535	98.60133295785153
52.96763894935547	98.60221299164482
52.9821506312594	98.60309302543811
52.996662313163334	98.60397305923141
53.01117399506727	98.6048530930247
53.0256856769712	98.605733126818
53.04019735887513	98.60661316061129
53.054709040779066	98.60749319440458
53.069220722683	98.60837322819788
53.08373240458693	98.60925326199117
53.098244086490865	98.61013329578446
53.1127557683948	98.61101332957776
53.12726745029873	98.61189336337105
53.141779132202664	98.61277339716435
53.1562908141066	98.61365343095764
53.17080249601053	98.61453346475093
53.185314177914464	98.61541349854423
53.1998258598184	98.61629353233752
53.21433754172233	98.61717356613082
53.22884922362626	98.61805359992411
53.243360905530196	98.6189336337174
53.25787258743413	98.6198136675107
53.27238426933806	98.62069370130399
53.286895951241995	98.62157373509729
53.30140763314593	98.62245376889058
53.31591931504986	98.62333380268387
53.330430996953794	98.62421383647717
53.34494267885773	98.62509387027046
53.35945436076166	98.62597390406376
53.37396604266559	98.62685393785705
53.388477724569526	98.62773397165034
53.40298940647346	98.62861400544364
53.41750108837739	98.62949403923693
53.432012770281325	98.63037407303023
53.44652445218526	98.63125410682352
53.46103613408919	98.63213414061681
53.475547815993124	98.6330141744101
53.49005949789706	98.6338942082034
53.50457117980099	98.6347742419967
53.51908286170492	98.63565427578999
53.53359454360886	98.63653430958328
53.54810622551279	98.63741434337658
53.56261790741672	98.63829437716987
53.577129589320656	98.63917441096316
53.59164127122459	98.64005444475646
53.60615295312852	98.64093447854975
53.620664635032455	98.64181451234305
53.63517631693639	98.64269454613634
53.64968799884032	98.64357457992963
53.664199680744254	98.64445461372293
53.67871136264819	98.64533464751622
53.69322304455212	98.64621468130952
53.70773472645605	98.64709471510281
53.722246408359986	98.6479747488961
53.73675809026392	98.6488547826894
53.75126977216785	98.64973481648269
53.765781454071785	98.65061485027599
53.78029313597572	98.65149488406928
53.79480481787965	98.65237491786257
53.809316499783584	98.65325495165587
53.82382818168752	98.65413498544916
53.83833986359145	98.65501501924246
53.85285154549538	98.65589505303575
53.867363227399316	98.65677508682904
53.88187490930325	98.65765512062234
53.89638659120718	98.65853515441563
53.910898273111115	98.65941518820892
53.92540995501505	98.66029522200222
53.93992163691898	98.66117525579551
53.954433318822915	98.6620552895888
53.96894500072685	98.6629353233821
53.98345668263078	98.6638153571754
53.997968364534714	98.66469539096869
54.01248004643865	98.66557542476198
54.02699172834258	98.66645545855528
54.04150341024651	98.66733549234857
54.056015092150446	98.66821552614186
54.07052677405438	98.66909555993516
54.08503845595831	98.66997559372845
54.099550137862245	98.67085562752175
54.11406181976618	98.67173566131504
54.12857350167011	98.67261569510833
54.143085183574044	98.67349572890163
54.15759686547798	98.67437576269492
54.17210854738191	98.67525579648822
54.18662022928584	98.67613583028151
54.201131911189776	98.6770158640748
54.21564359309371	98.6778958978681
54.23015527499764	98.67877593166139
54.244666956901575	98.67965596545469
54.25917863880551	98.68053599924798
54.27369032070944	98.68141603304127
54.288202002613374	98.68229606683457
54.30271368451731	98.68317610062786
54.31722536642124	98.68405613442116
54.331737048325174	98.68493616821445
54.34624873022911	98.68581620200774
54.36076041213304	98.68669623580104
54.37527209403697	98.68757626959433
54.389783775940906	98.68845630338762
54.40429545784484	98.68933633718092
54.41880713974877	98.69021637097421
54.433318821652705	98.6910964047675
54.44783050355664	98.6919764385608
54.46234218546057	98.6928564723541
54.476853867364504	98.69373650614739
54.49136554926844	98.69461653994068
54.50587723117237	98.69549657373398
54.5203889130763	98.69637660752727
54.534900594980236	98.69725664132056
54.54941227688417	98.69813667511386
54.5639239587881	98.69901670890715
54.578435640692035	98.69989674270045
54.59294732259597	98.70077677649374
54.6074590044999	98.70165681028703
54.621970686403834	98.70253684408033
54.63648236830777	98.70341687787362
54.6509940502117	98.70429691166692
54.66550573211563	98.70517694546021
54.68001741401957	98.7060569792535
54.6945290959235	98.7069370130468
54.70904077782743	98.70781704684009
54.723552459731366	98.70869708063339
54.7380641416353	98.70957711442668
54.75257582353923	98.71045714821997
54.767087505443165	98.71133718201327
54.7815991873471	98.71221721580656
54.79611086925103	98.71309724959985
54.810622551154964	98.71397728339315
54.8251342330589	98.71485731718644
54.83964591496283	98.71573735097974
54.85415759686676	98.71661738477303
54.868669278770696	98.71749741856632
54.88318096067463	98.71837745235962
54.89769264257856	98.71925748615291
54.912204324482495	98.7201375199462
54.92671600638643	98.7210175537395
54.94122768829036	98.7218975875328
54.955739370194294	98.72277762132609
54.97025105209823	98.72365765511938
54.98476273400216	98.72453768891268
54.99927441590609	98.72541772270597
55.013786097810026	98.72629775649926
55.02829777971396	98.72717779029256
55.04280946161789	98.72805782408585
55.057321143521825	98.72893785787915
55.07183282542576	98.72981789167244
55.08634450732969	98.73069792546573
55.100856189233625	98.73157795925903
55.11536787113756	98.73245799305232
55.12987955304149	98.73333802684562
55.144391234945424	98.73421806063891
55.15890291684936	98.7350980944322
55.17341459875329	98.7359781282255
55.18792628065722	98.73685816201879
55.202437962561156	98.73773819581208
55.21694964446509	98.73861822960538
55.23146132636902	98.73949826339867
55.245973008272955	98.74037829719197
55.26048469017689	98.74125833098526
55.27499637208082	98.74213836477855
55.289508053984754	98.74301839857185
55.30401973588869	98.74389843236514
55.31853141779262	98.74477846615844
55.33304309969655	98.74565849995173
55.347554781600486	98.74653853374502
55.36206646350442	98.74741856753832
55.37657814540835	98.74829860133161
55.391089827312285	98.7491786351249
55.40560150921622	98.7500586689182
55.42011319112015	98.7509387027115
55.434624873024084	98.75181873650479
55.44913655492802	98.75269877029808
55.46364823683195	98.75357880409138
55.478159918735884	98.75445883788467
55.49267160063982	98.75533887167796
55.50718328254375	98.75621890547126
55.52169496444768	98.75709893926455
55.536206646351616	98.75797897305785
55.55071832825555	98.75885900685114
55.56523001015948	98.75973904064443
55.579741692063415	98.76061907443773
55.59425337396735	98.76149910823102
55.60876505587128	98.76237914202432
55.623276737775214	98.76325917581761
55.63778841967915	98.7641392096109
55.65230010158308	98.7650192434042
55.66681178348701	98.76589927719749
55.681323465390946	98.76677931099078
55.69583514729488	98.76765934478408
55.71034682919881	98.76853937857737
55.724858511102745	98.76941941237067
55.73937019300668	98.77029944616396
55.75388187491061	98.77117947995725
55.768393556814544	98.77205951375055
55.78290523871848	98.77293954754384
55.79741692062241	98.77381958133714
55.81192860252634	98.77469961513043
55.82644028443028	98.77557964892372
55.84095196633421	98.77645968271702
55.85546364823814	98.77733971651031
55.869975330142076	98.7782197503036
55.88448701204601	98.7790997840969
55.89899869394994	98.7799798178902
55.913510375853875	98.78085985168349
55.92802205775781	98.78173988547678
55.94253373966174	98.78261991927008
55.957045421565674	98.78349995306337
55.97155710346961	98.78437998685666
55.98606878537354	98.78526002064996
56.00058046727747	98.78614005444325
56.015092149181406	98.78702008823655
56.02960383108534	98.78790012202984
56.04411551298927	98.78878015582313
56.058627194893205	98.78966018961643
56.07313887679714	98.79054022340972
56.08765055870107	98.79142025720301
56.102162240605004	98.79230029099631
56.11667392250894	98.7931803247896
56.13118560441287	98.7940603585829
56.1456972863168	98.79494039237619
56.160208968220736	98.79582042616948
56.17472065012467	98.79670045996278
56.1892323320286	98.79758049375607
56.203744013932535	98.79846052754937
56.21825569583647	98.79934056134266
56.2327673777404	98.80022059513595
56.247279059644335	98.80110062892925
56.26179074154827	98.80198066272254
56.2763024234522	98.80286069651584
56.290814105356134	98.80374073030913
56.30532578726007	98.80462076410242
56.319837469164	98.80550079789572
56.33434915106793	98.80638083168901
56.348860832971866	98.8072608654823
56.3633725148758	98.8081408992756
56.37788419677973	98.8090209330689
56.392395878683665	98.80990096686219
56.4069075605876	98.81078100065548
56.42141924249153	98.81166103444878
56.435930924395464	98.81254106824207
56.4504426062994	98.81342110203536
56.46495428820333	98.81430113582866
56.47946597010726	98.81518116962195
56.493977652011196	98.81606120341525
56.50848933391513	98.81694123720854
56.52300101581906	98.81782127100183
56.537512697722995	98.81870130479513
56.55202437962693	98.81958133858842
56.56653606153086	98.82046137238171
56.581047743434794	98.82134140617501
56.59555942533873	98.8222214399683
56.61007110724266	98.8231014737616
56.624582789146594	98.82398150755489
56.63909447105053	98.82486154134818
56.65360615295446	98.82574157514148
56.66811783485839	98.82662160893477
56.682629516762326	98.82750164272807
56.69714119866626	98.82838167652136
56.71165288057019	98.82926171031465
56.726164562474125	98.83014174410795
56.74067624437806	98.83102177790124
56.75518792628199	98.83190181169454
56.769699608185924	98.83278184548783
56.78421129008986	98.83366187928112
56.79872297199379	98.83454191307442
56.81323465389772	98.83542194686771
56.827746335801656	98.836301980661
56.84225801770559	98.8371820144543
56.85676969960952	98.8380620482476
56.871281381513455	98.83894208204089
56.88579306341739	98.83982211583418
56.90030474532132	98.84070214962748
56.914816427225254	98.84158218342077
56.92932810912919	98.84246221721406
56.94383979103312	98.84334225100736
56.95835147293705	98.84422228480065
56.97286315484099	98.84510231859394
56.98737483674492	98.84598235238724
57.00188651864885	98.84686238618053
57.016398200552786	98.84774241997383
57.03090988245672	98.84862245376712
57.04542156436065	98.84950248756041
57.059933246264585	98.85038252135371
57.07444492816852	98.851262555147
57.08895661007245	98.8521425889403
57.103468291976384	98.85302262273359
57.11797997388032	98.85390265652688
57.13249165578425	98.85478269032018
57.14700333768818	98.85566272411347
57.161515019592116	98.85654275790677
57.17602670149605	98.85742279170006
57.19053838339998	98.85830282549335
57.205050065303915	98.85918285928665
57.21956174720785	98.86006289307994
57.23407342911178	98.86094292687324
57.248585111015714	98.86182296066653
57.26309679291965	98.86270299445982
57.27760847482358	98.86358302825312
57.29212015672751	98.86446306204641
57.306631838631446	98.8653430958397
57.32114352053538	98.866223129633
57.33565520243931	98.8671031634263
57.350166884343245	98.86798319721959
57.36467856624718	98.86886323101288
57.37919024815111	98.86974326480617
57.393701930055045	98.87062329859947
57.40821361195898	98.87150333239276
57.42272529386291	98.87238336618606
57.437236975766844	98.87326339997935
57.45174865767078	98.87414343377264
57.46626033957471	98.87502346756594
57.48077202147864	98.87590350135923
57.495283703382576	98.87678353515253
57.50979538528651	98.87766356894582
57.52430706719044	98.87854360273911
57.538818749094375	98.87942363653241
57.55333043099831	98.8803036703257
57.56784211290224	98.881183704119
57.582353794806174	98.88206373791229
57.59686547671011	98.88294377170558
57.61137715861404	98.88382380549888
57.62588884051797	98.88470383929217
57.640400522421906	98.88558387308547
57.65491220432584	98.88646390687876
57.66942388622977	98.88734394067205
57.683935568133705	98.88822397446535
57.69844725003764	98.88910400825864
57.71295893194157	98.88998404205194
57.727470613845504	98.89086407584523
57.74198229574944	98.89174410963852
57.75649397765337	98.89262414343182
57.771005659557304	98.89350417722511
57.78551734146124	98.8943842110184
57.80002902336517	98.8952642448117
57.8145407052691	98.896144278605
57.829052387173036	98.89702431239829
57.84356406907697	98.89790434619158
57.8580757509809	98.89878437998487
57.872587432884835	98.89966441377817
57.88709911478877	98.90054444757146
57.9016107966927	98.90142448136476
57.916122478596634	98.90230451515805
57.93063416050057	98.90318454895134
57.9451458424045	98.90406458274464
57.95965752430843	98.90494461653793
57.974169206212366	98.90582465033123
57.9886808881163	98.90670468412452
58.00319257002023	98.90758471791781
58.017704251924165	98.90846475171111
58.0322159338281	98.9093447855044
58.04672761573203	98.9102248192977
58.061239297635964	98.91110485309099
58.0757509795399	98.91198488688428
58.09026266144383	98.91286492067758
58.10477434334776	98.91374495447087
58.1192860252517	98.91462498826417
58.13379770715563	98.91550502205746
58.14830938905956	98.91638505585075
58.162821070963496	98.91726508964405
58.17733275286743	98.91814512343734
58.19184443477136	98.91902515723064
58.206356116675295	98.91990519102393
58.22086779857923	98.92078522481722
58.23537948048316	98.92166525861052
58.249891162387094	98.92254529240381
58.26440284429103	98.9234253261971
58.27891452619496	98.9243053599904
58.29342620809889	98.92518539378369
58.307937890002826	98.92606542757699
58.32244957190676	98.92694546137028
58.33696125381069	98.92782549516357
58.351472935714625	98.92870552895687
58.36598461761856	98.92958556275016
58.38049629952249	98.93046559654346
58.395007981426424	98.93134563033675
58.40951966333036	98.93222566413004
58.42403134523429	98.93310569792334
58.43854302713822	98.93398573171663
58.453054709042156	98.93486576550993
58.46756639094609	98.93574579930322
58.48207807285002	98.93662583309651
58.496589754753956	98.93750586688981
58.51110143665789	98.9383859006831
58.52561311856182	98.93897258987863
58.540124800465755	98.93955927907416
58.55463648236969	98.94014596826969
58.56914816427362	98.94073265746522
58.583659846177554	98.94131934666075
58.59817152808149	98.94190603585628
58.61268320998542	98.9424927250518
58.62719489188935	98.94307941424734
58.641706573793286	98.94366610344287
58.65621825569722	98.9442527926384
58.67072993760115	98.94483948183392
58.685241619505085	98.94542617102945
58.69975330140902	98.94601286022498
58.71426498331295	98.94659954942051
58.728776665216884	98.94718623861604
58.74328834712082	98.94777292781157
58.75780002902475	98.9483596170071
58.77231171092868	98.94894630620263
58.786823392832616	98.94953299539816
58.80133507473655	98.95011968459369
58.81584675664048	98.95070637378922
58.830358438544415	98.95129306298475
58.84487012044835	98.95187975218028
58.85938180235228	98.9524664413758
58.873893484256214	98.95305313057133
58.88840516616015	98.95363981976686
58.90291684806408	98.95422650896239
58.917428529968014	98.95481319815792
58.93194021187195	98.95539988735345
58.94645189377588	98.95598657654898
58.96096357567981	98.95657326574451
58.975475257583746	98.95715995494004
58.98998693948768	98.95774664413557
59.00449862139161	98.9583333333311
59.019010303295545	98.95892002252663
59.03352198519948	98.95950671172216
59.04803366710341	98.96009340091769
59.062545349007344	98.96068009011321
59.07705703091128	98.96126677930874
59.09156871281521	98.96185346850427
59.10608039471914	98.9624401576998
59.120592076623076	98.96302684689533
59.13510375852701	98.96361353609086
59.14961544043094	98.96420022528639
59.164127122334875	98.96478691448192
59.17863880423881	98.96537360367745
59.19315048614274	98.96596029287298
59.207662168046674	98.96654698206851
59.22217384995061	98.96713367126404
59.23668553185454	98.96772036045957
59.25119721375847	98.9683070496551
59.26570889566241	98.96889373885062
59.28022057756634	98.96948042804615
59.29473225947027	98.97006711724168
59.309243941374206	98.97065380643721
59.32375562327814	98.97124049563274
59.33826730518207	98.97182718482827
59.352778987086005	98.9724138740238
59.36729066898994	98.97300056321933
59.38180235089387	98.97358725241486
59.396314032797804	98.97417394161039
59.41082571470174	98.97476063080592
59.42533739660567	98.97534732000145
59.4398490785096	98.97593400919698
59.454360760413536	98.9765206983925
59.46887244231747	98.97710738758803
59.4833841242214	98.97769407678356
59.497895806125335	98.9782807659791
59.51240748802927	98.97886745517462
59.5269191699332	98.97945414437015
59.541430851837134	98.98004083356568
59.55594253374107	98.98062752276121
59.570454215645	98.98121421195674
59.58496589754893	98.98180090115227
59.599477579452866	98.9823875903478
59.6139892613568	98.98297427954333
59.62850094326073	98.98356096873886
59.643012625164666	98.98414765793439
59.6575243070686	98.98473434712992
59.67203598897253	98.98532103632544
59.686547670876465	98.98590772552097
59.7010593527804	98.9864944147165
59.71557103468433	98.98708110391203
59.730082716588264	98.98766779310756
59.7445943984922	98.98825448230309
59.75910608039613	98.98884117149862
59.77361776230006	98.98942786069415
59.788129444203996	98.99001454988968
59.80264112610793	98.99060123908521
59.81715280801186	98.99118792828074
59.831664489915795	98.99177461747627
59.84617617181973	98.9923613066718
59.86068785372366	98.99294799586733
59.875199535627594	98.99353468506285
59.88971121753153	98.99412137425838
59.90422289943546	98.99470806345391
59.91873458133939	98.99529475264944
59.933246263243326	98.99588144184497
59.94775794514726	98.9964681310405
59.96226962705119	98.99705482023603
59.976781308955125	98.99764150943156
59.99129299085906	98.99822819862709
60.00580467276299	98.99881488782262
60.020316354666924	98.99940157701815
60.03482803657086	98.99998826621368
60.04933971847479	99.0005749554092
60.063851400378724	99.00116164460474
60.07836308228266	99.00174833380026
60.09287476418659	99.0023350229958
60.10738644609052	99.00292171219132
60.121898127994456	99.00350840138685
60.13640980989839	99.00409509058238
60.15092149180232	99.00468177977791
60.165433173706255	99.00526846897344
60.17994485561019	99.00585515816897
60.19445653751412	99.0064418473645
60.208968219418054	99.00702853656003
60.22347990132199	99.00761522575556
60.23799158322592	99.00820191495109
60.25250326512985	99.00878860414662
60.267014947033786	99.00937529334215
60.28152662893772	99.00996198253767
60.29603831084165	99.0105486717332
60.310549992745585	99.01113536092873
60.32506167464952	99.01172205012426
60.33957335655345	99.01230873931979
60.354085038457384	99.01289542851532
60.36859672036132	99.01348211771085
60.38310840226525	99.01406880690638
60.39762008416918	99.01465549610191
60.41213176607312	99.01524218529744
60.42664344797705	99.01582887449297
60.44115512988098	99.0164155636885
60.455666811784916	99.01700225288403
60.47017849368885	99.01758894207956
60.48469017559278	99.01817563127508
60.499201857496715	99.01876232047061
60.51371353940065	99.01934900966614
60.52822522130458	99.01993569886167
60.542736903208514	99.0205223880572
60.55724858511245	99.02110907725273
60.57176026701638	99.02169576644826
60.58627194892031	99.02228245564379
60.600783630824246	99.02286914483932
60.61529531272818	99.02345583403485
60.62980699463211	99.02404252323038
60.644318676536045	99.0246292124259
60.65883035843998	99.02521590162144
60.67334204034391	99.02580259081697
60.687853722247844	99.0263892800125
60.70236540415178	99.02697596920802
60.71687708605571	99.02756265840355
60.73138876795964	99.02814934759908
60.745900449863576	99.02873603679461
60.76041213176751	99.02932272599014
60.77492381367144	99.02990941518567
60.789435495575376	99.0304961043812
60.80394717747931	99.03108279357673
60.81845885938324	99.03166948277226
60.832970541287175	99.03225617196779
60.84748222319111	99.03284286116332
60.86199390509504	99.03342955035885
60.876505586998974	99.03401623955438
60.89101726890291	99.0346029287499
60.90552895080684	99.03518961794543
60.92004063271077	99.03577630714096
60.934552314614706	99.03636299633649
60.94906399651864	99.03694968553202
60.96357567842257	99.03753637472755
60.978087360326505	99.03812306392308
60.99259904223044	99.03870975311861
61.00711072413437	99.03929644231414
61.021622406038304	99.03988313150967
61.03613408794224	99.0404698207052
61.05064576984617	99.04105650990073
61.0651574517501	99.04164319909626
61.079669133654036	99.04222988829179
61.09418081555797	99.04281657748732
61.1086924974619	99.04340326668284
61.123204179365835	99.04398995587837
61.13771586126977	99.0445766450739
61.1522275431737	99.04516333426943
61.166739225077635	99.04575002346496
61.18125090698157	99.04633671266049
61.1957625888855	99.04692340185602
61.210274270789434	99.04751009105155
61.22478595269337	99.04809678024708
61.2392976345973	99.04868346944261
61.25380931650123	99.04927015863814
61.268320998405166	99.04985684783367
61.2828326803091	99.0504435370292
61.29734436221303	99.05103022622473
61.311856044116965	99.05161691542025
61.3263677260209	99.05220360461578
61.34087940792483	99.05279029381131
61.355391089828764	99.05337698300684
61.3699027717327	99.05396367220237
61.38441445363663	99.0545503613979
61.39892613554056	99.05513705059343
61.413437817444496	99.05572373978896
61.42794949934843	99.05631042898449
61.44246118125236	99.05689711818002
61.456972863156295	99.05748380737555
61.47148454506023	99.05807049657108
61.48599622696416	99.0586571857666
61.500507908868094	99.05924387496214
61.51501959077203	99.05983056415766
61.52953127267596	99.0604172533532
61.54404295457989	99.06100394254872
61.55855463648383	99.06159063174425
61.57306631838776	99.06217732093978
61.58757800029169	99.06276401013531
61.602089682195626	99.06335069933084
61.61660136409956	99.06393738852637
61.63111304600349	99.0645240777219
61.645624727907425	99.06511076691743
61.66013640981136	99.06569745611296
61.67464809171529	99.06628414530849
61.689159773619224	99.06687083450402
61.70367145552316	99.06745752369955
61.71818313742709	99.06804421289507
61.73269481933102	99.0686309020906
61.747206501234956	99.06921759128613
61.76171818313889	99.06980428048166
61.77622986504282	99.07039096967719
61.790741546946755	99.07097765887272
61.80525322885069	99.07156434806825
61.81976491075462	99.07215103726378
61.834276592658554	99.07273772645931
61.84878827456249	99.07332441565484
61.86329995646642	99.07391110485037
61.87781163837035	99.0744977940459
61.892323320274286	99.07508448324143
61.90683500217822	99.07567117243696
61.92134668408215	99.07625786163248
61.935858365986086	99.07684455082801
61.95037004789002	99.07743124002354
61.96488172979395	99.07801792921907
61.979393411697885	99.0786046184146
61.99390509360182	99.07919130761013
62.00841677550575	99.07977799680566
62.022928457409684	99.08036468600119
62.03744013931362	99.08095137519672
62.05195182121755	99.08153806439225
62.06646350312148	99.08212475358778
62.080975185025416	99.0827114427833
62.09548686692935	99.08329813197884
62.10999854883328	99.08388482117437
62.124510230737215	99.0844715103699
62.13902191264115	99.08505819956542
62.15353359454508	99.08564488876095
62.168045276449014	99.08623157795648
62.18255695835295	99.08681826715201
62.19706864025688	99.08740495634754
62.21158032216081	99.08799164554307
62.226092004064746	99.0885783347386
62.24060368596868	99.08916502393413
62.25511536787261	99.08975171312966
62.269627049776545	99.09033840232519
62.28413873168048	99.09092509152072
62.29865041358441	99.09151178071625
62.313162095488345	99.09209846991178
62.32767377739228	99.0926851591073
62.34218545929621	99.09327184830283
62.356697141200144	99.09385853749836
62.37120882310408	99.09444522669389
62.38572050500801	99.09503191588942
62.40023218691194	99.09561860508495
62.414743868815876	99.09620529428048
62.42925555071981	99.09679198347601
62.44376723262374	99.09737867267154
62.458278914527675	99.09796536186707
62.47279059643161	99.0985520510626
62.48730227833554	99.09913874025813
62.501813960239474	99.09972542945366
62.51632564214341	99.10031211864919
62.53083732404734	99.10089880784471
62.54534900595127	99.10148549704024
62.559860687855206	99.10207218623577
62.57437236975914	99.1026588754313
62.58888405166307	99.10324556462683
62.603395733567005	99.10383225382236
62.61790741547094	99.10441894301789
62.63241909737487	99.10500563221342
62.646930779278804	99.10559232140895
62.66144246118274	99.10617901060448
62.67595414308667	99.10676569980001
62.6904658249906	99.10735238899554
62.70497750689454	99.10793907819107
62.71948918879847	99.1085257673866
62.7340008707024	99.10911245658212
62.748512552606336	99.10969914577765
62.76302423451027	99.11028583497318
62.7775359164142	99.11087252416871
62.792047598318135	99.11145921336424
62.80655928022207	99.11204590255977
62.821070962126	99.1126325917553
62.835582644029934	99.11321928095083
62.85009432593387	99.11380597014636
62.8646060078378	99.11439265934189
62.87911768974173	99.11497934853742
62.893629371645666	99.11556603773295
62.9081410535496	99.11615272692848
62.92265273545353	99.116739416124
62.937164417357465	99.11732610531953
62.9516760992614	99.11791279451506
62.96618778116533	99.1184994837106
62.980699463069264	99.11908617290612
62.9952111449732	99.11967286210165
63.00972282687713	99.12025955129718
63.02423450878106	99.12084624049271
63.038746190684996	99.12143292968824
63.05325787258893	99.12201961888377
63.06776955449286	99.1226063080793
63.082281236396796	99.12319299727483
63.09679291830073	99.12377968647036
63.11130460020466	99.12436637566589
63.125816282108595	99.12495306486142
63.14032796401253	99.12553975405694
63.15483964591646	99.12612644325247
63.169351327820394	99.126713132448
63.18386300972433	99.12729982164353
63.19837469162826	99.12788651083906
63.21288637353219	99.12847320003459
63.227398055436126	99.12905988923012
63.24190973734006	99.12964657842565
63.25642141924399	99.13023326762118
63.270933101147925	99.13081995681671
63.28544478305186	99.13140664601224
63.29995646495579	99.13199333520777
63.314468146859724	99.1325800244033
63.32897982876366	99.13316671359883
63.34349151066759	99.13375340279435
63.35800319257152	99.13434009198988
63.372514874475456	99.13492678118541
63.38702655637939	99.13551347038094
63.40153823828332	99.13610015957647
63.416049920187255	99.136686848772
63.43056160209119	99.13727353796753
63.44507328399512	99.13786022716306
63.459584965899055	99.13844691635859
63.47409664780299	99.13903360555412
63.48860832970692	99.13962029474965
63.503120011610854	99.14020698394518
63.51763169351479	99.1407936731407
63.53214337541872	99.14138036233624
63.54665505732265	99.14196705153176
63.561166739226586	99.1425537407273
63.57567842113052	99.14314042992282
63.59019010303445	99.14372711911835
63.604701784938385	99.14431380831388
63.61921346684232	99.14490049750941
63.63372514874625	99.14548718670494
63.648236830650184	99.14607387590047
63.66274851255412	99.146660565096
63.67726019445805	99.14724725429153
63.69177187636198	99.14783394348706
63.706283558265916	99.14842063268259
63.72079524016985	99.14900732187812
63.73530692207378	99.14959401107365
63.749818603977715	99.15018070026917
63.76433028588165	99.1507673894647
63.77884196778558	99.15135407866023
63.793353649689514	99.15194076785576
63.80786533159345	99.15252745705129
63.82237701349738	99.15311414624682
63.83688869540131	99.15370083544235
63.85140037730525	99.15428752463788
63.86591205920918	99.15487421383341
63.88042374111311	99.15546090302894
63.894935423017046	99.15604759222447
63.90944710492098	99.15663428142
63.92395878682491	99.15722097061553
63.938470468728845	99.15780765981106
63.95298215063278	99.15839434900658
63.96749383253671	99.15898103820211
63.982005514440644	99.15956772739764
63.99651719634458	99.16015441659317
64.01102887824851	99.1607411057887
64.02554056015244	99.16132779498423
64.04005224205636	99.16191448417976
64.05456392396029	99.16250117337529
64.06907560586421	99.16308786257082
64.08358728776814	99.16367455176635
64.09809896967207	99.16426124096188
64.11261065157599	99.1648479301574
64.12712233347992	99.16543461935294
64.14163401538384	99.16602130854847
64.15614569728777	99.166607997744
64.1706573791917	99.16719468693952
64.18516906109562	99.16778137613505
64.19968074299955	99.16836806533058
64.21419242490347	99.16895475452611
64.2287041068074	99.16954144372164
64.24321578871132	99.17012813291717
64.25772747061525	99.1707148221127
64.27223915251918	99.17130151130823
64.2867508344231	99.17188820050376
64.30126251632703	99.17247488969929
64.31577419823095	99.17306157889482
64.33028588013488	99.17364826809035
64.3447975620388	99.17423495728588
64.35930924394273	99.1748216464814
64.37382092584666	99.17540833567693
64.38833260775058	99.17599502487246
64.40284428965451	99.17658171406799
64.41735597155844	99.17716840326352
64.43186765346236	99.17775509245905
64.44637933536629	99.17834178165458
64.46089101727021	99.17892847085011
64.47540269917414	99.17951516004564
64.48991438107807	99.18010184924117
64.50442606298199	99.1806885384367
64.51893774488592	99.18127522763223
64.53344942678984	99.18186191682776
64.54796110869377	99.18244860602329
64.5624727905977	99.18303529521882
64.57698447250162	99.18362198441434
64.59149615440555	99.18420867360987
64.60600783630947	99.1847953628054
64.6205195182134	99.18538205200093
64.63503120011733	99.18596874119646
64.64954288202125	99.18655543039199
64.66405456392518	99.18714211958752
64.6785662458291	99.18772880878305
64.69307792773303	99.18831549797858
64.70758960963695	99.18890218717411
64.72210129154088	99.18948887636964
64.7366129734448	99.19007556556517
64.75112465534873	99.1906622547607
64.76563633725266	99.19124894395623
64.78014801915658	99.19183563315175
64.79465970106051	99.19242232234728
64.80917138296444	99.19300901154281
64.82368306486836	99.19359570073834
64.83819474677229	99.19418238993387
64.85270642867621	99.1947690791294
64.86721811058014	99.19535576832493
64.88172979248407	99.19594245752046
64.89624147438799	99.19652914671599
64.91075315629192	99.19711583591152
64.92526483819584	99.19770252510705
64.93977652009977	99.19828921430258
64.9542882020037	99.1988759034981
64.96879988390762	99.19946259269364
64.98331156581155	99.20004928188916
64.99782324771547	99.2006359710847
65.0123349296194	99.20122266028022
65.02684661152333	99.20180934947575
65.04135829342725	99.20239603867128
65.05586997533118	99.20298272786681
65.0703816572351	99.20356941706234
65.08489333913903	99.20415610625787
65.09940502104295	99.2047427954534
65.11391670294688	99.20532948464893
65.1284283848508	99.20591617384446
65.14294006675473	99.20650286303999
65.15745174865866	99.20708955223552
65.17196343056258	99.20767624143105
65.18647511246651	99.20826293062657
65.20098679437044	99.2088496198221
65.21549847627436	99.20943630901763
65.23001015817829	99.21002299821316
65.24452184008221	99.21060968740869
65.25903352198614	99.21119637660422
65.27354520389007	99.21178306579975
65.28805688579399	99.21236975499528
65.30256856769792	99.21295644419081
65.31708024960184	99.21354313338634
65.33159193150577	99.21412982258187
65.3461036134097	99.2147165117774
65.36061529531362	99.21530320097293
65.37512697721755	99.21588989016846
65.38963865912147	99.21647657936398
65.4041503410254	99.21706326855951
65.41866202292933	99.21764995775504
65.43317370483325	99.21823664695057
65.44768538673718	99.2188233361461
65.4621970686411	99.21941002534163
65.47670875054503	99.21999671453716
65.49122043244896	99.22058340373269
65.50573211435288	99.22117009292822
65.5202437962568	99.22175678212375
65.53475547816073	99.22234347131928
65.54926716006466	99.2229301605148
65.56377884196858	99.22351684971034
65.57829052387251	99.22410353890587
65.59280220577644	99.2246902281014
65.60731388768036	99.22527691729692
65.62182556958429	99.22586360649245
65.63633725148821	99.22645029568798
65.65084893339214	99.22703698488351
65.66536061529607	99.22762367407904
65.67987229719999	99.22821036327457
65.69438397910392	99.2287970524701
65.70889566100784	99.22938374166563
65.72340734291177	99.22997043086116
65.7379190248157	99.23055712005669
65.75243070671962	99.23114380925222
65.76694238862355	99.23173049844775
65.78145407052747	99.23231718764328
65.7959657524314	99.2329038768388
65.81047743433533	99.23349056603433
65.82498911623925	99.23407725522986
65.83950079814318	99.23466394442539
65.8540124800471	99.23525063362092
65.86852416195103	99.23583732281645
65.88303584385496	99.23642401201198
65.89754752575888	99.23701070120751
65.91205920766281	99.23759739040304
65.92657088956673	99.23818407959857
65.94108257147066	99.2387707687941
65.95559425337458	99.23935745798963
65.97010593527851	99.23994414718516
65.98461761718244	99.24053083638069
65.99912929908636	99.24111752557621
66.01364098099029	99.24170421477174
66.02815266289421	99.24229090396727
66.04266434479814	99.2428775931628
66.05717602670207	99.24346428235833
66.07168770860599	99.24405097155386
66.08619939050992	99.24463766074939
66.10071107241384	99.24522434994492
66.11522275431777	99.24581103914045
66.1297344362217	99.24639772833598
66.14424611812562	99.24698441753151
66.15875780002955	99.24757110672704
66.17326948193347	99.24815779592257
66.1877811638374	99.2487444851181
66.20229284574133	99.24933117431362
66.21680452764525	99.24991786350915
66.23131620954918	99.25050455270468
66.2458278914531	99.25109124190021
66.26033957335703	99.25167793109574
66.27485125526096	99.25226462029127
66.28936293716488	99.2528513094868
66.30387461906881	99.25343799868233
66.31838630097273	99.25402468787786
66.33289798287666	99.25461137707339
66.34740966478059	99.25519806626892
66.36192134668451	99.25578475546445
66.37643302858844	99.25637144465998
66.39094471049236	99.2569581338555
66.40545639239629	99.25754482305103
66.41996807430021	99.25813151224656
66.43447975620414	99.2587182014421
66.44899143810807	99.25930489063762
66.46350312001199	99.25989157983315
66.47801480191592	99.26047826902868
66.49252648381984	99.26106495822421
66.50703816572377	99.26165164741974
66.5215498476277	99.26223833661527
66.53606152953162	99.2628250258108
66.55057321143555	99.26341171500633
66.56508489333947	99.26399840420186
66.5795965752434	99.26458509339739
66.59410825714733	99.26517178259292
66.60861993905125	99.26575847178844
66.62313162095518	99.26634516098397
66.6376433028591	99.2669318501795
66.65215498476303	99.26751853937503
66.66666666666696	99.26810522857056
66.68117834857088	99.26869191776609
66.69569003047481	99.26927860696162
66.71020171237873	99.26986529615715
66.72471339428266	99.27045198535268
66.73922507618659	99.27103867454821
66.75373675809051	99.27162536374374
66.76824843999444	99.27221205293927
66.78276012189836	99.2727987421348
66.79727180380229	99.27338543133033
66.81178348570621	99.27397212052585
66.82629516761014	99.27455880972138
66.84080684951407	99.27514549891691
66.85531853141799	99.27573218811244
66.86983021332192	99.27631887730797
66.88434189522584	99.2769055665035
66.89885357712977	99.27749225569903
66.9133652590337	99.27807894489456
66.92787694093762	99.27866563409009
66.94238862284155	99.27925232328562
66.95690030474547	99.27983901248115
66.9714119866494	99.28042570167668
66.98592366855333	99.2810123908722
67.00043535045725	99.28159908006774
67.01494703236118	99.28218576926326
67.0294587142651	99.2827724584588
67.04397039616903	99.28335914765432
67.05848207807296	99.28394583684985
67.07299375997688	99.28453252604538
67.08750544188081	99.28511921524091
67.10201712378473	99.28570590443644
67.11652880568866	99.28629259363197
67.13104048759259	99.2868792828275
67.14555216949651	99.28746597202303
67.16006385140044	99.28805266121856
67.17457553330436	99.28863935041409
67.18908721520829	99.28922603960962
67.20359889711222	99.28981272880515
67.21811057901614	99.29039941800067
67.23262226092007	99.2909861071962
67.247133942824	99.29157279639173
67.26164562472792	99.29215948558726
67.27615730663184	99.29274617478279
67.29066898853577	99.29333286397832
67.3051806704397	99.29391955317385
67.31969235234362	99.29450624236938
67.33420403424755	99.29509293156491
67.34871571615147	99.29567962076044
67.3632273980554	99.29626630995597
67.37773907995933	99.2968529991515
67.39225076186325	99.29743968834703
67.40676244376718	99.29802637754256
67.4212741256711	99.29861306673808
67.43578580757503	99.29919975593361
67.45029748947896	99.29978644512914
67.46480917138288	99.30037313432467
67.47932085328681	99.3009598235202
67.49383253519073	99.30154651271573
67.50834421709466	99.30213320191126
67.52285589899859	99.30271989110679
67.53736758090251	99.30330658030232
67.55187926280644	99.30389326949785
67.56639094471036	99.30447995869338
67.58090262661429	99.3050666478889
67.59541430851822	99.30565333708444
67.60992599042214	99.30624002627997
67.62443767232607	99.3068267154755
67.63894935423	99.30741340467102
67.65346103613392	99.30800009386655
67.66797271803784	99.30858678306208
67.68248439994177	99.30917347225761
67.6969960818457	99.30976016145314
67.71150776374962	99.31034685064867
67.72601944565355	99.3109335398442
67.74053112755747	99.31152022903973
67.7550428094614	99.31210691823526
67.76955449136533	99.31269360743079
67.78406617326925	99.31328029662632
67.79857785517318	99.31386698582185
67.8130895370771	99.31445367501738
67.82760121898103	99.3150403642129
67.84211290088496	99.31562705340843
67.85662458278888	99.31621374260396
67.87113626469281	99.31680043179949
67.88564794659673	99.31738712099502
67.90015962850066	99.31797381019055
67.91467131040459	99.31856049938608
67.92918299230851	99.31914718858161
67.94369467421244	99.31973387777714
67.95820635611636	99.32032056697267
67.97271803802029	99.3209072561682
67.98722971992422	99.32149394536373
68.00174140182814	99.32208063455926
68.01625308373207	99.32266732375479
68.030764765636	99.32325401295031
68.04527644753992	99.32384070214584
68.05978812944385	99.32442739134137
68.07429981134777	99.3250140805369
68.0888114932517	99.32560076973243
68.10332317515562	99.32618745892796
68.11783485705955	99.32677414812349
68.13234653896347	99.32736083731902
68.1468582208674	99.32794752651455
68.16136990277133	99.32853421571008
68.17588158467525	99.32912090490561
68.19039326657918	99.32970759410114
68.2049049484831	99.33029428329667
68.21941663038703	99.3308809724922
68.23392831229096	99.33146766168773
68.24843999419488	99.33205435088325
68.26295167609881	99.33264104007878
68.27746335800273	99.33322772927431
68.29197503990666	99.33381441846984
68.30648672181059	99.33440110766537
68.32099840371451	99.3349877968609
68.33551008561844	99.33557448605643
68.35002176752236	99.33616117525196
68.36453344942629	99.33674786444749
68.37904513133022	99.33733455364302
68.39355681323414	99.33792124283855
68.40806849513807	99.33850793203408
68.422580177042	99.3390946212296
68.43709185894592	99.33968131042514
68.45160354084985	99.34026799962066
68.46611522275377	99.3408546888162
68.4806269046577	99.34144137801172
68.49513858656162	99.34202806720725
68.50965026846555	99.34261475640278
68.52416195036947	99.34320144559831
68.5386736322734	99.34378813479384
68.55318531417733	99.34437482398937
68.56769699608125	99.3449615131849
68.58220867798518	99.34554820238043
68.5967203598891	99.34613489157596
68.61123204179303	99.34672158077149
68.62574372369696	99.34730826996702
68.64025540560088	99.34789495916255
68.65476708750481	99.34848164835807
68.66927876940873	99.3490683375536
68.68379045131266	99.34965502674913
68.69830213321659	99.35024171594466
68.71281381512051	99.35082840514019
68.72732549702444	99.35141509433572
68.74183717892836	99.35200178353125
68.75634886083229	99.35258847272678
68.77086054273622	99.35317516192231
68.78537222464014	99.35376185111784
68.79988390654407	99.35434854031337
68.814395588448	99.3549352295089
68.82890727035192	99.35552191870443
68.84341895225585	99.35610860789996
68.85793063415977	99.35669529709548
68.8724423160637	99.35728198629101
68.88695399796762	99.35786867548654
68.90146567987155	99.35845536468207
68.91597736177548	99.3590420538776
68.9304890436794	99.35962874307313
68.94500072558333	99.36021543226866
68.95951240748725	99.36080212146419
68.97402408939118	99.36138881065972
68.9885357712951	99.36197549985525
69.00304745319903	99.36256218905078
69.01755913510296	99.3631488782463
69.03207081700688	99.36373556744184
69.04658249891081	99.36432225663737
69.06109418081473	99.3649089458329
69.07560586271866	99.36549563502842
69.09011754462259	99.36608232422395
69.10462922652651	99.36666901341948
69.11914090843044	99.36725570261501
69.13365259033436	99.36784239181054
69.14816427223829	99.36842908100607
69.16267595414222	99.3690157702016
69.17718763604614	99.36960245939713
69.19169931795007	99.37018914859266
69.206210999854	99.37077583778819
69.22072268175792	99.37136252698372
69.23523436366185	99.37194921617925
69.24974604556577	99.37253590537478
69.2642577274697	99.3731225945703
69.27876940937362	99.37370928376583
69.29328109127755	99.37429597296136
69.30779277318148	99.37488266215689
69.3223044550854	99.37546935135242
69.33681613698933	99.37605604054795
69.35132781889325	99.37664272974348
69.36583950079718	99.37722941893901
69.3803511827011	99.37781610813454
69.39486286460503	99.37840279733007
69.40937454650896	99.3789894865256
69.42388622841288	99.37957617572113
69.43839791031681	99.38016286491666
69.45290959222073	99.38074955411219
69.46742127412466	99.38133624330771
69.48193295602859	99.38192293250324
69.49644463793251	99.38250962169877
69.51095631983644	99.3830963108943
69.52546800174036	99.38368300008983
69.53997968364429	99.38426968928536
69.55449136554822	99.38456303388313
69.56900304745214	99.38485637848089
69.58351472935607	99.38514972307865
69.59802641126	99.38544306767642
69.61253809316392	99.38573641227418
69.62704977506785	99.38602975687195
69.64156145697177	99.38632310146971
69.6560731388757	99.38661644606748
69.67058482077962	99.38690979066524
69.68509650268355	99.38720313526301
69.69960818458748	99.38749647986077
69.7141198664914	99.38778982445854
69.72863154839533	99.3880831690563
69.74314323029925	99.38837651365407
69.75765491220318	99.38866985825183
69.7721665941071	99.3889632028496
69.78667827601103	99.38925654744736
69.80118995791496	99.38954989204512
69.81570163981888	99.38984323664289
69.83021332172281	99.39013658124065
69.84472500362673	99.39042992583842
69.85923668553066	99.39072327043618
69.87374836743459	99.39101661503395
69.88826004933851	99.39130995963171
69.90277173124244	99.39160330422948
69.91728341314636	99.39189664882724
69.93179509505029	99.392189993425
69.94630677695422	99.39248333802277
69.96081845885814	99.39277668262054
69.97533014076207	99.3930700272183
69.989841822666	99.39336337181606
70.00435350456992	99.39365671641383
70.01886518647385	99.3939500610116
70.03337686837777	99.39424340560936
70.0478885502817	99.39453675020712
70.06240023218562	99.39483009480489
70.07691191408955	99.39512343940265
70.09142359599348	99.39541678400042
70.1059352778974	99.39571012859818
70.12044695980133	99.39600347319595
70.13495864170525	99.39629681779371
70.14947032360918	99.39659016239148
70.1639820055131	99.39688350698924
70.17849368741703	99.397176851587
70.19300536932096	99.39747019618477
70.20751705122488	99.39776354078253
70.22202873312881	99.3980568853803
70.23654041503274	99.39835022997806
70.25105209693666	99.39864357457583
70.26556377884059	99.3989369191736
70.28007546074451	99.39923026377136
70.29458714264844	99.39952360836912
70.30909882455236	99.39981695296689
70.32361050645629	99.40011029756465
70.33812218836022	99.40040364216242
70.35263387026414	99.40069698676018
70.36714555216807	99.40099033135795
70.381657234072	99.40128367595571
70.39616891597592	99.40157702055347
70.41068059787985	99.40187036515124
70.42519227978377	99.402163709749
70.4397039616877	99.40245705434677
70.45421564359162	99.40275039894453
70.46872732549555	99.4030437435423
70.48323900739948	99.40333708814006
70.4977506893034	99.40363043273783
70.51226237120733	99.40392377733559
70.52677405311125	99.40421712193336
70.54128573501518	99.40451046653112
70.5557974169191	99.40480381112889
70.57030909882303	99.40509715572665
70.58482078072696	99.40539050032442
70.59933246263088	99.40568384492218
70.61384414453481	99.40597718951994
70.62835582643874	99.40627053411771
70.64286750834266	99.40656387871547
70.65737919024659	99.40685722331324
70.67189087215051	99.407150567911
70.68640255405444	99.40744391250877
70.70091423595836	99.40773725710653
70.71542591786229	99.4080306017043
70.72993759976622	99.40832394630206
70.74444928167014	99.40861729089983
70.75896096357407	99.40891063549759
70.773472645478	99.40920398009536
70.78798432738192	99.40949732469312
70.80249600928585	99.40979066929089
70.81700769118977	99.41008401388865
70.8315193730937	99.41037735848641
70.84603105499762	99.41067070308418
70.86054273690155	99.41096404768194
70.87505441880548	99.41125739227971
70.8895661007094	99.41155073687747
70.90407778261333	99.41184408147524
70.91858946451725	99.412137426073
70.93310114642118	99.41243077067077
70.9476128283251	99.41272411526853
70.96212451022903	99.4130174598663
70.97663619213296	99.41331080446406
70.99114787403688	99.41360414906183
71.00565955594081	99.41389749365959
71.02017123784474	99.41419083825735
71.03468291974866	99.41448418285512
71.04919460165259	99.41477752745288
71.06370628355651	99.41507087205065
71.07821796546044	99.41536421664841
71.09272964736437	99.41565756124618
71.10724132926829	99.41595090584394
71.12175301117222	99.41624425044171
71.13626469307614	99.41653759503947
71.15077637498007	99.41683093963724
71.165288056884	99.417124284235
71.17979973878792	99.41741762883277
71.19431142069185	99.41771097343053
71.20882310259577	99.4180043180283
71.2233347844997	99.41829766262606
71.23784646640362	99.41859100722382
71.25235814830755	99.41888435182159
71.26686983021148	99.41917769641935
71.2813815121154	99.41947104101712
71.29589319401933	99.41976438561488
71.31040487592325	99.42005773021265
71.32491655782718	99.42035107481041
71.3394282397311	99.42064441940818
71.35393992163503	99.42093776400594
71.36845160353896	99.4212311086037
71.38296328544288	99.42152445320147
71.39747496734681	99.42181779779924
71.41198664925074	99.422111142397
71.42649833115466	99.42240448699476
71.44101001305859	99.42269783159253
71.45552169496251	99.4229911761903
71.47003337686644	99.42328452078806
71.48454505877037	99.42357786538582
71.49905674067429	99.42387120998359
71.51356842257822	99.42416455458135
71.52808010448214	99.42445789917912
71.54259178638607	99.42475124377688
71.55710346829	99.42504458837465
71.57161515019392	99.42533793297241
71.58612683209785	99.42563127757018
71.60063851400177	99.42592462216794
71.6151501959057	99.4262179667657
71.62966187780962	99.42651131136347
71.64417355971355	99.42680465596123
71.65868524161748	99.427098000559
71.6731969235214	99.42739134515676
71.68770860542533	99.42768468975453
71.70222028732925	99.4279780343523
71.71673196923318	99.42827137895006
71.7312436511371	99.42856472354782
71.74575533304103	99.42885806814559
71.76026701494496	99.42915141274335
71.77477869684888	99.42944475734112
71.78929037875281	99.42973810193888
71.80380206065674	99.43003144653665
71.81831374256066	99.43032479113441
71.83282542446459	99.43061813573217
71.84733710636851	99.43091148032994
71.86184878827244	99.4312048249277
71.87636047017637	99.43149816952547
71.89087215208029	99.43179151412323
71.90538383398422	99.432084858721
71.91989551588814	99.43237820331876
71.93440719779207	99.43267154791653
71.948918879696	99.43296489251429
71.96343056159992	99.43325823711206
71.97794224350385	99.43355158170982
71.99245392540777	99.43384492630759
72.0069656073117	99.43413827090535
72.02147728921562	99.43443161550312
72.03598897111955	99.43472496010088
72.05050065302348	99.43501830469864
72.0650123349274	99.43531164929641
72.07952401683133	99.43560499389417
72.09403569873525	99.43589833849194
72.10854738063918	99.4361916830897
72.1230590625431	99.43648502768747
72.13757074444703	99.43677837228523
72.15208242635096	99.437071716883
72.16659410825488	99.43736506148076
72.18110579015881	99.43765840607853
72.19561747206274	99.43795175067629
72.21012915396666	99.43824509527406
72.22464083587059	99.43853843987182
72.23915251777451	99.43883178446958
72.25366419967844	99.43912512906735
72.26817588158237	99.43941847366511
72.28268756348629	99.43971181826288
72.29719924539022	99.44000516286064
72.31171092729414	99.44029850745841
72.32622260919807	99.44059185205617
72.340734291102	99.44088519665394
72.35524597300592	99.4411785412517
72.36975765490985	99.44147188584947
72.38426933681377	99.44176523044723
72.3987810187177	99.442058575045
72.41329270062162	99.44235191964276
72.42780438252555	99.44264526424053
72.44231606442948	99.44293860883829
72.4568277463334	99.44323195343605
72.47133942823733	99.44352529803382
72.48585111014125	99.44381864263158
72.50036279204518	99.44411198722935
72.5148744739491	99.44440533182711
72.52938615585303	99.44469867642488
72.54389783775696	99.44499202102264
72.55840951966088	99.4452853656204
72.57292120156481	99.44557871021817
72.58743288346874	99.44587205481594
72.60194456537266	99.4461653994137
72.61645624727659	99.44645874401147
72.63096792918051	99.44675208860923
72.64547961108444	99.447045433207
72.65999129298837	99.44733877780476
72.67450297489229	99.44763212240252
72.68901465679622	99.44792546700029
72.70352633870014	99.44821881159805
72.71803802060407	99.44851215619582
72.732549702508	99.44880550079358
72.74706138441192	99.44909884539135
72.76157306631585	99.44939218998911
72.77608474821977	99.44968553458688
72.7905964301237	99.44997887918464
72.80510811202763	99.4502722237824
72.81961979393155	99.45056556838017
72.83413147583548	99.45085891297794
72.8486431577394	99.4511522575757
72.86315483964333	99.45144560217346
72.87766652154725	99.45173894677123
72.89217820345118	99.452032291369
72.9066898853551	99.45232563596676
72.92120156725903	99.45261898056452
72.93571324916296	99.45291232516229
72.95022493106688	99.45320566976005
72.96473661297081	99.45349901435782
72.97924829487474	99.45379235895558
72.99375997677866	99.45408570355335
73.00827165868259	99.45437904815111
73.02278334058651	99.45467239274888
73.03729502249044	99.45496573734664
73.05180670439437	99.4552590819444
73.06631838629829	99.45555242654217
73.08083006820222	99.45584577113993
73.09534175010614	99.4561391157377
73.10985343201007	99.45643246033546
73.124365113914	99.45672580493323
73.13887679581792	99.45701914953099
73.15338847772185	99.45731249412876
73.16790015962577	99.45760583872652
73.1824118415297	99.45789918332429
73.19692352343363	99.45819252792205
73.21143520533755	99.45848587251982
73.22594688724148	99.45877921711758
73.2404585691454	99.45907256171535
73.25497025104933	99.45936590631311
73.26948193295325	99.45965925091087
73.28399361485718	99.45995259550864
73.2985052967611	99.4602459401064
73.31301697866503	99.46053928470417
73.32752866056896	99.46083262930193
73.34204034247288	99.4611259738997
73.35655202437681	99.46141931849746
73.37106370628074	99.46171266309523
73.38557538818466	99.46200600769299
73.40008707008859	99.46229935229076
73.41459875199251	99.46259269688852
73.42911043389644	99.46288604148629
73.44362211580037	99.46317938608405
73.45813379770429	99.46347273068181
73.47264547960822	99.46376607527958
73.48715716151214	99.46405941987734
73.50166884341607	99.46435276447511
73.51618052532	99.46464610907287
73.53069220722392	99.46493945367064
73.54520388912785	99.4652327982684
73.55971557103177	99.46552614286617
73.5742272529357	99.46581948746393
73.58873893483963	99.4661128320617
73.60325061674355	99.46640617665946
73.61776229864748	99.46669952125723
73.6322739805514	99.46699286585499
73.64678566245533	99.46728621045276
73.66129734435926	99.46757955505052
73.67580902626318	99.46787289964828
73.6903207081671	99.46816624424605
73.70483239007103	99.46845958884381
73.71934407197496	99.46875293344158
73.73385575387888	99.46904627803934
73.74836743578281	99.46933962263711
73.76287911768674	99.46963296723487
73.77739079959066	99.46992631183264
73.79190248149459	99.4702196564304
73.80641416339851	99.47051300102817
73.82092584530244	99.47080634562593
73.83543752720637	99.4710996902237
73.84994920911029	99.47139303482146
73.86446089101422	99.47168637941922
73.87897257291814	99.47197972401699
73.89348425482207	99.47227306861475
73.907995936726	99.47256641321252
73.92250761862992	99.47285975781028
73.93701930053385	99.47315310240805
73.95153098243777	99.47344644700581
73.9660426643417	99.47373979160358
73.98055434624563	99.47403313620134
73.99506602814955	99.4743264807991
74.00957771005348	99.47461982539687
74.0240893919574	99.47491316999464
74.03860107386133	99.4752065145924
74.05311275576526	99.47549985919017
74.06762443766918	99.47579320378793
74.08213611957311	99.4760865483857
74.09664780147703	99.47637989298346
74.11115948338096	99.47667323758122
74.12567116528488	99.47696658217899
74.14018284718881	99.47725992677675
74.15469452909274	99.47755327137452
74.16920621099666	99.47784661597228
74.18371789290059	99.47813996057005
74.19822957480451	99.47843330516781
74.21274125670844	99.47872664976558
74.22725293861237	99.47901999436334
74.24176462051629	99.4793133389611
74.25627630242022	99.47960668355887
74.27078798432414	99.47990002815664
74.28529966622807	99.4801933727544
74.299811348132	99.48048671735216
74.31432303003592	99.48078006194993
74.32883471193985	99.4810734065477
74.34334639384377	99.48136675114546
74.3578580757477	99.48166009574322
74.37236975765163	99.48195344034099
74.38688143955555	99.48224678493875
74.40139312145948	99.48254012953652
74.4159048033634	99.48283347413428
74.43041648526733	99.48312681873205
74.44492816717126	99.48342016332981
74.45943984907518	99.48371350792758
74.47395153097911	99.48400685252534
74.48846321288303	99.4843001971231
74.50297489478696	99.48459354172087
74.51748657669089	99.48488688631863
74.53199825859481	99.4851802309164
74.54650994049874	99.48547357551416
74.56102162240266	99.48576692011193
74.57553330430659	99.48606026470969
74.59004498621051	99.48635360930746
74.60455666811444	99.48664695390522
74.61906835001837	99.48694029850299
74.63358003192229	99.48723364310075
74.64809171382622	99.48752698769852
74.66260339573014	99.48782033229628
74.67711507763407	99.48811367689405
74.691626759538	99.48840702149181
74.70613844144192	99.48870036608957
74.72065012334585	99.48899371068734
74.73516180524977	99.4892870552851
74.7496734871537	99.48958039988287
74.76418516905763	99.48987374448063
74.77869685096155	99.4901670890784
74.79320853286548	99.49046043367616
74.8077202147694	99.49075377827393
74.82223189667333	99.49104712287169
74.83674357857726	99.49134046746946
74.85125526048118	99.49163381206722
74.86576694238511	99.49192715666499
74.88027862428903	99.49222050126275
74.89479030619296	99.49251384586051
74.90930198809689	99.49280719045828
74.92381367000081	99.49310053505604
74.93832535190474	99.49339387965381
74.95283703380866	99.49368722425157
74.96734871571259	99.49398056884934
74.98186039761652	99.4942739134471
74.99637207952044	99.49456725804487
75.01088376142437	99.49486060264263
75.02539544332829	99.4951539472404
75.03990712523222	99.49544729183816
75.05441880713614	99.49574063643593
75.06893048904007	99.49603398103369
75.083442170944	99.49632732563146
75.09795385284792	99.49662067022922
75.11246553475185	99.49691401482698
75.12697721665577	99.49720735942475
75.1414888985597	99.49750070402251
75.15600058046363	99.49779404862028
75.17051226236755	99.49808739321804
75.18502394427148	99.49838073781581
75.1995356261754	99.49867408241357
75.21404730807933	99.49896742701134
75.22855898998326	99.4992607716091
75.24307067188718	99.49955411620687
75.25758235379111	99.49984746080463
75.27209403569503	99.5001408054024
75.28660571759896	99.50043415000016
75.30111739950289	99.50072749459792
75.31562908140681	99.50102083919569
75.33014076331074	99.50131418379345
75.34465244521466	99.50160752839122
75.35916412711859	99.50190087298898
75.37367580902252	99.50219421758675
75.38818749092644	99.50248756218451
75.40269917283037	99.50278090678228
75.4172108547343	99.50307425138004
75.43172253663822	99.5033675959778
75.44623421854214	99.50366094057557
75.46074590044607	99.50395428517334
75.47525758235	99.5042476297711
75.48976926425392	99.50454097436887
75.50428094615785	99.50483431896663
75.51879262806177	99.5051276635644
75.5333043099657	99.50542100816216
75.54781599186963	99.50571435275992
75.56232767377355	99.50600769735769
75.57683935567748	99.50630104195545
75.5913510375814	99.50659438655322
75.60586271948533	99.50688773115098
75.62037440138926	99.50718107574875
75.63488608329318	99.50747442034651
75.64939776519711	99.50776776494428
75.66390944710103	99.50806110954204
75.67842112900496	99.5083544541398
75.69293281090889	99.50864779873757
75.70744449281281	99.50894114333533
75.72195617471674	99.5092344879331
75.73646785662066	99.50952783253086
75.75097953852459	99.50982117712863
75.76549122042852	99.5101145217264
75.78000290233244	99.51040786632416
75.79451458423637	99.51070121092192
75.8090262661403	99.51099455551969
75.82353794804422	99.51128790011745
75.83804962994815	99.51158124471522
75.85256131185207	99.51187458931298
75.867072993756	99.51216793391075
75.88158467565992	99.51246127850851
75.89609635756385	99.51275462310628
75.91060803946777	99.51304796770404
75.9251197213717	99.5133413123018
75.93963140327563	99.51363465689957
75.95414308517955	99.51392800149733
75.96865476708348	99.5142213460951
75.9831664489874	99.51451469069286
75.99767813089133	99.51480803529063
76.01218981279526	99.51510137988839
76.02670149469918	99.51539472448616
76.04121317660311	99.51568806908392
76.05572485850703	99.51598141368169
76.07023654041096	99.51627475827945
76.08474822231489	99.51656810287722
76.09925990421881	99.51686144747498
76.11377158612274	99.51715479207274
76.12828326802666	99.51744813667051
76.14279494993059	99.51774148126827
76.15730663183452	99.51803482586604
76.17181831373844	99.5183281704638
76.18632999564237	99.51862151506157
76.2008416775463	99.51891485965933
76.21535335945022	99.5192082042571
76.22986504135415	99.51950154885486
76.24437672325807	99.51979489345263
76.258888405162	99.52008823805039
76.27340008706592	99.52038158264816
76.28791176896985	99.52067492724592
76.30242345087377	99.52096827184369
76.3169351327777	99.52126161644145
76.33144681468163	99.52155496103921
76.34595849658555	99.52184830563698
76.36047017848948	99.52214165023474
76.3749818603934	99.52243499483251
76.38949354229733	99.52272833943027
76.40400522420126	99.52302168402804
76.41851690610518	99.5233150286258
76.43302858800911	99.52360837322357
76.44754026991303	99.52390171782133
76.46205195181696	99.5241950624191
76.47656363372089	99.52448840701686
76.49107531562481	99.52478175161463
76.50558699752874	99.52507509621239
76.52009867943266	99.52536844081015
76.53461036133659	99.52566178540792
76.54912204324052	99.52595513000568
76.56363372514444	99.52624847460345
76.57814540704837	99.52654181920121
76.5926570889523	99.52683516379898
76.60716877085622	99.52712850839674
76.62168045276015	99.52742185299451
76.63619213466407	99.52771519759227
76.650703816568	99.52800854219004
76.66521549847192	99.5283018867878
76.67972718037585	99.52859523138557
76.69423886227978	99.52888857598333
76.7087505441837	99.5291819205811
76.72326222608763	99.52947526517886
76.73777390799155	99.52976860977662
76.75228558989548	99.53006195437439
76.7667972717994	99.53035529897215
76.78130895370333	99.53064864356992
76.79582063560726	99.53094198816768
76.81033231751118	99.53123533276545
76.82484399941511	99.53152867736321
76.83935568131903	99.53182202196098
76.85386736322296	99.53211536655874
76.86837904512689	99.5324087111565
76.88289072703081	99.53270205575427
76.89740240893474	99.53299540035204
76.91191409083866	99.5332887449498
76.92642577274259	99.53358208954756
76.94093745464652	99.53387543414533
76.95544913655044	99.5341687787431
76.96996081845437	99.53446212334086
76.9844725003583	99.53475546793862
76.99898418226222	99.53504881253639
77.01349586416615	99.53534215713415
77.02800754607007	99.53563550173192
77.042519227974	99.53592884632968
77.05703090987792	99.53622219092745
77.07154259178185	99.53651553552521
77.08605427368578	99.53680888012298
77.1005659555897	99.53710222472074
77.11507763749363	99.5373955693185
77.12958931939755	99.53768891391627
77.14410100130148	99.53798225851403
77.1586126832054	99.5382756031118
77.17312436510933	99.53856894770956
77.18763604701326	99.53886229230733
77.20214772891718	99.5391556369051
77.21665941082111	99.53944898150286
77.23117109272503	99.53974232610062
77.24568277462896	99.54003567069839
77.26019445653289	99.54032901529615
77.27470613843681	99.54062235989392
77.28921782034074	99.54091570449168
77.30372950224466	99.54120904908945
77.31824118414859	99.54150239368721
77.33275286605252	99.54179573828497
77.34726454795644	99.54208908288274
77.36177622986037	99.5423824274805
77.3762879117643	99.54267577207827
77.39079959366822	99.54296911667603
77.40531127557215	99.5432624612738
77.41982295747607	99.54355580587156
77.43433463938	99.54384915046933
77.44884632128392	99.54414249506709
77.46335800318785	99.54443583966486
77.47786968509178	99.54472918426262
77.4923813669957	99.54502252886039
77.50689304889963	99.54531587345815
77.52140473080355	99.54560921805592
77.53591641270748	99.54590256265368
77.5504280946114	99.54619590725144
77.56493977651533	99.54648925184921
77.57945145841926	99.54678259644697
77.59396314032318	99.54707594104474
77.60847482222711	99.5473692856425
77.62298650413103	99.54766263024027
77.63749818603496	99.54795597483803
77.65200986793889	99.5482493194358
77.66652154984281	99.54854266403356
77.68103323174674	99.54883600863133
77.69554491365066	99.54912935322909
77.71005659555459	99.54942269782686
77.72456827745852	99.54971604242462
77.73907995936244	99.55000938702238
77.75359164126637	99.55030273162015
77.7681033231703	99.55059607621791
77.78261500507422	99.55088942081568
77.79712668697815	99.55118276541344
77.81163836888207	99.55147611001121
77.826150050786	99.55176945460897
77.84066173268992	99.55206279920674
77.85517341459385	99.5523561438045
77.86968509649778	99.55264948840227
77.8841967784017	99.55294283300003
77.89870846030563	99.5532361775978
77.91322014220955	99.55352952219556
77.92773182411348	99.55382286679333
77.9422435060174	99.55411621139109
77.95675518792133	99.55440955598885
77.97126686982526	99.55470290058662
77.98577855172918	99.55499624518438
78.00029023363311	99.55528958978215
78.01480191553703	99.55558293437991
78.02931359744096	99.55587627897768
78.04382527934489	99.55616962357544
78.05833696124881	99.55646296817321
78.07284864315274	99.55675631277097
78.08736032505666	99.55704965736874
78.10187200696059	99.5573430019665
78.11638368886452	99.55763634656427
78.13089537076844	99.55792969116203
78.14540705267237	99.5582230357598
78.1599187345763	99.55851638035756
78.17443041648022	99.55880972495532
78.18894209838415	99.55910306955309
78.20345378028807	99.55939641415085
78.217965462192	99.55968975874862
78.23247714409592	99.55998310334638
78.24698882599985	99.56027644794415
78.26150050790378	99.56056979254191
78.2760121898077	99.56086313713968
78.29052387171163	99.56115648173744
78.30503555361555	99.5614498263352
78.31954723551948	99.56174317093297
78.3340589174234	99.56203651553074
78.34857059932733	99.5623298601285
78.36308228123126	99.56262320472626
78.37759396313518	99.56291654932403
78.39210564503911	99.5632098939218
78.40661732694304	99.56350323851956
78.42112900884696	99.56379658311732
78.43564069075089	99.56408992771509
78.45015237265481	99.56438327231285
78.46466405455874	99.56467661691062
78.47917573646266	99.56496996150838
78.49368741836659	99.56526330610615
78.50819910027052	99.56555665070391
78.52271078217444	99.56584999530168
78.53722246407837	99.56614333989944
78.5517341459823	99.5664366844972
78.56624582788622	99.56673002909497
78.58075750979015	99.56702337369273
78.59526919169407	99.5673167182905
78.609780873598	99.56761006288826
78.62429255550192	99.56790340748603
78.63880423740585	99.5681967520838
78.65331591930978	99.56849009668156
78.6678276012137	99.56878344127932
78.68233928311763	99.56907678587709
78.69685096502155	99.56937013047485
78.71136264692548	99.56966347507262
78.7258743288294	99.56995681967038
78.74038601073333	99.57025016426815
78.75489769263726	99.57054350886591
78.76940937454118	99.57083685346367
78.78392105644511	99.57113019806144
78.79843273834904	99.5714235426592
78.81294442025296	99.57171688725697
78.82745610215689	99.57201023185473
78.84196778406081	99.5723035764525
78.85647946596474	99.57259692105026
78.87099114786866	99.57289026564803
78.88550282977259	99.57318361024579
78.90001451167652	99.57347695484356
78.91452619358044	99.57377029944132
78.92903787548437	99.57406364403909
78.9435495573883	99.57435698863685
78.95806123929222	99.57465033323462
78.97257292119615	99.57494367783238
78.98708460310007	99.57523702243014
79.001596285004	99.57553036702791
79.01610796690792	99.57582371162567
79.03061964881185	99.57611705622344
79.04513133071578	99.5764104008212
79.0596430126197	99.57670374541897
79.07415469452363	99.57699709001673
79.08866637642755	99.5772904346145
79.10317805833148	99.57758377921226
79.1176897402354	99.57787712381003
79.13220142213933	99.57817046840779
79.14671310404326	99.57846381300556
79.16122478594718	99.57875715760332
79.17573646785111	99.57905050220108
79.19024814975504	99.57934384679885
79.20475983165896	99.57963719139661
79.21927151356289	99.57993053599438
79.23378319546681	99.58022388059214
79.24829487737074	99.58051722518991
79.26280655927467	99.58081056978767
79.27731824117859	99.58110391438544
79.29182992308252	99.5813972589832
79.30634160498644	99.58169060358097
79.32085328689037	99.58198394817873
79.3353649687943	99.5822772927765
79.34987665069822	99.58257063737426
79.36438833260215	99.58286398197203
79.37890001450607	99.58315732656979
79.39341169641	99.58345067116755
79.40792337831392	99.58374401576532
79.42243506021785	99.58403736036308
79.43694674212178	99.58433070496085
79.4514584240257	99.58462404955861
79.46597010592963	99.58491739415638
79.48048178783355	99.58521073875414
79.49499346973748	99.5855040833519
79.5095051516414	99.58579742794967
79.52401683354533	99.58609077254744
79.53852851544926	99.5863841171452
79.55304019735318	99.58667746174297
79.56755187925711	99.58697080634073
79.58206356116104	99.5872641509385
79.59657524306496	99.58755749553626
79.61108692496889	99.58785084013402
79.62559860687281	99.58814418473179
79.64011028877674	99.58843752932955
79.65462197068067	99.58873087392732
79.66913365258459	99.58902421852508
79.68364533448852	99.58931756312285
79.69815701639244	99.58961090772061
79.71266869829637	99.58990425231838
79.7271803802003	99.59019759691614
79.74169206210422	99.5904909415139
79.75620374400815	99.59078428611167
79.77071542591207	99.59107763070944
79.785227107816	99.5913709753072
79.79973878971992	99.59166431990496
79.81425047162385	99.59195766450273
79.82876215352778	99.5922510091005
79.8432738354317	99.59254435369826
79.85778551733563	99.59283769829602
79.87229719923955	99.59313104289379
79.88680888114348	99.59342438749155
79.9013205630474	99.59371773208932
79.91583224495133	99.59401107668708
79.93034392685526	99.59430442128485
79.94485560875918	99.59459776588261
79.95936729066311	99.59489111048038
79.97387897256704	99.59518445507814
79.98839065447096	99.5954777996759
80.00290233637489	99.59577114427367
80.01741401827881	99.59606448887143
80.03192570018274	99.5963578334692
80.04643738208667	99.59665117806696
80.06094906399059	99.59694452266473
80.07546074589452	99.59723786726249
80.08997242779844	99.59753121186026
80.10448410970237	99.59782455645802
80.1189957916063	99.59811790105579
80.13350747351022	99.59841124565355
80.14801915541415	99.59870459025132
80.16253083731807	99.59899793484908
80.177042519222	99.59929127944685
80.19155420112592	99.59958462404461
80.20606588302985	99.59987796864237
80.22057756493378	99.60017131324014
80.2350892468377	99.6004646578379
80.24960092874163	99.60075800243567
80.26411261064555	99.60105134703343
80.27862429254948	99.6013446916312
80.2931359744534	99.60163803622896
80.30764765635733	99.60193138082673
80.32215933826126	99.60222472542449
80.33667102016518	99.60251807002226
80.35118270206911	99.60281141462002
80.36569438397304	99.60310475921779
80.38020606587696	99.60339810381555
80.39471774778089	99.60369144841331
80.40922942968481	99.60398479301108
80.42374111158874	99.60427813760884
80.43825279349267	99.60457148220661
80.45276447539659	99.60486482680437
80.46727615730052	99.60515817140214
80.48178783920444	99.6054515159999
80.49629952110837	99.60574486059767
80.5108112030123	99.60603820519543
80.52532288491622	99.6063315497932
80.53983456682015	99.60662489439096
80.55434624872407	99.60691823898873
80.568857930628	99.60721158358649
80.58336961253192	99.60750492818426
80.59788129443585	99.60779827278202
80.61239297633978	99.60809161737978
80.6269046582437	99.60838496197755
80.64141634014763	99.60867830657531
80.65592802205155	99.60897165117308
80.67043970395548	99.60926499577084
80.6849513858594	99.60955834036861
80.69946306776333	99.60985168496637
80.71397474966726	99.61014502956414
80.72848643157118	99.6104383741619
80.74299811347511	99.61073171875967
80.75750979537904	99.61102506335743
80.77202147728296	99.6113184079552
80.78653315918689	99.61161175255296
80.80104484109081	99.61190509715072
80.81555652299474	99.61219844174849
80.83006820489867	99.61249178634625
80.84457988680259	99.61278513094402
80.85909156870652	99.61307847554178
80.87360325061044	99.61337182013955
80.88811493251437	99.61366516473731
80.9026266144183	99.61395850933508
80.91713829632222	99.61425185393284
80.93164997822615	99.6145451985306
80.94616166013007	99.61483854312837
80.960673342034	99.61513188772614
80.97518502393793	99.6154252323239
80.98969670584185	99.61571857692167
81.00420838774578	99.61601192151943
81.0187200696497	99.6163052661172
81.03323175155363	99.61659861071496
81.04774343345755	99.61689195531272
81.06225511536148	99.61718529991049
81.0767667972654	99.61747864450825
81.09127847916933	99.61777198910602
81.10579016107326	99.61806533370378
81.12030184297718	99.61835867830155
81.13481352488111	99.61865202289931
81.14932520678504	99.61894536749708
81.16383688868896	99.61923871209484
81.17834857059289	99.6195320566926
81.19286025249681	99.61982540129037
81.20737193440074	99.62011874588813
81.22188361630467	99.6204120904859
81.23639529820859	99.62070543508366
81.25090698011252	99.62099877968143
81.26541866201644	99.6212921242792
81.27993034392037	99.62158546887696
81.2944420258243	99.62187881347472
81.30895370772822	99.62217215807249
81.32346538963215	99.62246550267025
81.33797707153607	99.62275884726802
81.35248875344	99.62305219186578
81.36700043534393	99.62334553646355
81.38151211724785	99.62363888106131
81.39602379915178	99.62393222565908
81.4105354810557	99.62422557025684
81.42504716295963	99.6245189148546
81.43955884486356	99.62481225945237
81.45407052676748	99.62510560405013
81.4685822086714	99.6253989486479
81.48309389057533	99.62569229324566
81.49760557247926	99.62598563784343
81.51211725438318	99.62627898244119
81.52662893628711	99.62657232703896
81.54114061819104	99.62686567163672
81.55565230009496	99.62715901623449
81.57016398199889	99.62745236083225
81.58467566390281	99.62774570543002
81.59918734580674	99.62803905002778
81.61369902771067	99.62833239462555
81.62821070961459	99.62862573922331
81.64272239151852	99.62891908382107
81.65723407342244	99.62921242841884
81.67174575532637	99.6295057730166
81.6862574372303	99.62979911761437
81.70076911913422	99.63009246221213
81.71528080103815	99.6303858068099
81.72979248294207	99.63067915140766
81.744304164846	99.63097249600543
81.75881584674993	99.63126584060319
81.77332752865385	99.63155918520096
81.78783921055778	99.63185252979872
81.8023508924617	99.63214587439649
81.81686257436563	99.63243921899425
81.83137425626956	99.63273256359201
81.84588593817348	99.63302590818978
81.8603976200774	99.63331925278754
81.87490930198133	99.63361259738531
81.88942098388526	99.63390594198307
81.90393266578918	99.63419928658084
81.91844434769311	99.6344926311786
81.93295602959704	99.63478597577637
81.94746771150096	99.63507932037413
81.96197939340489	99.6353726649719
81.97649107530881	99.63566600956966
81.99100275721274	99.63595935416743
82.00551443911667	99.63625269876519
82.02002612102059	99.63654604336296
82.03453780292452	99.63683938796072
82.04904948482844	99.63713273255848
82.06356116673237	99.63742607715625
82.0780728486363	99.63771942175401
82.09258453054022	99.63801276635178
82.10709621244415	99.63830611094954
82.12160789434807	99.63859945554731
82.136119576252	99.63889280014507
82.15063125815593	99.63918614474284
82.16514294005985	99.6394794893406
82.17965462196378	99.63977283393837
82.1941663038677	99.64006617853613
82.20867798577163	99.6403595231339
82.22318966767556	99.64065286773166
82.23770134957948	99.64094621232942
82.25221303148341	99.64123955692719
82.26672471338733	99.64153290152495
82.28123639529126	99.64182624612272
82.29574807719519	99.64211959072048
82.31025975909911	99.64241293531825
82.32477144100304	99.64270627991601
82.33928312290696	99.64299962451378
82.35379480481089	99.64329296911154
82.36830648671481	99.6435863137093
82.38281816861874	99.64387965830707
82.39732985052267	99.64417300290484
82.41184153242659	99.6444663475026
82.42635321433052	99.64475969210037
82.44086489623444	99.64505303669813
82.45537657813837	99.6453463812959
82.4698882600423	99.64563972589366
82.48439994194622	99.64593307049142
82.49891162385015	99.64622641508919
82.51342330575407	99.64651975968695
82.527934987658	99.64681310428472
82.54244666956193	99.64710644888248
82.55695835146585	99.64739979348025
82.57147003336978	99.64769313807801
82.5859817152737	99.64798648267578
82.60049339717763	99.64827982727354
82.61500507908156	99.6485731718713
82.62951676098548	99.64886651646907
82.64402844288941	99.64915986106683
82.65854012479333	99.6494532056646
82.67305180669726	99.64974655026236
82.68756348860119	99.65003989486013
82.70207517050511	99.6503332394579
82.71658685240904	99.65062658405566
82.73109853431296	99.65091992865342
82.74561021621689	99.65121327325119
82.76012189812081	99.65150661784895
82.77463358002474	99.65179996244672
82.78914526192867	99.65209330704448
82.80365694383259	99.65238665164225
82.81816862573652	99.65267999624001
82.83268030764044	99.65297334083778
82.84719198954437	99.65326668543554
82.8617036714483	99.6535600300333
82.87621535335222	99.65385337463107
82.89072703525615	99.65414671922883
82.90523871716007	99.6544400638266
82.919750399064	99.65473340842436
82.93426208096793	99.65502675302213
82.94877376287185	99.65532009761989
82.96328544477578	99.65561344221766
82.9777971266797	99.65590678681542
82.99230880858363	99.65620013141319
83.00682049048756	99.65649347601095
83.02133217239148	99.65678682060872
83.03584385429541	99.65708016520648
83.05035553619933	99.65737350980424
83.06486721810326	99.65766685440201
83.07937890000719	99.65796019899977
83.09389058191111	99.65825354359754
83.10840226381504	99.6585468881953
83.12291394571896	99.65884023279307
83.13742562762289	99.65913357739083
83.15193730952682	99.6594269219886
83.16644899143074	99.65972026658636
83.18096067333467	99.66001361118413
83.19547235523859	99.66030695578189
83.20998403714252	99.66060030037966
83.22449571904644	99.66089364497742
83.23900740095037	99.66118698957519
83.2535190828543	99.66148033417295
83.26803076475822	99.66177367877071
83.28254244666215	99.66206702336848
83.29705412856607	99.66236036796624
83.31156581047	99.66265371256401
83.32607749237393	99.66294705716177
83.34058917427785	99.66324040175954
83.35510085618178	99.6635337463573
83.3696125380857	99.66382709095507
83.38412421998963	99.66412043555283
83.39863590189356	99.6644137801506
83.41314758379748	99.66470712474836
83.42765926570141	99.66500046934613
83.44217094760533	99.66529381394389
83.45668262950926	99.66558715854165
83.47119431141319	99.66588050313942
83.48570599331711	99.66617384773718
83.50021767522104	99.66646719233495
83.51472935712496	99.66676053693271
83.52924103902889	99.66705388153048
83.54375272093282	99.66734722612824
83.55826440283674	99.66764057072601
83.57277608474067	99.66793391532377
83.5872877666446	99.66822725992154
83.60179944854852	99.6685206045193
83.61631113045244	99.66881394911707
83.63082281235637	99.66910729371483
83.6453344942603	99.6694006383126
83.65984617616422	99.66969398291036
83.67435785806815	99.66998732750812
83.68886953997207	99.67028067210589
83.703381221876	99.67057401670365
83.71789290377993	99.67086736130142
83.73240458568385	99.67116070589918
83.74691626758778	99.67145405049695
83.7614279494917	99.67174739509471
83.77593963139563	99.67204073969248
83.79045131329956	99.67233408429024
83.80496299520348	99.672627428888
83.81947467710741	99.67292077348577
83.83398635901133	99.67321411808354
83.84849804091526	99.6735074626813
83.86300972281919	99.67380080727906
83.87752140472311	99.67409415187683
83.89203308662704	99.6743874964746
83.90654476853096	99.67468084107236
83.92105645043489	99.67497418567012
83.93556813233882	99.67526753026789
83.95007981424274	99.67556087486565
83.96459149614667	99.67585421946342
83.9791031780506	99.67614756406118
83.99361485995452	99.67644090865895
84.00812654185845	99.67673425325671
84.02263822376237	99.67702759785448
84.0371499056663	99.67732094245224
84.05166158757022	99.67761428705
84.06617326947415	99.67790763164777
84.08068495137807	99.67820097624553
84.095196633282	99.6784943208433
84.10970831518593	99.67878766544106
84.12421999708985	99.67908101003883
84.13873167899378	99.6793743546366
84.1532433608977	99.67966769923436
84.16775504280163	99.67996104383212
84.18226672470556	99.68025438842989
84.19677840660948	99.68054773302765
84.21129008851341	99.68084107762542
84.22580177041733	99.68113442222318
84.24031345232126	99.68142776682095
84.25482513422519	99.68172111141871
84.26933681612911	99.68201445601647
84.28384849803304	99.68230780061424
84.29836017993696	99.682601145212
84.31287186184089	99.68289448980977
84.32738354374482	99.68318783440753
84.34189522564874	99.6834811790053
84.35640690755267	99.68377452360306
84.3709185894566	99.68406786820083
84.38543027136052	99.68436121279859
84.39994195326445	99.68465455739636
84.41445363516837	99.68494790199412
84.4289653170723	99.68524124659189
84.44347699897622	99.68553459118965
84.45798868088015	99.68582793578742
84.47250036278407	99.68612128038518
84.487012044688	99.68641462498294
84.50152372659193	99.68670796958071
84.51603540849585	99.68700131417847
84.53054709039978	99.68729465877624
84.5450587723037	99.687588003374
84.55957045420763	99.68788134797177
84.57408213611156	99.68817469256953
84.58859381801548	99.6884680371673
84.60310549991941	99.68876138176506
84.61761718182333	99.68905472636283
84.63212886372726	99.68934807096059
84.64664054563119	99.68964141555836
84.66115222753511	99.68993476015612
84.67566390943904	99.69022810475388
84.69017559134296	99.69052144935165
84.70468727324689	99.69081479394941
84.71919895515082	99.69110813854718
84.73371063705474	99.69140148314494
84.74822231895867	99.69169482774271
84.7627340008626	99.69198817234047
84.77724568276652	99.69228151693824
84.79175736467045	99.692574861536
84.80626904657437	99.69286820613377
84.8207807284783	99.69316155073153
84.83529241038222	99.6934548953293
84.84980409228615	99.69374823992706
84.86431577419008	99.69404158452483
84.878827456094	99.69433492912259
84.89333913799793	99.69462827372035
84.90785081990185	99.69492161831812
84.92236250180578	99.69521496291588
84.9368741837097	99.69550830751365
84.95138586561363	99.69580165211141
84.96589754751756	99.69609499670918
84.98040922942148	99.69638834130694
84.99492091132541	99.69668168590471
85.00943259322933	99.69697503050247
85.02394427513326	99.69726837510024
85.03845595703719	99.697561719698
85.05296763894111	99.69785506429577
85.06747932084504	99.69814840889353
85.08199100274896	99.6984417534913
85.09650268465289	99.69873509808906
85.11101436655682	99.69902844268682
85.12552604846074	99.69932178728459
85.14003773036467	99.69961513188235
85.1545494122686	99.69990847648012
85.16906109417252	99.70020182107788
85.18357277607645	99.70049516567565
85.19808445798037	99.70078851027341
85.2125961398843	99.70108185487118
85.22710782178822	99.70137519946894
85.24161950369215	99.7016685440667
85.25613118559608	99.70196188866447
85.2706428675	99.70225523326224
85.28515454940393	99.70254857786
85.29966623130785	99.70284192245776
85.31417791321178	99.70313526705553
85.3286895951157	99.7034286116533
85.34320127701963	99.70372195625106
85.35771295892356	99.70401530084882
85.37222464082748	99.70430864544659
85.38673632273141	99.70460199004435
85.40124800463533	99.70489533464212
85.41575968653926	99.70518867923988
85.43027136844319	99.70548202383765
85.44478305034711	99.70577536843541
85.45929473225104	99.70606871303318
85.47380641415496	99.70636205763094
85.48831809605889	99.7066554022287
85.50282977796282	99.70694874682647
85.51734145986674	99.70724209142423
85.53185314177067	99.707535436022
85.5463648236746	99.70782878061976
85.56087650557852	99.70812212521753
85.57538818748245	99.7084154698153
85.58989986938637	99.70870881441306
85.6044115512903	99.70900215901082
85.61892323319422	99.70929550360859
85.63343491509815	99.70958884820635
85.64794659700208	99.70988219280412
85.662458278906	99.71017553740188
85.67696996080993	99.71046888199965
85.69148164271385	99.71076222659741
85.70599332461778	99.71105557119517
85.7205050065217	99.71134891579294
85.73501668842563	99.7116422603907
85.74952837032956	99.71193560498847
85.76404005223348	99.71222894958623
85.77855173413741	99.712522294184
85.79306341604133	99.71281563878176
85.80757509794526	99.71310898337953
85.82208677984919	99.71340232797729
85.83659846175311	99.71369567257506
85.85111014365704	99.71398901717282
85.86562182556096	99.71428236177059
85.88013350746489	99.71457570636835
85.89464518936882	99.71486905096612
85.90915687127274	99.71516239556388
85.92366855317667	99.71545574016164
85.9381802350806	99.71574908475941
85.95269191698452	99.71604242935717
85.96720359888845	99.71633577395494
85.98171528079237	99.7166291185527
85.9962269626963	99.71692246315047
86.01073864460022	99.71721580774823
86.02525032650415	99.717509152346
86.03976200840808	99.71780249694376
86.054273690312	99.71809584154153
86.06878537221593	99.71838918613929
86.08329705411985	99.71868253073706
86.09780873602378	99.71897587533482
86.1123204179277	99.71926921993258
86.12683209983163	99.71956256453035
86.14134378173556	99.71985590912811
86.15585546363948	99.72014925372588
86.17036714554341	99.72044259832364
86.18487882744733	99.72073594292141
86.19939050935126	99.72102928751917
86.21390219125519	99.72132263211694
86.22841387315911	99.7216159767147
86.24292555506304	99.72190932131247
86.25743723696696	99.72220266591023
86.27194891887089	99.722496010508
86.28646060077482	99.72278935510576
86.30097228267874	99.72308269970353
86.31548396458267	99.72337604430129
86.3299956464866	99.72366938889905
86.34450732839052	99.72396273349682
86.35901901029445	99.72425607809458
86.37353069219837	99.72454942269235
86.3880423741023	99.72484276729011
86.40255405600622	99.72513611188788
86.41706573791015	99.72542945648564
86.43157741981408	99.7257228010834
86.446089101718	99.72601614568117
86.46060078362193	99.72630949027894
86.47511246552585	99.7266028348767
86.48962414742978	99.72689617947447
86.5041358293337	99.72718952407223
86.51864751123763	99.72748286867
86.53315919314156	99.72777621326776
86.54767087504548	99.72806955786552
86.56218255694941	99.72836290246329
86.57669423885334	99.72865624706105
86.59120592075726	99.72894959165882
86.60571760266119	99.72924293625658
86.62022928456511	99.72953628085435
86.63474096646904	99.72982962545211
86.64925264837296	99.73012297004988
86.66376433027689	99.73041631464764
86.67827601218082	99.7307096592454
86.69278769408474	99.73100300384317
86.70729937598867	99.73129634844094
86.7218110578926	99.7315896930387
86.73632273979652	99.73188303763646
86.75083442170045	99.73217638223423
86.76534610360437	99.732469726832
86.7798577855083	99.73276307142976
86.79436946741222	99.73305641602752
86.80888114931615	99.73334976062529
86.82339283122008	99.73364310522305
86.837904513124	99.73393644982082
86.85241619502793	99.73422979441858
86.86692787693185	99.73452313901635
86.88143955883578	99.73481648361411
86.8959512407397	99.73510982821188
86.91046292264363	99.73540317280964
86.92497460454756	99.7356965174074
86.93948628645148	99.73598986200517
86.95399796835541	99.73628320660293
86.96850965025934	99.7365765512007
86.98302133216326	99.73686989579846
86.99753301406719	99.73716324039623
87.01204469597111	99.73745658499399
87.02655637787504	99.73774992959176
87.04106805977896	99.73804327418952
87.05557974168289	99.73833661878729
87.07009142358682	99.73862996338505
87.08460310549074	99.73892330798282
87.09911478739467	99.73921665258058
87.1136264692986	99.73950999717835
87.12813815120252	99.73980334177611
87.14264983310645	99.74009668637387
87.15716151501037	99.74039003097164
87.1716731969143	99.7406833755694
87.18618487881822	99.74097672016717
87.20069656072215	99.74127006476493
87.21520824262608	99.7415634093627
87.22971992453	99.74185675396046
87.24423160643393	99.74215009855823
87.25874328833785	99.74244344315599
87.27325497024178	99.74273678775376
87.2877666521457	99.74303013235152
87.30227833404963	99.74332347694929
87.31679001595356	99.74361682154705
87.33130169785748	99.74391016614481
87.34581337976141	99.74420351074258
87.36032506166534	99.74449685534034
87.37483674356926	99.74479019993811
87.38934842547319	99.74508354453587
87.40386010737711	99.74537688913364
87.41837178928104	99.7456702337314
87.43288347118497	99.74596357832917
87.44739515308889	99.74625692292693
87.46190683499282	99.7465502675247
87.47641851689674	99.74684361212246
87.49093019880067	99.74713695672023
87.5054418807046	99.74743030131799
87.51995356260852	99.74772364591576
87.53446524451245	99.74801699051352
87.54897692641637	99.74831033511128
87.5634886083203	99.74860367970905
87.57800029022422	99.74889702430681
87.59251197212815	99.74919036890458
87.60702365403208	99.74948371350234
87.621535335936	99.74977705810011
87.63604701783993	99.75007040269787
87.65055869974385	99.75036374729564
87.66507038164778	99.7506570918934
87.6795820635517	99.75095043649117
87.69409374545563	99.75124378108893
87.70860542735956	99.7515371256867
87.72311710926348	99.75183047028446
87.73762879116741	99.75212381488222
87.75214047307134	99.75241715947999
87.76665215497526	99.75271050407775
87.78116383687919	99.75300384867552
87.79567551878311	99.75329719327328
87.81018720068704	99.75359053787105
87.82469888259097	99.75388388246881
87.83921056449489	99.75417722706658
87.85372224639882	99.75447057166434
87.86823392830274	99.7547639162621
87.88274561020667	99.75505726085987
87.8972572921106	99.75535060545764
87.91176897401452	99.7556439500554
87.92628065591845	99.75593729465317
87.94079233782237	99.75623063925093
87.9553040197263	99.7565239838487
87.96981570163022	99.75681732844646
87.98432738353415	99.75711067304422
87.99883906543808	99.75740401764199
88.013350747342	99.75769736223975
88.02786242924593	99.75799070683752
88.04237411114985	99.75828405143528
88.05688579305378	99.75857739603305
88.0713974749577	99.75887074063081
88.08590915686163	99.75916408522858
88.10042083876556	99.75945742982634
88.11493252066948	99.7597507744241
88.12944420257341	99.76004411902187
88.14395588447734	99.76033746361963
88.15846756638126	99.7606308082174
88.17297924828519	99.76092415281516
88.18749093018911	99.76121749741293
88.20200261209304	99.7615108420107
88.21651429399697	99.76180418660846
88.23102597590089	99.76209753120622
88.24553765780482	99.76239087580399
88.26004933970874	99.76268422040175
88.27456102161267	99.76297756499952
88.2890727035166	99.76327090959728
88.30358438542052	99.76356425419505
88.31809606732445	99.76385759879281
88.33260774922837	99.76415094339058
88.3471194311323	99.76444428798834
88.36163111303622	99.7647376325861
88.37614279494015	99.76503097718387
88.39065447684408	99.76532432178163
88.405166158748	99.7656176663794
88.41967784065193	99.76591101097716
88.43418952255585	99.76620435557493
88.44870120445978	99.76649770017269
88.4632128863637	99.76679104477046
88.47772456826763	99.76708438936822
88.49223625017156	99.76737773396599
88.50674793207548	99.76767107856375
88.52125961397941	99.76796442316152
88.53577129588334	99.76825776775928
88.55028297778726	99.76855111235704
88.56479465969119	99.76884445695481
88.57930634159511	99.76913780155257
88.59381802349904	99.76943114615034
88.60832970540297	99.7697244907481
88.62284138730689	99.77001783534587
88.63735306921082	99.77031117994363
88.65186475111474	99.7706045245414
88.66637643301867	99.77089786913916
88.6808881149226	99.77119121373693
88.69539979682652	99.77148455833469
88.70991147873045	99.77177790293246
88.72442316063437	99.77207124753022
88.7389348425383	99.77236459212799
88.75344652444223	99.77265793672575
88.76795820634615	99.77295128132351
88.78246988825008	99.77324462592128
88.796981570154	99.77353797051904
88.81149325205793	99.77383131511681
88.82600493396185	99.77412465971457
88.84051661586578	99.77441800431234
88.8550282977697	99.7747113489101
88.86953997967363	99.77500469350787
88.88405166157756	99.77529803810563
88.89856334348148	99.7755913827034
88.91307502538541	99.77588472730116
88.92758670728934	99.77617807189893
88.94209838919326	99.77647141649669
88.95661007109719	99.77676476109446
88.97112175300111	99.77705810569222
88.98563343490504	99.77735145028998
89.00014511680897	99.77764479488775
89.01465679871289	99.77793813948551
89.02916848061682	99.77823148408328
89.04368016252074	99.77852482868104
89.05819184442467	99.77881817327881
89.0727035263286	99.77911151787657
89.08721520823252	99.77940486247434
89.10172689013645	99.7796982070721
89.11623857204037	99.77999155166987
89.1307502539443	99.78028489626763
89.14526193584823	99.7805782408654
89.15977361775215	99.78087158546316
89.17428529965608	99.78116493006092
89.18879698156	99.78145827465869
89.20330866346393	99.78175161925645
89.21782034536785	99.78204496385422
89.23233202727178	99.78233830845198
89.2468437091757	99.78263165304975
89.26135539107963	99.78292499764751
89.27586707298356	99.78321834224528
89.29037875488748	99.78351168684304
89.30489043679141	99.7838050314408
89.31940211869534	99.78409837603857
89.33391380059926	99.78439172063634
89.34842548250319	99.7846850652341
89.36293716440711	99.78497840983187
89.37744884631104	99.78527175442963
89.39196052821497	99.7855650990274
89.40647221011889	99.78585844362516
89.42098389202282	99.78615178822292
89.43549557392674	99.78644513282069
89.45000725583067	99.78673847741845
89.4645189377346	99.78703182201622
89.47903061963852	99.78732516661398
89.49354230154245	99.78761851121175
89.50805398344637	99.78791185580951
89.5225656653503	99.78820520040728
89.53707734725423	99.78849854500504
89.55158902915815	99.7887918896028
89.56610071106208	99.78908523420057
89.580612392966	99.78937857879833
89.59512407486993	99.7896719233961
89.60963575677386	99.78996526799386
89.62414743867778	99.79025861259163
89.6386591205817	99.7905519571894
89.65317080248563	99.79084530178716
89.66768248438956	99.79113864638492
89.68219416629348	99.79143199098269
89.69670584819741	99.79172533558045
89.71121753010134	99.79201868017822
89.72572921200526	99.79231202477598
89.74024089390919	99.79260536937375
89.75475257581311	99.79289871397151
89.76926425771704	99.79319205856928
89.78377593962097	99.79348540316704
89.79828762152489	99.7937787477648
89.81279930342882	99.79407209236257
89.82731098533274	99.79436543696033
89.84182266723667	99.7946587815581
89.8563343491406	99.79495212615586
89.87084603104452	99.79524547075363
89.88535771294845	99.79553881535139
89.89986939485237	99.79583215994916
89.9143810767563	99.79612550454692
89.92889275866023	99.79641884914469
89.94340444056415	99.79671219374245
89.95791612246808	99.79700553834022
89.972427804372	99.79729888293798
89.98693948627593	99.79759222753574
90.00145116817986	99.79788557213351
90.01596285008378	99.79817891673127
90.03047453198771	99.79847226132904
90.04498621389163	99.7987656059268
90.05949789579556	99.79905895052457
90.07400957769948	99.79935229512233
90.08852125960341	99.7996456397201
90.10303294150734	99.79993898431786
90.11754462341126	99.80023232891563
90.13205630531519	99.80052567351339
90.14656798721911	99.80081901811116
90.16107966912304	99.80111236270892
90.17559135102697	99.80140570730669
90.19010303293089	99.80169905190445
90.20461471483482	99.80199239650221
90.21912639673874	99.80228574109998
90.23363807864267	99.80257908569774
90.2481497605466	99.80287243029551
90.26266144245052	99.80316577489327
90.27717312435445	99.80345911949104
90.29168480625837	99.8037524640888
90.3061964881623	99.80404580868657
90.32070817006623	99.80433915328433
90.33521985197015	99.8046324978821
90.34973153387408	99.80492584247986
90.364243215778	99.80521918707763
90.37875489768193	99.80551253167539
90.39326657958586	99.80580587627315
90.40777826148978	99.80609922087092
90.42228994339371	99.80639256546868
90.43680162529763	99.80668591006645
90.45131330720156	99.80697925466421
90.46582498910549	99.80727259926198
90.48033667100941	99.80756594385974
90.49484835291334	99.80785928845751
90.50936003481726	99.80815263305527
90.52387171672119	99.80844597765304
90.53838339862511	99.8087393222508
90.55289508052904	99.80903266684857
90.56740676243297	99.80932601144633
90.58191844433689	99.8096193560441
90.59643012624082	99.80991270064186
90.61094180814474	99.81020604523962
90.62545349004867	99.81049938983739
90.6399651719526	99.81079273443515
90.65447685385652	99.81108607903292
90.66898853576045	99.81137942363068
90.68350021766437	99.81167276822845
90.6980118995683	99.81196611282621
90.71252358147223	99.81225945742398
90.72703526337615	99.81255280202174
90.74154694528008	99.8128461466195
90.756058627184	99.81313949121727
90.77057030908793	99.81343283581504
90.78508199099186	99.8137261804128
90.79959367289578	99.81401952501056
90.81410535479971	99.81431286960833
90.82861703670363	99.8146062142061
90.84312871860756	99.81489955880386
90.85764040051149	99.81519290340162
90.87215208241541	99.81548624799939
90.88666376431934	99.81577959259715
90.90117544622326	99.81607293719492
90.91568712812719	99.81636628179268
90.93019881003111	99.81665962639045
90.94471049193504	99.81695297098821
90.95922217383897	99.81724631558598
90.97373385574289	99.81753966018374
90.98824553764682	99.8178330047815
91.00275721955074	99.81812634937927
91.01726890145467	99.81841969397703
91.0317805833586	99.8187130385748
91.04629226526252	99.81900638317256
91.06080394716645	99.81929972777033
91.07531562907037	99.8195930723681
91.0898273109743	99.81988641696586
91.10433899287823	99.82017976156362
91.11885067478215	99.82047310616139
91.13336235668608	99.82076645075915
91.14787403859	99.82105979535692
91.16238572049393	99.82135313995468
91.17689740239786	99.82164648455245
91.19140908430178	99.82193982915021
91.20592076620571	99.82223317374797
91.22043244810963	99.82252651834574
91.23494413001356	99.8228198629435
91.24945581191749	99.82311320754127
91.26396749382141	99.82340655213903
91.27847917572534	99.8236998967368
91.29299085762926	99.82399324133456
91.30750253953319	99.82428658593233
91.32201422143712	99.82457993053009
91.33652590334104	99.82487327512786
91.35103758524497	99.82516661972562
91.3655492671489	99.82545996432339
91.38006094905282	99.82575330892115
91.39457263095674	99.82604665351892
91.40908431286067	99.82633999811668
91.4235959947646	99.82663334271444
91.43810767666852	99.82692668731221
91.45261935857245	99.82722003190997
91.46713104047637	99.82751337650774
91.4816427223803	99.8278067211055
91.49615440428423	99.82810006570327
91.51066608618815	99.82839341030103
91.52517776809208	99.8286867548988
91.539689449996	99.82898009949656
91.55420113189993	99.82927344409433
91.56871281380386	99.82956678869209
91.58322449570778	99.82986013328986
91.59773617761171	99.83015347788762
91.61224785951563	99.83044682248538
91.62675954141956	99.83074016708315
91.64127122332349	99.83103351168091
91.65578290522741	99.83132685627868
91.67029458713134	99.83162020087644
91.68480626903526	99.83191354547421
91.69931795093919	99.83220689007197
91.71382963284312	99.83250023466974
91.72834131474704	99.8327935792675
91.74285299665097	99.83308692386527
91.7573646785549	99.83338026846303
91.77187636045882	99.8336736130608
91.78638804236274	99.83396695765856
91.80089972426667	99.83426030225633
91.8154114061706	99.83455364685409
91.82992308807452	99.83484699145185
91.84443476997845	99.83514033604962
91.85894645188237	99.83543368064738
91.8734581337863	99.83572702524515
91.88796981569023	99.83602036984291
91.90248149759415	99.83631371444068
91.91699317949808	99.83660705903844
91.931504861402	99.8369004036362
91.94601654330593	99.83719374823397
91.96052822520986	99.83748709283174
91.97503990711378	99.8377804374295
91.98955158901771	99.83807378202727
92.00406327092163	99.83836712662503
92.01857495282556	99.8386604712228
92.03308663472949	99.83895381582056
92.04759831663341	99.83924716041832
92.06210999853734	99.83954050501609
92.07662168044126	99.83983384961385
92.09113336234519	99.84012719421162
92.10564504424912	99.84042053880938
92.12015672615304	99.84071388340715
92.13466840805697	99.84100722800491
92.1491800899609	99.84130057260268
92.16369177186482	99.84159391720044
92.17820345376875	99.8418872617982
92.19271513567267	99.84218060639597
92.2072268175766	99.84247395099374
92.22173849948052	99.8427672955915
92.23625018138445	99.84306064018926
92.25076186328837	99.84335398478703
92.2652735451923	99.8436473293848
92.27978522709623	99.84394067398256
92.29429690900015	99.84423401858032
92.30880859090408	99.84452736317809
92.323320272808	99.84482070777585
92.33783195471193	99.84511405237362
92.35234363661586	99.84540739697138
92.36685531851978	99.84570074156915
92.38136700042371	99.84599408616691
92.39587868232763	99.84628743076468
92.41039036423156	99.84658077536244
92.42490204613549	99.8468741199602
92.43941372803941	99.84716746455797
92.45392540994334	99.84746080915573
92.46843709184726	99.8477541537535
92.48294877375119	99.84804749835126
92.49746045565512	99.84834084294903
92.51197213755904	99.84863418754679
92.52648381946297	99.84892753214456
92.5409955013669	99.84922087674232
92.55550718327082	99.84951422134009
92.57001886517475	99.84980756593785
92.58453054707867	99.85010091053562
92.5990422289826	99.85039425513338
92.61355391088652	99.85068759973115
92.62806559279045	99.85098094432891
92.64257727469437	99.85127428892667
92.6570889565983	99.85156763352444
92.67160063850223	99.8518609781222
92.68611232040615	99.85215432271997
92.70062400231008	99.85244766731773
92.715135684214	99.8527410119155
92.72964736611793	99.85303435651326
92.74415904802186	99.85332770111103
92.75867072992578	99.85362104570879
92.77318241182971	99.85391439030656
92.78769409373363	99.85420773490432
92.80220577563756	99.85450107950209
92.81671745754149	99.85479442409985
92.83122913944541	99.85508776869762
92.84574082134934	99.85538111329538
92.86025250325326	99.85567445789314
92.87476418515719	99.85596780249091
92.88927586706112	99.85626114708867
92.90378754896504	99.85655449168644
92.91829923086897	99.8568478362842
92.9328109127729	99.85714118088197
92.94732259467682	99.85743452547973
92.96183427658075	99.8577278700775
92.97634595848467	99.85802121467526
92.9908576403886	99.85831455927303
93.00536932229252	99.85860790387079
93.01988100419645	99.85890124846856
93.03439268610038	99.85919459306632
93.0489043680043	99.85948793766408
93.06341604990823	99.85978128226185
93.07792773181215	99.86007462685961
93.09243941371608	99.86036797145738
93.10695109562	99.86066131605514
93.12146277752393	99.86095466065291
93.13597445942786	99.86124800525067
93.15048614133178	99.86154134984844
93.16499782323571	99.8618346944462
93.17950950513963	99.86212803904397
93.19402118704356	99.86242138364173
93.20853286894749	99.8627147282395
93.22304455085141	99.86300807283726
93.23755623275534	99.86330141743503
93.25206791465926	99.86359476203279
93.26657959656319	99.86388810663055
93.28109127846712	99.86418145122832
93.29560296037104	99.86447479582608
93.31011464227497	99.86476814042385
93.3246263241789	99.86506148502161
93.33913800608282	99.86535482961938
93.35364968798675	99.86564817421714
93.36816136989067	99.8659415188149
93.3826730517946	99.86623486341267
93.39718473369852	99.86652820801044
93.41169641560245	99.8668215526082
93.42620809750638	99.86711489720597
93.4407197794103	99.86740824180373
93.45523146131423	99.8677015864015
93.46974314321815	99.86799493099926
93.48425482512208	99.86828827559702
93.498766507026	99.86858162019479
93.51327818892993	99.86887496479255
93.52778987083386	99.86916830939032
93.54230155273778	99.86946165398808
93.55681323464171	99.86975499858585
93.57132491654563	99.87004834318361
93.58583659844956	99.87034168778138
93.60034828035349	99.87063503237914
93.61485996225741	99.8709283769769
93.62937164416134	99.87122172157467
93.64388332606526	99.87151506617244
93.65839500796919	99.8718084107702
93.67290668987312	99.87210175536796
93.68741837177704	99.87239509996573
93.70193005368097	99.8726884445635
93.7164417355849	99.87298178916126
93.73095341748882	99.87327513375902
93.74546509939275	99.87356847835679
93.75997678129667	99.87386182295455
93.7744884632006	99.87415516755232
93.78900014510452	99.87444851215008
93.80351182700845	99.87474185674785
93.81802350891238	99.87503520134561
93.8325351908163	99.87532854594338
93.84704687272023	99.87562189054114
93.86155855462415	99.8759152351389
93.87607023652808	99.87620857973667
93.890581918432	99.87650192433443
93.90509360033593	99.8767952689322
93.91960528223986	99.87708861352996
93.93411696414378	99.87738195812773
93.94862864604771	99.87767530272549
93.96314032795163	99.87796864732326
93.97765200985556	99.87826199192102
93.99216369175949	99.87855533651879
94.00667537366341	99.87884868111655
94.02118705556734	99.87914202571432
94.03569873747126	99.87943537031208
94.05021041937519	99.87972871490985
94.06472210127912	99.88002205950761
94.07923378318304	99.88031540410537
94.09374546508697	99.88060874870314
94.1082571469909	99.8809020933009
94.12276882889482	99.88119543789867
94.13728051079875	99.88148878249643
94.15179219270267	99.8817821270942
94.1663038746066	99.88207547169196
94.18081555651052	99.88236881628973
94.19532723841445	99.88266216088749
94.20983892031838	99.88295550548526
94.2243506022223	99.88324885008302
94.23886228412623	99.88354219468079
94.25337396603015	99.88383553927855
94.26788564793408	99.88412888387631
94.282397329838	99.88442222847408
94.29690901174193	99.88471557307184
94.31142069364586	99.88500891766961
94.32593237554978	99.88530226226737
94.34044405745371	99.88559560686514
94.35495573935764	99.8858889514629
94.36946742126156	99.88618229606067
94.38397910316549	99.88647564065843
94.39849078506941	99.8867689852562
94.41300246697334	99.88706232985396
94.42751414887726	99.88735567445173
94.44202583078119	99.88764901904949
94.45653751268512	99.88794236364726
94.47104919458904	99.88823570824502
94.48556087649297	99.88852905284278
94.5000725583969	99.88882239744055
94.51458424030082	99.88911574203831
94.52909592220475	99.88940908663608
94.54360760410867	99.88970243123384
94.5581192860126	99.88999577583161
94.57263096791652	99.89028912042937
94.58714264982045	99.89058246502714
94.60165433172438	99.8908758096249
94.6161660136283	99.89116915422267
94.63067769553223	99.89146249882043
94.64518937743615	99.8917558434182
94.65970105934008	99.89204918801596
94.674212741244	99.89234253261372
94.68872442314793	99.89263587721149
94.70323610505186	99.89292922180925
94.71774778695578	99.89322256640702
94.73225946885971	99.89351591100478
94.74677115076364	99.89380925560255
94.76128283266756	99.89410260020031
94.77579451457149	99.89439594479808
94.79030619647541	99.89468928939584
94.80481787837934	99.8949826339936
94.81932956028326	99.89527597859137
94.83384124218719	99.89556932318914
94.84835292409112	99.8958626677869
94.86286460599504	99.89615601238467
94.87737628789897	99.89644935698243
94.8918879698029	99.8967427015802
94.90639965170682	99.89703604617796
94.92091133361075	99.89732939077572
94.93542301551467	99.89762273537349
94.9499346974186	99.89791607997125
94.96444637932252	99.89820942456902
94.97895806122645	99.89850276916678
94.99346974313038	99.89879611376455
95.0079814250343	99.89908945836231
95.02249310693823	99.89938280296008
95.03700478884215	99.89967614755784
95.05151647074608	99.8999694921556
95.06602815265	99.90026283675337
95.08053983455393	99.90055618135113
95.09505151645786	99.9008495259489
95.10956319836178	99.90114287054666
95.12407488026571	99.90143621514443
95.13858656216964	99.9017295597422
95.15309824407356	99.90202290433996
95.16760992597749	99.90231624893772
95.18212160788141	99.90260959353549
95.19663328978534	99.90290293813325
95.21114497168927	99.90319628273102
95.22565665359319	99.90348962732878
95.24016833549712	99.90378297192655
95.25468001740104	99.90407631652431
95.26919169930497	99.90436966112208
95.2837033812089	99.90466300571984
95.29821506311282	99.9049563503176
95.31272674501675	99.90524969491537
95.32723842692067	99.90554303951313
95.3417501088246	99.9058363841109
95.35626179072852	99.90612972870866
95.37077347263245	99.90642307330643
95.38528515453638	99.90671641790419
95.3997968364403	99.90700976250196
95.41430851834423	99.90730310709972
95.42882020024815	99.90759645169749
95.44333188215208	99.90788979629525
95.457843564056	99.90818314089302
95.47235524595993	99.90847648549078
95.48686692786386	99.90876983008854
95.50137860976778	99.90906317468631
95.51589029167171	99.90935651928407
95.53040197357564	99.90964986388184
95.54491365547956	99.9099432084796
95.55942533738349	99.91023655307737
95.57393701928741	99.91052989767513
95.58844870119134	99.9108232422729
95.60296038309527	99.91111658687066
95.61747206499919	99.91140993146843
95.63198374690312	99.91170327606619
95.64649542880704	99.91199662066396
95.66100711071097	99.91228996526172
95.6755187926149	99.91258330985949
95.69003047451882	99.91287665445725
95.70454215642275	99.91316999905501
95.71905383832667	99.91346334365278
95.7335655202306	99.91375668825054
95.74807720213452	99.91405003284831
95.76258888403845	99.91434337744607
95.77710056594238	99.91463672204384
95.7916122478463	99.9149300666416
95.80612392975023	99.91522341123937
95.82063561165415	99.91551675583713
95.83514729355808	99.9158101004349
95.849658975462	99.91610344503266
95.86417065736593	99.91639678963043
95.87868233926986	99.91669013422819
95.89319402117378	99.91698347882595
95.90770570307771	99.91727682342372
95.92221738498164	99.91757016802148
95.93672906688556	99.91786351261925
95.95124074878949	99.91815685721701
95.96575243069341	99.91845020181478
95.98026411259734	99.91874354641254
95.99477579450127	99.91903689101031
96.00928747640519	99.91933023560807
96.02379915830912	99.91962358020584
96.03831084021304	99.9199169248036
96.05282252211697	99.92021026940137
96.0673342040209	99.92050361399913
96.08184588592482	99.9207969585969
96.09635756782875	99.92109030319466
96.11086924973267	99.92138364779242
96.1253809316366	99.92167699239019
96.13989261354052	99.92197033698795
96.15440429544445	99.92226368158572
96.16891597734838	99.92255702618348
96.1834276592523	99.92285037078125
96.19793934115623	99.92314371537901
96.21245102306015	99.92343705997678
96.22696270496408	99.92373040457454
96.241474386868	99.9240237491723
96.25598606877193	99.92431709377007
96.27049775067586	99.92461043836784
96.28500943257978	99.9249037829656
96.29952111448371	99.92519712756337
96.31403279638764	99.92549047216113
96.32854447829156	99.9257838167589
96.34305616019549	99.92607716135666
96.35756784209941	99.92637050595442
96.37207952400334	99.92666385055219
96.38659120590727	99.92695719514995
96.40110288781119	99.92725053974772
96.41561456971512	99.92754388434548
96.43012625161904	99.92783722894325
96.44463793352297	99.92813057354101
96.4591496154269	99.92842391813878
96.47366129733082	99.92871726273654
96.48817297923475	99.9290106073343
96.50268466113867	99.92930395193207
96.5171963430426	99.92959729652983
96.53170802494652	99.9298906411276
96.54621970685045	99.93018398572536
96.56073138875438	99.93047733032313
96.5752430706583	99.9307706749209
96.58975475256223	99.93106401951866
96.60426643446615	99.93135736411642
96.61877811637008	99.93165070871419
96.633289798274	99.93194405331195
96.64780148017793	99.93223739790972
96.66231316208186	99.93253074250748
96.67682484398578	99.93282408710525
96.69133652588971	99.93311743170301
96.70584820779364	99.93341077630078
96.72035988969756	99.93370412089854
96.73487157160149	99.9339974654963
96.74938325350541	99.93429081009407
96.76389493540934	99.93458415469183
96.77840661731327	99.9348774992896
96.79291829921719	99.93517084388736
96.80742998112112	99.93546418848513
96.82194166302504	99.93575753308289
96.83645334492897	99.93605087768066
96.8509650268329	99.93634422227842
96.86547670873682	99.93663756687619
96.87998839064075	99.93693091147395
96.89450007254467	99.93722425607172
96.9090117544486	99.93751760066948
96.92352343635253	99.93781094526724
96.93803511825645	99.93810428986501
96.95254680016038	99.93839763446277
96.9670584820643	99.93869097906054
96.98157016396823	99.9389843236583
96.99608184587215	99.93927766825607
97.01059352777608	99.93957101285383
97.02510520968	99.9398643574516
97.03961689158393	99.94015770204936
97.05412857348786	99.94045104664713
97.06864025539178	99.94074439124489
97.08315193729571	99.94103773584266
97.09766361919964	99.94133108044042
97.11217530110356	99.94162442503819
97.12668698300749	99.94191776963595
97.14119866491141	99.94221111423371
97.15571034681534	99.94250445883148
97.17022202871927	99.94279780342924
97.18473371062319	99.94309114802701
97.19924539252712	99.94338449262477
97.21375707443104	99.94367783722254
97.22826875633497	99.9439711818203
97.2427804382389	99.94426452641807
97.25729212014282	99.94455787101583
97.27180380204675	99.9448512156136
97.28631548395067	99.94514456021136
97.3008271658546	99.94543790480913
97.31533884775853	99.94573124940689
97.32985052966245	99.94602459400465
97.34436221156638	99.94631793860242
97.3588738934703	99.94661128320018
97.37338557537423	99.94690462779795
97.38789725727815	99.94719797239571
97.40240893918208	99.94749131699348
97.416920621086	99.94778466159124
97.43143230298993	99.94807800618901
97.44594398489386	99.94837135078677
97.46045566679778	99.94866469538454
97.47496734870171	99.9489580399823
97.48947903060564	99.94925138458007
97.50399071250956	99.94954472917783
97.51850239441349	99.9498380737756
97.53301407631741	99.95013141837336
97.54752575822134	99.95042476297112
97.56203744012527	99.95071810756889
97.57654912202919	99.95101145216665
97.59106080393312	99.95130479676442
97.60557248583704	99.95159814136218
97.62008416774097	99.95189148595995
97.6345958496449	99.95218483055771
97.64910753154882	99.95247817515548
97.66361921345275	99.95277151975324
97.67813089535667	99.953064864351
97.6926425772606	99.95335820894877
97.70715425916453	99.95365155354654
97.72166594106845	99.9539448981443
97.73617762297238	99.95423824274206
97.7506893048763	99.95453158733983
97.76520098678023	99.9548249319376
97.77971266868416	99.95511827653536
97.79422435058808	99.95541162113312
97.808736032492	99.95570496573089
97.82324771439593	99.95599831032865
97.83775939629986	99.95629165492642
97.85227107820378	99.95658499952418
97.86678276010771	99.95687834412195
97.88129444201164	99.95717168871971
97.89580612391556	99.95746503331748
97.91031780581949	99.95775837791524
97.92482948772341	99.958051722513
97.93934116962734	99.95834506711077
97.95385285153127	99.95863841170853
97.96836453343519	99.9589317563063
97.98287621533912	99.95922510090406
97.99738789724304	99.95951844550183
98.01189957914697	99.9598117900996
98.0264112610509	99.96010513469736
98.04092294295482	99.96039847929512
98.05543462485875	99.96069182389289
98.06994630676267	99.96098516849065
98.0844579886666	99.96127851308842
98.09896967057053	99.96157185768618
98.11348135247445	99.96186520228395
98.12799303437838	99.96215854688171
98.1425047162823	99.96245189147947
98.15701639818623	99.96274523607724
98.17152808009016	99.963038580675
98.18603976199408	99.96333192527277
98.20055144389801	99.96362526987053
98.21506312580193	99.9639186144683
98.22957480770586	99.96421195906606
98.24408648960978	99.96450530366383
98.25859817151371	99.96479864826159
98.27310985341764	99.96509199285936
98.28762153532156	99.96538533745712
98.30213321722549	99.96567868205489
98.31664489912941	99.96597202665265
98.33115658103334	99.96626537125042
98.34566826293727	99.96655871584818
98.36017994484119	99.96685206044594
98.37469162674512	99.96714540504371
98.38920330864904	99.96743874964147
98.40371499055297	99.96773209423924
98.4182266724569	99.968025438837
98.43273835436082	99.96831878343477
98.44725003626475	99.96861212803253
98.46176171816867	99.9689054726303
98.4762734000726	99.96919881722806
98.49078508197653	99.96949216182583
98.50529676388045	99.96978550642359
98.51980844578438	99.97007885102136
98.5343201276883	99.97037219561912
98.54883180959223	99.97066554021688
98.56334349149616	99.97095888481465
98.57785517340008	99.97125222941241
98.59236685530401	99.97154557401018
98.60687853720793	99.97183891860794
98.62139021911186	99.97213226320571
98.63590190101579	99.97242560780347
98.65041358291971	99.97271895240124
98.66492526482364	99.973012296999
98.67943694672756	99.97330564159677
98.69394862863149	99.97359898619453
98.70846031053541	99.9738923307923
98.72297199243934	99.97418567539006
98.73748367434327	99.97447901998783
98.75199535624719	99.97477236458559
98.76650703815112	99.97506570918335
98.78101872005504	99.97535905378112
98.79553040195897	99.97565239837888
98.8100420838629	99.97594574297665
98.82455376576682	99.97623908757441
98.83906544767075	99.97653243217218
98.85357712957467	99.97682577676994
98.8680888114786	99.9771191213677
98.88260049338253	99.97741246596547
98.89711217528645	99.97770581056324
98.91162385719038	99.977999155161
98.9261355390943	99.97829249975877
98.94064722099823	99.97858584435653
98.95515890290216	99.9788791889543
98.96967058480608	99.97917253355206
98.98418226671001	99.97946587814982
98.99869394861393	99.97975922274759
99.01320563051786	99.98005256734535
99.02771731242179	99.98034591194312
99.04222899432571	99.98063925654088
99.05674067622964	99.98093260113865
99.07125235813356	99.98122594573641
99.08576404003749	99.98151929033418
99.10027572194141	99.98181263493194
99.11478740384534	99.9821059795297
99.12929908574927	99.98239932412747
99.14381076765319	99.98269266872524
99.15832244955712	99.982986013323
99.17283413146104	99.98327935792076
99.18734581336497	99.98357270251853
99.2018574952689	99.9838660471163
99.21636917717282	99.98415939171406
99.23088085907675	99.98445273631182
99.24539254098067	99.98474608090959
99.2599042228846	99.98503942550735
99.27441590478853	99.98533277010512
99.28892758669245	99.98562611470288
99.30343926859638	99.98591945930065
99.3179509505003	99.98621280389841
99.33246263240423	99.98650614849618
99.34697431430816	99.98679949309394
99.36148599621208	99.9870928376917
99.37599767811601	99.98738618228947
99.39050936001993	99.98767952688723
99.40502104192386	99.987972871485
99.41953272382779	99.98826621608276
99.43404440573171	99.98855956068053
99.44855608763564	99.98885290527829
99.46306776953956	99.98914624987606
99.47757945144349	99.98943959447382
99.49209113334742	99.98973293907159
99.50660281525134	99.99002628366935
99.52111449715527	99.99031962826712
99.5356261790592	99.99061297286488
99.55013786096312	99.99090631746265
99.56464954286704	99.99119966206041
99.57916122477097	99.99149300665817
99.5936729066749	99.99178635125594
99.60818458857882	99.9920796958537
99.62269627048275	99.99237304045147
99.63720795238667	99.99266638504923
99.6517196342906	99.992959729647
99.66623131619453	99.99325307424476
99.68074299809845	99.99354641884253
99.69525468000238	99.99383976344029
99.7097663619063	99.99413310803806
99.72427804381023	99.99442645263582
99.73878972571416	99.99471979723359
99.75330140761808	99.99501314183135
99.76781308952201	99.99530648642912
99.78232477142593	99.99559983102688
99.79683645332986	99.99589317562464
99.81134813523379	99.99618652022241
99.82585981713771	99.99647986482017
99.84037149904164	99.99677320941794
99.85488318094556	99.9970665540157
99.86939486284949	99.99735989861347
99.88390654475342	99.99765324321123
99.89841822665734	99.997946587809
99.91292990856127	99.99823993240676
99.9274415904652	99.99853327700453
99.94195327236912	99.99882662160229
99.95646495427305	99.99911996620006
99.97097663617697	99.99941331079782
99.9854883180809	99.99970665539558
99.99999999998482	99.99999999999335


==> xp.009.vu.distrib.train.ft.dat <==
0.03360215053763441	3.2050397756012323
0.06720430107526883	5.366257414815836
0.10080645161290325	7.237779923667631
0.13440860215053765	8.975950705844483
0.16801075268817206	10.672736469398076
0.20161290322580647	12.116613785809536
0.23521505376344087	13.528302754402905
0.2688172043010753	14.83882834413942
0.30241935483870974	16.08037890283717
0.3360215053763442	17.262151101301328
0.3696236559139786	18.25998988366211
0.40322580645161304	19.179656964178964
0.4368279569892475	20.021152342851884
0.4704301075268819	20.75228767186278
0.5040322580645163	21.469627994665927
0.5376344086021507	22.10879661562514
0.5712365591397851	22.646801857727496
0.6048387096774195	23.171012093622103
0.6384408602150539	23.663033981698618
0.6720430107526882	24.145859198969966
0.7056451612903226	24.619487745436146
0.739247311827957	25.079321285694572
0.7728494623655914	25.534556490550415
0.8064516129032258	25.980595024601087
0.8400537634408601	26.42663355865176
0.8736559139784945	26.863475421897263
0.9072580645161289	27.300317285142768
0.9408602150537633	27.727962477583105
0.9744623655913977	28.146410999218272
1.008064516129032	28.55566285004827
1.0416666666666665	28.960316365475688
1.075268817204301	29.36037154550052
1.1088709677419355	29.755828390122765
1.14247311827957	30.142088563939843
1.1760752688172045	30.52834873775692
1.209677419354839	30.914608911574
1.2432795698924735	31.273279072975573
1.276881720430108	31.631949234377146
1.3104838709677424	31.99061939577872
1.344086021505377	32.340092886375125
1.3776881720430114	32.68496804156894
1.411290322580646	33.02524486136018
1.4448924731182804	33.36092334574883
1.4784946236559149	33.69660183013748
1.5120967741935494	34.0138869729158
1.5456989247311839	34.331172115694116
1.5793010752688184	34.64385892306984
1.6129032258064528	34.94275072423782
1.6465053763440873	35.241642525405794
1.6801075268817218	35.54053432657377
1.7137096774193563	35.839426127741746
1.7473118279569908	36.129121258104554
1.7809139784946253	36.41421805306478
1.8145161290322598	36.69011817721984
1.8481182795698943	36.96141996597231
1.8817204301075288	37.232721754724786
1.9153225806451633	37.4902285372695
1.9489247311827977	37.74773531981422
1.9825268817204322	38.00064376695635
2.0161290322580667	38.253552214098484
2.049731182795701	38.49726399043545
2.0833333333333357	38.740975766772415
2.11693548387097	38.98468754310938
2.1505376344086047	39.22380098404376
2.184139784946239	39.45831608957556
2.2177419354838737	39.69283119510736
2.251344086021508	39.92734630063916
2.2849462365591426	40.16186140617096
2.318548387096777	40.396376511702755
2.3521505376344116	40.62629328183197
2.385752688172046	40.8516117165586
2.4193548387096806	41.06773348048006
2.452956989247315	41.283855244401515
2.4865591397849496	41.49537867292039
2.520161290322584	41.70690210143926
2.5537634408602186	41.918425529958135
2.587365591397853	42.12994895847701
2.6209677419354875	42.332275716190715
2.654569892473122	42.53460247390442
2.6881720430107565	42.73692923161813
2.721774193548391	42.93925598933183
2.7553763440860255	43.14158274704554
2.78897849462366	43.33931116935666
2.8225806451612945	43.5324412562652
2.856182795698929	43.72557134317374
2.8897849462365635	43.91870143008228
2.923387096774198	44.11183151699082
2.9569892473118324	44.300363268496774
2.990591397849467	44.48889502000273
3.0241935483871014	44.6728284361061
3.057795698924736	44.85676185220947
3.0913978494623704	45.03609693291026
3.125000000000005	45.21543201361105
3.1586021505376394	45.39476709431184
3.192204301075274	45.56950383961004
3.2258064516129084	45.74424058490825
3.259408602150543	45.91437899480387
3.2930107526881773	46.08451740469949
3.326612903225812	46.25465581459511
3.3602150537634463	46.42479422449073
3.393817204301081	46.59493263438635
3.4274193548387153	46.765071044281974
3.46102150537635	46.930611118775005
3.4946236559139843	47.096151193268035
3.5282258064516188	47.261691267761066
3.5618279569892533	47.427231342254096
3.5954301075268877	47.58817308134454
3.6290322580645222	47.74911482043499
3.6626344086021567	47.90545822412285
3.696236559139791	48.061801627810716
3.7298387096774257	48.21814503149858
3.76344086021506	48.36989009978386
3.7970430107526947	48.52163516806914
3.830645161290329	48.67338023635442
3.8642473118279637	48.820526969237115
3.897849462365598	48.96767370211981
3.9314516129032326	49.11482043500251
3.965053763440867	49.2619671678852
3.9986559139785016	49.404515565365315
4.032258064516136	49.54706396284543
4.06586021505377	49.68961236032554
4.099462365591404	49.82756242240307
4.133064516129038	49.9655124844806
4.166666666666672	50.10346254655813
4.200268817204306	50.241412608635656
4.23387096774194	50.379362670713185
4.267473118279574	50.517312732790714
4.3010752688172085	50.65526279486824
4.3346774193548425	50.78861452154319
4.368279569892477	50.92196624821813
4.401881720430111	51.05531797489308
4.435483870967745	51.188669701568024
4.469086021505379	51.317423092840386
4.502688172043013	51.44617648411275
4.536290322580647	51.57492987538511
4.569892473118281	51.70368326665747
4.603494623655915	51.83243665792983
4.637096774193549	51.95659171379961
4.670698924731183	52.08074676966939
4.704301075268817	52.20490182553917
4.737903225806451	52.329056881408945
4.771505376344085	52.453211937278724
4.805107526881719	52.5773669931485
4.838709677419353	52.70152204901828
4.872311827956987	52.82567710488806
4.905913978494621	52.949832160757836
4.939516129032255	53.069388881225024
4.973118279569889	53.18894560169221
5.006720430107523	53.3085023221594
5.0403225806451575	53.428059042626586
5.0739247311827915	53.54761576309377
5.107526881720426	53.66257414815838
5.14112903225806	53.77753253322298
5.174731182795694	53.892490918287585
5.208333333333328	54.00744930335219
5.241935483870962	54.12240768841679
5.275537634408596	54.2373660734814
5.30913978494623	54.34772612314342
5.342741935483864	54.45808617280544
5.376344086021498	54.56844622246746
5.409946236559132	54.67880627212948
5.443548387096766	54.7891663217915
5.4771505376344	54.89952637145352
5.510752688172034	55.00988642111554
5.544354838709668	55.115648135374975
5.577956989247302	55.22140984963441
5.611559139784936	55.32717156389385
5.64516129032257	55.432933278153286
5.678763440860204	55.53869499241272
5.712365591397838	55.639858371269575
5.745967741935472	55.74102175012643
5.7795698924731065	55.84218512898328
5.8131720430107405	55.943348507840135
5.846774193548375	56.04451188669699
5.880376344086009	56.14567526555384
5.913978494623643	56.246838644410694
5.947580645161277	56.34800202326755
5.981182795698911	56.4491654021244
6.014784946236545	56.54573044557867
6.048387096774179	56.64229548903294
6.081989247311813	56.73886053248721
6.115591397849447	56.83542557594148
6.149193548387081	56.93199061939575
6.182795698924715	57.02855566285002
6.216397849462349	57.12512070630429
6.249999999999983	57.22168574975856
6.283602150537617	57.318250793212826
6.317204301075251	57.414815836667096
6.350806451612885	57.511380880121365
6.384408602150519	57.607945923575635
6.418010752688153	57.704510967029904
6.451612903225787	57.801076010484174
6.4852150537634214	57.89304271853586
6.5188172043010555	57.985009426587546
6.5524193548386895	58.07697613463923
6.586021505376324	58.16894284269092
6.619623655913958	58.2609095507426
6.653225806451592	58.348277923391706
6.686827956989226	58.43564629604081
6.72043010752686	58.52301466868991
6.754032258064494	58.61038304133901
6.787634408602128	58.697751413988115
6.821236559139762	58.78511978663722
6.854838709677396	58.87248815928632
6.88844086021503	58.95985653193542
6.922043010752664	59.047224904584525
6.955645161290298	59.13459327723363
6.989247311827932	59.22196164988273
7.022849462365566	59.30933002253183
7.0564516129032	59.396698395180934
7.090053763440834	59.484066767830036
7.123655913978468	59.57143514047914
7.157258064516102	59.65880351312824
7.190860215053736	59.74617188577734
7.2244623655913704	59.833540258426446
7.2580645161290045	59.92090863107555
7.2916666666666385	60.00827700372465
7.325268817204273	60.09564537637375
7.358870967741907	60.17841541362027
7.392473118279541	60.26118545086679
7.426075268817175	60.34395548811331
7.459677419354809	60.42672552535983
7.493279569892443	60.50949556260635
7.526881720430077	60.592265599852865
7.560483870967711	60.675035637099384
7.594086021505345	60.7578056743459
7.627688172042979	60.84057571159242
7.661290322580613	60.92334574883894
7.694892473118247	61.00611578608546
7.728494623655881	61.08888582333198
7.762096774193515	61.1716558605785
7.795698924731149	61.254425897825016
7.829301075268783	61.337195935071534
7.862903225806417	61.41996597231805
7.896505376344051	61.50273600956457
7.930107526881685	61.58090771140851
7.9637096774193195	61.65907941325244
7.9973118279569535	61.73725111509638
8.030913978494588	61.81542281694031
8.064516129032222	61.89359451878425
8.098118279569857	61.97176622062818
8.13172043010749	62.04993792247212
8.165322580645125	62.12810962431605
8.198924731182759	62.20628132615999
8.232526881720393	62.284453028003924
8.266129032258027	62.36262472984786
8.29973118279566	62.440796431691794
8.333333333333295	62.51896813353573
8.366935483870929	62.597139835379664
8.400537634408563	62.6753115372236
8.434139784946197	62.753483239067535
8.467741935483831	62.83165494091147
8.501344086021465	62.909826642755405
8.5349462365591	62.98799834459934
8.568548387096733	63.06157171104069
8.602150537634367	63.13514507748204
8.635752688172001	63.208718443923395
8.669354838709635	63.28229181036475
8.70295698924727	63.3558651768061
8.736559139784903	63.42943854324745
8.770161290322537	63.5030119096888
8.803763440860171	63.57658527613015
8.837365591397806	63.650158642571505
8.87096774193544	63.723732009012856
8.904569892473074	63.79730537545421
8.938172043010708	63.87087874189556
8.971774193548342	63.93985377293432
9.005376344085976	64.00882880397309
9.03897849462361	64.07780383501185
9.072580645161244	64.14677886605061
9.106182795698878	64.21575389708937
9.139784946236512	64.28472892812813
9.173387096774146	64.3537039591669
9.20698924731178	64.42267899020565
9.240591397849414	64.49165402124441
9.274193548387048	64.56062905228318
9.307795698924682	64.62960408332194
9.341397849462316	64.6985791143607
9.37499999999995	64.76755414539946
9.408602150537584	64.83652917643822
9.442204301075218	64.90550420747698
9.475806451612852	64.97447923851574
9.509408602150486	65.0434542695545
9.54301075268812	65.11242930059326
9.576612903225755	65.18140433163202
9.610215053763389	65.25037936267078
9.643817204301023	65.31475605830697
9.677419354838657	65.37913275394315
9.71102150537629	65.44350944957934
9.744623655913925	65.50788614521552
9.778225806451559	65.5722628408517
9.811827956989193	65.63663953648789
9.845430107526827	65.70101623212408
9.879032258064461	65.76539292776026
9.912634408602095	65.82976962339644
9.946236559139729	65.89414631903263
9.979838709677363	65.95852301466881
10.013440860214997	66.022899710305
10.047043010752631	66.08727640594118
10.080645161290265	66.15165310157737
10.1142473118279	66.21602979721355
10.147849462365533	66.28040649284974
10.181451612903167	66.34478318848592
10.215053763440801	66.4091598841221
10.248655913978435	66.4689382443557
10.28225806451607	66.52871660458929
10.315860215053704	66.58849496482289
10.349462365591338	66.64827332505648
10.383064516128972	66.70805168529007
10.416666666666606	66.76783004552367
10.45026881720424	66.82760840575726
10.483870967741874	66.88738676599085
10.517473118279508	66.94716512622445
10.551075268817142	67.00694348645804
10.584677419354776	67.06672184669164
10.61827956989241	67.12650020692523
10.651881720430044	67.18627856715882
10.685483870967678	67.24605692739242
10.719086021505312	67.30583528762601
10.752688172042946	67.3656136478596
10.78629032258058	67.4253920080932
10.819892473118214	67.48517036832679
10.853494623655848	67.54494872856039
10.887096774193482	67.60472708879398
10.920698924731116	67.66450544902757
10.95430107526875	67.72428380926117
10.987903225806384	67.78406216949476
11.021505376344019	67.83924219432578
11.055107526881653	67.8944222191568
11.088709677419287	67.94960224398781
11.12231182795692	68.00478226881883
11.155913978494555	68.05996229364985
11.189516129032189	68.11514231848086
11.223118279569823	68.17032234331188
11.256720430107457	68.2255023681429
11.29032258064509	68.28068239297392
11.323924731182725	68.33586241780493
11.357526881720359	68.39104244263595
11.391129032257993	68.44622246746697
11.424731182795627	68.50140249229798
11.458333333333261	68.556582517129
11.491935483870895	68.61176254196002
11.52553763440853	68.66694256679104
11.559139784946163	68.72212259162205
11.592741935483797	68.77730261645307
11.626344086021431	68.83248264128409
11.659946236559065	68.8876626661151
11.6935483870967	68.94284269094612
11.727150537634333	68.99802271577714
11.760752688171968	69.05320274060816
11.794354838709602	69.10838276543917
11.827956989247236	69.16356279027019
11.86155913978487	69.21874281510121
11.895161290322504	69.27392283993223
11.928763440860138	69.32910286476324
11.962365591397772	69.38428288959426
11.995967741935406	69.43946291442528
12.02956989247304	69.4946429392563
12.063172043010674	69.54982296408731
12.096774193548308	69.60500298891833
12.130376344085942	69.66018301374935
12.163978494623576	69.71536303858036
12.19758064516121	69.77054306341138
12.231182795698844	69.8257230882424
12.264784946236478	69.88090311307342
12.298387096774112	69.93148480250184
12.331989247311746	69.98206649193027
12.36559139784938	70.0326481813587
12.399193548387014	70.08322987078712
12.432795698924648	70.13381156021555
12.466397849462282	70.18439324964397
12.499999999999917	70.2349749390724
12.53360215053755	70.28555662850083
12.567204301075185	70.33613831792925
12.600806451612819	70.38672000735768
12.634408602150453	70.43730169678611
12.668010752688087	70.48788338621453
12.70161290322572	70.53846507564296
12.735215053763355	70.58904676507139
12.768817204300989	70.63962845449981
12.802419354838623	70.69021014392824
12.836021505376257	70.74079183335667
12.869623655913891	70.7913735227851
12.903225806451525	70.84195521221352
12.936827956989159	70.89253690164195
12.970430107526793	70.94311859107037
13.004032258064427	70.9937002804988
13.037634408602061	71.04428196992723
13.071236559139695	71.09486365935565
13.10483870967733	71.14544534878408
13.138440860214963	71.1960270382125
13.172043010752597	71.24660872764093
13.205645161290231	71.29719041706936
13.239247311827866	71.34777210649779
13.2728494623655	71.39835379592621
13.306451612903134	71.44433714995205
13.340053763440768	71.49032050397788
13.373655913978402	71.53630385800372
13.407258064516036	71.58228721202956
13.44086021505367	71.62827056605539
13.474462365591304	71.67425392008123
13.508064516128938	71.72023727410706
13.541666666666572	71.7662206281329
13.575268817204206	71.81220398215874
13.60887096774184	71.85818733618457
13.642473118279474	71.9041706902104
13.676075268817108	71.95015404423624
13.709677419354742	71.99613739826208
13.743279569892376	72.04212075228791
13.77688172043001	72.08810410631375
13.810483870967644	72.13408746033959
13.844086021505278	72.18007081436542
13.877688172042912	72.22605416839126
13.911290322580546	72.2720375224171
13.94489247311818	72.31802087644293
13.978494623655815	72.36400423046877
14.012096774193449	72.4099875844946
14.045698924731083	72.45597093852044
14.079301075268717	72.50195429254627
14.11290322580635	72.54793764657211
14.146505376343985	72.59392100059794
14.180107526881619	72.63990435462378
14.213709677419253	72.68588770864962
14.247311827956887	72.73187106267545
14.280913978494521	72.77785441670129
14.314516129032155	72.82383777072712
14.348118279569789	72.86982112475296
14.381720430107423	72.9158044787788
14.415322580645057	72.96178783280463
14.448924731182691	73.00777118683047
14.482526881720325	73.0537545408563
14.51612903225796	73.09513955947956
14.549731182795593	73.13652457810282
14.583333333333227	73.17790959672608
14.616935483870861	73.21929461534934
14.650537634408495	73.2606796339726
14.68413978494613	73.30206465259586
14.717741935483764	73.34344967121912
14.751344086021398	73.38483468984238
14.784946236559032	73.42621970846564
14.818548387096666	73.4676047270889
14.8521505376343	73.50898974571216
14.885752688171934	73.55037476433542
14.919354838709568	73.59175978295868
14.952956989247202	73.63314480158193
14.986559139784836	73.6745298202052
15.02016129032247	73.71591483882845
15.053763440860104	73.75729985745171
15.087365591397738	73.79868487607497
15.120967741935372	73.84006989469823
15.154569892473006	73.88145491332149
15.18817204301064	73.92283993194475
15.221774193548274	73.96422495056801
15.255376344085908	74.00560996919127
15.288978494623542	74.04699498781453
15.322580645161176	74.08838000643779
15.35618279569881	74.12976502506105
15.389784946236444	74.1711500436843
15.423387096774078	74.21253506230757
15.456989247311713	74.25392008093083
15.490591397849347	74.29530509955408
15.52419354838698	74.33669011817734
15.557795698924615	74.3780751368006
15.591397849462249	74.41946015542386
15.624999999999883	74.46084517404712
15.658602150537517	74.50223019267038
15.69220430107515	74.54361521129364
15.725806451612785	74.58040189451431
15.759408602150419	74.61718857773498
15.793010752688053	74.65397526095565
15.826612903225687	74.69076194417632
15.860215053763321	74.72754862739698
15.893817204300955	74.76433531061765
15.92741935483859	74.80112199383832
15.961021505376223	74.83790867705899
15.994623655913857	74.87469536027966
16.02822580645149	74.91148204350033
16.061827956989127	74.948268726721
16.095430107526763	74.98505540994167
16.1290322580644	75.02184209316233
16.162634408602035	75.058628776383
16.19623655913967	75.09541545960367
16.229838709677306	75.13220214282434
16.263440860214942	75.16898882604501
16.297043010752578	75.20577550926568
16.330645161290214	75.24256219248635
16.36424731182785	75.27934887570702
16.397849462365485	75.31613555892768
16.43145161290312	75.35292224214835
16.465053763440757	75.38970892536902
16.498655913978393	75.42649560858969
16.53225806451603	75.46328229181036
16.565860215053664	75.50006897503103
16.5994623655913	75.5368556582517
16.633064516128936	75.57364234147236
16.666666666666572	75.61042902469303
16.700268817204208	75.6472157079137
16.733870967741844	75.68400239113437
16.76747311827948	75.72078907435504
16.801075268817115	75.75757575757571
16.83467741935475	75.79436244079638
16.868279569892387	75.83114912401705
16.901881720430023	75.86793580723771
16.93548387096766	75.90472249045838
16.969086021505294	75.94150917367905
17.00268817204293	75.97829585689972
17.036290322580566	76.01508254012039
17.069892473118202	76.05186922334106
17.103494623655838	76.08865590656173
17.137096774193473	76.1254425897824
17.17069892473111	76.16222927300306
17.204301075268745	76.19901595622373
17.23790322580638	76.2358026394444
17.271505376344017	76.27258932266507
17.305107526881653	76.30937600588574
17.33870967741929	76.34616268910641
17.372311827956924	76.38294937232708
17.40591397849456	76.41973605554774
17.439516129032196	76.45652273876841
17.47311827956983	76.49330942198908
17.506720430107467	76.53009610520975
17.540322580645103	76.56688278843042
17.57392473118274	76.60366947165109
17.607526881720375	76.64045615487176
17.64112903225801	76.67724283809243
17.674731182795647	76.70943118591052
17.708333333333282	76.74161953372861
17.74193548387092	76.7738078815467
17.775537634408554	76.8059962293648
17.80913978494619	76.83818457718289
17.842741935483826	76.87037292500098
17.87634408602146	76.90256127281907
17.909946236559097	76.93474962063716
17.943548387096733	76.96693796845526
17.97715053763437	76.99912631627335
18.010752688172005	77.03131466409144
18.04435483870964	77.06350301190953
18.077956989247276	77.09569135972762
18.111559139784912	77.12787970754572
18.145161290322548	77.16006805536381
18.178763440860184	77.1922564031819
18.21236559139782	77.224444751
18.245967741935456	77.25663309881809
18.27956989247309	77.28882144663618
18.313172043010727	77.32100979445427
18.346774193548363	77.35319814227236
18.380376344086	77.38538649009045
18.413978494623635	77.41757483790855
18.44758064516127	77.44976318572664
18.481182795698906	77.48195153354473
18.514784946236542	77.51413988136282
18.548387096774178	77.54632822918092
18.581989247311814	77.57851657699901
18.61559139784945	77.6107049248171
18.649193548387085	77.64289327263519
18.68279569892472	77.67508162045328
18.716397849462357	77.70726996827138
18.749999999999993	77.73945831608947
18.78360215053763	77.77164666390756
18.817204301075265	77.80383501172565
18.8508064516129	77.83602335954374
18.884408602150536	77.86821170736184
18.918010752688172	77.90040005517993
18.951612903225808	77.93258840299802
18.985215053763444	77.96477675081611
19.01881720430108	77.9969650986342
19.052419354838715	78.0291534464523
19.08602150537635	78.06134179427039
19.119623655913987	78.09353014208848
19.153225806451623	78.12571848990657
19.18682795698926	78.15790683772467
19.220430107526894	78.19009518554276
19.25403225806453	78.22228353336085
19.287634408602166	78.25447188117894
19.321236559139802	78.28666022899704
19.354838709677438	78.31884857681513
19.388440860215074	78.35103692463322
19.42204301075271	78.38322527245131
19.455645161290345	78.4154136202694
19.48924731182798	78.4476019680875
19.522849462365617	78.47979031590559
19.556451612903253	78.51197866372368
19.59005376344089	78.54416701154177
19.623655913978524	78.57635535935987
19.65725806451616	78.60854370717796
19.690860215053796	78.64073205499605
19.72446236559143	78.66832206741155
19.758064516129068	78.69591207982705
19.791666666666703	78.72350209224255
19.82526881720434	78.75109210465806
19.858870967741975	78.77868211707356
19.89247311827961	78.80627212948906
19.926075268817247	78.83386214190456
19.959677419354882	78.86145215432006
19.99327956989252	78.88904216673556
20.026881720430154	78.91663217915107
20.06048387096779	78.94422219156657
20.094086021505426	78.97181220398207
20.12768817204306	78.99940221639757
20.161290322580697	79.02699222881307
20.194892473118333	79.05458224122857
20.22849462365597	79.08217225364407
20.262096774193605	79.10976226605958
20.29569892473124	79.13735227847508
20.329301075268877	79.16494229089058
20.362903225806512	79.19253230330608
20.396505376344148	79.22012231572158
20.430107526881784	79.24771232813708
20.46370967741942	79.27530234055259
20.497311827957056	79.30289235296809
20.53091397849469	79.33048236538359
20.564516129032327	79.35807237779909
20.598118279569963	79.38566239021459
20.6317204301076	79.41325240263009
20.665322580645235	79.4408424150456
20.69892473118287	79.4684324274611
20.732526881720506	79.4960224398766
20.766129032258142	79.5236124522921
20.799731182795778	79.5512024647076
20.833333333333414	79.5787924771231
20.86693548387105	79.6063824895386
20.900537634408686	79.6339725019541
20.93413978494632	79.6615625143696
20.967741935483957	79.68915252678511
21.001344086021593	79.71674253920061
21.03494623655923	79.74433255161611
21.068548387096865	79.77192256403161
21.1021505376345	79.79951257644711
21.135752688172136	79.82710258886262
21.169354838709772	79.85469260127812
21.202956989247408	79.88228261369362
21.236559139785044	79.90987262610912
21.27016129032268	79.93746263852462
21.303763440860315	79.96505265094012
21.33736559139795	79.99264266335562
21.370967741935587	80.02023267577113
21.404569892473223	80.04782268818663
21.43817204301086	80.07541270060213
21.471774193548494	80.10300271301763
21.50537634408613	80.13059272543313
21.538978494623766	80.15818273784863
21.572580645161402	80.18577275026414
21.606182795699038	80.21336276267964
21.639784946236674	80.24095277509514
21.67338709677431	80.26854278751064
21.706989247311945	80.29613279992614
21.74059139784958	80.32372281234164
21.774193548387217	80.35131282475714
21.807795698924853	80.37890283717265
21.84139784946249	80.40649284958815
21.875000000000124	80.43408286200365
21.90860215053776	80.46167287441915
21.942204301075396	80.48926288683465
21.975806451613032	80.51685289925015
22.009408602150668	80.54444291166566
22.043010752688303	80.57203292408116
22.07661290322594	80.59962293649666
22.110215053763575	80.62721294891216
22.14381720430121	80.65480296132766
22.177419354838847	80.68239297374316
22.211021505376483	80.70998298615866
22.24462365591412	80.73757299857417
22.278225806451754	80.76516301098967
22.31182795698939	80.78815468800259
22.345430107527026	80.81114636501552
22.37903225806466	80.83413804202844
22.412634408602297	80.85712971904137
22.446236559139933	80.88012139605429
22.47983870967757	80.90311307306722
22.513440860215205	80.92610475008014
22.54704301075284	80.94909642709307
22.580645161290477	80.97208810410599
22.614247311828112	80.99507978111892
22.64784946236575	81.01807145813184
22.681451612903384	81.04106313514477
22.71505376344102	81.06405481215769
22.748655913978656	81.08704648917062
22.78225806451629	81.11003816618354
22.815860215053927	81.13302984319647
22.849462365591563	81.15602152020939
22.8830645161292	81.17901319722232
22.916666666666835	81.20200487423524
22.95026881720447	81.22499655124817
22.983870967742106	81.2479882282611
23.017473118279742	81.27097990527402
23.051075268817378	81.29397158228694
23.084677419355014	81.31696325929987
23.11827956989265	81.3399549363128
23.151881720430286	81.36294661332572
23.18548387096792	81.38593829033864
23.219086021505557	81.40892996735157
23.252688172043193	81.4319216443645
23.28629032258083	81.45491332137742
23.319892473118465	81.47790499839034
23.3534946236561	81.50089667540327
23.387096774193736	81.5238883524162
23.420698924731372	81.54688002942912
23.454301075269008	81.56987170644204
23.487903225806644	81.59286338345497
23.52150537634428	81.6158550604679
23.555107526881915	81.63884673748082
23.58870967741955	81.66183841449374
23.622311827957187	81.68483009150667
23.655913978494823	81.7078217685196
23.68951612903246	81.73081344553252
23.723118279570095	81.75380512254544
23.75672043010773	81.77679679955837
23.790322580645366	81.7997884765713
23.823924731183002	81.82278015358422
23.857526881720638	81.84577183059714
23.891129032258274	81.86876350761007
23.92473118279591	81.891755184623
23.958333333333545	81.91474686163592
23.99193548387118	81.93773853864884
24.025537634408817	81.96073021566177
24.059139784946453	81.9837218926747
24.09274193548409	82.00671356968762
24.126344086021724	82.02970524670054
24.15994623655936	82.05269692371347
24.193548387096996	82.0756886007264
24.227150537634632	82.09868027773932
24.260752688172268	82.12167195475224
24.294354838709904	82.14466363176517
24.32795698924754	82.1676553087781
24.361559139785175	82.19064698579102
24.39516129032281	82.21363866280394
24.428763440860447	82.23663033981687
24.462365591398083	82.2596220168298
24.49596774193572	82.28261369384272
24.529569892473354	82.30560537085564
24.56317204301099	82.32859704786857
24.596774193548626	82.3515887248815
24.63037634408626	82.37458040189442
24.663978494623898	82.39757207890734
24.697580645161533	82.42056375592027
24.73118279569917	82.4435554329332
24.764784946236805	82.46654710994612
24.79838709677444	82.48953878695905
24.831989247312077	82.51253046397197
24.865591397849713	82.5355221409849
24.89919354838735	82.55851381799782
24.932795698924984	82.58150549501075
24.96639784946262	82.60449717202367
25.000000000000256	82.6274888490366
25.03360215053789	82.65048052604952
25.067204301075527	82.67347220306245
25.100806451613163	82.69646388007537
25.1344086021508	82.7194555570883
25.168010752688435	82.74244723410122
25.20161290322607	82.76543891111415
25.235215053763707	82.78843058812707
25.268817204301342	82.81142226514
25.302419354838978	82.83441394215292
25.336021505376614	82.85740561916585
25.36962365591425	82.88039729617877
25.403225806451886	82.9033889731917
25.43682795698952	82.92638065020462
25.470430107527157	82.94937232721755
25.504032258064793	82.97236400423047
25.53763440860243	82.9953556812434
25.571236559140065	83.01834735825632
25.6048387096777	83.04133903526925
25.638440860215336	83.06433071228217
25.672043010752972	83.0873223892951
25.705645161290608	83.11031406630802
25.739247311828244	83.13330574332095
25.77284946236588	83.15169908493128
25.806451612903516	83.17009242654161
25.84005376344115	83.18848576815195
25.873655913978787	83.20687910976228
25.907258064516423	83.22527245137262
25.94086021505406	83.24366579298295
25.974462365591695	83.26205913459329
26.00806451612933	83.28045247620362
26.041666666666966	83.29884581781396
26.075268817204602	83.31723915942429
26.108870967742238	83.33563250103462
26.142473118279874	83.35402584264496
26.17607526881751	83.37241918425529
26.209677419355145	83.39081252586563
26.24327956989278	83.40920586747596
26.276881720430417	83.4275992090863
26.310483870968053	83.44599255069663
26.34408602150569	83.46438589230696
26.377688172043324	83.4827792339173
26.41129032258096	83.50117257552763
26.444892473118596	83.51956591713797
26.478494623656232	83.5379592587483
26.512096774193868	83.55635260035864
26.545698924731504	83.57474594196897
26.57930107526914	83.5931392835793
26.612903225806775	83.61153262518964
26.64650537634441	83.62992596679997
26.680107526882047	83.64831930841031
26.713709677419683	83.66671265002064
26.74731182795732	83.68510599163098
26.780913978494954	83.70349933324131
26.81451612903259	83.72189267485165
26.848118279570226	83.74028601646198
26.881720430107862	83.75867935807231
26.915322580645498	83.77707269968265
26.948924731183133	83.79546604129298
26.98252688172077	83.81385938290332
27.016129032258405	83.83225272451365
27.04973118279604	83.85064606612399
27.083333333333677	83.86903940773432
27.116935483871313	83.88743274934465
27.15053763440895	83.90582609095499
27.184139784946584	83.92421943256532
27.21774193548422	83.94261277417566
27.251344086021856	83.96100611578599
27.28494623655949	83.97939945739633
27.318548387097128	83.99779279900666
27.352150537634763	84.016186140617
27.3857526881724	84.03457948222733
27.419354838710035	84.05297282383766
27.45295698924767	84.071366165448
27.486559139785307	84.08975950705833
27.520161290322942	84.10815284866867
27.55376344086058	84.126546190279
27.587365591398214	84.14493953188934
27.62096774193585	84.16333287349967
27.654569892473486	84.18172621511
27.68817204301112	84.20011955672034
27.721774193548757	84.21851289833067
27.755376344086393	84.236906239941
27.78897849462403	84.25529958155134
27.822580645161665	84.27369292316168
27.8561827956993	84.29208626477201
27.889784946236936	84.31047960638234
27.923387096774572	84.32887294799268
27.956989247312208	84.34726628960301
27.990591397849844	84.36565963121335
28.02419354838748	84.38405297282368
28.057795698925116	84.40244631443402
28.09139784946275	84.42083965604435
28.125000000000387	84.43923299765468
28.158602150538023	84.45762633926502
28.19220430107566	84.47601968087535
28.225806451613295	84.49441302248569
28.25940860215093	84.51280636409602
28.293010752688566	84.53119970570636
28.326612903226202	84.54959304731669
28.360215053763838	84.56798638892703
28.393817204301474	84.58637973053736
28.42741935483911	84.6047730721477
28.461021505376745	84.62316641375803
28.49462365591438	84.64155975536836
28.528225806452017	84.6599530969787
28.561827956989653	84.67834643858903
28.59543010752729	84.69673978019937
28.629032258064925	84.7151331218097
28.66263440860256	84.73352646342003
28.696236559140196	84.75191980503037
28.729838709677832	84.7703131466407
28.763440860215468	84.78870648825104
28.797043010753104	84.80709982986137
28.83064516129074	84.8254931714717
28.864247311828375	84.84388651308204
28.89784946236601	84.86227985469237
28.931451612903647	84.88067319630271
28.965053763441283	84.89906653791304
28.99865591397892	84.91745987952338
29.032258064516554	84.93585322113371
29.06586021505419	84.95424656274405
29.099462365591826	84.97263990435438
29.133064516129462	84.99103324596472
29.166666666667098	85.00942658757505
29.200268817204734	85.02781992918538
29.23387096774237	85.04621327079572
29.267473118280005	85.06460661240605
29.30107526881764	85.08299995401639
29.334677419355277	85.10139329562672
29.368279569892913	85.11978663723706
29.40188172043055	85.13817997884739
29.435483870968184	85.15657332045772
29.46908602150582	85.17496666206806
29.502688172043456	85.1933600036784
29.53629032258109	85.21175334528873
29.569892473118728	85.23014668689906
29.603494623656363	85.2485400285094
29.637096774194	85.26693337011973
29.670698924731635	85.28532671173006
29.70430107526927	85.3037200533404
29.737903225806907	85.32211339495073
29.771505376344543	85.34050673656107
29.80510752688218	85.3589000781714
29.838709677419814	85.37729341978174
29.87231182795745	85.39568676139207
29.905913978495086	85.4140801030024
29.93951612903272	85.43247344461274
29.973118279570357	85.45086678622307
30.006720430107993	85.46926012783341
30.04032258064563	85.48765346944374
30.073924731183265	85.50604681105408
30.1075268817209	85.52444015266441
30.141129032258537	85.54283349427475
30.174731182796172	85.56122683588508
30.208333333333808	85.57962017749541
30.241935483871444	85.59801351910575
30.27553763440908	85.61640686071608
30.309139784946716	85.63480020232642
30.34274193548435	85.65319354393675
30.376344086021987	85.67158688554709
30.409946236559623	85.68998022715742
30.44354838709726	85.70837356876775
30.477150537634895	85.72676691037809
30.51075268817253	85.74516025198842
30.544354838710166	85.76355359359876
30.577956989247802	85.78194693520909
30.611559139785438	85.80034027681943
30.645161290323074	85.81873361842976
30.67876344086071	85.8371269600401
30.712365591398346	85.85552030165043
30.74596774193598	85.87391364326076
30.779569892473617	85.8923069848711
30.813172043011253	85.91070032648143
30.84677419354889	85.92909366809177
30.880376344086525	85.9474870097021
30.91397849462416	85.96588035131244
30.947580645161796	85.98427369292277
30.981182795699432	86.0026670345331
31.014784946237068	86.02106037614344
31.048387096774704	86.03945371775377
31.08198924731234	86.05784705936411
31.115591397849975	86.07624040097444
31.14919354838761	86.09463374258478
31.182795698925247	86.11302708419511
31.216397849462883	86.13142042580544
31.25000000000052	86.14981376741578
31.283602150538155	86.16820710902611
31.31720430107579	86.18660045063645
31.350806451613426	86.20499379224678
31.384408602151062	86.22338713385712
31.418010752688698	86.24178047546745
31.451612903226334	86.26017381707778
31.48521505376397	86.27856715868812
31.518817204301605	86.29696050029845
31.55241935483924	86.31535384190879
31.586021505376877	86.33374718351912
31.619623655914513	86.35214052512946
31.65322580645215	86.37053386673979
31.686827956989784	86.38892720835013
31.72043010752742	86.40272221455788
31.754032258065056	86.41651722076564
31.787634408602692	86.4303122269734
31.821236559140328	86.44410723318116
31.854838709677963	86.45790223938891
31.8884408602156	86.47169724559667
31.922043010753235	86.48549225180443
31.95564516129087	86.49928725801219
31.989247311828507	86.51308226421995
32.02284946236614	86.5268772704277
32.05645161290377	86.54067227663546
32.090053763441404	86.55446728284322
32.123655913979036	86.56826228905098
32.15725806451667	86.58205729525874
32.1908602150543	86.5958523014665
32.22446236559193	86.60964730767425
32.258064516129565	86.62344231388201
32.2916666666672	86.63723732008977
32.32526881720483	86.65103232629752
32.35887096774246	86.66482733250528
32.392473118280094	86.67862233871304
32.426075268817726	86.6924173449208
32.45967741935536	86.70621235112856
32.49327956989299	86.72000735733631
32.52688172043062	86.73380236354407
32.560483870968255	86.74759736975183
32.59408602150589	86.76139237595959
32.62768817204352	86.77518738216735
32.66129032258115	86.7889823883751
32.694892473118784	86.80277739458286
32.72849462365642	86.81657240079062
32.76209677419405	86.83036740699838
32.79569892473168	86.84416241320613
32.82930107526931	86.85795741941389
32.862903225806946	86.87175242562165
32.89650537634458	86.88554743182941
32.93010752688221	86.89934243803717
32.96370967741984	86.91313744424492
32.997311827957475	86.92693245045268
33.03091397849511	86.94072745666044
33.06451612903274	86.9545224628682
33.09811827957037	86.96831746907596
33.131720430108004	86.98211247528371
33.165322580645636	86.99590748149147
33.19892473118327	87.00970248769923
33.2325268817209	87.02349749390699
33.26612903225853	87.03729250011475
33.299731182796165	87.0510875063225
33.3333333333338	87.06488251253026
33.36693548387143	87.07867751873802
33.40053763440906	87.09247252494578
33.434139784946694	87.10626753115353
33.46774193548433	87.12006253736129
33.50134408602196	87.13385754356905
33.53494623655959	87.14765254977681
33.56854838709722	87.16144755598457
33.602150537634856	87.17524256219232
33.63575268817249	87.18903756840008
33.66935483871012	87.20283257460784
33.70295698924775	87.2166275808156
33.736559139785385	87.23042258702336
33.77016129032302	87.24421759323111
33.80376344086065	87.25801259943887
33.83736559139828	87.27180760564663
33.870967741935914	87.28560261185439
33.904569892473546	87.29939761806214
33.93817204301118	87.3131926242699
33.97177419354881	87.32698763047766
34.00537634408644	87.34078263668542
34.038978494624075	87.35457764289318
34.07258064516171	87.36837264910093
34.10618279569934	87.38216765530869
34.13978494623697	87.39596266151645
34.173387096774604	87.40975766772421
34.20698924731224	87.42355267393197
34.24059139784987	87.43734768013972
34.2741935483875	87.45114268634748
34.30779569892513	87.46493769255524
34.341397849462766	87.478732698763
34.3750000000004	87.49252770497075
34.40860215053803	87.50632271117851
34.44220430107566	87.52011771738627
34.475806451613295	87.53391272359403
34.50940860215093	87.54770772980179
34.54301075268856	87.56150273600954
34.57661290322619	87.5752977422173
34.610215053763824	87.58909274842506
34.643817204301456	87.60288775463282
34.67741935483909	87.61668276084058
34.71102150537672	87.63047776704833
34.74462365591435	87.64427277325609
34.778225806451985	87.65806777946385
34.81182795698962	87.6718627856716
34.84543010752725	87.68565779187936
34.87903225806488	87.69945279808712
34.912634408602514	87.71324780429488
34.94623655914015	87.72704281050264
34.97983870967778	87.7408378167104
35.01344086021541	87.75463282291815
35.04704301075304	87.76842782912591
35.080645161290676	87.78222283533367
35.11424731182831	87.79601784154143
35.14784946236594	87.80981284774919
35.18145161290357	87.82360785395694
35.215053763441205	87.8374028601647
35.24865591397884	87.85119786637246
35.28225806451647	87.86499287258022
35.3158602150541	87.87878787878797
35.349462365591734	87.89258288499573
35.383064516129366	87.90637789120349
35.416666666667	87.92017289741125
35.45026881720463	87.933967903619
35.48387096774226	87.94776290982676
35.517473118279895	87.96155791603452
35.55107526881753	87.97535292224228
35.58467741935516	87.98914792845004
35.61827956989279	88.0029429346578
35.651881720430424	88.01673794086555
35.685483870968056	88.03053294707331
35.71908602150569	88.04432795328107
35.75268817204332	88.05812295948883
35.78629032258095	88.07191796569658
35.819892473118585	88.08571297190434
35.85349462365622	88.0995079781121
35.88709677419385	88.11330298431986
35.92069892473148	88.12709799052762
35.954301075269115	88.14089299673537
35.98790322580675	88.15468800294313
36.02150537634438	88.16848300915089
36.05510752688201	88.18227801535865
36.088709677419644	88.1960730215664
36.122311827957276	88.20986802777416
36.15591397849491	88.22366303398192
36.18951612903254	88.23745804018968
36.22311827957017	88.25125304639744
36.256720430107805	88.2650480526052
36.29032258064544	88.27884305881295
36.32392473118307	88.29263806502071
36.3575268817207	88.30643307122847
36.391129032258334	88.32022807743623
36.424731182795966	88.33402308364398
36.4583333333336	88.34781808985174
36.49193548387123	88.3616130960595
36.52553763440886	88.37540810226726
36.559139784946495	88.38920310847502
36.59274193548413	88.40299811468277
36.62634408602176	88.41679312089053
36.65994623655939	88.43058812709829
36.693548387097024	88.44438313330605
36.72715053763466	88.4581781395138
36.76075268817229	88.47197314572156
36.79435483870992	88.48576815192932
36.827956989247554	88.49956315813708
36.861559139785186	88.51335816434484
36.89516129032282	88.5271531705526
36.92876344086045	88.54094817676035
36.96236559139808	88.55474318296811
36.995967741935715	88.56853818917587
37.02956989247335	88.58233319538363
37.06317204301098	88.59612820159138
37.09677419354861	88.60992320779914
37.130376344086244	88.6237182140069
37.163978494623876	88.63751322021466
37.19758064516151	88.65130822642242
37.23118279569914	88.66510323263017
37.26478494623677	88.67889823883793
37.298387096774405	88.69269324504569
37.33198924731204	88.70648825125345
37.36559139784967	88.7202832574612
37.3991935483873	88.73407826366896
37.432795698924934	88.74787326987672
37.46639784946257	88.76166827608448
37.5000000000002	88.77546328229224
37.53360215053783	88.7892582885
37.56720430107546	88.80305329470775
37.600806451613096	88.81684830091551
37.63440860215073	88.83064330712327
37.66801075268836	88.84443831333103
37.70161290322599	88.85823331953878
37.735215053763625	88.87202832574654
37.76881720430126	88.8858233319543
37.80241935483889	88.89961833816206
37.83602150537652	88.91341334436981
37.869623655914154	88.92720835057757
37.903225806451786	88.94100335678533
37.93682795698942	88.95479836299309
37.97043010752705	88.96859336920085
38.00403225806468	88.9823883754086
38.037634408602315	88.99618338161636
38.07123655913995	89.00997838782412
38.10483870967758	89.02377339403188
38.13844086021521	89.03756840023964
38.172043010752844	89.0513634064474
38.20564516129048	89.06515841265515
38.23924731182811	89.07895341886291
38.27284946236574	89.09274842507067
38.30645161290337	89.10654343127842
38.340053763441006	89.12033843748618
38.37365591397864	89.13413344369394
38.40725806451627	89.1479284499017
38.4408602150539	89.16172345610946
38.474462365591535	89.17551846231721
38.50806451612917	89.18931346852497
38.5416666666668	89.20310847473273
38.57526881720443	89.21690348094049
38.608870967742064	89.23069848714825
38.642473118279696	89.244493493356
38.67607526881733	89.25828849956376
38.70967741935496	89.27208350577152
38.74327956989259	89.28587851197928
38.776881720430225	89.29967351818703
38.81048387096786	89.31346852439479
38.84408602150549	89.32726353060255
38.87768817204312	89.34105853681031
38.911290322580754	89.35485354301807
38.94489247311839	89.36864854922582
38.97849462365602	89.38244355543358
39.01209677419365	89.39623856164134
39.04569892473128	89.4100335678491
39.079301075268916	89.42382857405686
39.11290322580655	89.43762358026461
39.14650537634418	89.45141858647237
39.18010752688181	89.46521359268013
39.213709677419445	89.47900859888789
39.24731182795708	89.49280360509565
39.28091397849471	89.5065986113034
39.31451612903234	89.52039361751116
39.348118279569974	89.53418862371892
39.381720430107606	89.54798362992668
39.41532258064524	89.56177863613443
39.44892473118287	89.57557364234219
39.4825268817205	89.58477031314736
39.516129032258135	89.59396698395253
39.54973118279577	89.6031636547577
39.5833333333334	89.61236032556286
39.61693548387103	89.62155699636803
39.650537634408664	89.6307536671732
39.6841397849463	89.63995033797836
39.71774193548393	89.64914700878353
39.75134408602156	89.6583436795887
39.78494623655919	89.66754035039386
39.818548387096826	89.67673702119903
39.85215053763446	89.6859336920042
39.88575268817209	89.69513036280937
39.91935483870972	89.70432703361453
39.952956989247355	89.7135237044197
39.98655913978499	89.72272037522487
40.02016129032262	89.73191704603003
40.05376344086025	89.7411137168352
40.087365591397884	89.75031038764037
40.120967741935516	89.75950705844554
40.15456989247315	89.7687037292507
40.18817204301078	89.77790040005587
40.22177419354841	89.78709707086104
40.255376344086045	89.7962937416662
40.28897849462368	89.80549041247137
40.32258064516131	89.81468708327654
40.35618279569894	89.8238837540817
40.389784946236574	89.83308042488687
40.423387096774206	89.84227709569204
40.45698924731184	89.85147376649721
40.49059139784947	89.86067043730237
40.5241935483871	89.86986710810754
40.557795698924735	89.87906377891271
40.59139784946237	89.88826044971788
40.625	89.89745712052304
40.65860215053763	89.90665379132821
40.692204301075265	89.91585046213338
40.7258064516129	89.92504713293854
40.75940860215053	89.93424380374371
40.79301075268816	89.94344047454888
40.826612903225794	89.95263714535405
40.860215053763426	89.96183381615921
40.89381720430106	89.97103048696438
40.92741935483869	89.98022715776955
40.96102150537632	89.98942382857472
40.994623655913955	89.99862049937988
41.02822580645159	90.00781717018505
41.06182795698922	90.01701384099022
41.09543010752685	90.02621051179538
41.129032258064484	90.03540718260055
41.162634408602116	90.04460385340572
41.19623655913975	90.05380052421089
41.22983870967738	90.06299719501605
41.26344086021501	90.07219386582122
41.297043010752645	90.08139053662639
41.33064516129028	90.09058720743155
41.36424731182791	90.09978387823672
41.39784946236554	90.10898054904189
41.431451612903174	90.11817721984706
41.46505376344081	90.12737389065222
41.49865591397844	90.13657056145739
41.53225806451607	90.14576723226256
41.5658602150537	90.15496390306772
41.599462365591336	90.16416057387289
41.63306451612897	90.17335724467806
41.6666666666666	90.18255391548323
41.70026881720423	90.19175058628839
41.733870967741865	90.20094725709356
41.7674731182795	90.21014392789873
41.80107526881713	90.2193405987039
41.83467741935476	90.22853726950906
41.868279569892394	90.23773394031423
41.901881720430026	90.2469306111194
41.93548387096766	90.25612728192456
41.96908602150529	90.26532395272973
42.00268817204292	90.2745206235349
42.036290322580555	90.28371729434006
42.06989247311819	90.29291396514523
42.10349462365582	90.3021106359504
42.13709677419345	90.31130730675557
42.170698924731084	90.32050397756073
42.20430107526872	90.3297006483659
42.23790322580635	90.33889731917107
42.27150537634398	90.34809398997623
42.30510752688161	90.3572906607814
42.338709677419246	90.36648733158657
42.37231182795688	90.37568400239174
42.40591397849451	90.3848806731969
42.43951612903214	90.39407734400207
42.473118279569775	90.40327401480724
42.50672043010741	90.4124706856124
42.54032258064504	90.42166735641757
42.57392473118267	90.43086402722274
42.607526881720304	90.4400606980279
42.641129032257936	90.44925736883307
42.67473118279557	90.45845403963824
42.7083333333332	90.46765071044341
42.74193548387083	90.47684738124858
42.775537634408465	90.48604405205374
42.8091397849461	90.49524072285891
42.84274193548373	90.50443739366408
42.87634408602136	90.51363406446924
42.909946236558994	90.52283073527441
42.94354838709663	90.53202740607958
42.97715053763426	90.54122407688475
43.01075268817189	90.55042074768991
43.04435483870952	90.55961741849508
43.077956989247156	90.56881408930025
43.11155913978479	90.57801076010541
43.14516129032242	90.58720743091058
43.17876344086005	90.59640410171575
43.212365591397685	90.60560077252092
43.24596774193532	90.61479744332608
43.27956989247295	90.62399411413125
43.31317204301058	90.63319078493642
43.346774193548214	90.64238745574158
43.380376344085846	90.65158412654675
43.41397849462348	90.66078079735192
43.44758064516111	90.66997746815709
43.48118279569874	90.67917413896225
43.514784946236375	90.68837080976742
43.54838709677401	90.69756748057259
43.58198924731164	90.70676415137775
43.61559139784927	90.71596082218292
43.649193548386904	90.72515749298809
43.68279569892454	90.73435416379326
43.71639784946217	90.74355083459842
43.7499999999998	90.75274750540359
43.78360215053743	90.76194417620876
43.817204301075066	90.77114084701392
43.8508064516127	90.78033751781909
43.88440860215033	90.78953418862426
43.91801075268796	90.79873085942943
43.951612903225595	90.8079275302346
43.98521505376323	90.81712420103976
44.01881720430086	90.82632087184493
44.05241935483849	90.8355175426501
44.086021505376124	90.84471421345526
44.119623655913756	90.85391088426043
44.15322580645139	90.8631075550656
44.18682795698902	90.87230422587076
44.22043010752665	90.88150089667593
44.254032258064285	90.8906975674811
44.28763440860192	90.89989423828627
44.32123655913955	90.90909090909143
44.35483870967718	90.9182875798966
44.388440860214814	90.92748425070177
44.422043010752446	90.93668092150693
44.45564516129008	90.9458775923121
44.48924731182771	90.95507426311727
44.52284946236534	90.96427093392244
44.556451612902976	90.9734676047276
44.59005376344061	90.98266427553277
44.62365591397824	90.99186094633794
44.65725806451587	91.0010576171431
44.690860215053505	91.01025428794827
44.72446236559114	91.01945095875344
44.75806451612877	91.0286476295586
44.7916666666664	91.03784430036377
44.825268817204034	91.04704097116894
44.858870967741666	91.0562376419741
44.8924731182793	91.06543431277927
44.92607526881693	91.07463098358444
44.95967741935456	91.08382765438961
44.993279569892195	91.09302432519478
45.02688172042983	91.10222099599994
45.06048387096746	91.11141766680511
45.09408602150509	91.12061433761028
45.127688172042724	91.12981100841544
45.161290322580356	91.13900767922061
45.19489247311799	91.14820435002578
45.22849462365562	91.15740102083095
45.26209677419325	91.16659769163611
45.295698924730885	91.17579436244128
45.32930107526852	91.18499103324645
45.36290322580615	91.19418770405161
45.39650537634378	91.20338437485678
45.430107526881415	91.21258104566195
45.46370967741905	91.22177771646712
45.49731182795668	91.23097438727228
45.53091397849431	91.24017105807745
45.564516129031944	91.24936772888262
45.598118279569576	91.25856439968778
45.63172043010721	91.26776107049295
45.66532258064484	91.27695774129812
45.69892473118247	91.28615441210329
45.732526881720105	91.29535108290845
45.76612903225774	91.30454775371362
45.79973118279537	91.31374442451879
45.833333333333	91.32294109532396
45.866935483870634	91.33213776612912
45.900537634408266	91.34133443693429
45.9341397849459	91.35053110773946
45.96774193548353	91.35972777854462
46.00134408602116	91.36892444934979
46.034946236558795	91.37812112015496
46.06854838709643	91.38731779096013
46.10215053763406	91.39651446176529
46.13575268817169	91.40571113257046
46.169354838709324	91.41490780337563
46.20295698924696	91.4241044741808
46.23655913978459	91.43330114498596
46.27016129032222	91.44249781579113
46.30376344085985	91.4516944865963
46.337365591397486	91.46089115740146
46.37096774193512	91.47008782820663
46.40456989247275	91.4792844990118
46.43817204301038	91.48848116981696
46.471774193548015	91.49767784062213
46.50537634408565	91.5068745114273
46.53897849462328	91.51607118223247
46.57258064516091	91.52526785303763
46.606182795698544	91.5344645238428
46.639784946236176	91.54366119464797
46.67338709677381	91.55285786545313
46.70698924731144	91.5620545362583
46.74059139784907	91.57125120706347
46.774193548386705	91.58044787786864
46.80779569892434	91.5896445486738
46.84139784946197	91.59884121947897
46.8749999999996	91.60803789028414
46.908602150537234	91.6172345610893
46.94220430107487	91.62643123189447
46.9758064516125	91.63562790269964
47.00940860215013	91.6448245735048
47.04301075268776	91.65402124430997
47.076612903225396	91.66321791511514
47.11021505376303	91.67241458592031
47.14381720430066	91.68161125672547
47.17741935483829	91.69080792753064
47.211021505375925	91.70000459833581
47.24462365591356	91.70920126914098
47.27822580645119	91.71839793994614
47.31182795698882	91.72759461075131
47.345430107526454	91.73679128155648
47.379032258064086	91.74598795236165
47.41263440860172	91.75518462316681
47.44623655913935	91.76438129397198
47.47983870967698	91.77357796477715
47.513440860214615	91.78277463558231
47.54704301075225	91.79197130638748
47.58064516128988	91.80116797719265
47.61424731182751	91.81036464799782
47.647849462365144	91.81956131880298
47.68145161290278	91.82875798960815
47.71505376344041	91.83795466041332
47.74865591397804	91.84715133121848
47.78225806451567	91.85634800202365
47.815860215053306	91.86554467282882
47.84946236559094	91.87474134363399
47.88306451612857	91.88393801443915
47.9166666666662	91.89313468524432
47.950268817203835	91.90233135604949
47.98387096774147	91.91152802685465
48.0174731182791	91.92072469765982
48.05107526881673	91.92992136846499
48.084677419354364	91.93911803927016
48.118279569891996	91.94831471007532
48.15188172042963	91.95751138088049
48.18548387096726	91.96670805168566
48.21908602150489	91.97590472249082
48.252688172042525	91.98510139329599
48.28629032258016	91.99429806410116
48.31989247311779	92.00349473490633
48.35349462365542	92.0126914057115
48.387096774193054	92.02188807651666
48.42069892473069	92.03108474732183
48.45430107526832	92.040281418127
48.48790322580595	92.04947808893216
48.52150537634358	92.05867475973733
48.555107526881216	92.0678714305425
48.58870967741885	92.07706810134766
48.62231182795648	92.08626477215283
48.65591397849411	92.095461442958
48.689516129031745	92.10465811376316
48.72311827956938	92.11385478456833
48.75672043010701	92.1230514553735
48.79032258064464	92.13224812617867
48.823924731182274	92.14144479698383
48.857526881719906	92.150641467789
48.89112903225754	92.15983813859417
48.92473118279517	92.16903480939934
48.9583333333328	92.1782314802045
48.991935483870435	92.18742815100967
49.02553763440807	92.19662482181484
49.0591397849457	92.20582149262
49.09274193548333	92.21501816342517
49.126344086020964	92.22421483423034
49.159946236558596	92.2334115050355
49.19354838709623	92.24260817584067
49.22715053763386	92.25180484664584
49.26075268817149	92.261001517451
49.294354838709125	92.27019818825617
49.32795698924676	92.27939485906134
49.36155913978439	92.28859152986651
49.39516129032202	92.29778820067168
49.428763440859655	92.30698487147684
49.46236559139729	92.31618154228201
49.49596774193492	92.32537821308718
49.52956989247255	92.33457488389234
49.563172043010184	92.34377155469751
49.596774193547816	92.35296822550268
49.63037634408545	92.36216489630785
49.66397849462308	92.37136156711301
49.69758064516071	92.38055823791818
49.731182795698345	92.38975490872335
49.76478494623598	92.39895157952851
49.79838709677361	92.40814825033368
49.83198924731124	92.41734492113885
49.865591397848874	92.42654159194402
49.899193548386506	92.43573826274918
49.93279569892414	92.44493493355435
49.96639784946177	92.45413160435952
49.9999999999994	92.46332827516468
50.033602150537035	92.47252494596985
50.06720430107467	92.48172161677502
50.1008064516123	92.49091828758019
50.13440860214993	92.50011495838535
50.168010752687564	92.50931162919052
50.2016129032252	92.51850829999569
50.23521505376283	92.52770497080085
50.26881720430046	92.53690164160602
50.302419354838094	92.54609831241119
50.336021505375726	92.55529498321636
50.36962365591336	92.56449165402152
50.40322580645099	92.57368832482669
50.43682795698862	92.58288499563186
50.470430107526255	92.59208166643702
50.50403225806389	92.60127833724219
50.53763440860152	92.61047500804736
50.57123655913915	92.61967167885253
50.604838709676784	92.6288683496577
50.638440860214416	92.63806502046286
50.67204301075205	92.64726169126803
50.70564516128968	92.6564583620732
50.73924731182731	92.66565503287836
50.772849462364945	92.67485170368353
50.80645161290258	92.6840483744887
50.84005376344021	92.69324504529386
50.87365591397784	92.70244171609903
50.907258064515474	92.7116383869042
50.94086021505311	92.72083505770937
50.97446236559074	92.73003172851453
51.00806451612837	92.7392283993197
51.041666666666	92.74842507012487
51.075268817203636	92.75762174093003
51.10887096774127	92.7668184117352
51.1424731182789	92.77601508254037
51.17607526881653	92.78521175334554
51.209677419354165	92.7944084241507
51.2432795698918	92.80360509495587
51.27688172042943	92.81280176576104
51.31048387096706	92.8219984365662
51.344086021504694	92.83119510737137
51.377688172042326	92.84039177817654
51.41129032257996	92.8495884489817
51.44489247311759	92.85878511978687
51.47849462365522	92.86798179059204
51.512096774192855	92.87717846139721
51.54569892473049	92.88637513220237
51.57930107526812	92.89557180300754
51.61290322580575	92.90476847381271
51.646505376343384	92.91396514461788
51.68010752688102	92.92316181542304
51.71370967741865	92.93235848622821
51.74731182795628	92.94155515703338
51.78091397849391	92.95075182783854
51.814516129031546	92.95994849864371
51.84811827956918	92.96914516944888
51.88172043010681	92.97834184025405
51.91532258064444	92.98753851105921
51.948924731182075	92.99673518186438
51.98252688171971	93.00593185266955
52.01612903225734	93.01512852347471
52.04973118279497	93.02432519427988
52.083333333332604	93.03352186508505
52.116935483870236	93.04271853589022
52.15053763440787	93.05191520669538
52.1841397849455	93.06111187750055
52.21774193548313	93.07030854830572
52.251344086020765	93.07950521911089
52.2849462365584	93.08870188991605
52.31854838709603	93.09789856072122
52.35215053763366	93.10709523152639
52.385752688171294	93.11629190233155
52.41935483870893	93.12548857313672
52.45295698924656	93.13468524394189
52.48655913978419	93.14388191474706
52.52016129032182	93.15307858555222
52.553763440859456	93.16227525635739
52.58736559139709	93.17147192716256
52.62096774193472	93.18066859796772
52.65456989247235	93.18986526877289
52.688172043009985	93.19906193957806
52.72177419354762	93.20825861038323
52.75537634408525	93.21745528118839
52.78897849462288	93.22665195199356
52.822580645160514	93.23584862279873
52.856182795698146	93.2450452936039
52.88978494623578	93.25424196440906
52.92338709677341	93.26343863521423
52.95698924731104	93.2726353060194
52.990591397848675	93.28183197682456
53.02419354838631	93.29102864762973
53.05779569892394	93.3002253184349
53.09139784946157	93.30942198924006
53.124999999999204	93.31861866004523
53.15860215053684	93.3278153308504
53.19220430107447	93.33701200165557
53.2258064516121	93.34620867246073
53.25940860214973	93.3554053432659
53.293010752687366	93.36460201407107
53.326612903225	93.37379868487623
53.36021505376263	93.3829953556814
53.39381720430026	93.39219202648657
53.427419354837895	93.40138869729174
53.46102150537553	93.4105853680969
53.49462365591316	93.41978203890207
53.52822580645079	93.42897870970724
53.561827956988424	93.4381753805124
53.595430107526056	93.44737205131757
53.62903225806369	93.45656872212274
53.66263440860132	93.4657653929279
53.69623655913895	93.47496206373307
53.729838709676585	93.48415873453824
53.76344086021422	93.49335540534341
53.79704301075185	93.50255207614858
53.83064516128948	93.51174874695374
53.864247311827114	93.52094541775891
53.897849462364746	93.53014208856408
53.93145161290238	93.53933875936924
53.96505376344001	93.54853543017441
53.99865591397764	93.55773210097958
54.032258064515275	93.56692877178475
54.06586021505291	93.57612544258991
54.09946236559054	93.58532211339508
54.13306451612817	93.59451878420025
54.166666666665805	93.60371545500541
54.20026881720344	93.61291212581058
54.23387096774107	93.62210879661575
54.2674731182787	93.63130546742092
54.301075268816334	93.64050213822608
54.334677419353966	93.64969880903125
54.3682795698916	93.65889547983642
54.40188172042923	93.66809215064158
54.43548387096686	93.67728882144675
54.469086021504495	93.68648549225192
54.50268817204213	93.69568216305709
54.53629032257976	93.70487883386225
54.56989247311739	93.71407550466742
54.603494623655024	93.72327217547259
54.637096774192656	93.73246884627775
54.67069892473029	93.74166551708292
54.70430107526792	93.75086218788809
54.73790322580555	93.76005885869326
54.771505376343185	93.76925552949842
54.80510752688082	93.77845220030359
54.83870967741845	93.78764887110876
54.87231182795608	93.79684554191392
54.905913978493714	93.80604221271909
54.93951612903135	93.81523888352426
54.97311827956898	93.82443555432943
55.00672043010661	93.8336322251346
55.04032258064424	93.84282889593976
55.073924731181876	93.85202556674493
55.10752688171951	93.85662390214752
55.14112903225714	93.86122223755011
55.17473118279477	93.8658205729527
55.208333333332405	93.87041890835529
55.24193548387004	93.87501724375788
55.27553763440767	93.87961557916047
55.3091397849453	93.88421391456306
55.342741935482934	93.88881224996565
55.376344086020566	93.89341058536824
55.4099462365582	93.89800892077083
55.44354838709583	93.90260725617343
55.47715053763346	93.90720559157602
55.510752688171095	93.9118039269786
55.54435483870873	93.9164022623812
55.57795698924636	93.92100059778379
55.61155913978399	93.92559893318638
55.645161290321624	93.93019726858897
55.67876344085926	93.93479560399156
55.71236559139689	93.93939393939415
55.74596774193452	93.94399227479674
55.77956989247215	93.94859061019933
55.813172043009786	93.95318894560192
55.84677419354742	93.95778728100451
55.88037634408505	93.9623856164071
55.91397849462268	93.9669839518097
55.947580645160315	93.97158228721229
55.98118279569795	93.97618062261488
56.01478494623558	93.98077895801747
56.04838709677321	93.98537729342006
56.081989247310844	93.98997562882265
56.115591397848476	93.99457396422524
56.14919354838611	93.99917229962783
56.18279569892374	94.00377063503042
56.21639784946137	94.00836897043301
56.249999999999005	94.0129673058356
56.28360215053664	94.01756564123819
56.31720430107427	94.02216397664078
56.3508064516119	94.02676231204337
56.384408602149534	94.03136064744596
56.41801075268717	94.03595898284856
56.4516129032248	94.04055731825115
56.48521505376243	94.04515565365374
56.51881720430006	94.04975398905633
56.552419354837696	94.05435232445892
56.58602150537533	94.05895065986151
56.61962365591296	94.0635489952641
56.65322580645059	94.06814733066669
56.686827956988225	94.07274566606928
56.72043010752586	94.07734400147187
56.75403225806349	94.08194233687446
56.78763440860112	94.08654067227705
56.821236559138754	94.09113900767964
56.854838709676386	94.09573734308223
56.88844086021402	94.10033567848483
56.92204301075165	94.10493401388742
56.95564516128928	94.10953234929
56.989247311826915	94.1141306846926
57.02284946236455	94.11872902009519
57.05645161290218	94.12332735549778
57.09005376343981	94.12792569090037
57.123655913977444	94.13252402630296
57.15725806451508	94.13712236170555
57.19086021505271	94.14172069710814
57.22446236559034	94.14631903251073
57.25806451612797	94.15091736791332
57.291666666665606	94.15551570331591
57.32526881720324	94.1601140387185
57.35887096774087	94.1647123741211
57.3924731182785	94.16931070952369
57.426075268816135	94.17390904492628
57.45967741935377	94.17850738032887
57.4932795698914	94.18310571573146
57.52688172042903	94.18770405113405
57.560483870966664	94.19230238653664
57.594086021504296	94.19690072193923
57.62768817204193	94.20149905734182
57.66129032257956	94.20609739274441
57.69489247311719	94.210695728147
57.728494623654825	94.21529406354959
57.76209677419246	94.21989239895218
57.79569892473009	94.22449073435477
57.82930107526772	94.22908906975736
57.862903225805354	94.23368740515996
57.896505376342986	94.23828574056255
57.93010752688062	94.24288407596514
57.96370967741825	94.24748241136773
57.99731182795588	94.25208074677032
58.030913978493516	94.25667908217291
58.06451612903115	94.2612774175755
58.09811827956878	94.26587575297809
58.13172043010641	94.27047408838068
58.165322580644045	94.27507242378327
58.19892473118168	94.27967075918586
58.23252688171931	94.28426909458845
58.26612903225694	94.28886742999104
58.299731182794574	94.29346576539363
58.333333333332206	94.29806410079622
58.36693548386984	94.30266243619882
58.40053763440747	94.3072607716014
58.4341397849451	94.311859107004
58.467741935482735	94.31645744240659
58.50134408602037	94.32105577780918
58.534946236558	94.32565411321177
58.56854838709563	94.33025244861436
58.602150537633264	94.33485078401695
58.635752688170896	94.33944911941954
58.66935483870853	94.34404745482213
58.70295698924616	94.34864579022472
58.73655913978379	94.35324412562731
58.770161290321425	94.3578424610299
58.80376344085906	94.3624407964325
58.83736559139669	94.36703913183509
58.87096774193432	94.37163746723768
58.904569892471955	94.37623580264027
58.93817204300959	94.38083413804286
58.97177419354722	94.38543247344545
59.00537634408485	94.39003080884804
59.038978494622484	94.39462914425063
59.072580645160116	94.39922747965322
59.10618279569775	94.40382581505581
59.13978494623538	94.4084241504584
59.17338709677301	94.41302248586099
59.206989247310645	94.41762082126358
59.24059139784828	94.42221915666617
59.27419354838591	94.42681749206876
59.30779569892354	94.43141582747135
59.341397849461174	94.43601416287395
59.374999999998806	94.44061249827654
59.40860215053644	94.44521083367913
59.44220430107407	94.44980916908172
59.4758064516117	94.45440750448431
59.509408602149335	94.4590058398869
59.54301075268697	94.46360417528949
59.5766129032246	94.46820251069208
59.61021505376223	94.47280084609467
59.643817204299864	94.47739918149726
59.6774193548375	94.48199751689985
59.71102150537513	94.48659585230244
59.74462365591276	94.49119418770503
59.77822580645039	94.49579252310762
59.811827956988026	94.50039085851022
59.84543010752566	94.5049891939128
59.87903225806329	94.5095875293154
59.91263440860092	94.51418586471799
59.946236559138555	94.51878420012058
59.97983870967619	94.52338253552317
60.01344086021382	94.52798087092576
60.04704301075145	94.53257920632835
60.080645161289084	94.53717754173094
60.114247311826716	94.54177587713353
60.14784946236435	94.54637421253612
60.18145161290198	94.55097254793871
60.21505376343961	94.5555708833413
60.248655913977245	94.5601692187439
60.28225806451488	94.56476755414648
60.31586021505251	94.56936588954908
60.34946236559014	94.57396422495167
60.383064516127774	94.57856256035426
60.41666666666541	94.58316089575685
60.45026881720304	94.58775923115944
60.48387096774067	94.59235756656203
60.5174731182783	94.59695590196462
60.551075268815936	94.60155423736721
60.58467741935357	94.6061525727698
60.6182795698912	94.61075090817239
60.65188172042883	94.61534924357498
60.685483870966465	94.61994757897757
60.7190860215041	94.62454591438016
60.75268817204173	94.62914424978275
60.78629032257936	94.63374258518535
60.819892473116994	94.63834092058794
60.853494623654626	94.64293925599053
60.88709677419226	94.64753759139312
60.92069892472989	94.65213592679571
60.95430107526752	94.6567342621983
60.987903225805155	94.66133259760089
61.02150537634279	94.66593093300348
61.05510752688042	94.67052926840607
61.08870967741805	94.67512760380866
61.122311827955684	94.67972593921125
61.15591397849332	94.68432427461384
61.18951612903095	94.68892261001643
61.22311827956858	94.69352094541902
61.25672043010621	94.69811928082162
61.290322580643846	94.7027176162242
61.32392473118148	94.7073159516268
61.35752688171911	94.71191428702939
61.39112903225674	94.71651262243198
61.424731182794375	94.72111095783457
61.45833333333201	94.72570929323716
61.49193548386964	94.73030762863975
61.52553763440727	94.73490596404234
61.559139784944904	94.73950429944493
61.592741935482536	94.74410263484752
61.62634408602017	94.74870097025011
61.6599462365578	94.7532993056527
61.69354838709543	94.7578976410553
61.727150537633065	94.76249597645788
61.7607526881707	94.76709431186048
61.79435483870833	94.77169264726307
61.82795698924596	94.77629098266566
61.861559139783594	94.78088931806825
61.89516129032123	94.78548765347084
61.92876344085886	94.79008598887343
61.96236559139649	94.79468432427602
61.99596774193412	94.79928265967861
62.029569892471756	94.8038809950812
62.06317204300939	94.80847933048379
62.09677419354702	94.81307766588638
62.13037634408465	94.81767600128897
62.163978494622285	94.82227433669156
62.19758064515992	94.82687267209415
62.23118279569755	94.83147100749675
62.26478494623518	94.83606934289934
62.298387096772814	94.84066767830193
62.331989247310446	94.84526601370452
62.36559139784808	94.84986434910711
62.39919354838571	94.8544626845097
62.43279569892334	94.85906101991229
62.466397849460975	94.86365935531488
62.49999999999861	94.86825769071747
62.53360215053624	94.87285602612006
62.56720430107387	94.87745436152265
62.600806451611504	94.88205269692524
62.634408602149136	94.88665103232783
62.66801075268677	94.89124936773042
62.7016129032244	94.89584770313301
62.73521505376203	94.9004460385356
62.768817204299665	94.9050443739382
62.8024193548373	94.90964270934079
62.83602150537493	94.91424104474338
62.86962365591256	94.91883938014597
62.903225806450195	94.92343771554856
62.93682795698783	94.92803605095115
62.97043010752546	94.93263438635374
63.00403225806309	94.93723272175633
63.037634408600724	94.94183105715892
63.071236559138356	94.94642939256151
63.10483870967599	94.9510277279641
63.13844086021362	94.9556260633667
63.17204301075125	94.96022439876928
63.205645161288885	94.96482273417188
63.23924731182652	94.96942106957447
63.27284946236415	94.97401940497706
63.30645161290178	94.97861774037965
63.340053763439414	94.98321607578224
63.373655913977046	94.98781441118483
63.40725806451468	94.99241274658742
63.44086021505231	94.99701108199001
63.47446236558994	95.0016094173926
63.508064516127575	95.00620775279519
63.54166666666521	95.01080608819778
63.57526881720284	95.01540442360037
63.60887096774047	95.02000275900296
63.642473118278104	95.02460109440555
63.67607526881574	95.02919942980814
63.70967741935337	95.03379776521074
63.743279569891	95.03839610061333
63.776881720428634	95.04299443601592
63.810483870966266	95.04759277141851
63.8440860215039	95.0521911068211
63.87768817204153	95.05678944222369
63.91129032257916	95.06138777762628
63.944892473116795	95.06598611302887
63.97849462365443	95.07058444843146
64.01209677419206	95.07518278383405
64.04569892472969	95.07978111923664
64.07930107526732	95.08437945463923
64.11290322580496	95.08897779004182
64.14650537634259	95.09357612544441
64.18010752688022	95.098174460847
64.21370967741785	95.1027727962496
64.24731182795549	95.10737113165219
64.28091397849312	95.11196946705478
64.31451612903075	95.11656780245737
64.34811827956838	95.12116613785996
64.38172043010601	95.12576447326255
64.41532258064365	95.13036280866514
64.44892473118128	95.13496114406773
64.48252688171891	95.13955947947032
64.51612903225654	95.14415781487291
64.54973118279418	95.1487561502755
64.58333333333181	95.1533544856781
64.61693548386944	95.15795282108068
64.65053763440707	95.16255115648327
64.6841397849447	95.16714949188587
64.71774193548234	95.17174782728846
64.75134408601997	95.17634616269105
64.7849462365576	95.18094449809364
64.81854838709523	95.18554283349623
64.85215053763287	95.19014116889882
64.8857526881705	95.19473950430141
64.91935483870813	95.199337839704
64.95295698924576	95.20393617510659
64.9865591397834	95.20853451050918
65.02016129032103	95.21313284591177
65.05376344085866	95.21773118131436
65.08736559139629	95.22232951671695
65.12096774193392	95.22692785211954
65.15456989247156	95.23152618752214
65.18817204300919	95.23612452292473
65.22177419354682	95.24072285832732
65.25537634408445	95.24532119372991
65.28897849462209	95.2499195291325
65.32258064515972	95.25451786453509
65.35618279569735	95.25911619993768
65.38978494623498	95.26371453534027
65.42338709677261	95.26831287074286
65.45698924731025	95.27291120614545
65.49059139784788	95.27750954154804
65.52419354838551	95.28210787695063
65.55779569892314	95.28670621235322
65.59139784946078	95.29130454775581
65.62499999999841	95.2959028831584
65.65860215053604	95.300501218561
65.69220430107367	95.30509955396359
65.7258064516113	95.30969788936618
65.75940860214894	95.31429622476877
65.79301075268657	95.31889456017136
65.8266129032242	95.32349289557395
65.86021505376183	95.32809123097654
65.89381720429947	95.33268956637913
65.9274193548371	95.33728790178172
65.96102150537473	95.34188623718431
65.99462365591236	95.3464845725869
66.02822580645	95.3510829079895
66.06182795698763	95.35568124339208
66.09543010752526	95.36027957879467
66.12903225806289	95.36487791419727
66.16263440860052	95.36947624959986
66.19623655913816	95.37407458500245
66.22983870967579	95.37867292040504
66.26344086021342	95.38327125580763
66.29704301075105	95.38786959121022
66.33064516128869	95.39246792661281
66.36424731182632	95.3970662620154
66.39784946236395	95.40166459741799
66.43145161290158	95.40626293282058
66.46505376343922	95.41086126822317
66.49865591397685	95.41545960362576
66.53225806451448	95.42005793902835
66.56586021505211	95.42465627443094
66.59946236558974	95.42925460983354
66.63306451612738	95.43385294523613
66.66666666666501	95.43845128063872
66.70026881720264	95.4430496160413
66.73387096774027	95.4476479514439
66.7674731182779	95.45224628684649
66.80107526881554	95.45684462224908
66.83467741935317	95.46144295765167
66.8682795698908	95.46604129305426
66.90188172042843	95.47063962845685
66.93548387096607	95.47523796385944
66.9690860215037	95.47983629926203
67.00268817204133	95.48443463466462
67.03629032257896	95.48903297006721
67.0698924731166	95.4936313054698
67.10349462365423	95.4982296408724
67.13709677419186	95.50282797627499
67.17069892472949	95.50742631167758
67.20430107526713	95.51202464708017
67.23790322580476	95.51662298248276
67.27150537634239	95.52122131788535
67.30510752688002	95.52581965328794
67.33870967741765	95.53041798869053
67.37231182795529	95.53501632409312
67.40591397849292	95.53961465949571
67.43951612903055	95.5442129948983
67.47311827956818	95.5488113303009
67.50672043010582	95.55340966570348
67.54032258064345	95.55800800110607
67.57392473118108	95.56260633650867
67.60752688171871	95.56720467191126
67.64112903225634	95.57180300731385
67.67473118279398	95.57640134271644
67.70833333333161	95.58099967811903
67.74193548386924	95.58559801352162
67.77553763440687	95.59019634892421
67.8091397849445	95.5947946843268
67.84274193548214	95.59939301972939
67.87634408601977	95.60399135513198
67.9099462365574	95.60858969053457
67.94354838709503	95.61318802593716
67.97715053763267	95.61778636133975
68.0107526881703	95.62238469674234
68.04435483870793	95.62698303214493
68.07795698924556	95.63158136754753
68.1115591397832	95.63617970295012
68.14516129032083	95.6407780383527
68.17876344085846	95.6453763737553
68.2123655913961	95.64997470915789
68.24596774193373	95.65457304456048
68.27956989247136	95.65917137996307
68.31317204300899	95.66376971536566
68.34677419354662	95.66836805076825
68.38037634408425	95.67296638617084
68.41397849462189	95.67756472157343
68.44758064515952	95.68216305697602
68.48118279569715	95.68676139237861
68.51478494623478	95.6913597277812
68.54838709677242	95.6959580631838
68.58198924731005	95.70055639858639
68.61559139784768	95.70515473398898
68.64919354838531	95.70975306939157
68.68279569892294	95.71435140479416
68.71639784946058	95.71894974019675
68.74999999999821	95.72354807559934
68.78360215053584	95.72814641100193
68.81720430107347	95.73274474640452
68.8508064516111	95.73734308180711
68.88440860214874	95.7419414172097
68.91801075268637	95.74653975261229
68.951612903224	95.75113808801488
68.98521505376164	95.75573642341747
69.01881720429927	95.76033475882006
69.0524193548369	95.76493309422266
69.08602150537453	95.76953142962525
69.11962365591216	95.77412976502784
69.1532258064498	95.77872810043043
69.18682795698743	95.78332643583302
69.22043010752506	95.78792477123561
69.2540322580627	95.7925231066382
69.28763440860033	95.79712144204079
69.32123655913796	95.80171977744338
69.35483870967559	95.80631811284597
69.38844086021322	95.81091644824856
69.42204301075085	95.81551478365115
69.45564516128849	95.82011311905374
69.48924731182612	95.82471145445633
69.52284946236375	95.82930978985893
69.55645161290138	95.83390812526152
69.59005376343902	95.8385064606641
69.62365591397665	95.8431047960667
69.65725806451428	95.84770313146929
69.69086021505191	95.85230146687188
69.72446236558955	95.85689980227447
69.75806451612718	95.86149813767706
69.79166666666481	95.86609647307965
69.82526881720244	95.87069480848224
69.85887096774007	95.87529314388483
69.8924731182777	95.87989147928742
69.92607526881534	95.88448981469001
69.95967741935297	95.8890881500926
69.9932795698906	95.8936864854952
70.02688172042824	95.89828482089779
70.06048387096587	95.90288315630038
70.0940860215035	95.90748149170297
70.12768817204113	95.91207982710556
70.16129032257876	95.91667816250815
70.1948924731164	95.92127649791074
70.22849462365403	95.92587483331333
70.26209677419166	95.93047316871592
70.2956989247293	95.93507150411851
70.32930107526693	95.9396698395211
70.36290322580456	95.94426817492369
70.39650537634219	95.94886651032628
70.43010752687982	95.95346484572887
70.46370967741746	95.95806318113146
70.49731182795509	95.96266151653406
70.53091397849272	95.96725985193665
70.56451612903035	95.97185818733924
70.59811827956798	95.97645652274183
70.63172043010562	95.98105485814442
70.66532258064325	95.98565319354701
70.69892473118088	95.9902515289496
70.73252688171851	95.99484986435219
70.76612903225615	95.99944819975478
70.79973118279378	96.00404653515737
70.83333333333141	96.00864487055996
70.86693548386904	96.01324320596255
70.90053763440667	96.01784154136514
70.9341397849443	96.02243987676773
70.96774193548194	96.02703821217032
71.00134408601957	96.03163654757292
71.0349462365572	96.0362348829755
71.06854838709484	96.0408332183781
71.10215053763247	96.04543155378069
71.1357526881701	96.05002988918328
71.16935483870773	96.05462822458587
71.20295698924537	96.05922655998846
71.236559139783	96.06382489539105
71.27016129032063	96.06842323079364
71.30376344085826	96.07302156619623
71.3373655913959	96.07761990159882
71.37096774193353	96.08221823700141
71.40456989247116	96.086816572404
71.43817204300879	96.0914149078066
71.47177419354642	96.09601324320919
71.50537634408406	96.10061157861178
71.53897849462169	96.10520991401437
71.57258064515932	96.10980824941696
71.60618279569695	96.11440658481955
71.63978494623458	96.11900492022214
71.67338709677222	96.12360325562473
71.70698924730985	96.12820159102732
71.74059139784748	96.13279992642991
71.77419354838511	96.1373982618325
71.80779569892275	96.14199659723509
71.84139784946038	96.14659493263768
71.87499999999801	96.15119326804027
71.90860215053564	96.15579160344286
71.94220430107328	96.16038993884546
71.97580645161091	96.16498827424805
72.00940860214854	96.16958660965064
72.04301075268617	96.17418494505323
72.0766129032238	96.17878328045582
72.11021505376144	96.18338161585841
72.14381720429907	96.187979951261
72.1774193548367	96.19257828666359
72.21102150537433	96.19717662206618
72.24462365591197	96.20177495746877
72.2782258064496	96.20637329287136
72.31182795698723	96.21097162827395
72.34543010752486	96.21556996367654
72.3790322580625	96.22016829907913
72.41263440860013	96.22476663448172
72.44623655913776	96.22936496988432
72.47983870967539	96.2339633052869
72.51344086021302	96.2385616406895
72.54704301075066	96.24315997609209
72.58064516128829	96.24775831149468
72.61424731182592	96.25235664689727
72.64784946236355	96.25695498229986
72.68145161290118	96.26155331770245
72.71505376343882	96.26615165310504
72.74865591397645	96.27074998850763
72.78225806451408	96.27534832391022
72.81586021505171	96.27994665931281
72.84946236558935	96.2845449947154
72.88306451612698	96.289143330118
72.91666666666461	96.29374166552059
72.95026881720224	96.29834000092318
72.98387096773988	96.30293833632577
73.01747311827751	96.30753667172836
73.05107526881514	96.31213500713095
73.08467741935277	96.31673334253354
73.1182795698904	96.32133167793613
73.15188172042804	96.32593001333872
73.18548387096567	96.33052834874131
73.2190860215033	96.3351266841439
73.25268817204093	96.33972501954649
73.28629032257857	96.34432335494908
73.3198924731162	96.34892169035167
73.35349462365383	96.35352002575426
73.38709677419146	96.35811836115685
73.4206989247291	96.36271669655945
73.45430107526673	96.36731503196204
73.48790322580436	96.37191336736463
73.52150537634199	96.37651170276722
73.55510752687962	96.38111003816981
73.58870967741726	96.3857083735724
73.62231182795489	96.39030670897499
73.65591397849252	96.39490504437758
73.68951612903015	96.39950337978017
73.72311827956779	96.40410171518276
73.75672043010542	96.40870005058535
73.79032258064305	96.41329838598794
73.82392473118068	96.41789672139053
73.85752688171831	96.42249505679312
73.89112903225595	96.42709339219572
73.92473118279358	96.4316917275983
73.95833333333121	96.4362900630009
73.99193548386884	96.44088839840349
74.02553763440648	96.44548673380608
74.05913978494411	96.45008506920867
74.09274193548174	96.45468340461126
74.12634408601937	96.45928174001385
74.159946236557	96.46388007541644
74.19354838709464	96.46847841081903
74.22715053763227	96.47307674622162
74.2607526881699	96.47767508162421
74.29435483870753	96.4822734170268
74.32795698924517	96.4868717524294
74.3615591397828	96.49147008783198
74.39516129032043	96.49606842323458
74.42876344085806	96.50066675863717
74.4623655913957	96.50526509403976
74.49596774193333	96.50986342944235
74.52956989247096	96.51446176484494
74.56317204300859	96.51906010024753
74.59677419354622	96.52365843565012
74.63037634408386	96.52825677105271
74.66397849462149	96.5328551064553
74.69758064515912	96.53745344185789
74.73118279569675	96.54205177726048
74.76478494623439	96.54665011266307
74.79838709677202	96.55124844806566
74.83198924730965	96.55584678346825
74.86559139784728	96.56044511887085
74.89919354838491	96.56504345427344
74.93279569892255	96.56964178967603
74.96639784946018	96.57424012507862
74.99999999999781	96.57883846048121
75.03360215053544	96.5834367958838
75.06720430107308	96.58803513128639
75.10080645161071	96.59263346668898
75.13440860214834	96.59723180209157
75.16801075268597	96.60183013749416
75.2016129032236	96.60642847289675
75.23521505376124	96.61102680829934
75.26881720429887	96.61562514370193
75.3024193548365	96.62022347910452
75.33602150537413	96.62482181450711
75.36962365591177	96.6294201499097
75.4032258064494	96.6340184853123
75.43682795698703	96.63861682071489
75.47043010752466	96.64321515611748
75.5040322580623	96.64781349152007
75.53763440859993	96.65241182692266
75.57123655913756	96.65701016232525
75.60483870967519	96.66160849772784
75.63844086021282	96.66620683313043
75.67204301075046	96.67080516853302
75.70564516128809	96.67540350393561
75.73924731182572	96.6800018393382
75.77284946236335	96.6846001747408
75.80645161290099	96.68919851014338
75.84005376343862	96.69379684554598
75.87365591397625	96.69839518094857
75.90725806451388	96.70299351635116
75.94086021505152	96.70759185175375
75.97446236558915	96.71219018715634
76.00806451612678	96.71678852255893
76.04166666666441	96.72138685796152
76.07526881720204	96.72598519336411
76.10887096773968	96.7305835287667
76.14247311827731	96.73518186416929
76.17607526881494	96.73978019957188
76.20967741935257	96.74437853497447
76.2432795698902	96.74897687037706
76.27688172042784	96.75357520577965
76.31048387096547	96.75817354118225
76.3440860215031	96.76277187658484
76.37768817204073	96.76737021198743
76.41129032257837	96.77196854739002
76.444892473116	96.77656688279261
76.47849462365363	96.7811652181952
76.51209677419126	96.78576355359779
76.5456989247289	96.79036188900038
76.57930107526653	96.79496022440297
76.61290322580416	96.79955855980556
76.64650537634179	96.80415689520815
76.68010752687942	96.80875523061074
76.71370967741706	96.81335356601333
76.74731182795469	96.81795190141592
76.78091397849232	96.82255023681851
76.81451612902995	96.8271485722211
76.84811827956759	96.8317469076237
76.88172043010522	96.83634524302629
76.91532258064285	96.84094357842888
76.94892473118048	96.84554191383147
76.98252688171812	96.85014024923406
77.01612903225575	96.85473858463665
77.04973118279338	96.85933692003924
77.08333333333101	96.86393525544183
77.11693548386864	96.86853359084442
77.15053763440628	96.87313192624701
77.18413978494391	96.8777302616496
77.21774193548154	96.8823285970522
77.25134408601917	96.88692693245478
77.2849462365568	96.89152526785738
77.31854838709444	96.89612360325997
77.35215053763207	96.90072193866256
77.3857526881697	96.90532027406515
77.41935483870733	96.90991860946774
77.45295698924497	96.91451694487033
77.4865591397826	96.91911528027292
77.52016129032023	96.92371361567551
77.55376344085786	96.9283119510781
77.5873655913955	96.93291028648069
77.62096774193313	96.93750862188328
77.65456989247076	96.94210695728587
77.6881720430084	96.94670529268846
77.72177419354603	96.95130362809105
77.75537634408366	96.95590196349364
77.78897849462129	96.96050029889624
77.82258064515892	96.96509863429883
77.85618279569655	96.96969696970142
77.88978494623419	96.97429530510401
77.92338709677182	96.9788936405066
77.95698924730945	96.98349197590919
77.99059139784708	96.98809031131178
78.02419354838472	96.99268864671437
78.05779569892235	96.99728698211696
78.09139784945998	97.00188531751955
78.12499999999761	97.00648365292214
78.15860215053524	97.01108198832473
78.19220430107288	97.01568032372732
78.22580645161051	97.02027865912991
78.25940860214814	97.0248769945325
78.29301075268577	97.0294753299351
78.3266129032234	97.03407366533769
78.36021505376104	97.03867200074028
78.39381720429867	97.04327033614287
78.4274193548363	97.04786867154546
78.46102150537394	97.05246700694805
78.49462365591157	97.05706534235064
78.5282258064492	97.06166367775323
78.56182795698683	97.06626201315582
78.59543010752446	97.07086034855841
78.6290322580621	97.075458683961
78.66263440859973	97.0800570193636
78.69623655913736	97.08465535476618
78.729838709675	97.08925369016877
78.76344086021263	97.09385202557137
78.79704301075026	97.09845036097396
78.83064516128789	97.10304869637655
78.86424731182552	97.10764703177914
78.89784946236315	97.11224536718173
78.93145161290079	97.11684370258432
78.96505376343842	97.12144203798691
78.99865591397605	97.1260403733895
79.03225806451368	97.13063870879209
79.06586021505132	97.13523704419468
79.09946236558895	97.13983537959727
79.13306451612658	97.14443371499986
79.16666666666421	97.14903205040245
79.20026881720185	97.15363038580504
79.23387096773948	97.15822872120764
79.26747311827711	97.16282705661023
79.30107526881474	97.16742539201282
79.33467741935237	97.17202372741541
79.36827956989	97.176622062818
79.40188172042764	97.18122039822059
79.43548387096527	97.18581873362318
79.4690860215029	97.19041706902577
79.50268817204054	97.19501540442836
79.53629032257817	97.19961373983095
79.5698924731158	97.20421207523354
79.60349462365343	97.20881041063613
79.63709677419106	97.21340874603872
79.6706989247287	97.21800708144131
79.70430107526633	97.2226054168439
79.73790322580396	97.2272037522465
79.7715053763416	97.23180208764909
79.80510752687923	97.23640042305168
79.83870967741686	97.24099875845427
79.87231182795449	97.24559709385686
79.90591397849212	97.25019542925945
79.93951612902976	97.25479376466204
79.97311827956739	97.25939210006463
80.00672043010502	97.26399043546722
80.04032258064265	97.26858877086981
80.07392473118028	97.2731871062724
80.10752688171792	97.277785441675
80.14112903225555	97.28238377707758
80.17473118279318	97.28698211248017
80.20833333333081	97.29158044788277
80.24193548386845	97.29617878328536
80.27553763440608	97.30077711868795
80.30913978494371	97.30537545409054
80.34274193548134	97.30997378949313
80.37634408601897	97.31457212489572
80.4099462365566	97.31917046029831
80.44354838709424	97.3237687957009
80.47715053763187	97.32836713110349
80.5107526881695	97.33296546650608
80.54435483870714	97.33756380190867
80.57795698924477	97.34216213731126
80.6115591397824	97.34676047271385
80.64516129032003	97.35135880811644
80.67876344085767	97.35595714351903
80.7123655913953	97.36055547892163
80.74596774193293	97.36515381432422
80.77956989247056	97.3697521497268
80.8131720430082	97.3743504851294
80.84677419354583	97.37894882053199
80.88037634408346	97.38354715593458
80.91397849462109	97.38814549133717
80.94758064515872	97.39274382673976
80.98118279569636	97.39734216214235
81.01478494623399	97.40194049754494
81.04838709677162	97.40653883294753
81.08198924730925	97.41113716835012
81.11559139784688	97.41573550375271
81.14919354838452	97.4203338391553
81.18279569892215	97.4249321745579
81.21639784945978	97.42953050996049
81.24999999999741	97.43412884536308
81.28360215053505	97.43872718076567
81.31720430107268	97.44332551616826
81.35080645161031	97.44792385157085
81.38440860214794	97.45252218697344
81.41801075268557	97.45712052237603
81.45161290322321	97.46171885777862
81.48521505376084	97.46631719318121
81.51881720429847	97.4709155285838
81.5524193548361	97.4755138639864
81.58602150537374	97.48011219938898
81.61962365591137	97.48471053479157
81.653225806449	97.48930887019417
81.68682795698663	97.49390720559676
81.72043010752427	97.49850554099935
81.7540322580619	97.50310387640194
81.78763440859953	97.50770221180453
81.82123655913716	97.51230054720712
81.8548387096748	97.51689888260971
81.88844086021243	97.5214972180123
81.92204301075006	97.52609555341489
81.95564516128769	97.53069388881748
81.98924731182532	97.53529222422007
82.02284946236296	97.53989055962266
82.05645161290059	97.54448889502525
82.09005376343822	97.54908723042784
82.12365591397585	97.55368556583043
82.15725806451348	97.55828390123303
82.19086021505112	97.56288223663562
82.22446236558875	97.5674805720382
82.25806451612638	97.5720789074408
82.29166666666401	97.57667724284339
82.32526881720165	97.58127557824598
82.35887096773928	97.58587391364857
82.39247311827691	97.59047224905116
82.42607526881454	97.59507058445375
82.45967741935218	97.59966891985634
82.49327956988981	97.60426725525893
82.52688172042744	97.60886559066152
82.56048387096507	97.61346392606411
82.5940860215027	97.6180622614667
82.62768817204034	97.6226605968693
82.66129032257797	97.62725893227189
82.6948924731156	97.63185726767448
82.72849462365323	97.63645560307707
82.76209677419087	97.64105393847966
82.7956989247285	97.64565227388225
82.82930107526613	97.65025060928484
82.86290322580376	97.65484894468743
82.8965053763414	97.65944728009002
82.93010752687903	97.66404561549261
82.96370967741666	97.6686439508952
82.99731182795429	97.67324228629779
83.03091397849192	97.67784062170038
83.06451612902956	97.68243895710297
83.09811827956719	97.68703729250556
83.13172043010482	97.69163562790816
83.16532258064245	97.69623396331075
83.19892473118009	97.70083229871334
83.23252688171772	97.70543063411593
83.26612903225535	97.71002896951852
83.29973118279298	97.71462730492111
83.33333333333061	97.7192256403237
83.36693548386825	97.72382397572629
83.40053763440588	97.72842231112888
83.43413978494351	97.73302064653147
83.46774193548114	97.73761898193406
83.50134408601878	97.74221731733665
83.53494623655641	97.74681565273924
83.56854838709404	97.75141398814183
83.60215053763167	97.75601232354443
83.6357526881693	97.76061065894702
83.66935483870694	97.7652089943496
83.70295698924457	97.7698073297522
83.7365591397822	97.77440566515479
83.77016129031983	97.77900400055738
83.80376344085747	97.78360233595997
83.8373655913951	97.78820067136256
83.87096774193273	97.79279900676515
83.90456989247036	97.79739734216774
83.938172043008	97.80199567757033
83.97177419354563	97.80659401297292
84.00537634408326	97.81119234837551
84.03897849462089	97.8157906837781
84.07258064515852	97.8203890191807
84.10618279569616	97.82498735458329
84.13978494623379	97.82958568998588
84.17338709677142	97.83418402538847
84.20698924730905	97.83878236079106
84.24059139784669	97.84338069619365
84.27419354838432	97.84797903159624
84.30779569892195	97.85257736699883
84.34139784945958	97.85717570240142
84.37499999999721	97.86177403780401
84.40860215053485	97.8663723732066
84.44220430107248	97.87097070860919
84.47580645161011	97.87556904401178
84.50940860214774	97.88016737941437
84.54301075268538	97.88476571481696
84.57661290322301	97.88936405021956
84.61021505376064	97.89396238562215
84.64381720429827	97.89856072102474
84.6774193548359	97.90315905642733
84.71102150537354	97.90775739182992
84.74462365591117	97.91235572723251
84.7782258064488	97.9169540626351
84.81182795698643	97.92155239803769
84.84543010752407	97.92615073344028
84.8790322580617	97.93074906884287
84.91263440859933	97.93534740424546
84.94623655913696	97.93994573964805
84.9798387096746	97.94454407505064
85.01344086021223	97.94914241045323
85.04704301074986	97.95374074585582
85.08064516128749	97.95833908125842
85.11424731182512	97.962937416661
85.14784946236276	97.9675357520636
85.18145161290039	97.97213408746619
85.21505376343802	97.97673242286878
85.24865591397565	97.98133075827137
85.28225806451329	97.98592909367396
85.31586021505092	97.99052742907655
85.34946236558855	97.99512576447914
85.38306451612618	97.99972409988173
85.41666666666382	98.00432243528432
85.45026881720145	98.00892077068691
85.48387096773908	98.0135191060895
85.51747311827671	98.0181174414921
85.55107526881434	98.02271577689469
85.58467741935198	98.02731411229728
85.61827956988961	98.03191244769987
85.65188172042724	98.03651078310246
85.68548387096487	98.04110911850505
85.7190860215025	98.04570745390764
85.75268817204014	98.05030578931023
85.78629032257777	98.05490412471282
85.8198924731154	98.05950246011541
85.85349462365303	98.064100795518
85.88709677419067	98.06869913092059
85.9206989247283	98.07329746632318
85.95430107526593	98.07789580172577
85.98790322580356	98.08249413712836
86.0215053763412	98.08709247253095
86.05510752687883	98.09169080793355
86.08870967741646	98.09628914333614
86.12231182795409	98.10088747873873
86.15591397849172	98.10548581414132
86.18951612902936	98.11008414954391
86.22311827956699	98.1146824849465
86.25672043010462	98.11928082034909
86.29032258064225	98.12387915575168
86.32392473117989	98.12847749115427
86.35752688171752	98.13307582655686
86.39112903225515	98.13767416195945
86.42473118279278	98.14227249736204
86.45833333333042	98.14687083276463
86.49193548386805	98.15146916816722
86.52553763440568	98.15606750356982
86.55913978494331	98.1606658389724
86.59274193548094	98.165264174375
86.62634408601858	98.16986250977759
86.65994623655621	98.17446084518018
86.69354838709384	98.17905918058277
86.72715053763147	98.18365751598536
86.7607526881691	98.18825585138795
86.79435483870674	98.19285418679054
86.82795698924437	98.19745252219313
86.861559139782	98.20205085759572
86.89516129031963	98.20664919299831
86.92876344085727	98.2112475284009
86.9623655913949	98.2158458638035
86.99596774193253	98.22044419920609
87.02956989247016	98.22504253460868
87.0631720430078	98.22964087001127
87.09677419354543	98.23423920541386
87.13037634408306	98.23883754081645
87.1639784946207	98.24343587621904
87.19758064515833	98.24803421162163
87.23118279569596	98.25263254702422
87.26478494623359	98.25723088242681
87.29838709677122	98.2618292178294
87.33198924730885	98.26642755323199
87.36559139784649	98.27102588863458
87.39919354838412	98.27562422403717
87.43279569892175	98.28022255943976
87.46639784945938	98.28482089484235
87.49999999999702	98.28941923024495
87.53360215053465	98.29401756564754
87.56720430107228	98.29861590105013
87.60080645160991	98.30321423645272
87.63440860214754	98.30781257185531
87.66801075268518	98.3124109072579
87.70161290322281	98.31700924266049
87.73521505376044	98.32160757806308
87.76881720429807	98.32620591346567
87.8024193548357	98.33080424886826
87.83602150537334	98.33540258427085
87.86962365591097	98.34000091967344
87.9032258064486	98.34459925507603
87.93682795698624	98.34919759047862
87.97043010752387	98.35379592588122
88.0040322580615	98.3583942612838
88.03763440859913	98.3629925966864
88.07123655913676	98.36759093208899
88.1048387096744	98.37218926749158
88.13844086021203	98.37678760289417
88.17204301074966	98.38138593829676
88.2056451612873	98.38598427369935
88.23924731182493	98.39058260910194
88.27284946236256	98.39518094450453
88.30645161290019	98.39977927990712
88.34005376343782	98.40437761530971
88.37365591397545	98.4089759507123
88.40725806451309	98.4135742861149
88.44086021505072	98.41817262151748
88.47446236558835	98.42277095692008
88.50806451612598	98.42736929232267
88.54166666666362	98.43196762772526
88.57526881720125	98.43656596312785
88.60887096773888	98.44116429853044
88.64247311827651	98.44576263393303
88.67607526881415	98.45036096933562
88.70967741935178	98.45495930473821
88.74327956988941	98.4595576401408
88.77688172042704	98.46415597554339
88.81048387096467	98.46875431094598
88.8440860215023	98.47335264634857
88.87768817203994	98.47795098175116
88.91129032257757	98.48254931715375
88.9448924731152	98.48714765255635
88.97849462365284	98.49174598795894
89.01209677419047	98.49634432336153
89.0456989247281	98.50094265876412
89.07930107526573	98.50554099416671
89.11290322580336	98.5101393295693
89.146505376341	98.51473766497189
89.18010752687863	98.51933600037448
89.21370967741626	98.52393433577707
89.2473118279539	98.52853267117966
89.28091397849153	98.53313100658225
89.31451612902916	98.53772934198484
89.34811827956679	98.54232767738743
89.38172043010442	98.54692601279002
89.41532258064206	98.55152434819261
89.44892473117969	98.5561226835952
89.48252688171732	98.5607210189978
89.51612903225495	98.56531935440039
89.54973118279258	98.56991768980298
89.58333333333022	98.57451602520557
89.61693548386785	98.57911436060816
89.65053763440548	98.58371269601075
89.68413978494311	98.58831103141334
89.71774193548075	98.59290936681593
89.75134408601838	98.59750770221852
89.78494623655601	98.60210603762111
89.81854838709364	98.6067043730237
89.85215053763127	98.6113027084263
89.8857526881689	98.61590104382888
89.91935483870654	98.62049937923148
89.95295698924417	98.62509771463407
89.9865591397818	98.62969605003666
90.02016129031944	98.63429438543925
90.05376344085707	98.63889272084184
90.0873655913947	98.64349105624443
90.12096774193233	98.64808939164702
90.15456989246996	98.65268772704961
90.1881720430076	98.6572860624522
90.22177419354523	98.66188439785479
90.25537634408286	98.66648273325738
90.2889784946205	98.67108106865997
90.32258064515813	98.67567940406256
90.35618279569576	98.68027773946515
90.38978494623339	98.68487607486774
90.42338709677102	98.68947441027034
90.45698924730866	98.69407274567293
90.49059139784629	98.69867108107552
90.52419354838392	98.70326941647811
90.55779569892155	98.7078677518807
90.59139784945918	98.71246608728329
90.62499999999682	98.71706442268588
90.65860215053445	98.72166275808847
90.69220430107208	98.72626109349106
90.72580645160971	98.73085942889365
90.75940860214735	98.73545776429624
90.79301075268498	98.74005609969883
90.82661290322261	98.74465443510142
90.86021505376024	98.74925277050401
90.89381720429787	98.7538511059066
90.92741935483551	98.7584494413092
90.96102150537314	98.76304777671179
90.99462365591077	98.76764611211438
91.0282258064484	98.77224444751697
91.06182795698604	98.77684278291956
91.09543010752367	98.78144111832215
91.1290322580613	98.78603945372474
91.16263440859893	98.79063778912733
91.19623655913657	98.79523612452992
91.2298387096742	98.79983445993251
91.26344086021183	98.8044327953351
91.29704301074946	98.8090311307377
91.3306451612871	98.81362946614028
91.36424731182473	98.81822780154287
91.39784946236236	98.82282613694547
91.43145161289999	98.82742447234806
91.46505376343762	98.83202280775065
91.49865591397526	98.83662114315324
91.53225806451289	98.84121947855583
91.56586021505052	98.84581781395842
91.59946236558815	98.85041614936101
91.63306451612578	98.8550144847636
91.66666666666342	98.85961282016619
91.70026881720105	98.86421115556878
91.73387096773868	98.86880949097137
91.76747311827631	98.87340782637396
91.80107526881395	98.87800616177655
91.83467741935158	98.88260449717914
91.86827956988921	98.88720283258174
91.90188172042684	98.89180116798433
91.93548387096448	98.89639950338692
91.96908602150211	98.90099783878951
92.00268817203974	98.9055961741921
92.03629032257737	98.91019450959469
92.069892473115	98.91479284499728
92.10349462365264	98.91939118039987
92.13709677419027	98.92398951580246
92.1706989247279	98.92858785120505
92.20430107526553	98.93318618660764
92.23790322580317	98.93778452201023
92.2715053763408	98.94238285741282
92.30510752687843	98.94698119281541
92.33870967741606	98.951579528218
92.3723118279537	98.9561778636206
92.40591397849133	98.96077619902319
92.43951612902896	98.96537453442578
92.47311827956659	98.96997286982837
92.50672043010422	98.97457120523096
92.54032258064186	98.97916954063355
92.57392473117949	98.98376787603614
92.60752688171712	98.98836621143873
92.64112903225475	98.99296454684132
92.67473118279239	98.99756288224391
92.70833333333002	99.0021612176465
92.74193548386765	99.0067595530491
92.77553763440528	99.01135788845168
92.80913978494291	99.01595622385427
92.84274193548055	99.02055455925687
92.87634408601818	99.02515289465946
92.90994623655581	99.02975123006205
92.94354838709344	99.03434956546464
92.97715053763108	99.03894790086723
93.01075268816871	99.04354623626982
93.04435483870634	99.04814457167241
93.07795698924397	99.052742907075
93.1115591397816	99.05734124247759
93.14516129031924	99.06193957788018
93.17876344085687	99.06653791328277
93.2123655913945	99.07113624868536
93.24596774193213	99.07573458408795
93.27956989246977	99.08033291949054
93.3131720430074	99.08493125489314
93.34677419354503	99.08952959029573
93.38037634408266	99.09412792569832
93.4139784946203	99.09872626110091
93.44758064515793	99.1033245965035
93.48118279569556	99.10792293190609
93.51478494623319	99.11252126730868
93.54838709677082	99.11711960271127
93.58198924730846	99.12171793811386
93.61559139784609	99.12631627351645
93.64919354838372	99.13091460891904
93.68279569892135	99.13551294432163
93.71639784945899	99.14011127972422
93.74999999999662	99.14470961512681
93.78360215053425	99.1493079505294
93.81720430107188	99.153906285932
93.85080645160951	99.15850462133459
93.88440860214715	99.16310295673718
93.91801075268478	99.16770129213977
93.95161290322241	99.17229962754236
93.98521505376004	99.17689796294495
94.01881720429768	99.18149629834754
94.05241935483531	99.18609463375013
94.08602150537294	99.19069296915272
94.11962365591057	99.19529130455531
94.1532258064482	99.1998896399579
94.18682795698584	99.2044879753605
94.22043010752347	99.20908631076308
94.2540322580611	99.21368464616567
94.28763440859873	99.21828298156827
94.32123655913637	99.22288131697086
94.354838709674	99.22747965237345
94.38844086021163	99.23207798777604
94.42204301074926	99.23667632317863
94.4556451612869	99.24127465858122
94.48924731182453	99.24587299398381
94.52284946236216	99.2504713293864
94.55645161289979	99.25506966478899
94.59005376343742	99.25966800019158
94.62365591397506	99.26426633559417
94.65725806451269	99.26886467099676
94.69086021505032	99.27346300639935
94.72446236558795	99.27806134180194
94.75806451612559	99.28265967720453
94.79166666666322	99.28725801260713
94.82526881720085	99.29185634800972
94.85887096773848	99.2964546834123
94.89247311827611	99.3010530188149
94.92607526881375	99.30565135421749
94.95967741935138	99.31024968962008
94.99327956988901	99.31484802502267
95.02688172042664	99.31944636042526
95.06048387096428	99.32404469582785
95.09408602150191	99.32864303123044
95.12768817203954	99.33324136663303
95.16129032257717	99.33783970203562
95.1948924731148	99.34243803743821
95.22849462365244	99.3470363728408
95.26209677419007	99.3516347082434
95.2956989247277	99.35623304364599
95.32930107526533	99.36083137904858
95.36290322580297	99.36542971445117
95.3965053763406	99.37002804985376
95.43010752687823	99.37462638525635
95.46370967741586	99.37922472065894
95.4973118279535	99.38382305606153
95.53091397849113	99.38842139146412
95.56451612902876	99.39301972686671
95.59811827956639	99.3976180622693
95.63172043010402	99.40221639767189
95.66532258064166	99.40681473307448
95.69892473117929	99.41141306847707
95.73252688171692	99.41601140387966
95.76612903225455	99.42060973928226
95.79973118279219	99.42520807468485
95.83333333332982	99.42980641008744
95.86693548386745	99.43440474549003
95.90053763440508	99.43900308089262
95.93413978494272	99.44360141629521
95.96774193548035	99.4481997516978
96.00134408601798	99.45279808710039
96.03494623655561	99.45739642250298
96.06854838709324	99.46199475790557
96.10215053763088	99.46659309330816
96.13575268816851	99.47119142871075
96.16935483870614	99.47578976411334
96.20295698924377	99.48038809951593
96.2365591397814	99.48498643491853
96.27016129031904	99.48958477032112
96.30376344085667	99.4941831057237
96.3373655913943	99.4987814411263
96.37096774193193	99.50337977652889
96.40456989246957	99.50797811193148
96.4381720430072	99.51257644733407
96.47177419354483	99.51717478273666
96.50537634408246	99.52177311813925
96.5389784946201	99.52637145354184
96.57258064515773	99.53096978894443
96.60618279569536	99.53556812434702
96.639784946233	99.54016645974961
96.67338709677063	99.5447647951522
96.70698924730826	99.5493631305548
96.74059139784589	99.55396146595739
96.77419354838352	99.55855980135998
96.80779569892115	99.56315813676257
96.84139784945879	99.56775647216516
96.87499999999642	99.57235480756775
96.90860215053405	99.57695314297034
96.94220430107168	99.58155147837293
96.97580645160932	99.58614981377552
97.00940860214695	99.59074814917811
97.04301075268458	99.5953464845807
97.07661290322221	99.59994481998329
97.11021505375984	99.60454315538588
97.14381720429748	99.60914149078847
97.17741935483511	99.61373982619106
97.21102150537274	99.61833816159366
97.24462365591037	99.62293649699625
97.278225806448	99.62753483239884
97.31182795698564	99.63213316780143
97.34543010752327	99.63673150320402
97.3790322580609	99.64132983860661
97.41263440859854	99.6459281740092
97.44623655913617	99.65052650941179
97.4798387096738	99.65512484481438
97.51344086021143	99.65972318021697
97.54704301074906	99.66432151561956
97.5806451612867	99.66891985102215
97.61424731182433	99.67351818642474
97.64784946236196	99.67811652182733
97.6814516128996	99.68271485722993
97.71505376343723	99.68731319263252
97.74865591397486	99.6919115280351
97.78225806451249	99.6965098634377
97.81586021505012	99.70110819884029
97.84946236558775	99.70570653424288
97.88306451612539	99.71030486964547
97.91666666666302	99.71490320504806
97.95026881720065	99.71950154045065
97.98387096773828	99.72409987585324
98.01747311827592	99.72869821125583
98.05107526881355	99.73329654665842
98.08467741935118	99.73789488206101
98.11827956988881	99.7424932174636
98.15188172042645	99.7470915528662
98.18548387096408	99.75168988826879
98.21908602150171	99.75628822367138
98.25268817203934	99.76088655907397
98.28629032257697	99.76548489447656
98.3198924731146	99.77008322987915
98.35349462365224	99.77468156528174
98.38709677418987	99.77927990068433
98.4206989247275	99.78387823608692
98.45430107526514	99.78847657148951
98.48790322580277	99.7930749068921
98.5215053763404	99.79767324229469
98.55510752687803	99.80227157769728
98.58870967741566	99.80686991309987
98.6223118279533	99.81146824850246
98.65591397849093	99.81606658390506
98.68951612902856	99.82066491930765
98.7231182795662	99.82526325471024
98.75672043010383	99.82986159011283
98.79032258064146	99.83445992551542
98.82392473117909	99.83905826091801
98.85752688171672	99.8436565963206
98.89112903225436	99.84825493172319
98.92473118279199	99.85285326712578
98.95833333332962	99.85745160252837
98.99193548386725	99.86204993793096
99.02553763440488	99.86664827333355
99.05913978494252	99.87124660873614
99.09274193548015	99.87584494413873
99.12634408601778	99.88044327954132
99.15994623655541	99.88504161494392
99.19354838709305	99.8896399503465
99.22715053763068	99.8942382857491
99.26075268816831	99.89883662115169
99.29435483870594	99.90343495655428
99.32795698924357	99.90803329195687
99.3615591397812	99.91263162735946
99.39516129031884	99.91722996276205
99.42876344085647	99.92182829816464
99.4623655913941	99.92642663356723
99.49596774193174	99.93102496896982
99.52956989246937	99.93562330437241
99.563172043007	99.940221639775
99.59677419354463	99.9448199751776
99.63037634408226	99.94941831058019
99.6639784946199	99.95401664598278
99.69758064515753	99.95861498138537
99.73118279569516	99.96321331678796
99.7647849462328	99.96781165219055
99.79838709677043	99.97240998759314
99.83198924730806	99.97700832299573
99.86559139784569	99.98160665839832
99.89919354838332	99.98620499380091
99.93279569892096	99.9908033292035
99.96639784945859	99.99540166460609
99.99999999999622	100.00000000000868


==> xp.012.fe.distrib.train.ft.ex.dat <==
0.09442870632672333	5.349889560807736
0.18885741265344666	8.777778696955409
0.28328611898017	12.043524899143236
0.3777148253068933	14.935073888093802
0.47214353163361666	17.54783630181749
0.56657223796034	20.111238876801703
0.6610009442870632	22.58336711311124
0.7554296506137865	24.986005520580846
0.8498583569405098	27.321635878811943
0.9442870632672331	29.584743122023585
1.0387157695939564	31.69149825034538
1.1331444759206797	33.67002809926015
1.227573182247403	35.577689352889756
1.3220018885741263	37.34857697515187
1.4164305949008495	39.072586538275935
1.5108593012275728	40.64134699966634
1.6052880075542961	42.178671586105345
1.6997167138810194	43.59411321878542
1.7941454202077427	45.00514279884073
1.888574126534466	46.38418499736655
1.9830028328611893	47.57433619289494
2.077431539187913	48.753733010150476
2.1718602455146363	49.91051805770413
2.26628895184136	51.02621586518973
2.3607176581680833	52.1237139555982
2.455146364494807	53.16164933557244
2.5495750708215303	54.13505844590961
2.644003777148254	55.03511718136017
2.7384324834749774	55.930212357607886
2.832861189801701	56.76960536946803
2.9272898961284244	57.452922019727374
3.021718602455148	58.123278265401495
3.1161473087818714	58.74262015260185
3.210576015108595	59.35065615495127
3.3050047214353184	59.94683476587165
3.399433427762042	60.53308625838633
3.4938621340887654	61.008484928703965
3.588290840415489	61.48360784573256
3.6827195467422125	61.95211268382401
3.777148253068936	62.4173084824469
3.8715769593956595	62.85961675807886
3.966005665722383	63.30137352713272
4.060434372049106	63.73899399685087
4.154863078375829	64.16558433500713
4.249291784702552	64.5527419528296
4.343720491029275	64.93466025816019
4.438149197355998	65.31326952402222
4.532577903682721	65.6689912668933
4.6270066100094445	66.02471300976438
4.7214353163361675	66.36278654213645
4.815864022662891	66.68900268307947
4.910292728989614	67.01025526481963
5.004721435316337	67.3315078465598
5.09915014164306	67.63924851713665
5.193578847969783	67.92355015814448
5.288007554296506	68.20592152612898
5.382436260623229	68.48250207504347
5.476864966949952	68.75825536409083
5.571293673276675	69.027114820912
5.665722379603398	69.29431975799889
5.760151085930121	69.55959442206245
5.854579792256844	69.81521772100935
5.949008498583567	70.06753198048767
6.0434372049102905	70.31846747352077
6.1378659112370135	70.56747269353053
6.232294617563737	70.79414189712746
6.32672332389046	71.01005672245154
6.421152030217183	71.22376552146324
6.515580736543906	71.4366470606078
6.610009442870629	71.64897709317427
6.704438149197352	71.86075561916263
6.798866855524075	72.0719826385729
6.893295561850798	72.28183089153794
6.987724268177521	72.48340654583156
7.082152974504244	72.68305192710184
7.176581680830967	72.881870048505
7.27101038715769	73.08013666333004
7.365439093484413	73.27674875842081
7.4598677998111365	73.46288222852777
7.5542965061378595	73.64818843876759
7.648725212464583	73.82908259638266
7.743153918791306	74.00970100070867
7.837582625118029	74.1892163918785
7.932011331444752	74.366801510025
8.026440037771476	74.5443866281715
8.1208687440982	74.72169599302894
8.215297450424924	74.89707508486306
8.309726156751648	75.07217842340813
8.404154863078372	75.24479998235178
8.498583569405096	75.41714578800638
8.59301227573182	75.58894008708288
8.687440982058543	75.76018287958128
8.781869688385267	75.93087416550159
8.876298394711991	76.1015654514219
8.970727101038715	76.26894769787366
9.06515580736544	76.43605419103635
9.159584513692163	76.60150616446477
9.254013220018887	76.76227033197938
9.348441926345611	76.92248299291589
9.442870632672335	77.0826956538524
9.537299338999059	77.24208105492177
9.631728045325783	77.40036344283494
9.726156751652507	77.55643980443574
9.82058545797923	77.70975863314607
9.915014164305955	77.86197444870021
10.009442870632679	78.01308725109816
10.103871576959403	78.16089101402754
10.198300283286127	78.30814327037884
10.29272898961285	78.4523622405506
10.387157695939575	78.59409943112094
10.481586402266299	78.7330790888008
10.576015108593023	78.87067998003543
10.670443814919746	79.00607484495768
10.76487252124647	79.14119395659088
10.859301227573194	79.275761561646
10.953729933899918	79.40977766012301
11.048158640226642	79.54296649873288
11.142587346553366	79.67339780445228
11.23701605288009	79.8027260970155
11.331444759206814	79.93205438957871
11.425873465533538	80.06083117556382
11.520302171860262	80.18960796154893
11.614730878186986	80.318108994245
11.70915958451371	80.44578276707392
11.803588290840434	80.57290503332476
11.898016997167158	80.69864853313035
11.992445703493882	80.82356477306881
12.086874409820606	80.94792950642916
12.18130311614733	81.07008821347713
12.275731822474054	81.1886621277675
12.370160528800778	81.30723604205787
12.464589235127502	81.42443118990299
12.559017941454226	81.54135058445907
12.65344664778095	81.6568912125699
12.747875354107673	81.76857129463409
12.842304060434397	81.87859685696398
12.936732766761121	81.98834666600483
13.031161473087845	82.09533894215521
13.12559017941457	82.20205546501654
13.220018885741293	82.30739322143263
13.314447592068017	82.41273097784872
13.408876298394741	82.51751722768672
13.503305004721465	82.62202772423568
13.597733711048189	82.72626246749557
13.692162417374913	82.8288426910212
13.786591123701637	82.93114716125777
13.881019830028361	83.0326243716272
13.975448536355085	83.13382582870757
14.069877242681809	83.23392427263177
14.164305949008533	83.3337469632669
14.258734655335257	83.4327423940349
14.35316336166198	83.5317378248029
14.447592067988705	83.6307332555709
14.542020774315429	83.72890142647177
14.636449480642153	83.82679384408358
14.730878186968877	83.92330749525016
14.8253068932956	84.0189938865496
14.919735599622324	84.11412877127093
15.014164305949048	84.20843639612512
15.108593012275772	84.30246826769027
15.203021718602496	84.39567287938827
15.29745042492922	84.48832598450818
15.391879131255944	84.58070333633904
15.486307837582668	84.67032315527943
15.580736543909392	84.75883996106363
15.675165250236116	84.84708101355878
15.76959395656284	84.93449480618679
15.864022662889564	85.02108133894767
15.958451369216288	85.10656485855235
16.052880075543012	85.19177262486798
16.147308781869736	85.27670463789457
16.24173748819646	85.36163665092116
16.336166194523184	85.4462929106587
16.430594900849908	85.52984615724004
16.52502360717663	85.61202063737616
16.619452313503356	85.69254059777799
16.71388101983008	85.77306055817982
16.808309726156804	85.8533047652926
16.902738432483527	85.93327321911634
16.99716713881025	86.01324167294008
17.091595845136975	86.09293437347476
17.1860245514637	86.17042104769706
17.280453257790423	86.24790772191936
17.374881964117147	86.32511864285262
17.46931067044387	86.40232956378587
17.563739376770595	86.47954048471912
17.65816808309732	86.55537263920715
17.752596789424043	86.63065328711708
17.847025495750767	86.70593393502702
17.94145420207749	86.7803873230698
18.035882908404215	86.85484071111259
18.13031161473094	86.92901834586633
18.224740321057663	87.00264447404197
18.319169027384387	87.07544334235047
18.41359773371111	87.14796645736992
18.508026440037835	87.21993806581128
18.60245514636456	87.29190967425264
18.696883852691283	87.36360552940495
18.791312559018007	87.43502563126822
18.88574126534473	87.50451546010815
18.980169971671454	87.57400528894809
19.07459867799818	87.64349511778802
19.169027384324902	87.71270919333891
19.263456090651626	87.77999299586646
19.35788479697835	87.84727679839402
19.452313503305074	87.91428484763253
19.546742209631798	87.98074139029295
19.641170915958522	88.0469221796643
19.735599622285246	88.11199995587948
19.83002832861197	88.17569896564942
19.924457034938694	88.23829496226317
20.018885741265418	88.30089095887692
20.113314447592142	88.36293544891258
20.207743153918866	88.42497993894824
20.30217186024559	88.4864729224058
20.396600566572314	88.54796590586335
20.491029272899038	88.60918313603186
20.58545797922576	88.67012461291132
20.679886685552486	88.7305145832127
20.77431539187921	88.78952578706883
20.868744098205934	88.84853699092496
20.963172804532658	88.90754819478109
21.05760151085938	88.96655939863722
21.152030217186105	89.02474334262621
21.24645892351283	89.0829272866152
21.340887629839553	89.1405597240261
21.435316336166277	89.198192161437
21.529745042493	89.25554884555886
21.624173748819725	89.31262977639166
21.71860245514645	89.36971070722446
21.813031161473173	89.42651588476821
21.907459867799897	89.48332106231196
22.00188857412662	89.53874747341048
22.096317280453345	89.5936223779309
22.19074598678007	89.64794577587323
22.285174693106793	89.70226917381555
22.379603399433517	89.75631681846883
22.47403210576024	89.80981295654402
22.568460812086965	89.86165457488492
22.66288951841369	89.91349619322582
22.757318224740413	89.96478630498864
22.851746931067137	90.0152491568843
22.94617563739386	90.06543625549091
23.040604343720585	90.1142445876523
23.13503305004731	90.16305291981368
23.229461756374032	90.21158549868602
23.323890462700756	90.2598423242693
23.41831916902748	90.30782339656353
23.512747875354204	90.35470145570159
23.60717658168093	90.4013037615506
23.701605288007652	90.4479060673996
23.796033994334376	90.4945083732486
23.8904627006611	90.54055917251952
23.984891406987824	90.58633421850138
24.079320113314548	90.63210926448323
24.173748819641272	90.67788431046509
24.268177525967996	90.7233836031579
24.36260623229472	90.76860714256166
24.457034938621444	90.81327917538734
24.551463644948168	90.85739970163492
24.64589235127489	90.90124447459345
24.740321057601616	90.94481349426293
24.83474976392834	90.98838251393241
24.929178470255064	91.03195153360188
25.023607176581788	91.07524479998231
25.11803588290851	91.11798655978465
25.212464589235235	91.160728319587
25.30689329556196	91.20319432610029
25.401322001888683	91.24538457932454
25.495750708215407	91.28729907925974
25.59017941454213	91.3289378259059
25.684608120868855	91.37057657255205
25.77903682719558	91.41221531919821
25.873465533522303	91.45330255926626
25.967894239849027	91.49411404604527
26.06232294617575	91.53492553282427
26.156751652502475	91.57546126631424
26.2511803588292	91.6159969998042
26.345609065155923	91.65625698000511
26.440037771482647	91.69651696020603
26.53446647780937	91.73677694040694
26.628895184136095	91.77703692060786
26.72332389046282	91.81702114751972
26.817752596789543	91.8570053744316
26.912181303116267	91.89643809476537
27.00661000944299	91.93587081509915
27.101038715769715	91.97475202885482
27.19546742209644	92.0136332426105
27.289896128423162	92.05223870307712
27.384324834749886	92.09084416354375
27.47875354107661	92.12917387072133
27.573182247403334	92.16722782460987
27.66761095373006	92.2052817784984
27.762039660056782	92.24333573238694
27.856468366383506	92.28138968627547
27.95089707271023	92.31916788687496
28.045325779036954	92.35694608747445
28.139754485363678	92.3944485347849
28.234183191690402	92.43195098209534
28.328611898017126	92.46917767611674
28.42304060434385	92.50640437013814
28.517469310670574	92.54335531087048
28.611898016997298	92.58030625160282
28.706326723324022	92.61725719233516
28.800755429650746	92.6542081330675
28.89518413597747	92.69088332051079
28.989612842304194	92.72755850795409
29.084041548630918	92.76423369539738
29.17847025495764	92.80063312955163
29.272898961284366	92.83675681041683
29.36732766761109	92.87288049128203
29.461756373937813	92.90900417214723
29.556185080264537	92.94512785301244
29.65061378659126	92.98125153387764
29.745042492917985	93.0170994614538
29.83947119924471	93.05294738902995
29.933899905571433	93.08879531660611
30.028328611898157	93.12436749089322
30.12275731822488	93.15993966518033
30.217186024551605	93.1952360861784
30.31161473087833	93.22998100059836
30.406043437205053	93.26445016172927
30.500472143531777	93.29864356957114
30.5949008498585	93.33283697741301
30.689329556185225	93.36675463196583
30.78375826251195	93.40067228651866
30.878186968838673	93.43458994107148
30.972615675165397	93.4685075956243
31.06704438149212	93.50214949688808
31.161473087818845	93.53579139815186
31.25590179414557	93.56888179283754
31.350330500472293	93.60197218752323
31.444759206799016	93.63478682891987
31.53918791312574	93.66760147031651
31.633616619452464	93.7001403584241
31.72804532577919	93.73267924653167
31.822474032105912	93.76521813463926
31.916902738432636	93.79748126945779
32.01133144475936	93.82974440427633
32.10576015108608	93.86200753909486
32.200188857412805	93.8942706739134
32.29461756373953	93.92625805544289
32.38904627006625	93.95824543697238
32.483474976392976	93.99023281850187
32.5779036827197	94.02194444674231
32.672332389046424	94.05365607498275
32.76676109537315	94.08509194993415
32.86118980169987	94.11597631830746
32.955618508026596	94.14686068668077
33.05004721435332	94.17746930176503
33.144475920680044	94.20807791684929
33.23890462700677	94.2384107786445
33.33333333333349	94.26846788715066
33.427762039660216	94.29824924236777
33.52219074598694	94.32803059758488
33.616619452313664	94.35753619951295
33.71104815864039	94.38704180144101
33.80547686496711	94.41654740336908
33.899905571293836	94.44605300529714
33.99433427762056	94.47555860722521
34.088762983947284	94.50451270257518
34.18319169027401	94.53291529134707
34.27762039660073	94.5610421268299
34.372049102927456	94.58916896231274
34.46647780925418	94.61729579779558
34.5609065155809	94.64542263327841
34.65533522190763	94.67327371547219
34.74976392823435	94.70112479766597
34.844192634561075	94.72897587985975
34.9386213408878	94.75655120876448
35.03305004721452	94.78385078438016
35.12747875354125	94.81115035999585
35.22190745986797	94.83844993561154
35.316336166194695	94.86547375793818
35.41076487252142	94.89222182697577
35.50519357884814	94.91896989601337
35.59962228517487	94.94571796505096
35.69405099150159	94.97246603408855
35.788479697828315	94.9989383498371
35.88290840415504	95.02513491229661
35.97733711048176	95.05133147475611
36.07176581680849	95.07752803721561
36.16619452313521	95.10372459967512
36.260623229461935	95.12992116213462
36.35505193578866	95.15584197130508
36.44948064211538	95.18176278047554
36.54390934844211	95.207683589646
36.63833805476883	95.2333286455274
36.732766761095554	95.25897370140879
36.82719546742228	95.28461875729019
36.921624173749	95.31026381317159
37.016052880075726	95.33590886905299
37.11048158640245	95.36127817164534
37.204910292729174	95.38637172094865
37.2993389990559	95.4111895169629
37.39376770538262	95.43573155968812
37.488196411709346	95.46027360241334
37.58262511803607	95.48453989184951
37.677053824362794	95.50880618128568
37.77148253068952	95.53307247072185
37.86591123701624	95.55706300686897
37.960339943342966	95.5810535430161
38.05476864966969	95.60504407916322
38.149197355996414	95.62903461531035
38.24362606232314	95.65302515145747
38.33805476864986	95.67673993431555
38.432483474976586	95.70045471717363
38.52691218130331	95.72389374674265
38.62134088763003	95.74705702302262
38.71576959395676	95.76994454601355
38.81019830028348	95.79283206900448
38.904627006610205	95.8157195919954
38.99905571293693	95.83860711498633
39.09348441926365	95.86121888468821
39.18791312559038	95.8838306543901
39.2823418319171	95.90644242409198
39.376770538243825	95.92877844050481
39.47119924457055	95.95111445691765
39.56562795089727	95.97345047333049
39.660056657224	95.99578648974332
39.75448536355072	96.01812250615616
39.848914069877445	96.040458522569
39.94334277620417	96.06279453898183
40.03777148253089	96.08513055539467
40.13220018885762	96.1074665718075
40.22662889518434	96.12925108164225
40.321057601511065	96.15075983818795
40.41548630783779	96.17226859473365
40.50991501416451	96.19377735127935
40.60434372049124	96.21528610782505
40.69877242681796	96.23679486437075
40.793201133144684	96.25830362091645
40.88762983947141	96.27953662417309
40.98205854579813	96.30076962742973
41.076487252124856	96.32200263068637
41.17091595845158	96.34323563394301
41.265344664778304	96.36446863719965
41.35977337110503	96.38542588716724
41.45420207743175	96.4061073838458
41.548630783758476	96.42678888052434
41.6430594900852	96.44747037720289
41.737488196411924	96.46815187388144
41.83191690273865	96.48855761727094
41.92634560906537	96.5086876073714
42.020774315392096	96.52881759747186
42.11520302171882	96.54867183428327
42.209631728045544	96.56852607109468
42.30406043437227	96.58810455461705
42.39848914069899	96.60740728485037
42.492917847025716	96.62643426179463
42.58734655335244	96.64546123873889
42.68177525967916	96.66448821568315
42.77620396600589	96.68351519262741
42.87063267233261	96.70254216957167
42.965061378659335	96.72129339322689
43.05949008498606	96.7400446168821
43.15391879131278	96.75852008724827
43.24834749763951	96.7767198043254
43.34277620396623	96.79491952140252
43.437204910292955	96.81311923847964
43.53163361661968	96.83131895555677
43.6260623229464	96.84951867263389
43.72049102927313	96.86771838971102
43.81491973559985	96.88591810678814
43.909348441926575	96.90384207057622
44.0037771482533	96.9217660343643
44.09820585458002	96.93968999815237
44.19263456090675	96.95761396194045
44.28706326723347	96.97498641915044
44.381491973560195	96.99235887636043
44.47592067988692	97.00973133357041
44.57034938621364	97.0271037907804
44.66477809254037	97.04447624799039
44.75920679886709	97.06184870520038
44.853635505193814	97.07894540912132
44.94806421152054	97.09604211304226
45.04249291784726	97.1131388169632
45.136921624173986	97.13023552088414
45.23135033050071	97.14705647151602
45.325779036827434	97.1638774221479
45.42020774315416	97.18069837277979
45.51463644948088	97.19751932341167
45.609065155807606	97.21434027404355
45.70349386213433	97.23088547138639
45.797922568461054	97.24743066872922
45.89235127478778	97.26397586607206
45.9867799811145	97.2805210634149
46.081208687441226	97.29706626075773
46.17563739376795	97.31333570481152
46.270066100094674	97.32960514886531
46.3644948064214	97.3458745929191
46.45892351274812	97.3621440369729
46.553352219074846	97.37841348102668
46.64778092540157	97.39468292508047
46.742209631728294	97.41067661584522
46.83663833805502	97.42667030660996
46.93106704438174	97.44266399737471
47.025495750708465	97.45865768813945
47.11992445703519	97.4746513789042
47.21435316336191	97.4903693163799
47.30878186968864	97.5060872538556
47.40321057601536	97.5218051913313
47.497639282342085	97.53724737551795
47.59206798866881	97.5526895597046
47.68649669499553	97.56813174389126
47.78092540132226	97.58357392807791
47.87535410764898	97.59901611226456
47.969782813975705	97.61445829645122
48.06421152030243	97.62962472734883
48.15864022662915	97.64451540495739
48.25306893295588	97.6591303292769
48.3474976392826	97.67374525359642
48.441926345609325	97.68836017791594
48.53635505193605	97.70297510223546
48.63078375826277	97.71759002655497
48.7252124645895	97.73220495087449
48.81964117091622	97.746819875194
48.914069877242945	97.76115904622446
49.00849858356967	97.77522246396587
49.10292728989639	97.78928588170729
49.197355996223116	97.8033492994487
49.29178470254984	97.81741271719011
49.386213408876564	97.83147613493152
49.48064211520329	97.84553955267293
49.57507082153001	97.85960297041434
49.669499527856736	97.87311488157766
49.76392823418346	97.88662679274098
49.858356940510184	97.89986295061526
49.95278564683691	97.91309910848953
50.04721435316363	97.92633526636381
50.141643059490356	97.93929567094904
50.23607176581708	97.95225607553427
50.330500472143804	97.96494072683045
50.42492917847053	97.97734962483759
50.51935788479725	97.98948276955566
50.613786591123976	98.00161591427374
50.7082152974507	98.01374905899182
50.802644003777424	98.0258822037099
50.89707271010415	98.03801534842798
50.99150141643087	98.04959698656796
51.085930122757595	98.06117862470795
51.18035882908432	98.07276026284794
51.27478753541104	98.08434190098792
51.36921624173777	98.09592353912791
51.46364494806449	98.1075051772679
51.558073654391215	98.11881106211884
51.65250236071794	98.13011694696978
51.74693106704466	98.14142283182072
51.84135977337139	98.15245296338261
51.93578847969811	98.16348309494451
52.030217186024835	98.1745132265064
52.12464589235156	98.1855433580683
52.21907459867828	98.1965734896302
52.31350330500501	98.20760362119209
52.40793201133173	98.21835799946494
52.502360717658455	98.22911237773779
52.59678942398518	98.2395910027216
52.6912181303119	98.2500696277054
52.78564683663863	98.2605482526892
52.88007554296535	98.27102687767301
52.974504249292075	98.28150550265681
53.0689329556188	98.29198412764062
53.16336166194552	98.30218699933538
53.257790368272246	98.31238987103013
53.35221907459897	98.32231698943583
53.446647780925694	98.33224410784153
53.54107648725242	98.34217122624723
53.63550519357914	98.35209834465293
53.729933899905866	98.36174970976958
53.82436260623259	98.37140107488624
53.918791312559314	98.38105244000289
54.01322001888604	98.39070380511954
54.10764872521276	98.4003551702362
54.202077431539486	98.4097307820638
54.29650613786621	98.41910639389141
54.390934844192934	98.42848200571902
54.48536355051966	98.43785761754663
54.57979225684638	98.44723322937423
54.674220963173106	98.4563330879128
54.76864966949983	98.46543294645136
54.863078375826554	98.47453280498992
54.95750708215328	98.48363266352848
55.05193578848	98.49273252206704
55.146364494806726	98.50155662731656
55.24079320113345	98.51038073256608
55.33522190746017	98.5192048378156
55.4296506137869	98.52802894306511
55.52407932011362	98.53685304831463
55.618508026440345	98.54567715356414
55.71293673276707	98.55450125881366
55.80736543909379	98.56332536406318
55.90179414542052	98.57214946931269
55.99622285174724	98.58069782127316
56.090651558073965	98.58924617323363
56.18508026440069	98.5977945251941
56.27950897072741	98.60634287715457
56.37393767705414	98.61489122911505
56.46836638338086	98.62343958107552
56.562795089707585	98.63198793303599
56.65722379603431	98.64053628499646
56.75165250236103	98.64880888366788
56.84608120868776	98.65708148233931
56.94050991501448	98.66535408101073
57.034938621341205	98.67362667968216
57.12936732766793	98.68189927835358
57.22379603399465	98.68989612373596
57.31822474032138	98.69789296911834
57.4126534466481	98.70588981450072
57.507082152974824	98.7138866598831
57.60151085930155	98.72188350526548
57.69593956562827	98.72988035064786
57.790368271954996	98.73787719603024
57.88479697828172	98.74587404141262
57.979225684608444	98.75359513350594
58.07365439093517	98.76131622559926
58.16808309726189	98.76903731769258
58.262511803588616	98.7767584097859
58.35694050991534	98.78420374859017
58.451369216242064	98.79164908739445
58.54579792256879	98.79909442619872
58.64022662889551	98.806539765003
58.734655335222236	98.81398510380727
58.82908404154896	98.82143044261154
58.923512747875684	98.82887578141582
59.01794145420241	98.83632112022009
59.11237016052913	98.84376645902437
59.206798866855856	98.85121179782864
59.30122757318258	98.85865713663291
59.3956562795093	98.86610247543719
59.49008498583603	98.87327206095242
59.58451369216275	98.88044164646765
59.678942398489475	98.88761123198287
59.7733711048162	98.8947808174981
59.86779981114292	98.90195040301333
59.96222851746965	98.90911998852856
60.05665722379637	98.91628957404379
60.151085930123095	98.92318340626997
60.24551463644982	98.93007723849615
60.33994334277654	98.93697107072234
60.43437204910327	98.94386490294852
60.52880075542999	98.9507587351747
60.623229461756715	98.95765256740088
60.71765816808344	98.96454639962707
60.81208687441016	98.97144023185325
60.90651558073689	98.97833406407943
61.00094428706361	98.98522789630562
61.095372993390335	98.9921217285318
61.18980169971706	98.99873980746894
61.28423040604378	99.00535788640607
61.37865911237051	99.01197596534321
61.47308781869723	99.01859404428035
61.567516525023954	99.02493636992844
61.66194523135068	99.03127869557653
61.7563739376774	99.03762102122462
61.850802644004126	99.04396334687272
61.94523135033085	99.0503056725208
62.039660056657574	99.0566479981689
62.1340887629843	99.06299032381699
62.22851746931102	99.06933264946508
62.322946175637746	99.07539922182413
62.41737488196447	99.08146579418317
62.511803588291194	99.08753236654222
62.60623229461792	99.09359893890127
62.70066100094464	99.09966551126031
62.795089707271366	99.10573208361936
62.88951841359809	99.1117986559784
62.983947119924814	99.11786522833745
63.07837582625154	99.1239318006965
63.17280453257826	99.1297226197665
63.267233238904986	99.1355134388365
63.36166194523171	99.1413042579065
63.45609065155843	99.1470950769765
63.55051935788516	99.1528858960465
63.64494806421188	99.1586767151165
63.739376770538605	99.1644675341865
63.83380547686533	99.1702583532565
63.92823418319205	99.1760491723265
64.02266288951877	99.1818399913965
64.1170915958455	99.1876308104665
64.21152030217222	99.1934216295365
64.30594900849894	99.1992124486065
64.40037771482567	99.2050032676765
64.49480642115239	99.21051833345744
64.58923512747911	99.21603339923838
64.68366383380584	99.22154846501932
64.77809254013256	99.22706353080027
64.87252124645929	99.2325785965812
64.96694995278601	99.23809366236215
65.06137865911273	99.24360872814309
65.15580736543946	99.24884804063498
65.25023607176618	99.25408735312688
65.3446647780929	99.25932666561877
65.43909348441963	99.26456597811067
65.53352219074635	99.26980529060256
65.62795089707308	99.27504460309446
65.7223796033998	99.28028391558635
65.81680830972653	99.28552322807825
65.91123701605325	99.29076254057014
66.00566572237997	99.29600185306204
66.1000944287067	99.30124116555393
66.19452313503342	99.30620472475678
66.28895184136015	99.31116828395963
66.38338054768687	99.31613184316248
66.4778092540136	99.32109540236533
66.57223796034032	99.32605896156818
66.66666666666704	99.33102252077103
66.76109537299376	99.33598607997388
66.85552407932049	99.34094963917673
66.94995278564721	99.34591319837958
67.04438149197394	99.35087675758243
67.13881019830066	99.35584031678528
67.23323890462738	99.36080387598813
67.32766761095411	99.36576743519097
67.42209631728083	99.37045524110478
67.51652502360756	99.37514304701858
67.61095372993428	99.37983085293239
67.705382436261	99.38451865884619
67.79981114258773	99.38920646476
67.89423984891445	99.3938942706738
67.98866855524118	99.3985820765876
68.0830972615679	99.4032698825014
68.17752596789462	99.40795768841521
68.27195467422135	99.41236974103997
68.36638338054807	99.41678179366473
68.4608120868748	99.42119384628948
68.55524079320152	99.42560589891424
68.64966949952824	99.430017951539
68.74409820585497	99.43443000416376
68.83852691218169	99.43884205678852
68.93295561850842	99.44325410941327
69.02738432483514	99.44766616203803
69.12181303116186	99.45207821466279
69.21624173748859	99.45649026728755
69.31067044381531	99.46090231991231
69.40509915014204	99.46503861924802
69.49952785646876	99.46917491858373
69.59395656279548	99.47331121791944
69.68838526912221	99.47744751725516
69.78281397544893	99.48158381659087
69.87724268177566	99.48572011592658
69.97167138810238	99.4898564152623
70.0661000944291	99.49399271459801
70.16052880075583	99.49812901393372
70.25495750708255	99.50226531326943
70.34938621340928	99.50640161260515
70.443814919736	99.51053791194086
70.53824362606272	99.51467421127657
70.63267233238945	99.51881051061228
70.72710103871617	99.52267105665895
70.8215297450429	99.52653160270562
70.91595845136962	99.53039214875228
71.01038715769634	99.53425269479895
71.10481586402307	99.53811324084562
71.19924457034979	99.54197378689229
71.29367327667651	99.54583433293895
71.38810198300324	99.54969487898562
71.48253068932996	99.55355542503229
71.57695939565669	99.55741597107895
71.67138810198341	99.56127651712562
71.76581680831013	99.56513706317229
71.86024551463686	99.56899760921895
71.95467422096358	99.57285815526562
72.0491029272903	99.57671870131229
72.14353163361703	99.58030349406991
72.23796033994375	99.58388828682753
72.33238904627048	99.58747307958515
72.4268177525972	99.59105787234277
72.52124645892393	99.5946426651004
72.61567516525065	99.59822745785802
72.71010387157737	99.60181225061564
72.8045325779041	99.60539704337326
72.89896128423082	99.60898183613088
72.99338999055755	99.6125666288885
73.08781869688427	99.61615142164612
73.182247403211	99.61973621440374
73.27667610953772	99.62332100716137
73.37110481586444	99.62663004662993
73.46553352219117	99.62993908609849
73.55996222851789	99.63324812556705
73.65439093484461	99.63655716503561
73.74881964117134	99.63986620450417
73.84324834749806	99.64317524397273
73.93767705382479	99.6464842834413
74.03210576015151	99.64979332290986
74.12653446647823	99.65310236237842
74.22096317280496	99.65641140184698
74.31539187913168	99.65972044131554
74.4098205854584	99.6630294807841
74.50424929178513	99.66633852025267
74.59867799811185	99.66964755972123
74.69310670443858	99.67295659918979
74.7875354107653	99.67626563865835
74.88196411709202	99.67957467812691
74.97639282341875	99.68260796430643
75.07082152974547	99.68564125048594
75.1652502360722	99.68867453666546
75.25967894239892	99.69170782284498
75.35410764872564	99.69474110902449
75.44853635505237	99.69777439520401
75.54296506137909	99.70080768138352
75.63739376770582	99.70384096756304
75.73182247403254	99.70687425374255
75.82625118035926	99.70990753992207
75.92067988668599	99.71294082610159
76.01510859301271	99.7159741122811
76.10953729933944	99.71900739846062
76.20396600566616	99.72204068464013
76.29839471199288	99.72507397081965
76.39282341831961	99.72783150371012
76.48725212464633	99.73058903660059
76.58168083097306	99.73334656949106
76.67610953729978	99.73610410238153
76.7705382436265	99.738861635272
76.86496694995323	99.74161916816247
76.95939565627995	99.74437670105294
77.05382436260668	99.74713423394341
77.1482530689334	99.74989176683388
77.24268177526012	99.75237354643531
77.33711048158685	99.75485532603673
77.43153918791357	99.75733710563816
77.5259678942403	99.75981888523958
77.62039660056702	99.762300664841
77.71482530689374	99.76478244444243
77.80925401322047	99.76726422404386
77.90368271954719	99.76974600364528
77.99811142587392	99.7722277832467
78.09254013220064	99.77470956284813
78.18696883852736	99.77691558916051
78.28139754485409	99.77912161547289
78.37582625118081	99.78132764178527
78.47025495750754	99.78353366809765
78.56468366383426	99.78573969441003
78.65911237016098	99.7879457207224
78.7535410764877	99.79015174703478
78.84796978281443	99.79235777334716
78.94239848914115	99.79456379965954
79.03682719546788	99.79676982597192
79.1312559017946	99.7989758522843
79.22568460812133	99.80118187859668
79.32011331444805	99.80338790490906
79.41454202077477	99.80559393122144
79.5089707271015	99.80779995753382
79.60339943342822	99.8100059838462
79.69782813975495	99.81221201015858
79.79225684608167	99.81441803647095
79.8866855524084	99.81662406278333
79.98111425873512	99.81883008909571
80.07554296506184	99.82103611540809
80.16997167138857	99.82324214172047
80.26440037771529	99.8251724147438
80.35882908404201	99.82710268776714
80.45325779036874	99.82903296079047
80.54768649669546	99.8309632338138
80.64211520302219	99.83289350683714
80.73654390934891	99.83482377986047
80.83097261567563	99.8367540528838
80.92540132200236	99.83868432590714
81.01983002832908	99.84061459893047
81.1142587346558	99.8425448719538
81.20868744098253	99.84447514497714
81.30311614730925	99.84640541800047
81.39754485363598	99.84805993773476
81.4919735599627	99.84971445746905
81.58640226628943	99.85136897720334
81.68083097261615	99.85302349693762
81.77525967894287	99.85467801667191
81.8696883852696	99.8563325364062
81.96411709159632	99.85798705614049
82.05854579792305	99.85964157587478
82.15297450424977	99.86129609560906
82.2474032105765	99.86295061534335
82.34183191690322	99.86460513507764
82.43626062322994	99.86625965481193
82.53068932955667	99.86791417454621
82.62511803588339	99.8695686942805
82.71954674221011	99.87122321401479
82.81397544853684	99.87287773374908
82.90840415486356	99.87453225348337
83.00283286119029	99.87618677321765
83.09726156751701	99.87784129295194
83.19169027384373	99.87949581268623
83.28611898017046	99.88115033242052
83.38054768649718	99.8828048521548
83.4749763928239	99.8844593718891
83.56940509915063	99.88583813833434
83.66383380547735	99.88721690477958
83.75826251180408	99.88859567122482
83.8526912181308	99.88997443767006
83.94711992445752	99.8913532041153
84.04154863078425	99.89273197056055
84.13597733711097	99.89411073700579
84.2304060434377	99.89548950345103
84.32483474976442	99.89686826989627
84.41926345609114	99.89824703634152
84.51369216241787	99.89962580278676
84.60812086874459	99.901004569232
84.70254957507132	99.90238333567724
84.79697828139804	99.90376210212249
84.89140698772476	99.90514086856773
84.98583569405149	99.90651963501297
85.08026440037821	99.90789840145821
85.17469310670494	99.90927716790345
85.26912181303166	99.9106559343487
85.36355051935838	99.91203470079394
85.45797922568511	99.91341346723918
85.55240793201183	99.91451648039536
85.64683663833856	99.91561949355155
85.74126534466528	99.91672250670773
85.835694050992	99.91782551986391
85.93012275731873	99.9189285330201
86.02455146364545	99.92003154617628
86.11898016997218	99.92113455933246
86.2134088762989	99.92223757248864
86.30783758262562	99.92334058564482
86.40226628895235	99.924443598801
86.49669499527907	99.92554661195719
86.5911237016058	99.92664962511337
86.68555240793252	99.92775263826955
86.77998111425924	99.92885565142574
86.87440982058597	99.92995866458192
86.96883852691269	99.9310616777381
87.06326723323942	99.93216469089428
87.15769593956614	99.93326770405046
87.25212464589286	99.9340949639176
87.34655335221959	99.93492222378474
87.44098205854631	99.93574948365188
87.53541076487303	99.93657674351901
87.62983947119976	99.93740400338615
87.72426817752648	99.93823126325329
87.8186968838532	99.93905852312042
87.91312559017993	99.93988578298756
88.00755429650665	99.9407130428547
88.10198300283338	99.94154030272183
88.1964117091601	99.94236756258897
88.29084041548683	99.9431948224561
88.38526912181355	99.94402208232324
88.47969782814027	99.94484934219038
88.574126534467	99.94567660205752
88.66855524079372	99.94650386192465
88.76298394712045	99.94733112179179
88.85741265344717	99.94815838165893
88.9518413597739	99.94898564152606
89.04627006610062	99.9498129013932
89.14069877242734	99.95064016126034
89.23512747875407	99.95146742112748
89.32955618508079	99.95229468099461
89.42398489140751	99.95312194086175
89.51841359773424	99.95394920072889
89.61284230406096	99.95477646059602
89.70727101038769	99.95560372046316
89.80169971671441	99.9564309803303
89.89612842304113	99.95725824019743
89.99055712936786	99.95808550006457
90.08498583569458	99.9589127599317
90.1794145420213	99.95974001979884
90.27384324834803	99.96056727966598
90.36827195467475	99.96139453953312
90.46270066100148	99.96222179940025
90.5571293673282	99.96304905926739
90.65155807365493	99.96387631913453
90.74598677998165	99.96470357900166
90.84041548630837	99.96525508557976
90.9348441926351	99.96580659215785
91.02927289896182	99.96635809873594
91.12370160528855	99.96690960531403
91.21813031161527	99.96746111189212
91.312559017942	99.96801261847021
91.40698772426872	99.9685641250483
91.50141643059544	99.9691156316264
91.59584513692216	99.96966713820449
91.69027384324889	99.97021864478258
91.78470254957561	99.97077015136067
91.87913125590234	99.97132165793876
91.97355996222906	99.97187316451685
92.06798866855578	99.97242467109494
92.16241737488251	99.97297617767303
92.25684608120923	99.97352768425112
92.35127478753596	99.97407919082922
92.44570349386268	99.9746306974073
92.5401322001894	99.9751822039854
92.63456090651613	99.97573371056349
92.72898961284285	99.97628521714158
92.82341831916958	99.97683672371967
92.9178470254963	99.97738823029776
93.01227573182302	99.97793973687585
93.10670443814975	99.97849124345395
93.20113314447647	99.97904275003204
93.2955618508032	99.97959425661013
93.38999055712992	99.98014576318822
93.48441926345664	99.98069726976631
93.57884796978337	99.9812487763444
93.67327667611009	99.98152452963345
93.76770538243682	99.98180028292249
93.86213408876354	99.98207603621154
93.95656279509026	99.98235178950058
94.05099150141699	99.98262754278963
94.14542020774371	99.98290329607867
94.23984891407044	99.98317904936772
94.33427762039716	99.98345480265677
94.42870632672388	99.98373055594581
94.52313503305061	99.98400630923486
94.61756373937733	99.9842820625239
94.71199244570406	99.98455781581295
94.80642115203078	99.984833569102
94.9008498583575	99.98510932239104
94.99527856468423	99.98538507568009
95.08970727101095	99.98566082896913
95.18413597733768	99.98593658225818
95.2785646836644	99.98621233554722
95.37299338999112	99.98648808883627
95.46742209631785	99.98676384212531
95.56185080264457	99.98703959541436
95.6562795089713	99.9873153487034
95.75070821529802	99.98759110199245
95.84513692162474	99.9878668552815
95.93956562795147	99.98814260857054
96.03399433427819	99.98841836185959
96.12842304060491	99.98869411514863
96.22285174693164	99.98896986843768
96.31728045325836	99.98924562172672
96.41170915958509	99.98952137501577
96.50613786591181	99.98979712830482
96.60056657223853	99.99007288159386
96.69499527856526	99.9903486348829
96.78942398489198	99.99062438817195
96.8838526912187	99.990900141461
96.97828139754543	99.99117589475004
97.07271010387215	99.99145164803909
97.16713881019888	99.99172740132813
97.2615675165256	99.99200315461718
97.35599622285233	99.99227890790623
97.45042492917905	99.99255466119527
97.54485363550577	99.99283041448432
97.6392823418325	99.99310616777336
97.73371104815922	99.99338192106241
97.82813975448595	99.99365767435145
97.92256846081267	99.9939334276405
98.0169971671394	99.99420918092954
98.11142587346612	99.99448493421859
98.20585457979284	99.99476068750764
98.30028328611957	99.99503644079668
98.39471199244629	99.99531219408573
98.48914069877301	99.99558794737477
98.58356940509974	99.99586370066382
98.67799811142646	99.99613945395286
98.77242681775319	99.99641520724191
98.86685552407991	99.99669096053096
98.96128423040663	99.99696671382
99.05571293673336	99.99724246710905
99.15014164306008	99.99751822039809
99.2445703493868	99.99779397368714
99.33899905571353	99.99806972697618
99.43342776204025	99.99834548026523
99.52785646836698	99.99862123355427
99.6222851746937	99.99889698684332
99.71671388102042	99.99917274013237
99.81114258734715	99.99944849342141
99.90557129367387	99.99972424671046
100.0000000000006	99.9999999999995


==> xp.012.lu.distrib.train.ft.ex.dat <==
0.009681479330041631	0.25312631598220336
0.019362958660083262	0.5035062343226469
0.02904443799012489	0.7291685738872513
0.038725917320166524	0.9438453228848162
0.048407396650208157	1.1049673178680632
0.05808887598024979	1.265631579911017
0.06777035531029142	1.406613325521358
0.07745183464033305	1.5361517476243662
0.08713331397037467	1.6638592379662012
0.0968147933004163	1.7892780636065695
0.10649627263045792	1.9128659574857647
0.11617775196049955	2.0346229196037866
0.1258592312905412	2.154091217020342
0.13554071062058282	2.270813116795137
0.14522218995062444	2.383873153047586
0.15490366928066607	2.496933189300035
0.1645851486107077	2.607246827910724
0.17426662794074932	2.7111522053573065
0.18394810727079094	2.814599849863596
0.19362958660083257	2.915301096728125
0.2033110659308742	3.016002343592654
0.21299254526091582	3.1134994598751304
0.22267402459095745	3.2109965761576067
0.23235550392099907	3.3071204936192027
0.2420369832510407	3.399124814618159
0.2517184625810823	3.4911291356171157
0.261399941911124	3.5813025248548986
0.27108142124116563	3.6701027152718018
0.2807629005712073	3.757071973927532
0.29044437990124894	3.8422103008220883
0.3001258592312906	3.9273486277166447
0.30980733856133225	4.012486954611202
0.3194888178913739	4.097167548565465
0.32917029722141555	4.181390409579435
0.3388517765514572	4.265613270593405
0.34853325588149886	4.348920665726788
0.3582147352115405	4.432228060860171
0.36789621454158217	4.5150777230532615
0.3775776938716238	4.597469652306058
0.3872591732016655	4.678946115678269
0.3969406525317071	4.7599648461101856
0.4066221318617488	4.840068110661516
0.41630361119179043	4.920171375212846
0.4259850905218321	4.999816906823884
0.43566656985187374	5.079462438434921
0.4453480491819154	5.159107970045958
0.45502952851195705	5.238295768716702
0.4647110078419987	5.317025834447152
0.47439248717204036	5.39529816723731
0.484073966502082	5.473112767087173
0.49375544583212366	5.550927366937036
0.5034369251621653	5.628284233846606
0.5131184044922069	5.705641100756176
0.5227998838222485	5.781624768844866
0.5324813631522901	5.857608436933556
0.5421628424823317	5.932676639141659
0.5518443218123733	6.00728710840947
0.5615258011424149	6.081439844736987
0.5712072804724565	6.154677115183917
0.5808887598024981	6.227914385630847
0.5905702391325397	6.301151656077778
0.6002517184625813	6.373931193584415
0.6099331977926229	6.444879799329879
0.6196146771226645	6.514455206254463
0.6292961564527061	6.584030613179047
0.6389776357827477	6.653606020103632
0.6486591151127893	6.7227236940879225
0.6583405944428309	6.791841368072213
0.6680220737728725	6.860043576175918
0.6777035531029141	6.928245784279622
0.6873850324329557	6.995990259443033
0.6970665117629973	7.063734734606444
0.7067479910930389	7.131479209769855
0.7164294704230805	7.1992236849332665
0.7261109497531221	7.26605269421609
0.7357924290831637	7.3324239705586205
0.7454739084132053	7.398795246901151
0.7551553877432469	7.464708790303388
0.7648368670732885	7.5297068678250385
0.7745183464033301	7.594704945346689
0.7841998257333717	7.65970302286834
0.7938813050634133	7.723785634509404
0.8035627843934549	7.787868246150468
0.8132442637234965	7.851493124851238
0.822925743053538	7.914660270611716
0.8326072223835796	7.977827416372193
0.8422887017136212	8.04099456213267
0.8519701810436628	8.104161707893148
0.8616516603737044	8.167328853653625
0.871333139703746	8.229122800593222
0.8810146190337876	8.290916747532819
0.8906960983638292	8.352710694472416
0.9003775776938708	8.41404690847172
0.9100590570239124	8.47492538953073
0.919740536353954	8.53580387058974
0.9294220156839956	8.595766885768164
0.9391034950140372	8.655729900946588
0.9487849743440788	8.715235183184719
0.9584664536741204	8.77474046542285
0.968147933004162	8.833330281780395
0.9778294123342036	8.891462365197645
0.9875108916642452	8.949594448614896
0.9971923709942868	9.007268799091854
1.0068738503243284	9.064485416628518
1.0165553296543701	9.121702034165182
1.0262368089844118	9.178918651701846
1.0359182883144535	9.235677536298217
1.0455997676444952	9.292436420894589
1.055281246974537	9.34919530549096
1.0649627263045787	9.405496457147038
1.0746442056346204	9.461797608803115
1.084325684964662	9.5176410275189
1.0940071642947038	9.573484446234685
1.1036886436247455	9.62932786495047
1.1133701229547872	9.685171283666255
1.123051602284829	9.74101470238204
1.1327330816148706	9.796400388157531
1.1424145609449123	9.851786073933022
1.152096040274954	9.907171759708513
1.1617775196049958	9.962557445484004
1.1714589989350375	10.017943131259495
1.1811404782650792	10.072871084094693
1.1908219575951209	10.127799036929892
1.2005034369251626	10.18272698976509
1.2101849162552043	10.237654942600289
1.219866395585246	10.292125162495193
1.2295478749152877	10.346595382390097
1.2392293542453294	10.400607869344709
1.2489108335753711	10.454620356299321
1.2585923129054128	10.508632843253933
1.2682737922354546	10.562645330208545
1.2779552715654963	10.616200084222863
1.287636750895538	10.66975483823718
1.2973182302255797	10.723309592251498
1.3069997095556214	10.776864346265816
1.316681188885663	10.829961367339841
1.3263626682157048	10.883058388413867
1.3360441475457465	10.936155409487892
1.3457256268757882	10.989252430561917
1.35540710620583	11.042349451635943
1.3650885855358716	11.094988739769674
1.3747700648659134	11.147628027903405
1.384451544195955	11.200267316037136
1.3941330235259968	11.252448871230575
1.4038145028560385	11.304630426424014
1.4134959821860802	11.356811981617453
1.423177461516122	11.408993536810891
1.4328589408461636	11.460717359064036
1.4425404201762053	11.51244118131718
1.452221899506247	11.564165003570325
1.4619033788362887	11.61588882582347
1.4715848581663304	11.667612648076615
1.4812663374963722	11.71933647032976
1.4909478168264139	11.77060255964261
1.5006292961564556	11.82186864895546
1.5103107754864973	11.87313473826831
1.519992254816539	11.924400827581161
1.5296737341465807	11.97520918395372
1.5393552134766224	12.026017540326277
1.5490366928066641	12.076368163758541
1.5587181721367058	12.126718787190805
1.5683996514667475	12.176611677682777
1.5780811307967892	12.226504568174748
1.587762610126831	12.27639745866672
1.5974440894568727	12.325832616218397
1.6071255687869144	12.375267773770075
1.616807048116956	12.424702931321752
1.6264885274469978	12.47413808887343
1.6361700067770395	12.523115513484814
1.6458514861070812	12.5720929380962
1.655532965437123	12.621070362707584
1.6652144447671646	12.67004778731897
1.6748959240972063	12.719025211930354
1.684577403427248	12.76800263654174
1.6942588827572898	12.81652232821283
1.7039403620873315	12.865042019883921
1.7136218414173732	12.913561711555012
1.7233033207474149	12.96162367028581
1.7329848000774566	13.009685629016609
1.7426662794074983	13.057747587747407
1.75234775873754	13.105351813537911
1.7620292380675817	13.152956039328416
1.7717107173976234	13.20056026511892
1.7813921967276651	13.247706757969132
1.7910736760577068	13.294853250819344
1.8007551553877486	13.341999743669556
1.8104366347177903	13.389146236519768
1.820118114047832	13.43629272936998
1.8297995933778737	13.482981489279897
1.8394810727079154	13.529670249189815
1.849162552037957	13.57590127615944
1.8588440313679988	13.622132303129066
1.8685255106980405	13.66836333009869
1.8782069900280822	13.714594357068316
1.887888469358124	13.760825384037942
1.8975699486881656	13.806598678067273
1.9072514280182074	13.852371972096604
1.916932907348249	13.898145266125935
1.9266143866782908	13.943918560155266
1.9362958660083325	13.989691854184597
1.9459773453383742	14.035465148213929
1.955658824668416	14.08123844224326
1.9653403039984576	14.126554003332298
1.9750217833284993	14.171869564421337
1.984703262658541	14.217185125510376
1.9943847419885827	14.262500686599415
2.004066221318624	14.30735851474816
2.0137477006486657	14.352216342896904
2.023429179978707	14.397074171045649
2.0331106593087487	14.441931999194393
2.04279213863879	14.486332094402846
2.0524736179688317	14.530732189611298
2.062155097298873	14.57513228481975
2.0718365766289146	14.619532380028202
2.081518055958956	14.663932475236654
2.0911995352889976	14.708332570445107
2.100881014619039	14.752274932713265
2.1105624939490806	14.796217294981423
2.120243973279122	14.84015965724958
2.1299254526091635	14.884102019517739
2.139606931939205	14.927586648845605
2.1492884112692465	14.97107127817347
2.158969890599288	15.014555907501336
2.1686513699293295	15.058040536829202
2.178332849259371	15.101067433216773
2.1880143285894125	15.144094329604345
2.197695807919454	15.186663493051624
2.2073772872494954	15.229232656498903
2.217058766579537	15.271801819946182
2.2267402459095784	15.314370983393461
2.23642172523962	15.35694014684074
2.2461032045696614	15.399051577347725
2.255784683899703	15.44116300785471
2.2654661632297444	15.483274438361695
2.275147642559786	15.52538586886868
2.2848291218898273	15.567039566435373
2.294510601219869	15.608693264002065
2.3041920805499103	15.650346961568758
2.313873559879952	15.69200065913545
2.3235550392099933	15.733654356702143
2.3332365185400348	15.775308054268836
2.3429179978700763	15.816961751835528
2.3525994772001178	15.858157716461927
2.3622809565301592	15.899353681088325
2.3719624358602007	15.940549645714723
2.381643915190242	15.981745610341122
2.3913253945202837	16.02294157496752
2.401006873850325	16.064137539593915
2.4106883531803667	16.10533350422031
2.420369832510408	16.14652946884671
2.4300513118404496	16.187725433473105
2.439732791170491	16.2289213980995
2.4494142705005326	16.269659629785608
2.459095749830574	16.310397861471714
2.4687772291606156	16.35113609315782
2.478458708490657	16.391874324843926
2.4881401878206986	16.43261255653003
2.49782166715074	16.473350788216138
2.5075031464807815	16.514089019902244
2.517184625810823	16.554369518648056
2.5268661051408645	16.594650017393867
2.536547584470906	16.63493051613968
2.5462290638009475	16.67521101488549
2.555910543130989	16.715491513631303
2.5655920224610305	16.755772012377115
2.575273501791072	16.796052511122927
2.5849549811211134	16.83633300986874
2.594636460451155	16.87661350861455
2.6043179397811964	16.916436274420068
2.613999419111238	16.956259040225586
2.6236808984412794	16.996081806031103
2.633362377771321	17.03590457183662
2.6430438571013624	17.07572733764214
2.652725336431404	17.115550103447656
2.6624068157614453	17.155372869253174
2.672088295091487	17.195195635058692
2.6817697744215283	17.23501840086421
2.69145125375157	17.274383433729433
2.7011327330816113	17.313748466594657
2.7108142124116528	17.35311349945988
2.7204956917416943	17.392478532325104
2.7301771710717357	17.431843565190327
2.7398586504017772	17.47120859805555
2.7495401297318187	17.510573630920774
2.75922160906186	17.549938663785998
2.7689030883919017	17.58884596371093
2.778584567721943	17.627753263635864
2.7882660470519847	17.666660563560797
2.797947526382026	17.70556786348573
2.8076290057120676	17.744475163410662
2.817310485042109	17.783382463335595
2.8269919643721506	17.822289763260528
2.836673443702192	17.860739330245167
2.8463549230322336	17.899188897229806
2.856036402362275	17.937638464214444
2.8657178816923166	17.976088031199083
2.875399361022358	18.014537598183722
2.8850808403523995	18.05298716516836
2.894762319682441	18.091436732153
2.9044437990124825	18.129886299137638
2.914125278342524	18.168335866122277
2.9238067576725655	18.206785433106916
2.933488237002607	18.245235000091554
2.9431697163326485	18.283684567076193
2.95285119566269	18.322134134060832
2.9625326749927314	18.36058370104547
2.972214154322773	18.39903326803011
2.9818956336528144	18.437025102074454
2.991577112982856	18.4750169361188
3.0012585923128974	18.513008770163143
3.010940071642939	18.551000604207488
3.0206215509729804	18.588534705311538
3.030303030303022	18.62606880641559
3.0399845096330633	18.66360290751964
3.049665988963105	18.70113700862369
3.0593474682931463	18.73867110972774
3.069028947623188	18.77620521083179
3.0787104269532293	18.81373931193584
3.0883919062832708	18.85127341303989
3.0980733856133122	18.88880751414394
3.1077548649433537	18.926341615247992
3.117436344273395	18.963875716352042
3.1271178236034367	19.001409817456093
3.136799302933478	19.038486185619853
3.1464807822635197	19.075562553783612
3.156162261593561	19.112638921947372
3.1658437409236027	19.149715290111132
3.175525220253644	19.186791658274892
3.1852066995836856	19.22386802643865
3.194888178913727	19.26094439460241
3.2045696582437686	19.29802076276617
3.21425113757381	19.33509713092993
3.2239326169038516	19.37217349909369
3.233614096233893	19.40924986725745
3.2432955755639346	19.445868502480916
3.252977054893976	19.482487137704382
3.2626585342240175	19.519105772927848
3.272340013554059	19.555724408151313
3.2820214928841005	19.59234304337478
3.291702972214142	19.628961678598245
3.3013844515441835	19.665122580881416
3.311065930874225	19.701283483164588
3.3207474102042664	19.73744438544776
3.330428889534308	19.77360528773093
3.3401103688643494	19.809766190014102
3.349791848194391	19.845927092297273
3.3594733275244324	19.882087994580445
3.369154806854474	19.918248896863616
3.3788362861845154	19.954409799146788
3.388517765514557	19.99057070142996
3.3981992448445983	20.02673160371313
3.40788072417464	20.062434773056008
3.4175622035046813	20.098137942398886
3.427243682834723	20.133841111741763
3.4369251621647643	20.16954428108464
3.446606641494806	20.205247450427517
3.4562881208248473	20.240950619770395
3.4659696001548888	20.276653789113272
3.4756510794849302	20.31235695845615
3.4853325588149717	20.348060127799027
3.495014038145013	20.383763297141904
3.5046955174750547	20.41900873354449
3.514376996805096	20.454254169947077
3.5240584761351377	20.489499606349664
3.533739955465179	20.52474504275225
3.5434214347952206	20.559990479154838
3.553102914125262	20.595235915557424
3.5627843934553036	20.63048135196001
3.572465872785345	20.665726788362598
3.5821473521153866	20.700972224765184
3.591828831445428	20.73621766116777
3.6015103107754696	20.771005364630064
3.611191790105511	20.805793068092356
3.6208732694355525	20.84058077155465
3.630554748765594	20.87536847501694
3.6402362280956355	20.910156178479234
3.649917707425677	20.944943881941526
3.6595991867557185	20.97973158540382
3.66928066608576	21.01451928886611
3.6789621454158015	21.04884925938811
3.688643624745843	21.083179229910108
3.6983251040758844	21.117509200432107
3.708006583405926	21.151839170954105
3.7176880627359674	21.186169141476103
3.727369542066009	21.2204991119981
3.7370510213960504	21.2548290825201
3.746732500726092	21.2891590530421
3.7564139800561334	21.323489023564097
3.766095459386175	21.357818994086095
3.7757769387162163	21.392148964608094
3.785458418046258	21.426478935130092
3.7951398973762993	21.460351172711796
3.804821376706341	21.4942234102935
3.8145028560363823	21.528095647875205
3.8241843353664238	21.56196788545691
3.8338658146964653	21.595840123038613
3.8435472940265067	21.629712360620317
3.8532287733565482	21.66358459820202
3.8629102526865897	21.697456835783726
3.872591732016631	21.73132907336543
3.8822732113466727	21.765201310947134
3.891954690676714	21.79907354852884
3.9016361700067557	21.832945786110542
3.911317649336797	21.866818023692247
3.9209991286668386	21.90023252833366
3.93068060799688	21.933647032975074
3.9403620873269216	21.967061537616487
3.950043566656963	22.0004760422579
3.9597250459870046	22.033890546899315
3.969406525317046	22.06730505154073
3.9790880046470876	22.100719556182142
3.988769483977129	22.134134060823556
3.9984509633071705	22.16754856546497
4.008132442637212	22.200963070106383
4.017813921967254	22.234377574747796
4.027495401297296	22.26779207938921
4.037176880627338	22.301206584030624
4.04685835995738	22.334621088672037
4.056539839287422	22.36803559331345
4.066221318617464	22.401450097954864
4.0759027979475055	22.434864602596278
4.0855842772775475	22.46827910723769
4.095265756607589	22.501693611879105
4.104947235937631	22.53510811652052
4.114628715267673	22.568064888221638
4.124310194597715	22.601021659922758
4.133991673927757	22.633978431623877
4.143673153257799	22.666935203324996
4.153354632587841	22.699891975026116
4.163036111917883	22.732848746727235
4.172717591247925	22.765805518428355
4.182399070577967	22.798762290129474
4.192080549908009	22.831719061830594
4.201762029238051	22.864675833531713
4.211443508568093	22.897632605232833
4.2211249878981345	22.930589376933952
4.230806467228176	22.963088415694777
4.240487946558218	22.995587454455602
4.25016942588826	23.028086493216428
4.259850905218302	23.060585531977253
4.269532384548344	23.09308457073808
4.279213863878386	23.125583609498904
4.288895343208428	23.15808264825973
4.29857682253847	23.190581687020554
4.308258301868512	23.22308072578138
4.317939781198554	23.255579764542205
4.327621260528596	23.28807880330303
4.337302739858638	23.320577842063855
4.34698421918868	23.35307688082468
4.3566656985187215	23.385575919585506
4.3663471778487635	23.41807495834633
4.376028657178805	23.450116264166862
4.385710136508847	23.482157569987393
4.395391615838889	23.514198875807924
4.405073095168931	23.546240181628455
4.414754574498973	23.578281487448987
4.424436053829015	23.610322793269518
4.434117533159057	23.64236409909005
4.443799012489099	23.67440540491058
4.453480491819141	23.70644671073111
4.463161971149183	23.738488016551642
4.472843450479225	23.770529322372173
4.482524929809267	23.802570628192704
4.492206409139309	23.834611934013235
4.5018878884693505	23.866653239833767
4.511569367799392	23.898694545654298
4.521250847129434	23.93073585147483
4.530932326459476	23.96277715729536
4.540613805789518	23.99481846311589
4.55029528511956	24.02640203599613
4.559976764449602	24.057985608876372
4.569658243779644	24.089569181756612
4.579339723109686	24.121152754636853
4.589021202439728	24.152736327517093
4.59870268176977	24.18386216745704
4.608384161099812	24.214988007396986
4.618065640429854	24.246113847336932
4.627747119759896	24.27723968727688
4.6374285990899375	24.308365527216825
4.6471100784199795	24.33949136715677
4.656791557750021	24.370617207096718
4.666473037080063	24.401743047036664
4.676154516410105	24.43286888697661
4.685835995740147	24.463994726916557
4.695517475070189	24.495120566856503
4.705198954400231	24.52624640679645
4.714880433730273	24.557372246736396
4.724561913060315	24.588498086676342
4.734243392390357	24.619166193675994
4.743924871720399	24.649834300675646
4.753606351050441	24.6805024076753
4.763287830380483	24.71117051467495
4.772969309710525	24.741838621674603
4.7826507890405665	24.772506728674255
4.792332268370608	24.803174835673907
4.80201374770065	24.83384294267356
4.811695227030692	24.86451104967321
4.821376706360734	24.895179156672864
4.831058185690776	24.925847263672516
4.840739665020818	24.956515370672168
4.85042114435086	24.98718347767182
4.860102623680902	25.017851584671472
4.869784103010944	25.04806195873083
4.879465582340986	25.07827233279019
4.889147061671028	25.108482706849546
4.89882854100107	25.138693080908904
4.908510020331112	25.168903454968262
4.9181914996611535	25.19911382902762
4.9278729789911955	25.22932420308698
4.937554458321237	25.259534577146336
4.947235937651279	25.289744951205694
4.956917416981321	25.319955325265052
4.966598896311363	25.35016569932441
4.976280375641405	25.38037607338377
4.985961854971447	25.410586447443126
4.995643334301489	25.440796821502484
5.005324813631531	25.471007195561842
5.015006292961573	25.5012175696212
5.024687772291615	25.53142794368056
5.034369251621657	25.561638317739916
5.044050730951699	25.591848691799274
5.053732210281741	25.62160133291834
5.0634136896117825	25.651353974037402
5.073095168941824	25.681106615156466
5.082776648271866	25.71085925627553
5.092458127601908	25.740611897394594
5.10213960693195	25.770364538513657
5.111821086261992	25.80011717963272
5.121502565592034	25.829869820751785
5.131184044922076	25.85962246187085
5.140865524252118	25.889375102989913
5.15054700358216	25.919127744108977
5.160228482912202	25.94888038522804
5.169909962242244	25.978175293406814
5.179591441572286	26.007470201585587
5.189272920902328	26.03676510976436
5.1989544002323695	26.066060017943133
5.2086358795624115	26.095354926121907
5.218317358892453	26.12464983430068
5.227998838222495	26.153944742479453
5.237680317552537	26.183239650658226
5.247361796882579	26.212534558837
5.257043276212621	26.241829467015773
5.266724755542663	26.271124375194546
5.276406234872705	26.30041928337332
5.286087714202747	26.329714191552092
5.295769193532789	26.359009099730866
5.305450672862831	26.38830400790964
5.315132152192873	26.417598916088412
5.324813631522915	26.446893824267185
5.334495110852957	26.47618873244596
5.3441765901829985	26.505483640624732
5.35385806951304	26.534778548803505
5.363539548843082	26.56407345698228
5.373221028173124	26.59336836516105
5.382902507503166	26.622663273339825
5.392583986833208	26.651500448578304
5.40226546616325	26.680337623816783
5.411946945493292	26.709174799055262
5.421628424823334	26.73801197429374
5.431309904153376	26.76684914953222
5.440991383483418	26.7956863247707
5.45067286281346	26.824523500009178
5.460354342143502	26.853360675247657
5.470035821473544	26.882197850486136
5.4797173008035855	26.911035025724615
5.4893987801336275	26.939872200963094
5.499080259463669	26.968709376201573
5.508761738793711	26.997546551440053
5.518443218123753	27.02638372667853
5.528124697453795	27.05522090191701
5.537806176783837	27.08405807715549
5.547487656113879	27.11289525239397
5.557169135443921	27.141732427632448
5.566850614773963	27.170569602870927
5.576532094104005	27.199406778109406
5.586213573434047	27.228243953347885
5.595895052764089	27.257081128586364
5.605576532094131	27.285918303824843
5.615258011424173	27.314297746123028
5.6249394907542145	27.342677188421213
5.634620970084256	27.371056630719398
5.644302449414298	27.399436073017583
5.65398392874434	27.427815515315768
5.663665408074382	27.456194957613953
5.673346887404424	27.484574399912137
5.683028366734466	27.512953842210322
5.692709846064508	27.541333284508507
5.70239132539455	27.569712726806692
5.712072804724592	27.598092169104877
5.721754284054634	27.626471611403062
5.731435763384676	27.654851053701247
5.741117242714718	27.68323049599943
5.75079872204476	27.711609938297617
5.7604802013748015	27.7399893805958
5.7701616807048435	27.768368822893986
5.779843160034885	27.79674826519217
5.789524639364927	27.825127707490356
5.799206118694969	27.85350714978854
5.808887598025011	27.881886592086726
5.818569077355053	27.91026603438491
5.828250556685095	27.938645476683096
5.837932036015137	27.96702491898128
5.847613515345179	27.99494662833917
5.857294994675221	28.022868337697062
5.866976474005263	28.050790047054953
5.876657953335305	28.078711756412844
5.886339432665347	28.106633465770734
5.896020911995389	28.134555175128625
5.9057023913254305	28.162476884486516
5.915383870655472	28.190398593844407
5.925065349985514	28.218320303202297
5.934746829315556	28.246242012560188
5.944428308645598	28.27416372191808
5.95410978797564	28.30208543127597
5.963791267305682	28.33000714063386
5.973472746635724	28.35792884999175
5.983154225965766	28.38585055934964
5.992835705295808	28.413772268707532
6.00251718462585	28.441693978065423
6.012198663955892	28.469615687423314
6.021880143285934	28.497537396781205
6.031561622615976	28.525459106139095
6.0412431019460175	28.553380815496986
6.0509245812760595	28.581302524854877
6.060606060606101	28.609224234212768
6.070287539936143	28.63714594357066
6.079969019266185	28.66460991998826
6.089650498596227	28.69207389640586
6.099331977926269	28.71953787282346
6.109013457256311	28.74700184924106
6.118694936586353	28.77446582565866
6.128376415916395	28.80192980207626
6.138057895246437	28.82939377849386
6.147739374576479	28.85685775491146
6.157420853906521	28.88432173132906
6.167102333236563	28.91178570774666
6.176783812566605	28.93924968416426
6.1864652918966465	28.96671366058186
6.196146771226688	28.99417763699946
6.20582825055673	29.02164161341706
6.215509729886772	29.04910558983466
6.225191209216814	29.07656956625226
6.234872688546856	29.10403354266986
6.244554167876898	29.13149751908746
6.25423564720694	29.15896149550506
6.263917126536982	29.18642547192266
6.273598605867024	29.21388944834026
6.283280085197066	29.24135342475786
6.292961564527108	29.26881740117546
6.30264304385715	29.29628137759306
6.312324523187192	29.32374535401066
6.3220060025172335	29.35120933042826
6.3316874818472755	29.37867330684586
6.341368961177317	29.40613728326346
6.351050440507359	29.433601259681062
6.360731919837401	29.460607503158368
6.370413399167443	29.487613746635674
6.380094878497485	29.51461999011298
6.389776357827527	29.541626233590286
6.399457837157569	29.56863247706759
6.409139316487611	29.595638720544898
6.418820795817653	29.622644964022204
6.428502275147695	29.64965120749951
6.438183754477737	29.676657450976816
6.447865233807779	29.70366369445412
6.457546713137821	29.730669937931427
6.4672281924678625	29.757676181408733
6.4769096717979044	29.78468242488604
6.486591151127946	29.811688668363345
6.496272630457988	29.83869491184065
6.50595410978803	29.865701155317957
6.515635589118072	29.892707398795263
6.525317068448114	29.91971364227257
6.534998547778156	29.946719885749875
6.544680027108198	29.97372612922718
6.55436150643824	30.000732372704487
6.564042985768282	30.027738616181793
6.573724465098324	30.0547448596591
6.583405944428366	30.081751103136405
6.593087423758408	30.108299613673417
6.6027689030884495	30.13484812421043
6.6124503824184915	30.16139663474744
6.622131861748533	30.187945145284452
6.631813341078575	30.214493655821464
6.641494820408617	30.241042166358476
6.651176299738659	30.267590676895487
6.660857779068701	30.2941391874325
6.670539258398743	30.32068769796951
6.680220737728785	30.347236208506523
6.689902217058827	30.373784719043535
6.699583696388869	30.400333229580546
6.709265175718911	30.426881740117558
6.718946655048953	30.45343025065457
6.728628134378995	30.479978761191582
6.738309613709037	30.506527271728594
6.7479910930390785	30.533075782265605
6.7576725723691204	30.559624292802617
6.767354051699162	30.58617280333963
6.777035531029204	30.61272131387664
6.786717010359246	30.639269824413653
6.796398489689288	30.665818334950664
6.80607996901933	30.692366845487676
6.815761448349372	30.718915356024688
6.825442927679414	30.7454638665617
6.835124407009456	30.77201237709871
6.844805886339498	30.798560887635723
6.85448736566954	30.825109398172735
6.864168844999582	30.851657908709747
6.873850324329624	30.87820641924676
6.8835318036596655	30.90475492978377
6.8932132829897075	30.931303440320782
6.902894762319749	30.957851950857794
6.912576241649791	30.984400461394806
6.922257720979833	31.010491238991523
6.931939200309875	31.03658201658824
6.941620679639917	31.06267279418496
6.951302158969959	31.088763571781676
6.960983638300001	31.114854349378394
6.970665117630043	31.14094512697511
6.980346596960085	31.16703590457183
6.990028076290127	31.193126682168547
6.999709555620169	31.219217459765265
7.009391034950211	31.245308237361982
7.019072514280253	31.2713990149587
7.0287539936102945	31.297489792555417
7.0384354729403364	31.323580570152135
7.048116952270378	31.349671347748853
7.05779843160042	31.37576212534557
7.067479910930462	31.401852902942288
7.077161390260504	31.427943680539006
7.086842869590546	31.454034458135723
7.096524348920588	31.48012523573244
7.10620582825063	31.50621601332916
7.115887307580672	31.532306790925876
7.125568786910714	31.558397568522594
7.135250266240756	31.58448834611931
7.144931745570798	31.61012139077574
7.15461322490084	31.635754435432165
7.1642947042308815	31.661387480088592
7.1739761835609235	31.68702052474502
7.183657662890965	31.712653569401446
7.193339142221007	31.738286614057873
7.203020621551049	31.7639196587143
7.212702100881091	31.789552703370727
7.222383580211133	31.815185748027154
7.232065059541175	31.84081879268358
7.241746538871217	31.86645183734001
7.251428018201259	31.892084881996436
7.261109497531301	31.917717926652863
7.270790976861343	31.94335097130929
7.280472456191385	31.968984015965717
7.290153935521427	31.994617060622144
7.299835414851469	32.02025010527857
7.3095168941815105	32.045883149934994
7.3191983735115524	32.07151619459142
7.328879852841594	32.09714923924784
7.338561332171636	32.122782283904264
7.348242811501678	32.14841532856069
7.35792429083172	32.17404837321711
7.367605770161762	32.199681417873535
7.377287249491804	32.22531446252996
7.386968728821846	32.25094750718638
7.396650208151888	32.276580551842805
7.40633168748193	32.30221359649923
7.416013166811972	32.32784664115565
7.425694646142014	32.353479685812076
7.435376125472056	32.37865499752821
7.4450576048020976	32.40383030924434
7.4547390841321395	32.429005620960474
7.464420563462181	32.45418093267661
7.474102042792223	32.47935624439274
7.483783522122265	32.50453155610887
7.493465001452307	32.529706867825006
7.503146480782349	32.55488217954114
7.512827960112391	32.58005749125727
7.522509439442433	32.605232802973404
7.532190918772475	32.63040811468954
7.541872398102517	32.65558342640567
7.551553877432559	32.6807587381218
7.561235356762601	32.705934049837936
7.570916836092643	32.73110936155407
7.580598315422685	32.7562846732702
7.5902797947527265	32.781459984986334
7.5999612740827684	32.80663529670247
7.60964275341281	32.8318106084186
7.619324232742852	32.85698592013473
7.629005712072894	32.882161231850866
7.638687191402936	32.907336543567
7.648368670732978	32.93251185528313
7.65805015006302	32.957687166999264
7.667731629393062	32.9828624787154
7.677413108723104	33.00803779043153
7.687094588053146	33.03321310214766
7.696776067383188	33.058388413863796
7.70645754671323	33.08356372557993
7.716139026043272	33.10873903729606
7.7258205053733136	33.133914349012194
7.7355019847033555	33.158631927788036
7.745183464033397	33.18334950656388
7.754864943363439	33.20806708533972
7.764546422693481	33.23278466411556
7.774227902023523	33.257502242891405
7.783909381353565	33.28221982166725
7.793590860683607	33.30693740044309
7.803272340013649	33.33165497921893
7.812953819343691	33.356372557994774
7.822635298673733	33.38109013677062
7.832316778003775	33.40580771554646
7.841998257333817	33.4305252943223
7.851679736663859	33.45524287309814
7.861361215993901	33.479960451873986
7.8710426953239425	33.50467803064983
7.8807241746539844	33.52939560942567
7.890405653984026	33.55411318820151
7.900087133314068	33.578830766977354
7.90976861264411	33.6035483457532
7.919450091974152	33.62826592452904
7.929131571304194	33.65298350330488
7.938813050634236	33.67770108208072
7.948494529964278	33.702418660856566
7.95817600929432	33.72713623963241
7.967857488624362	33.75185381840825
7.977538967954404	33.77657139718409
7.987220447284446	33.801288975959935
7.996901926614488	33.82554882179548
8.006583405944529	33.849808667631024
8.01626488527457	33.87406851346657
8.02594636460461	33.89832835930211
8.035627843934652	33.92258820513766
8.045309323264693	33.9468480509732
8.054990802594734	33.971107896808746
8.064672281924775	33.99536774264429
8.074353761254816	34.019627588479835
8.084035240584857	34.04388743431538
8.093716719914898	34.068147280150924
8.103398199244939	34.09240712598647
8.11307967857498	34.11666697182201
8.122761157905021	34.14092681765756
8.132442637235062	34.1651866634931
8.142124116565103	34.18944650932865
8.151805595895144	34.21370635516419
8.161487075225185	34.237966200999736
8.171168554555226	34.26222604683528
8.180850033885267	34.286485892670825
8.190531513215308	34.31074573850637
8.20021299254535	34.335005584341914
8.20989447187539	34.35926543017746
8.219575951205432	34.383525276013
8.229257430535473	34.40778512184855
8.238938909865514	34.43204496768409
8.248620389195555	34.45630481351964
8.258301868525596	34.48056465935518
8.267983347855637	34.504824505190726
8.277664827185678	34.52908435102627
8.287346306515719	34.553344196861815
8.29702778584576	34.57760404269736
8.306709265175801	34.601863888532904
8.316390744505842	34.62566600142816
8.326072223835883	34.64946811432341
8.335753703165924	34.673270227218666
8.345435182495965	34.69707234011392
8.355116661826006	34.72087445300917
8.364798141156047	34.74467656590443
8.374479620486088	34.76847867879968
8.38416109981613	34.792280791694935
8.39384257914617	34.81608290459019
8.403524058476211	34.83988501748544
8.413205537806252	34.8636871303807
8.422887017136294	34.88748924327595
8.432568496466335	34.911291356171205
8.442249975796376	34.93509346906646
8.451931455126417	34.95889558196171
8.461612934456458	34.98269769485697
8.471294413786499	35.00649980775222
8.48097589311654	35.030301920647474
8.49065737244658	35.05410403354273
8.500338851776622	35.07790614643798
8.510020331106663	35.101708259333236
8.519701810436704	35.12551037222849
8.529383289766745	35.149312485123744
8.539064769096786	35.173114598019
8.548746248426827	35.19691671091425
8.558427727756868	35.220718823809506
8.56810920708691	35.24452093670476
8.57779068641695	35.26832304960001
8.587472165746991	35.29212516249527
8.597153645077032	35.315469542450224
8.606835124407073	35.33881392240518
8.616516603737114	35.362158302360136
8.626198083067155	35.38550268231509
8.635879562397196	35.40884706227005
8.645561041727237	35.432191442225005
8.655242521057279	35.45553582217996
8.66492400038732	35.47888020213492
8.67460547971736	35.50222458208987
8.684286959047402	35.52556896204483
8.693968438377443	35.548913341999786
8.703649917707484	35.57225772195474
8.713331397037525	35.5956021019097
8.723012876367566	35.618946481864654
8.732694355697607	35.64229086181961
8.742375835027648	35.66563524177457
8.752057314357689	35.68897962172952
8.76173879368773	35.71232400168448
8.771420273017771	35.735668381639435
8.781101752347812	35.75901276159439
8.790783231677853	35.78235714154935
8.800464711007894	35.805701521504304
8.810146190337935	35.82904590145926
8.819827669667976	35.852390281414216
8.829509148998017	35.87573466136917
8.839190628328058	35.89907904132413
8.8488721076581	35.922423421279085
8.85855358698814	35.94576780123404
8.868235066318181	35.96865444824871
8.877916545648223	35.99154109526337
8.887598024978264	36.01442774227804
8.897279504308305	36.0373143892927
8.906960983638346	36.06020103630737
8.916642462968387	36.083087683322034
8.926323942298428	36.1059743303367
8.936005421628469	36.128860977351366
8.94568690095851	36.15174762436603
8.95536838028855	36.1746342713807
8.965049859618592	36.19752091839536
8.974731338948633	36.22040756541003
8.984412818278674	36.24329421242469
8.994094297608715	36.26618085943936
9.003775776938756	36.289067506454025
9.013457256268797	36.31195415346869
9.023138735598838	36.334840800483356
9.03282021492888	36.35772744749802
9.04250169425892	36.38061409451269
9.052183173588961	36.40350074152735
9.061864652919002	36.42638738854202
9.071546132249043	36.449274035556684
9.081227611579084	36.47216068257135
9.090909090909125	36.495047329586015
9.100590570239167	36.51793397660068
9.110272049569208	36.540362890675055
9.119953528899249	36.56279180474943
9.12963500822929	36.585220718823805
9.13931648755933	36.60764963289818
9.148997966889372	36.630078546972555
9.158679446219413	36.65250746104693
9.168360925549454	36.674936375121305
9.178042404879495	36.69736528919568
9.187723884209536	36.719794203270055
9.197405363539577	36.74222311734443
9.207086842869618	36.764652031418805
9.216768322199659	36.78708094549318
9.2264498015297	36.809509859567555
9.236131280859741	36.83193877364193
9.245812760189782	36.854367687716305
9.255494239519823	36.87679660179068
9.265175718849864	36.899225515865055
9.274857198179905	36.92165442993943
9.284538677509946	36.944083344013805
9.294220156839987	36.96651225808818
9.303901636170028	36.988941172162555
9.31358311550007	37.01137008623693
9.32326459483011	37.033799000311305
9.332946074160152	37.05577018144538
9.342627553490193	37.07774136257946
9.352309032820234	37.09971254371354
9.361990512150275	37.121683724847614
9.371671991480316	37.14365490598169
9.381353470810357	37.16562608711577
9.391034950140398	37.187597268249846
9.400716429470439	37.20956844938392
9.41039790880048	37.231539630518
9.420079388130521	37.25351081165208
9.429760867460562	37.275481992786155
9.439442346790603	37.29745317392023
9.449123826120644	37.31942435505431
9.458805305450685	37.34139553618839
9.468486784780726	37.363366717322464
9.478168264110767	37.38533789845654
9.487849743440808	37.40730907959062
9.49753122277085	37.429280260724695
9.50721270210089	37.45125144185877
9.516894181430931	37.47322262299285
9.526575660760972	37.49519380412693
9.536257140091013	37.517164985261005
9.545938619421054	37.53913616639508
9.555620098751096	37.56110734752916
9.565301578081137	37.583078528663236
9.574983057411178	37.60504970979731
9.584664536741219	37.62702089093139
9.59434601607126	37.64899207206547
9.6040274954013	37.670963253199545
9.613708974731342	37.69293443433362
9.623390454061383	37.7149056154677
9.633071933391424	37.73687679660178
9.642753412721465	37.758847977735854
9.652434892051506	37.78081915886993
9.662116371381547	37.80279034000401
9.671797850711588	37.824761521138086
9.681479330041629	37.84673270227216
9.69116080937167	37.86870388340624
9.700842288701711	37.89067506454032
9.710523768031752	37.912646245674395
9.720205247361793	37.93461742680847
9.729886726691834	37.95658860794255
9.739568206021875	37.97855978907663
9.749249685351916	38.000530970210704
9.758931164681957	38.02250215134478
9.768612644011998	38.04447333247886
9.77829412334204	38.066444513612936
9.78797560267208	38.08795796180672
9.797657082002122	38.10947141000051
9.807338561332163	38.130984858194296
9.817020040662204	38.15249830638808
9.826701519992245	38.17401175458187
9.836382999322286	38.195525202775656
9.846064478652327	38.21703865096944
9.855745957982368	38.23855209916323
9.865427437312409	38.260065547357016
9.87510891664245	38.2815789955508
9.884790395972491	38.30309244374459
9.894471875302532	38.324605891938376
9.904153354632573	38.34611934013216
9.913834833962614	38.36763278832595
9.923516313292655	38.389146236519736
9.933197792622696	38.41065968471352
9.942879271952737	38.43217313290731
9.952560751282778	38.453686581101095
9.96224223061282	38.47520002929488
9.97192370994286	38.49671347748867
9.981605189272901	38.518226925682455
9.991286668602942	38.53974037387624
10.000968147932983	38.56125382207003
10.010649627263025	38.582767270263815
10.020331106593066	38.6042807184576
10.030012585923107	38.62579416665139
10.039694065253148	38.647307614845175
10.049375544583189	38.66882106303896
10.05905702391323	38.69033451123275
10.06873850324327	38.711847959426535
10.078419982573312	38.73336140762032
10.088101461903353	38.75487485581411
10.097782941233394	38.776388304007895
10.107464420563435	38.79790175220168
10.117145899893476	38.81941520039547
10.126827379223517	38.840928648589255
10.136508858553558	38.86244209678304
10.1461903378836	38.88349781203654
10.15587181721364	38.904553527290034
10.165553296543681	38.92560924254353
10.175234775873722	38.946664957797026
10.184916255203763	38.96772067305052
10.194597734533804	38.98877638830402
10.204279213863845	39.009832103557514
10.213960693193886	39.03088781881101
10.223642172523927	39.051943534064506
10.233323651853969	39.072999249318
10.24300513118401	39.0940549645715
10.25268661051405	39.115110679824994
10.262368089844092	39.13616639507849
10.272049569174133	39.157222110331986
10.281731048504174	39.17827782558548
10.291412527834215	39.19933354083898
10.301094007164256	39.220389256092474
10.310775486494297	39.24144497134597
10.320456965824338	39.262500686599466
10.330138445154379	39.28355640185296
10.33981992448442	39.30461211710646
10.349501403814461	39.325667832359954
10.359182883144502	39.34672354761345
10.368864362474543	39.36777926286695
10.378545841804584	39.38883497812044
10.388227321134625	39.40989069337394
10.397908800464666	39.430946408627435
10.407590279794707	39.45200212388093
10.417271759124748	39.47305783913443
10.42695323845479	39.49411355438792
10.43663471778483	39.51516926964142
10.446316197114871	39.536224984894915
10.455997676444913	39.55728070014841
10.465679155774954	39.57833641540191
10.475360635104995	39.5993921306554
10.485042114435036	39.6204478459089
10.494723593765077	39.641503561162395
10.504405073095118	39.66255927641589
10.514086552425159	39.68361499166939
10.5237680317552	39.70467070692288
10.53344951108524	39.72572642217638
10.543130990415282	39.746782137429875
10.552812469745323	39.76783785268337
10.562493949075364	39.78889356793687
10.572175428405405	39.80994928319036
10.581856907735446	39.83100499844386
10.591538387065487	39.85160298075706
10.601219866395528	39.872200963070256
10.61090134572557	39.892798945383454
10.62058282505561	39.91339692769665
10.630264304385651	39.93399491000985
10.639945783715692	39.95459289232305
10.649627263045733	39.97519087463625
10.659308742375774	39.995788856949446
10.668990221705815	40.016386839262644
10.678671701035857	40.03698482157584
10.688353180365898	40.05758280388904
10.698034659695939	40.07818078620224
10.70771613902598	40.09877876851544
10.71739761835602	40.119376750828636
10.727079097686062	40.139974733141834
10.736760577016103	40.16057271545503
10.746442056346144	40.18117069776823
10.756123535676185	40.20176868008143
10.765805015006226	40.22236666239463
10.775486494336267	40.242964644707826
10.785167973666308	40.263562627021024
10.794849452996349	40.28416060933422
10.80453093232639	40.30475859164742
10.814212411656431	40.32535657396062
10.823893890986472	40.34595455627382
10.833575370316513	40.366552538587015
10.843256849646554	40.387150520900214
10.852938328976595	40.40774850321341
10.862619808306636	40.42834648552661
10.872301287636677	40.44894446783981
10.881982766966718	40.46954245015301
10.89166424629676	40.490140432466205
10.9013457256268	40.510738414779404
10.911027204956842	40.5313363970926
10.920708684286883	40.5519343794058
10.930390163616924	40.572532361719
10.940071642946965	40.5931303440322
10.949753122277006	40.613728326345395
10.959434601607047	40.63432630865859
10.969116080937088	40.65492429097179
10.978797560267129	40.67552227328499
10.98847903959717	40.69612025559819
10.998160518927211	40.71671823791139
11.007841998257252	40.737316220224585
11.017523477587293	40.75745646959749
11.027204956917334	40.7775967189704
11.036886436247375	40.79773696834331
11.046567915577416	40.817877217716216
11.056249394907457	40.838017467089124
11.065930874237498	40.85815771646203
11.07561235356754	40.87829796583494
11.08529383289758	40.89843821520785
11.094975312227621	40.918578464580754
11.104656791557662	40.93871871395366
11.114338270887703	40.95885896332657
11.124019750217744	40.97899921269948
11.133701229547786	40.999139462072385
11.143382708877827	41.01927971144529
11.153064188207868	41.0394199608182
11.162745667537909	41.05956021019111
11.17242714686795	41.079700459564016
11.18210862619799	41.099840708936924
11.191790105528032	41.11998095830983
11.201471584858073	41.14012120768274
11.211153064188114	41.16026145705565
11.220834543518155	41.180401706428555
11.230516022848196	41.20054195580146
11.240197502178237	41.22068220517437
11.249878981508278	41.24082245454728
11.259560460838319	41.260962703920185
11.26924194016836	41.28110295329309
11.278923419498401	41.301243202666
11.288604898828442	41.32138345203891
11.298286378158483	41.341523701411816
11.307967857488524	41.361663950784724
11.317649336818565	41.38180420015763
11.327330816148606	41.40194444953054
11.337012295478647	41.42208469890345
11.346693774808688	41.442224948276355
11.35637525413873	41.46236519764926
11.36605673346877	41.48250544702217
11.375738212798812	41.50264569639508
11.385419692128853	41.522785945767986
11.395101171458894	41.54292619514089
11.404782650788935	41.5630664445138
11.414464130118976	41.58320669388671
11.424145609449017	41.603346943259616
11.433827088779058	41.623487192632524
11.443508568109099	41.64362744200543
11.45319004743914	41.66376769137834
11.462871526769181	41.68390794075125
11.472553006099222	41.704048190124155
11.482234485429263	41.72418843949706
11.491915964759304	41.74432868886997
11.501597444089345	41.76446893824288
11.511278923419386	41.784609187615786
11.520960402749427	41.80474943698869
11.530641882079468	41.8244319534213
11.54032336140951	41.84411446985391
11.55000484073955	41.86379698628652
11.559686320069591	41.88347950271913
11.569367799399632	41.90316201915174
11.579049278729673	41.92284453558435
11.588730758059715	41.94252705201696
11.598412237389756	41.96220956844957
11.608093716719797	41.98189208488218
11.617775196049838	42.00157460131479
11.627456675379879	42.0212571177474
11.63713815470992	42.04093963418001
11.64681963403996	42.06062215061262
11.656501113370002	42.08030466704523
11.666182592700043	42.09998718347784
11.675864072030084	42.11966969991045
11.685545551360125	42.13935221634306
11.695227030690166	42.15903473277567
11.704908510020207	42.17871724920828
11.714589989350248	42.19839976564089
11.72427146868029	42.2180822820735
11.73395294801033	42.23776479850611
11.743634427340371	42.25744731493872
11.753315906670412	42.27712983137133
11.762997386000453	42.29681234780394
11.772678865330494	42.31649486423655
11.782360344660535	42.33617738066916
11.792041823990576	42.35585989710177
11.801723303320617	42.37554241353438
11.811404782650659	42.39522492996699
11.8210862619807	42.4149074463996
11.83076774131074	42.43458996283221
11.840449220640782	42.45427247926482
11.850130699970823	42.47395499569743
11.859812179300864	42.49363751213004
11.869493658630905	42.51332002856265
11.879175137960946	42.53300254499526
11.888856617290987	42.55268506142787
11.898538096621028	42.57236757786048
11.908219575951069	42.59205009429309
11.91790105528111	42.6117326107257
11.927582534611151	42.63141512715831
11.937264013941192	42.65109764359092
11.946945493271233	42.67078016002353
11.956626972601274	42.69046267645614
11.966308451931315	42.71014519288875
11.975989931261356	42.72982770932136
11.985671410591397	42.74951022575397
11.995352889921438	42.76919274218658
12.00503436925148	42.78887525861919
12.01471584858152	42.8085577750518
12.024397327911561	42.82824029148441
12.034078807241603	42.84792280791702
12.043760286571644	42.86714759140934
12.053441765901685	42.88637237490166
12.063123245231726	42.90559715839398
12.072804724561767	42.9248219418863
12.082486203891808	42.94404672537862
12.092167683221849	42.96327150887094
12.10184916255189	42.98249629236326
12.11153064188193	43.00172107585558
12.121212121211972	43.0209458593479
12.130893600542013	43.040170642840216
12.140575079872054	43.059395426332536
12.150256559202095	43.078620209824855
12.159938038532136	43.097844993317175
12.169619517862177	43.117069776809494
12.179300997192218	43.13629456030181
12.18898247652226	43.15551934379413
12.1986639558523	43.17474412728645
12.208345435182341	43.19396891077877
12.218026914512382	43.21319369427109
12.227708393842423	43.23241847776341
12.237389873172464	43.25164326125573
12.247071352502505	43.27086804474805
12.256752831832546	43.29009282824037
12.266434311162588	43.30931761173269
12.276115790492629	43.32854239522501
12.28579726982267	43.347767178717326
12.29547874915271	43.366991962209646
12.305160228482752	43.386216745701965
12.314841707812793	43.405441529194285
12.324523187142834	43.424666312686604
12.334204666472875	43.44389109617892
12.343886145802916	43.46311587967124
12.353567625132957	43.48234066316356
12.363249104462998	43.50156544665588
12.372930583793039	43.5207902301482
12.38261206312308	43.54001501364052
12.392293542453121	43.55923979713284
12.401975021783162	43.57846458062516
12.411656501113203	43.59768936411748
12.421337980443244	43.6169141476098
12.431019459773285	43.63613893110212
12.440700939103326	43.655363714594436
12.450382418433367	43.674588498086756
12.460063897763408	43.693813281579075
12.46974537709345	43.713038065071395
12.47942685642349	43.732262848563714
12.489108335753532	43.75148763205603
12.498789815083573	43.77025468260806
12.508471294413614	43.78902173316009
12.518152773743655	43.80778878371212
12.527834253073696	43.82655583426415
12.537515732403737	43.84532288481618
12.547197211733778	43.864089935368206
12.556878691063819	43.882856985920235
12.56656017039386	43.90162403647226
12.576241649723901	43.92039108702429
12.585923129053942	43.93915813757632
12.595604608383983	43.95792518812835
12.605286087714024	43.97669223868038
12.614967567044065	43.99545928923241
12.624649046374106	44.014226339784436
12.634330525704147	44.032993390336465
12.644012005034188	44.05176044088849
12.65369348436423	44.07052749144052
12.66337496369427	44.08929454199255
12.673056443024311	44.10806159254458
12.682737922354352	44.12682864309661
12.692419401684393	44.14559569364864
12.702100881014434	44.164362744200666
12.711782360344476	44.183129794752695
12.721463839674517	44.201896845304724
12.731145319004558	44.22066389585675
12.740826798334599	44.23943094640878
12.75050827766464	44.25819799696081
12.76018975699468	44.27696504751284
12.769871236324722	44.29573209806487
12.779552715654763	44.314499148616896
12.789234194984804	44.333266199168925
12.798915674314845	44.352033249720954
12.808597153644886	44.37080030027298
12.818278632974927	44.38956735082501
12.827960112304968	44.40833440137704
12.837641591635009	44.42710145192907
12.84732307096505	44.4458685024811
12.857004550295091	44.464635553033126
12.866686029625132	44.483402603585155
12.876367508955173	44.502169654137184
12.886048988285214	44.52093670468921
12.895730467615255	44.53970375524124
12.905411946945296	44.55847080579327
12.915093426275337	44.5772378563453
12.924774905605378	44.59600490689733
12.93445638493542	44.614771957449356
12.94413786426546	44.633539008001385
12.953819343595502	44.652306058553414
12.963500822925543	44.670615376165145
12.973182302255584	44.688924693776876
12.982863781585625	44.70723401138861
12.992545260915666	44.72554332900034
13.002226740245707	44.74385264661207
13.011908219575748	44.7621619642238
13.021589698905789	44.78047128183553
13.03127117823583	44.79878059944726
13.040952657565871	44.81708991705899
13.050634136895912	44.835399234670724
13.060315616225953	44.853708552282455
13.069997095555994	44.87201786989419
13.079678574886035	44.89032718750592
13.089360054216076	44.90863650511765
13.099041533546117	44.92694582272938
13.108723012876158	44.94525514034111
13.1184044922062	44.96356445795284
13.12808597153624	44.98187377556457
13.137767450866281	45.000183093176304
13.147448930196322	45.018492410788035
13.157130409526363	45.036801728399766
13.166811888856405	45.0551110460115
13.176493368186446	45.07342036362323
13.186174847516487	45.09172968123496
13.195856326846528	45.11003899884669
13.205537806176569	45.12834831645842
13.21521928550661	45.14665763407015
13.22490076483665	45.16496695168188
13.234582244166692	45.183276269293614
13.244263723496733	45.201585586905345
13.253945202826774	45.219894904517076
13.263626682156815	45.23820422212881
13.273308161486856	45.25651353974054
13.282989640816897	45.27482285735227
13.292671120146938	45.293132174964
13.30235259947698	45.31144149257573
13.31203407880702	45.32975081018746
13.321715558137061	45.348060127799194
13.331397037467102	45.366369445410925
13.341078516797143	45.384678763022656
13.350759996127184	45.40298808063439
13.360441475457225	45.42129739824612
13.370122954787266	45.43960671585785
13.379804434117307	45.45791603346958
13.389485913447349	45.47622535108131
13.39916739277739	45.49453466869304
13.40884887210743	45.51284398630477
13.418530351437472	45.531153303916504
13.428211830767513	45.549462621528235
13.437893310097554	45.567771939139966
13.447574789427595	45.5860812567517
13.457256268757636	45.60439057436343
13.466937748087677	45.62269989197516
13.476619227417718	45.64100920958689
13.486300706747759	45.65931852719862
13.4959821860778	45.67762784481035
13.505663665407841	45.695937162422084
13.515345144737882	45.714246480033815
13.525026624067923	45.732555797645546
13.534708103397964	45.75086511525728
13.544389582728005	45.76917443286901
13.554071062058046	45.78748375048074
13.563752541388087	45.80579306809247
13.573434020718128	45.8241023857042
13.58311550004817	45.84241170331593
13.59279697937821	45.86072102092766
13.602478458708251	45.879030338539394
13.612159938038292	45.897339656151125
13.621841417368334	45.915648973762856
13.631522896698375	45.9335005584343
13.641204376028416	45.95135214310574
13.650885855358457	45.96920372777718
13.660567334688498	45.98705531244862
13.670248814018539	46.00490689712006
13.67993029334858	46.0227584817915
13.68961177267862	46.04061006646294
13.699293252008662	46.05846165113438
13.708974731338703	46.07631323580582
13.718656210668744	46.09416482047726
13.728337689998785	46.1120164051487
13.738019169328826	46.12986798982014
13.747700648658867	46.14771957449158
13.757382127988908	46.16557115916302
13.76706360731895	46.18342274383446
13.77674508664899	46.2012743285059
13.786426565979031	46.21912591317734
13.796108045309072	46.236977497848784
13.805789524639113	46.254829082520224
13.815471003969154	46.272680667191665
13.825152483299195	46.290532251863105
13.834833962629236	46.308383836534546
13.844515441959278	46.326235421205986
13.854196921289319	46.34408700587743
13.86387840061936	46.36193859054887
13.8735598799494	46.37979017522031
13.883241359279442	46.39764175989175
13.892922838609483	46.41549334456319
13.902604317939524	46.43334492923463
13.912285797269565	46.45119651390607
13.921967276599606	46.46904809857751
13.931648755929647	46.48689968324895
13.941330235259688	46.50475126792039
13.951011714589729	46.52260285259183
13.96069319391977	46.54045443726327
13.970374673249811	46.55830602193471
13.980056152579852	46.57615760660615
13.989737631909893	46.59400919127759
13.999419111239934	46.61186077594903
14.009100590569975	46.62971236062047
14.018782069900016	46.647563945291914
14.028463549230057	46.665415529963354
14.038145028560098	46.683267114634795
14.04782650789014	46.701118699306235
14.05750798722018	46.718970283977676
14.067189466550222	46.736821868649116
14.076870945880263	46.75467345332056
14.086552425210304	46.772525037992
14.096233904540345	46.79037662266344
14.105915383870386	46.80822820733488
14.115596863200427	46.82607979200632
14.125278342530468	46.84393137667776
14.134959821860509	46.8617829613492
14.14464130119055	46.87963454602064
14.154322780520591	46.89748613069208
14.164004259850632	46.91533771536352
14.173685739180673	46.93318930003496
14.183367218510714	46.9510408847064
14.193048697840755	46.96889246937784
14.202730177170796	46.986286321108985
14.212411656500837	47.00368017284013
14.222093135830878	47.02107402457127
14.23177461516092	47.03846787630241
14.24145609449096	47.055861728033555
14.251137573821001	47.0732555797647
14.260819053151042	47.09064943149584
14.270500532481083	47.10804328322698
14.280182011811124	47.125437134958126
14.289863491141165	47.14283098668927
14.299544970471207	47.16022483842041
14.309226449801248	47.177618690151554
14.318907929131289	47.1950125418827
14.32858940846133	47.21240639361384
14.33827088779137	47.22980024534498
14.347952367121412	47.247194097076125
14.357633846451453	47.26458794880727
14.367315325781494	47.28198180053841
14.376996805111535	47.29937565226955
14.386678284441576	47.316769504000696
14.396359763771617	47.33416335573184
14.406041243101658	47.35155720746298
14.415722722431699	47.368951059194124
14.42540420176174	47.38634491092527
14.435085681091781	47.40373876265641
14.444767160421822	47.42113261438755
14.454448639751863	47.438526466118695
14.464130119081904	47.45592031784984
14.473811598411945	47.47331416958098
14.483493077741986	47.49070802131212
14.493174557072027	47.508101873043266
14.502856036402068	47.52549572477441
14.51253751573211	47.54288957650555
14.52221899506215	47.560283428236694
14.531900474392192	47.57767727996784
14.541581953722233	47.59507113169898
14.551263433052274	47.61246498343012
14.560944912382315	47.629858835161265
14.570626391712356	47.64725268689241
14.580307871042397	47.66464653862355
14.589989350372438	47.68204039035469
14.599670829702479	47.699434242085836
14.60935230903252	47.71682809381698
14.619033788362561	47.73422194554812
14.628715267692602	47.751615797279264
14.638396747022643	47.76900964901041
14.648078226352684	47.78640350074155
14.657759705682725	47.80379735247269
14.667441185012766	47.821191204203835
14.677122664342807	47.83858505593498
14.686804143672848	47.85597890766612
14.69648562300289	47.87337275939726
14.70616710233293	47.890766611128406
14.715848581662971	47.90816046285955
14.725530060993012	47.92555431459069
14.735211540323053	47.942948166321834
14.744893019653095	47.96034201805298
14.754574498983136	47.97773586978412
14.764255978313177	47.99512972151526
14.773937457643218	48.012523573246405
14.783618936973259	48.02991742497755
14.7933004163033	48.04731127670869
14.80298189563334	48.06470512843983
14.812663374963382	48.082098980170976
14.822344854293423	48.09949283190212
14.832026333623464	48.11688668363326
14.841707812953505	48.134280535364404
14.851389292283546	48.15167438709555
14.861070771613587	48.16906823882669
14.870752250943628	48.18646209055783
14.88043373027367	48.203855942288975
14.89011520960371	48.22124979402012
14.899796688933751	48.23864364575126
14.909478168263792	48.2560374974824
14.919159647593833	48.273431349213546
14.928841126923874	48.2903674680044
14.938522606253915	48.30730358679525
14.948204085583956	48.3242397055861
14.957885564913997	48.341175824376954
14.967567044244038	48.358111943167806
14.97724852357408	48.37504806195866
14.98693000290412	48.39198418074951
14.996611482234162	48.40892029954036
15.006292961564203	48.425856418331215
15.015974440894244	48.44279253712207
15.025655920224285	48.45972865591292
15.035337399554326	48.47666477470377
15.045018878884367	48.49360089349462
15.054700358214408	48.510537012285475
15.064381837544449	48.52747313107633
15.07406331687449	48.54440924986718
15.083744796204531	48.56134536865803
15.093426275534572	48.57828148744888
15.103107754864613	48.595217606239736
15.112789234194654	48.61215372503059
15.122470713524695	48.62908984382144
15.132152192854736	48.64602596261229
15.141833672184777	48.662962081403144
15.151515151514818	48.679898200193996
15.16119663084486	48.69683431898485
15.1708781101749	48.7137704377757
15.180559589504941	48.73070655656655
15.190241068834982	48.747642675357405
15.199922548165024	48.76457879414826
15.209604027495065	48.78151491293911
15.219285506825106	48.79845103172996
15.228966986155147	48.81538715052081
15.238648465485188	48.832323269311665
15.248329944815229	48.84925938810252
15.25801142414527	48.86619550689337
15.26769290347531	48.88313162568422
15.277374382805352	48.90006774447507
15.287055862135393	48.917003863265926
15.296737341465434	48.93393998205678
15.306418820795475	48.95087610084763
15.316100300125516	48.96781221963848
15.325781779455557	48.984748338429334
15.335463258785598	49.001684457220186
15.34514473811564	49.01862057601104
15.35482621744568	49.03555669480189
15.364507696775721	49.05249281359274
15.374189176105762	49.069428932383595
15.383870655435803	49.08636505117445
15.393552134765844	49.1033011699653
15.403233614095885	49.12023728875615
15.412915093425926	49.137173407547
15.422596572755968	49.154109526337855
15.432278052086009	49.17104564512871
15.44195953141605	49.18798176391956
15.45164101074609	49.20491788271041
15.461322490076132	49.221854001501264
15.471003969406173	49.238790120292116
15.480685448736214	49.25572623908297
15.490366928066255	49.27266235787382
15.500048407396296	49.28959847666467
15.509729886726337	49.306534595455524
15.519411366056378	49.323470714246376
15.529092845386419	49.34040683303723
15.53877432471646	49.35734295182808
15.548455804046501	49.37427907061893
15.558137283376542	49.391215189409785
15.567818762706583	49.40815130820064
15.577500242036624	49.42508742699149
15.587181721366665	49.44202354578234
15.596863200696706	49.45895966457319
15.606544680026747	49.475895783364045
15.616226159356788	49.4928319021549
15.62590763868683	49.50976802094575
15.63558911801687	49.5267041397366
15.645270597346912	49.543640258527454
15.654952076676953	49.560118644378015
15.664633556006994	49.57659703022858
15.674315035337035	49.59307541607914
15.683996514667076	49.6095538019297
15.693677993997117	49.62603218778026
15.703359473327158	49.64251057363082
15.713040952657199	49.658988959481384
15.72272243198724	49.675467345331946
15.73240391131728	49.69194573118251
15.742085390647322	49.70842411703307
15.751766869977363	49.72490250288363
15.761448349307404	49.74138088873419
15.771129828637445	49.75785927458475
15.780811307967486	49.774337660435314
15.790492787297527	49.790816046285876
15.800174266627568	49.80729443213644
15.80985574595761	49.823772817987
15.81953722528765	49.84025120383756
15.829218704617691	49.85672958968812
15.838900183947732	49.87320797553868
15.848581663277773	49.889686361389245
15.858263142607814	49.906164747239806
15.867944621937855	49.92264313309037
15.877626101267897	49.93912151894093
15.887307580597938	49.95559990479149
15.896989059927979	49.97207829064205
15.90667053925802	49.988556676492614
15.91635201858806	50.005035062343175
15.926033497918102	50.02151344819374
15.935714977248143	50.0379918340443
15.945396456578184	50.05447021989486
15.955077935908225	50.07094860574542
15.964759415238266	50.08742699159598
15.974440894568307	50.103905377446544
15.984122373898348	50.120383763297106
15.993803853228389	50.13686214914767
16.00348533255843	50.15334053499823
16.01316681188847	50.16981892084879
16.022848291218512	50.18629730669935
16.032529770548553	50.20277569254991
16.042211249878594	50.219254078400475
16.051892729208635	50.235732464251036
16.061574208538676	50.2522108501016
16.071255687868717	50.26868923595216
16.08093716719876	50.28516762180272
16.0906186465288	50.30164600765328
16.10030012585884	50.318124393503844
16.10998160518888	50.334602779354405
16.119663084518923	50.35108116520497
16.129344563848964	50.36755955105553
16.139026043179005	50.38403793690609
16.148707522509046	50.40051632275665
16.158389001839087	50.41699470860721
16.168070481169128	50.433473094457774
16.17775196049917	50.449951480308336
16.18743343982921	50.4664298661589
16.19711491915925	50.48290825200946
16.206796398489292	50.49938663786002
16.216477877819333	50.51586502371058
16.226159357149374	50.53234340956114
16.235840836479415	50.548821795411705
16.245522315809456	50.565300181262266
16.255203795139497	50.58177856711283
16.26488527446954	50.59825695296339
16.27456675379958	50.61473533881395
16.28424823312962	50.630755991724214
16.29392971245966	50.64677664463448
16.303611191789702	50.66279729754474
16.313292671119743	50.678817950455006
16.322974150449785	50.69483860336527
16.332655629779826	50.71085925627553
16.342337109109867	50.7268799091858
16.352018588439908	50.74290056209606
16.36170006776995	50.758921215006325
16.37138154709999	50.77494186791659
16.38106302643003	50.79096252082685
16.390744505760072	50.806983173737116
16.400425985090113	50.82300382664738
16.410107464420154	50.839024479557644
16.419788943750195	50.85504513246791
16.429470423080236	50.87106578537817
16.439151902410277	50.887086438288435
16.448833381740318	50.9031070911987
16.45851486107036	50.91912774410896
16.4681963404004	50.935148397019226
16.47787781973044	50.95116904992949
16.487559299060482	50.967189702839754
16.497240778390523	50.98321035575002
16.506922257720564	50.99923100866028
16.516603737050605	51.015251661570545
16.526285216380646	51.03127231448081
16.535966695710687	51.04729296739107
16.54564817504073	51.06331362030134
16.55532965437077	51.0793342732116
16.56501113370081	51.095354926121864
16.57469261303085	51.11137557903213
16.584374092360893	51.12739623194239
16.594055571690934	51.143416884852655
16.603737051020975	51.15943753776292
16.613418530351016	51.17545819067318
16.623100009681057	51.19147884358345
16.632781489011098	51.20749949649371
16.64246296834114	51.223520149403974
16.65214444767118	51.23954080231424
16.66182592700122	51.2555614552245
16.671507406331262	51.271582108134766
16.681188885661303	51.28760276104503
16.690870364991344	51.30362341395529
16.700551844321385	51.31964406686556
16.710233323651426	51.33566471977582
16.719914802981467	51.351685372686084
16.72959628231151	51.36770602559635
16.73927776164155	51.38372667850661
16.74895924097159	51.399747331416876
16.75864072030163	51.41576798432714
16.768322199631672	51.4317886372374
16.778003678961714	51.44780929014767
16.787685158291755	51.46382994305793
16.797366637621796	51.479850595968195
16.807048116951837	51.49587124887846
16.816729596281878	51.51189190178872
16.82641107561192	51.527912554698986
16.83609255494196	51.54393320760925
16.845774034272	51.559953860519514
16.855455513602042	51.57597451342978
16.865136992932083	51.59199516634004
16.874818472262124	51.608015819250305
16.884499951592165	51.62403647216057
16.894181430922206	51.64005712507083
16.903862910252247	51.656077777981096
16.913544389582288	51.67209843089136
16.92322586891233	51.68766135086133
16.93290734824237	51.703224270831306
16.94258882757241	51.71878719080128
16.952270306902452	51.73435011077125
16.961951786232493	51.749913030741226
16.971633265562534	51.7654759507112
16.981314744892575	51.78103887068117
16.990996224222616	51.796601790651145
17.000677703552658	51.81216471062112
17.0103591828827	51.82772763059109
17.02004066221274	51.843290550561065
17.02972214154278	51.85885347053104
17.03940362087282	51.87441639050101
17.049085100202863	51.889979310470984
17.058766579532904	51.90554223044096
17.068448058862945	51.92110515041093
17.078129538192986	51.936668070380904
17.087811017523027	51.95223099035088
17.097492496853068	51.96779391032085
17.10717397618311	51.98335683029082
17.11685545551315	51.9989197502608
17.12653693484319	52.01448267023077
17.136218414173232	52.03004559020074
17.145899893503273	52.045608510170716
17.155581372833314	52.06117143014069
17.165262852163355	52.07673435011066
17.174944331493396	52.092297270080635
17.184625810823437	52.10786019005061
17.19430729015348	52.12342311002058
17.20398876948352	52.138986029990555
17.21367024881356	52.15454894996053
17.2233517281436	52.1701118699305
17.233033207473643	52.185674789900474
17.242714686803684	52.20123770987045
17.252396166133725	52.21680062984042
17.262077645463766	52.232363549810394
17.271759124793807	52.24792646978037
17.281440604123848	52.26348938975034
17.29112208345389	52.27905230972031
17.30080356278393	52.29461522969029
17.31048504211397	52.31017814966026
17.320166521444012	52.32574106963023
17.329848000774053	52.341303989600206
17.339529480104094	52.35686690957018
17.349210959434135	52.37242982954015
17.358892438764176	52.387992749510126
17.368573918094217	52.4035556694801
17.378255397424258	52.41911858945007
17.3879368767543	52.434681509420045
17.39761835608434	52.45024442939002
17.40729983541438	52.46580734935999
17.416981314744422	52.481370269329965
17.426662794074463	52.49693318929994
17.436344273404504	52.51249610926991
17.446025752734545	52.528059029239884
17.455707232064587	52.54362194920986
17.465388711394628	52.55918486917983
17.47507019072467	52.574747789149804
17.48475167005471	52.59031070911978
17.49443314938475	52.60587362908975
17.50411462871479	52.62143654905972
17.513796108044833	52.636999469029696
17.523477587374874	52.65256238899967
17.533159066704915	52.66812530896964
17.542840546034956	52.683688228939616
17.552522025364997	52.69925114890959
17.562203504695038	52.71481406887956
17.57188498402508	52.730376988849535
17.58156646335512	52.74593990881951
17.59124794268516	52.76150282878948
17.600929422015202	52.777065748759455
17.610610901345243	52.79262866872943
17.620292380675284	52.8081915886994
17.629973860005325	52.823754508669374
17.639655339335366	52.83931742863935
17.649336818665407	52.85488034860932
17.65901829799545	52.870443268579294
17.66869977732549	52.88600618854927
17.67838125665553	52.90156910851924
17.68806273598557	52.91713202848921
17.697744215315613	52.932694948459186
17.707425694645654	52.94825786842916
17.717107173975695	52.96382078839913
17.726788653305736	52.979383708369106
17.736470132635777	52.99494662833908
17.746151611965818	53.01050954830905
17.75583309129586	53.026072468279025
17.7655145706259	53.041635388249
17.77519604995594	53.05719830821897
17.784877529285982	53.072761228188945
17.794559008616023	53.08832414815892
17.804240487946064	53.10388706812889
17.813921967276105	53.119449988098864
17.823603446606146	53.13501290806884
17.833284925936187	53.15057582803881
17.84296640526623	53.166138748008784
17.85264788459627	53.18170166797876
17.86232936392631	53.19680685500844
17.87201084325635	53.21191204203812
17.881692322586392	53.227017229067805
17.891373801916433	53.24212241609749
17.901055281246474	53.25722760312717
17.910736760576516	53.27233279015685
17.920418239906557	53.287437977186535
17.930099719236598	53.30254316421622
17.93978119856664	53.3176483512459
17.94946267789668	53.33275353827558
17.95914415722672	53.347858725305265
17.968825636556762	53.36296391233495
17.978507115886803	53.37806909936463
17.988188595216844	53.39317428639431
17.997870074546885	53.408279473423995
18.007551553876926	53.42338466045368
18.017233033206967	53.43848984748336
18.026914512537008	53.45359503451304
18.03659599186705	53.468700221542726
18.04627747119709	53.48380540857241
18.05595895052713	53.49891059560209
18.065640429857172	53.51401578263177
18.075321909187213	53.529120969661456
18.085003388517254	53.54422615669114
18.094684867847295	53.55933134372082
18.104366347177336	53.5744365307505
18.114047826507377	53.589541717780186
18.12372930583742	53.60464690480987
18.13341078516746	53.61975209183955
18.1430922644975	53.634857278869234
18.15277374382754	53.649962465898916
18.162455223157583	53.6650676529286
18.172136702487624	53.68017283995828
18.181818181817665	53.695278026987964
18.191499661147706	53.71038321401765
18.201181140477747	53.72548840104733
18.210862619807788	53.74059358807701
18.22054409913783	53.755698775106694
18.23022557846787	53.77080396213638
18.23990705779791	53.78590914916606
18.249588537127952	53.80101433619574
18.259270016457993	53.816119523225424
18.268951495788034	53.83122471025511
18.278632975118075	53.84632989728479
18.288314454448116	53.86143508431447
18.297995933778157	53.876540271344155
18.3076774131082	53.89164545837384
18.31735889243824	53.90675064540352
18.32704037176828	53.9218558324332
18.33672185109832	53.936961019462885
18.346403330428362	53.95206620649257
18.356084809758404	53.96717139352225
18.365766289088445	53.98227658055193
18.375447768418486	53.997381767581615
18.385129247748527	54.0124869546113
18.394810727078568	54.02759214164098
18.40449220640861	54.04269732867066
18.41417368573865	54.057802515700345
18.42385516506869	54.07290770273003
18.433536644398732	54.08801288975971
18.443218123728773	54.10311807678939
18.452899603058814	54.118223263819075
18.462581082388855	54.13332845084876
18.472262561718896	54.14843363787844
18.481944041048937	54.16353882490812
18.491625520378978	54.178644011937806
18.50130699970902	54.19374919896749
18.51098847903906	54.20885438599717
18.5206699583691	54.22395957302685
18.530351437699142	54.239064760056536
18.540032917029183	54.25416994708622
18.549714396359224	54.2692751341159
18.559395875689265	54.28438032114558
18.569077355019306	54.299485508175266
18.578758834349347	54.31459069520495
18.58844031367939	54.32969588223463
18.59812179300943	54.344801069264314
18.60780327233947	54.359906256293996
18.61748475166951	54.37501144332368
18.627166230999553	54.39011663035336
18.636847710329594	54.405221817383044
18.646529189659635	54.42032700441273
18.656210668989676	54.43543219144241
18.665892148319717	54.45053737847209
18.675573627649758	54.465642565501774
18.6852551069798	54.48074775253146
18.69493658630984	54.49585293956114
18.70461806563988	54.51095812659082
18.714299544969922	54.526063313620504
18.723981024299963	54.54116850065019
18.733662503630004	54.55627368767987
18.743343982960045	54.57137887470955
18.753025462290086	54.58602632879894
18.762706941620127	54.60067378288832
18.77238842095017	54.61532123697771
18.78206990028021	54.62996869106709
18.79175137961025	54.644616145156476
18.80143285894029	54.65926359924586
18.811114338270333	54.673911053335246
18.820795817600374	54.68855850742463
18.830477296930415	54.703205961514016
18.840158776260456	54.7178534156034
18.849840255590497	54.732500869692785
18.859521734920538	54.74714832378217
18.86920321425058	54.761795777871555
18.87888469358062	54.77644323196094
18.88856617291066	54.791090686050325
18.898247652240702	54.80573814013971
18.907929131570743	54.820385594229094
18.917610610900784	54.83503304831848
18.927292090230825	54.849680502407864
18.936973569560866	54.86432795649725
18.946655048890907	54.878975410586634
18.956336528220948	54.89362286467602
18.96601800755099	54.9082703187654
18.97569948688103	54.92291777285479
18.98538096621107	54.93756522694417
18.995062445541112	54.95221268103356
19.004743924871153	54.96686013512294
19.014425404201194	54.98150758921233
19.024106883531235	54.99615504330171
19.033788362861277	55.0108024973911
19.043469842191318	55.02544995148048
19.05315132152136	55.04009740556987
19.0628328008514	55.05474485965925
19.07251428018144	55.06939231374864
19.08219575951148	55.08403976783802
19.091877238841523	55.098687221927406
19.101558718171564	55.11333467601679
19.111240197501605	55.127982130106176
19.120921676831646	55.14262958419556
19.130603156161687	55.157277038284946
19.140284635491728	55.17192449237433
19.14996611482177	55.186571946463715
19.15964759415181	55.2012194005531
19.16932907348185	55.215866854642485
19.179010552811892	55.23051430873187
19.188692032141933	55.245161762821255
19.198373511471974	55.25980921691064
19.208054990802015	55.274456671000024
19.217736470132056	55.28910412508941
19.227417949462097	55.303751579178794
19.23709942879214	55.31839903326818
19.24678090812218	55.333046487357564
19.25646238745222	55.34769394144695
19.26614386678226	55.36234139553633
19.275825346112303	55.37698884962572
19.285506825442344	55.3916363037151
19.295188304772385	55.40628375780449
19.304869784102426	55.42093121189387
19.314551263432467	55.43557866598326
19.324232742762508	55.45022612007264
19.33391422209255	55.46487357416203
19.34359570142259	55.47952102825141
19.35327718075263	55.4941684823408
19.362958660082672	55.50881593643018
19.372640139412713	55.52346339051957
19.382321618742754	55.53811084460895
19.392003098072795	55.552758298698336
19.401684577402836	55.56740575278772
19.411366056732877	55.582053206877106
19.42104753606292	55.59670066096649
19.43072901539296	55.611348115055875
19.440410494723	55.62599556914526
19.45009197405304	55.640643023234645
19.459773453383082	55.65529047732403
19.469454932713123	55.669937931413415
19.479136412043164	55.6845853855028
19.488817891373206	55.699232839592185
19.498499370703247	55.71388029368157
19.508180850033288	55.728527747770954
19.51786232936333	55.74317520186034
19.52754380869337	55.757822655949724
19.53722528802341	55.77247011003911
19.546906767353452	55.78711756412849
19.556588246683493	55.80176501821788
19.566269726013534	55.81641247230726
19.575951205343575	55.83105992639665
19.585632684673616	55.84570738048603
19.595314164003657	55.86035483457542
19.604995643333698	55.8750022886648
19.61467712266374	55.88964974275419
19.62435860199378	55.90429719684357
19.63404008132382	55.91894465093296
19.643721560653862	55.93359210502234
19.653403039983903	55.94823955911173
19.663084519313944	55.96288701320111
19.672765998643985	55.977534467290496
19.682447477974026	55.99218192137988
19.692128957304067	56.006829375469266
19.70181043663411	56.02147682955865
19.71149191596415	56.035666550707745
19.72117339529419	56.04985627185684
19.73085487462423	56.064045993005934
19.740536353954273	56.07823571415503
19.750217833284314	56.09242543530412
19.759899312614355	56.106615156453216
19.769580791944396	56.12080487760231
19.779262271274437	56.134994598751405
19.788943750604478	56.1491843199005
19.79862522993452	56.16337404104959
19.80830670926456	56.17756376219869
19.8179881885946	56.19175348334778
19.827669667924642	56.205943204496876
19.837351147254683	56.22013292564597
19.847032626584724	56.234322646795064
19.856714105914765	56.24851236794416
19.866395585244806	56.26270208909325
19.876077064574847	56.27689181024235
19.88575854390489	56.29108153139144
19.89544002323493	56.305271252540535
19.90512150256497	56.31946097368963
19.91480298189501	56.333650694838724
19.924484461225052	56.34784041598782
19.934165940555093	56.36203013713691
19.943847419885135	56.37621985828601
19.953528899215176	56.3904095794351
19.963210378545217	56.404599300584195
19.972891857875258	56.41878902173329
19.9825733372053	56.43297874288238
19.99225481653534	56.44716846403148
20.00193629586538	56.46135818518057
20.011617775195422	56.475547906329666
20.021299254525463	56.48973762747876
20.030980733855504	56.503927348627855
20.040662213185545	56.51811706977695
20.050343692515586	56.53230679092604
20.060025171845627	56.54649651207514
20.069706651175668	56.56068623322423
20.07938813050571	56.574875954373326
20.08906960983575	56.58906567552242
20.09875108916579	56.603255396671514
20.108432568495832	56.61744511782061
20.118114047825873	56.6316348389697
20.127795527155914	56.6458245601188
20.137477006485955	56.66001428126789
20.147158485815996	56.674204002416985
20.156839965146037	56.68839372356608
20.16652144447608	56.702583444715174
20.17620292380612	56.71677316586427
20.18588440313616	56.73096288701336
20.1955658824662	56.745152608162456
20.205247361796243	56.75934232931155
20.214928841126284	56.773532050460645
20.224610320456325	56.78772177160974
20.234291799786366	56.80191149275883
20.243973279116407	56.81610121390793
20.253654758446448	56.83029093505702
20.26333623777649	56.844480656206116
20.27301771710653	56.85867037735521
20.28269919643657	56.872860098504304
20.292380675766612	56.8870498196534
20.302062155096653	56.90123954080249
20.311743634426694	56.91542926195159
20.321425113756735	56.92961898310068
20.331106593086776	56.943808704249776
20.340788072416817	56.95799842539887
20.35046955174686	56.972188146547964
20.3601510310769	56.98637786769706
20.36983251040694	57.00056758884615
20.37951398973698	57.01475730999525
20.389195469067023	57.02894703114434
20.398876948397064	57.043136752293435
20.408558427727105	57.05732647344253
20.418239907057146	57.071516194591624
20.427921386387187	57.08570591574072
20.437602865717228	57.09989563688981
20.44728434504727	57.114085358038906
20.45696582437731	57.128275079188
20.46664730370735	57.142464800337095
20.476328783037392	57.15665452148619
20.486010262367433	57.17084424263528
20.495691741697474	57.18503396378438
20.505373221027515	57.19922368493347
20.515054700357556	57.213413406082566
20.524736179687597	57.22760312723166
20.534417659017638	57.241792848380754
20.54409913834768	57.25598256952985
20.55378061767772	57.27017229067894
20.56346209700776	57.28436201182804
20.573143576337802	57.29855173297713
20.582825055667843	57.312741454126225
20.592506534997884	57.32693117527532
20.602188014327925	57.341120896424414
20.611869493657967	57.35531061757351
20.621550972988008	57.3695003387226
20.63123245231805	57.3836900598717
20.64091393164809	57.39787978102079
20.65059541097813	57.412069502169885
20.66027689030817	57.42625922331898
20.669958369638213	57.44044894446807
20.679639848968254	57.45463866561717
20.689321328298295	57.46882838676626
20.699002807628336	57.483018107915356
20.708684286958377	57.49720782906445
20.718365766288418	57.511397550213545
20.72804724561846	57.52558727136264
20.7377287249485	57.53977699251173
20.74741020427854	57.55396671366083
20.757091683608582	57.567698701869624
20.766773162938623	57.58143069007842
20.776454642268664	57.59516267828722
20.786136121598705	57.60889466649601
20.795817600928746	57.62262665470481
20.805499080258787	57.636358642913606
20.81518055958883	57.6500906311224
20.82486203891887	57.6638226193312
20.83454351824891	57.677554607539996
20.84422499757895	57.69128659574879
20.853906476908993	57.70501858395759
20.863587956239034	57.718750572166385
20.873269435569075	57.73248256037518
20.882950914899116	57.74621454858398
20.892632394229157	57.759946536792775
20.902313873559198	57.77367852500157
20.91199535288924	57.78741051321037
20.92167683221928	57.801142501419164
20.93135831154932	57.81487448962796
20.941039790879362	57.82860647783676
20.950721270209403	57.842338466045554
20.960402749539444	57.85607045425435
20.970084228869485	57.86980244246315
20.979765708199526	57.88353443067194
20.989447187529567	57.89726641888074
20.999128666859608	57.91099840708954
21.00881014618965	57.92473039529833
21.01849162551969	57.93846238350713
21.02817310484973	57.952194371715926
21.037854584179772	57.96592635992472
21.047536063509813	57.97965834813352
21.057217542839854	57.993390336342316
21.066899022169896	58.00712232455111
21.076580501499937	58.02085431275991
21.086261980829978	58.034586300968705
21.09594346016002	58.0483182891775
21.10562493949006	58.0620502773863
21.1153064188201	58.075782265595095
21.12498789815014	58.08951425380389
21.134669377480183	58.10324624201269
21.144350856810224	58.116978230221484
21.154032336140265	58.13071021843028
21.163713815470306	58.14444220663908
21.173395294800347	58.158174194847874
21.183076774130388	58.17190618305667
21.19275825346043	58.18563817126547
21.20243973279047	58.19937015947426
21.21212121212051	58.21310214768306
21.221802691450552	58.226834135891856
21.231484170780593	58.24056612410065
21.241165650110634	58.25429811230945
21.250847129440675	58.268030100518246
21.260528608770716	58.28176208872704
21.270210088100757	58.29549407693584
21.2798915674308	58.309226065144635
21.28957304676084	58.32295805335343
21.29925452609088	58.33669004156223
21.30893600542092	58.350422029771025
21.318617484750963	58.36415401797982
21.328298964081004	58.37788600618862
21.337980443411045	58.391617994397414
21.347661922741086	58.40534998260621
21.357343402071127	58.41908197081501
21.367024881401168	58.432813959023804
21.37670636073121	58.4465459472326
21.38638784006125	58.4602779354414
21.39606931939129	58.47400992365019
21.405750798721332	58.48774191185899
21.415432278051373	58.501473900067786
21.425113757381414	58.51520588827658
21.434795236711455	58.52893787648538
21.444476716041496	58.542669864694176
21.454158195371537	58.55640185290297
21.46383967470158	58.57013384111177
21.47352115403162	58.583865829320565
21.48320263336166	58.59759781752936
21.4928841126917	58.61132980573816
21.502565592021742	58.625061793946955
21.512247071351783	58.63879378215575
21.521928550681825	58.65252577036455
21.531610030011866	58.666257758573344
21.541291509341907	58.67998974678214
21.550972988671948	58.69372173499094
21.56065446800199	58.707453723199734
21.57033594733203	58.72118571140853
21.58001742666207	58.73491769961733
21.589698905992112	58.74864968782612
21.599380385322153	58.76238167603492
21.609061864652194	58.77611366424372
21.618743343982235	58.78984565245251
21.628424823312276	58.80357764066131
21.638106302642317	58.817309628870106
21.647787781972358	58.8310416170789
21.6574692613024	58.8447736052877
21.66715074063244	58.858505593496496
21.67683221996248	58.87223758170529
21.686513699292522	58.88596956991409
21.696195178622563	58.899701558122885
21.705876657952604	58.91343354633168
21.715558137282645	58.92716553454048
21.725239616612686	58.940897522749275
21.734921095942727	58.95462951095807
21.74460257527277	58.96836149916687
21.75428405460281	58.982093487375664
21.76396553393285	58.99582547558446
21.77364701326289	59.00955746379326
21.783328492592933	59.023289452002054
21.793009971922974	59.03702144021085
21.802691451253015	59.05075342841965
21.812372930583056	59.06448541662844
21.822054409913097	59.07821740483724
21.831735889243138	59.091949393046036
21.84141736857318	59.10568138125483
21.85109884790322	59.11941336946363
21.86078032723326	59.133145357672426
21.870461806563302	59.14687734588122
21.880143285893343	59.16060933409002
21.889824765223384	59.174341322298815
21.899506244553425	59.18807331050761
21.909187723883466	59.20134756577612
21.918869203213507	59.214621821044624
21.92855068254355	59.22789607631313
21.93823216187359	59.241170331581635
21.94791364120363	59.25444458685014
21.95759512053367	59.26771884211865
21.967276599863713	59.28099309738715
21.976958079193754	59.29426735265566
21.986639558523795	59.307541607924165
21.996321037853836	59.32081586319267
22.006002517183877	59.33409011846118
22.015683996513918	59.34736437372968
22.02536547584396	59.36063862899819
22.035046955174	59.373912884266694
22.04472843450404	59.3871871395352
22.054409913834082	59.400461394803706
22.064091393164123	59.41373565007221
22.073772872494164	59.42700990534072
22.083454351824205	59.440284160609224
22.093135831154246	59.45355841587773
22.102817310484287	59.466832671146236
22.112498789814328	59.48010692641474
22.12218026914437	59.49338118168325
22.13186174847441	59.50665543695175
22.14154322780445	59.51992969222026
22.151224707134492	59.533203947488765
22.160906186464533	59.54647820275727
22.170587665794574	59.55975245802578
22.180269145124615	59.57302671329428
22.189950624454656	59.58630096856279
22.199632103784698	59.599575223831295
22.20931358311474	59.6128494790998
22.21899506244478	59.626123734368306
22.22867654177482	59.63939798963681
22.23835802110486	59.65267224490532
22.248039500434903	59.665946500173824
22.257720979764944	59.67922075544233
22.267402459094985	59.692495010710836
22.277083938425026	59.70576926597934
22.286765417755067	59.71904352124785
22.296446897085108	59.73231777651635
22.30612837641515	59.74559203178486
22.31580985574519	59.758866287053365
22.32549133507523	59.77214054232187
22.335172814405272	59.78541479759038
22.344854293735313	59.79868905285888
22.354535773065354	59.81196330812739
22.364217252395395	59.825237563395895
22.373898731725436	59.8385118186644
22.383580211055477	59.85178607393291
22.39326169038552	59.86506032920141
22.40294316971556	59.87833458446992
22.4126246490456	59.891608839738424
22.42230612837564	59.90488309500693
22.431987607705683	59.918157350275436
22.441669087035724	59.93143160554394
22.451350566365765	59.94470586081245
22.461032045695806	59.957980116080954
22.470713525025847	59.97125437134946
22.480395004355888	59.984528626617966
22.49007648368593	59.99780288188647
22.49975796301597	60.01107713715498
22.50943944234601	60.02435139242348
22.519120921676052	60.03762564769199
22.528802401006093	60.050899902960495
22.538483880336134	60.064174158229
22.548165359666175	60.07744841349751
22.557846838996216	60.09072266876601
22.567528318326257	60.10399692403452
22.577209797656298	60.117271179303025
22.58689127698634	60.13054543457153
22.59657275631638	60.143819689840036
22.60625423564642	60.15709394510854
22.615935714976462	60.17036820037705
22.625617194306503	60.183642455645554
22.635298673636544	60.19691671091406
22.644980152966586	60.210190966182566
22.654661632296627	60.22346522145107
22.664343111626668	60.23673947671958
22.67402459095671	60.25001373198808
22.68370607028675	60.26328798725659
22.69338754961679	60.276562242525095
22.70306902894683	60.2898364977936
22.712750508276873	60.30311075306211
22.722431987606914	60.31638500833061
22.732113466936955	60.32965926359912
22.741794946266996	60.342933518867625
22.751476425597037	60.35620777413613
22.761157904927078	60.36948202940464
22.77083938425712	60.38275628467314
22.78052086358716	60.39603053994165
22.7902023429172	60.409304795210154
22.799883822247242	60.42257905047866
22.809565301577283	60.435853305747166
22.819246780907324	60.44912756101567
22.828928260237365	60.46240181628418
22.838609739567406	60.475676071552684
22.848291218897447	60.48895032682119
22.85797269822749	60.502224582089696
22.86765417755753	60.5154988373582
22.87733565688757	60.52877309262671
22.88701713621761	60.54204734789521
22.896698615547653	60.55532160316372
22.906380094877694	60.568595858432225
22.916061574207735	60.58187011370073
22.925743053537776	60.59514436896924
22.935424532867817	60.60841862423774
22.945106012197858	60.62169287950625
22.9547874915279	60.634967134774755
22.96446897085794	60.64824139004326
22.97415045018798	60.661515645311766
22.983831929518022	60.67478990058027
22.993513408848063	60.68806415584878
23.003194888178104	60.701338411117284
23.012876367508145	60.71461266638579
23.022557846838186	60.727429188714005
23.032239326168227	60.74024571104222
23.04192080549827	60.753062233370436
23.05160228482831	60.76587875569865
23.06128376415835	60.778695278026866
23.07096524348839	60.79151180035508
23.080646722818432	60.8043283226833
23.090328202148473	60.81714484501151
23.100009681478515	60.82996136733973
23.109691160808556	60.84277788966794
23.119372640138597	60.85559441199616
23.129054119468638	60.86841093432437
23.13873559879868	60.88122745665259
23.14841707812872	60.894043978980804
23.15809855745876	60.90686050130902
23.167780036788802	60.919677023637234
23.177461516118843	60.93249354596545
23.187142995448884	60.945310068293665
23.196824474778925	60.95812659062188
23.206505954108966	60.970943112950096
23.216187433439007	60.98375963527831
23.225868912769048	60.996576157606526
23.23555039209909	61.00939267993474
23.24523187142913	61.02220920226296
23.25491335075917	61.03502572459117
23.264594830089212	61.04784224691939
23.274276309419253	61.0606587692476
23.283957788749294	61.07347529157582
23.293639268079335	61.08629181390403
23.303320747409376	61.09910833623225
23.313002226739417	61.111924858560464
23.32268370606946	61.12474138088868
23.3323651853995	61.137557903216894
23.34204666472954	61.15037442554511
23.35172814405958	61.163190947873325
23.361409623389623	61.17600747020154
23.371091102719664	61.188823992529755
23.380772582049705	61.20164051485797
23.390454061379746	61.214457037186186
23.400135540709787	61.2272735595144
23.409817020039828	61.24009008184262
23.41949849936987	61.25290660417083
23.42917997869991	61.26572312649905
23.43886145802995	61.27853964882726
23.448542937359992	61.29135617115548
23.458224416690033	61.30417269348369
23.467905896020074	61.31698921581191
23.477587375350115	61.329805738140124
23.487268854680156	61.34262226046834
23.496950334010197	61.355438782796554
23.50663181334024	61.36825530512477
23.51631329267028	61.381071827452985
23.52599477200032	61.3938883497812
23.53567625133036	61.406704872109415
23.545357730660402	61.41952139443763
23.555039209990444	61.432337916765846
23.564720689320485	61.44515443909406
23.574402168650526	61.457970961422276
23.584083647980567	61.47078748375049
23.593765127310608	61.48360400607871
23.60344660664065	61.49642052840692
23.61312808597069	61.50923705073514
23.62280956530073	61.52205357306335
23.632491044630772	61.53487009539157
23.642172523960813	61.54768661771978
23.651854003290854	61.560503140048
23.661535482620895	61.573319662376214
23.671216961950936	61.58613618470443
23.680898441280977	61.598952707032645
23.690579920611018	61.61176922936086
23.70026139994106	61.624585751689075
23.7099428792711	61.63740227401729
23.71962435860114	61.650218796345506
23.729305837931182	61.66303531867372
23.738987317261223	61.675851841001936
23.748668796591264	61.68866836333015
23.758350275921305	61.70148488565837
23.768031755251346	61.71430140798658
23.777713234581388	61.7271179303148
23.78739471391143	61.73993445264301
23.79707619324147	61.75275097497123
23.80675767257151	61.76556749729944
23.81643915190155	61.77838401962766
23.826120631231593	61.791200541955874
23.835802110561634	61.80401706428409
23.845483589891675	61.816833586612304
23.855165069221716	61.82965010894052
23.864846548551757	61.842466631268735
23.874528027881798	61.85528315359695
23.88420950721184	61.868099675925166
23.89389098654188	61.88091619825338
23.90357246587192	61.893732720581596
23.913253945201962	61.90654924290981
23.922935424532003	61.91936576523803
23.932616903862044	61.93218228756624
23.942298383192085	61.94499880989446
23.951979862522126	61.95781533222267
23.961661341852167	61.97063185455089
23.97134282118221	61.9834483768791
23.98102430051225	61.99626489920732
23.99070577984229	62.009081421535534
24.00038725917233	62.02189794386375
24.010068738502373	62.034714466191964
24.019750217832414	62.04753098852018
24.029431697162455	62.060347510848395
24.039113176492496	62.07316403317661
24.048794655822537	62.085980555504825
24.058476135152578	62.09879707783304
24.06815761448262	62.111613600161256
24.07783909381266	62.12443012248947
24.0875205731427	62.13724664481769
24.097202052472742	62.1500631671459
24.106883531802783	62.16287968947412
24.116565011132824	62.17569621180233
24.126246490462865	62.18851273413055
24.135927969792906	62.20132925645876
24.145609449122947	62.21414577878698
24.155290928452988	62.226962301115194
24.16497240778303	62.23977882344341
24.17465388711307	62.252595345771624
24.18433536644311	62.26541186809984
24.194016845773152	62.278228390428055
24.203698325103193	62.29058717981597
24.213379804433234	62.30294596920389
24.223061283763275	62.31530475859181
24.232742763093317	62.327663547979725
24.242424242423358	62.34002233736764
24.2521057217534	62.35238112675556
24.26178720108344	62.36473991614348
24.27146868041348	62.377098705531395
24.28115015974352	62.38945749491931
24.290831639073563	62.40181628430723
24.300513118403604	62.41417507369515
24.310194597733645	62.426533863083066
24.319876077063686	62.43889265247098
24.329557556393727	62.4512514418589
24.339239035723768	62.46361023124682
24.34892051505381	62.475969020634736
24.35860199438385	62.48832781002265
24.36828347371389	62.50068659941057
24.377964953043932	62.51304538879849
24.387646432373973	62.525404178186406
24.397327911704014	62.537762967574324
24.407009391034055	62.55012175696224
24.416690870364096	62.56248054635016
24.426372349694137	62.574839335738076
24.43605382902418	62.587198125125994
24.44573530835422	62.59955691451391
24.45541678768426	62.61191570390183
24.4650982670143	62.62427449328975
24.474779746344343	62.636633282677664
24.484461225674384	62.64899207206558
24.494142705004425	62.6613508614535
24.503824184334466	62.67370965084142
24.513505663664507	62.686068440229334
24.523187142994548	62.69842722961725
24.53286862232459	62.71078601900517
24.54255010165463	62.72314480839309
24.55223158098467	62.735503597781005
24.561913060314712	62.74786238716892
24.571594539644753	62.76022117655684
24.581276018974794	62.77257996594476
24.590957498304835	62.784938755332675
24.600638977634876	62.79729754472059
24.610320456964917	62.80965633410851
24.62000193629496	62.82201512349643
24.629683415625	62.834373912884345
24.63936489495504	62.84673270227226
24.64904637428508	62.85909149166018
24.658727853615122	62.8714502810481
24.668409332945163	62.883809070436016
24.678090812275205	62.89616785982393
24.687772291605246	62.90852664921185
24.697453770935287	62.92088543859977
24.707135250265328	62.933244227987686
24.71681672959537	62.9456030173756
24.72649820892541	62.95796180676352
24.73617968825545	62.97032059615144
24.745861167585492	62.982679385539356
24.755542646915533	62.995038174927274
24.765224126245574	63.00739696431519
24.774905605575615	63.01975575370311
24.784587084905656	63.032114543091026
24.794268564235697	63.044473332478944
24.803950043565738	63.05683212186686
24.81363152289578	63.06919091125478
24.82331300222582	63.0815497006427
24.83299448155586	63.093908490030614
24.842675960885902	63.10626727941853
24.852357440215943	63.11862606880645
24.862038919545984	63.13098485819437
24.871720398876025	63.143343647582284
24.881401878206066	63.1557024369702
24.891083357536107	63.16806122635812
24.90076483686615	63.18042001574604
24.91044631619619	63.192778805133955
24.92012779552623	63.20513759452187
24.92980927485627	63.21749638390979
24.939490754186313	63.22985517329771
24.949172233516354	63.242213962685625
24.958853712846395	63.25457275207354
24.968535192176436	63.26693154146146
24.978216671506477	63.27929033084938
24.987898150836518	63.291649120237295
24.99757963016656	63.30400790962521
25.0072611094966	63.31636669901313
25.01694258882664	63.32872548840105
25.026624068156682	63.341084277788966
25.036305547486723	63.35344306717688
25.045987026816764	63.3658018565648
25.055668506146805	63.37816064595272
25.065349985476846	63.390519435340636
25.075031464806887	63.40287822472855
25.08471294413693	63.41523701411647
25.09439442346697	63.42759580350439
25.10407590279701	63.439954592892306
25.11375738212705	63.452313382280224
25.123438861457092	63.46467217166814
25.133120340787134	63.47703096105606
25.142801820117175	63.489389750443976
25.152483299447216	63.501748539831894
25.162164778777257	63.51410732921981
25.171846258107298	63.52646611860773
25.18152773743734	63.53882490799565
25.19120921676738	63.551183697383564
25.20089069609742	63.56354248677148
25.210572175427462	63.5759012761594
25.220253654757503	63.58826006554732
25.229935134087544	63.600618854935234
25.239616613417585	63.61297764432315
25.249298092747626	63.62533643371107
25.258979572077667	63.63769522309899
25.268661051407708	63.650054012486905
25.27834253073775	63.66241280187482
25.28802401006779	63.67477159126274
25.29770548939783	63.68713038065066
25.307386968727872	63.699489170038575
25.317068448057913	63.71184795942649
25.326749927387954	63.72420674881441
25.336431406717995	63.73656553820233
25.346112886048036	63.748924327590245
25.355794365378078	63.76128311697816
25.36547584470812	63.77364190636608
25.37515732403816	63.786000695754
25.3848388033682	63.798359485141916
25.39452028269824	63.81071827452983
25.404201762028283	63.82307706391775
25.413883241358324	63.83543585330567
25.423564720688365	63.847794642693586
25.433246200018406	63.8601534320815
25.442927679348447	63.87251222146942
25.452609158678488	63.88487101085734
25.46229063800853	63.897229800245256
25.47197211733857	63.909588589633174
25.48165359666861	63.92194737902109
25.491335075998652	63.93430616840901
25.501016555328693	63.946664957796926
25.510698034658734	63.959023747184844
25.520379513988775	63.97138253657276
25.530060993318816	63.98374132596068
25.539742472648857	63.9961001153486
25.5494239519789	64.00800117179622
25.55910543130894	64.01990222824385
25.56878691063898	64.03180328469148
25.57846838996902	64.0437043411391
25.588149869299063	64.05560539758673
25.597831348629104	64.06750645403436
25.607512827959145	64.07940751048199
25.617194307289186	64.09130856692961
25.626875786619227	64.10320962337724
25.636557265949268	64.11511067982487
25.64623874527931	64.1270117362725
25.65592022460935	64.13891279272012
25.66560170393939	64.15081384916775
25.675283183269432	64.16271490561537
25.684964662599473	64.174615962063
25.694646141929514	64.18651701851063
25.704327621259555	64.19841807495825
25.714009100589596	64.21031913140588
25.723690579919637	64.22222018785351
25.733372059249678	64.23412124430114
25.74305353857972	64.24602230074876
25.75273501790976	64.25792335719639
25.7624164972398	64.26982441364402
25.772097976569842	64.28172547009164
25.781779455899883	64.29362652653927
25.791460935229924	64.3055275829869
25.801142414559965	64.31742863943452
25.810823893890007	64.32932969588215
25.820505373220048	64.34123075232978
25.83018685255009	64.3531318087774
25.83986833188013	64.36503286522503
25.84954981121017	64.37693392167266
25.85923129054021	64.38883497812029
25.868912769870253	64.40073603456791
25.878594249200294	64.41263709101554
25.888275728530335	64.42453814746317
25.897957207860376	64.4364392039108
25.907638687190417	64.44834026035842
25.917320166520458	64.46024131680605
25.9270016458505	64.47214237325367
25.93668312518054	64.4840434297013
25.94636460451058	64.49594448614893
25.956046083840622	64.50784554259656
25.965727563170663	64.51974659904418
25.975409042500704	64.53164765549181
25.985090521830745	64.54354871193944
25.994772001160786	64.55544976838706
26.004453480490827	64.56735082483469
26.01413495982087	64.57925188128232
26.02381643915091	64.59115293772994
26.03349791848095	64.60305399417757
26.04317939781099	64.6149550506252
26.052860877141033	64.62685610707283
26.062542356471074	64.63875716352045
26.072223835801115	64.65065821996808
26.081905315131156	64.6625592764157
26.091586794461197	64.67446033286333
26.101268273791238	64.68636138931096
26.11094975312128	64.69826244575859
26.12063123245132	64.71016350220621
26.13031271178136	64.72206455865384
26.139994191111402	64.73396561510147
26.149675670441443	64.7458666715491
26.159357149771484	64.75776772799672
26.169038629101525	64.76966878444435
26.178720108431566	64.78156984089198
26.188401587761607	64.7934708973396
26.19808306709165	64.80537195378723
26.20776454642169	64.81727301023486
26.21744602575173	64.82917406668248
26.22712750508177	64.84107512313011
26.236808984411812	64.85297617957774
26.246490463741853	64.86487723602536
26.256171943071895	64.87677829247299
26.265853422401936	64.88867934892062
26.275534901731977	64.90058040536825
26.285216381062018	64.91248146181587
26.29489786039206	64.9243825182635
26.3045793397221	64.93628357471113
26.31426081905214	64.94818463115875
26.323942298382182	64.96008568760638
26.333623777712223	64.971986744054
26.343305257042264	64.98388780050163
26.352986736372305	64.99578885694926
26.362668215702346	65.00768991339689
26.372349695032387	65.01959096984451
26.382031174362428	65.03149202629214
26.39171265369247	65.04339308273977
26.40139413302251	65.0552941391874
26.41107561235255	65.06719519563502
26.420757091682592	65.07909625208265
26.430438571012633	65.09099730853028
26.440120050342674	65.1028983649779
26.449801529672715	65.11479942142553
26.459483009002756	65.12670047787316
26.469164488332797	65.13860153432078
26.47884596766284	65.15050259076841
26.48852744699288	65.16240364721604
26.49820892632292	65.17430470366367
26.50789040565296	65.18620576011129
26.517571884983003	65.19810681655892
26.527253364313044	65.21000787300655
26.536934843643085	65.22190892945417
26.546616322973126	65.2338099859018
26.556297802303167	65.24571104234943
26.565979281633208	65.25761209879705
26.57566076096325	65.26951315524468
26.58534224029329	65.28141421169231
26.59502371962333	65.29331526813993
26.604705198953372	65.30521632458756
26.614386678283413	65.31711738103519
26.624068157613454	65.32901843748282
26.633749636943495	65.34091949393044
26.643431116273536	65.35282055037807
26.653112595603577	65.3647216068257
26.66279407493362	65.37662266327332
26.67247555426366	65.38852371972095
26.6821570335937	65.40042477616858
26.69183851292374	65.4123258326162
26.701519992253782	65.42422688906383
26.711201471583824	65.43612794551146
26.720882950913865	65.44802900195909
26.730564430243906	65.45993005840671
26.740245909573947	65.47183111485434
26.749927388903988	65.48373217130197
26.75960886823403	65.4956332277496
26.76929034756407	65.50753428419722
26.77897182689411	65.51943534064485
26.788653306224152	65.53133639709247
26.798334785554193	65.54277972059981
26.808016264884234	65.55422304410715
26.817697744214275	65.56566636761448
26.827379223544316	65.57710969112182
26.837060702874357	65.58855301462916
26.846742182204398	65.59999633813649
26.85642366153444	65.61143966164383
26.86610514086448	65.62288298515116
26.87578662019452	65.6343263086585
26.885468099524562	65.64576963216584
26.895149578854603	65.65721295567317
26.904831058184644	65.66865627918051
26.914512537514685	65.68009960268785
26.924194016844726	65.69154292619518
26.933875496174768	65.70298624970252
26.94355697550481	65.71442957320986
26.95323845483485	65.72587289671719
26.96291993416489	65.73731622022453
26.97260141349493	65.74875954373186
26.982282892824973	65.7602028672392
26.991964372155014	65.77164619074654
27.001645851485055	65.78308951425387
27.011327330815096	65.79453283776121
27.021008810145137	65.80597616126855
27.030690289475178	65.81741948477588
27.04037176880522	65.82886280828322
27.05005324813526	65.84030613179056
27.0597347274653	65.85174945529789
27.069416206795342	65.86319277880523
27.079097686125383	65.87463610231256
27.088779165455424	65.8860794258199
27.098460644785465	65.89752274932724
27.108142124115506	65.90896607283457
27.117823603445547	65.92040939634191
27.12750508277559	65.93185271984925
27.13718656210563	65.94329604335658
27.14686804143567	65.95473936686392
27.15654952076571	65.96618269037126
27.166231000095753	65.97762601387859
27.175912479425794	65.98906933738593
27.185593958755835	66.00051266089326
27.195275438085876	66.0119559844006
27.204956917415917	66.02339930790794
27.214638396745958	66.03484263141527
27.224319876076	66.04628595492261
27.23400135540604	66.05772927842995
27.24368283473608	66.06917260193728
27.253364314066122	66.08061592544462
27.263045793396163	66.09205924895195
27.272727272726204	66.10350257245929
27.282408752056245	66.11494589596663
27.292090231386286	66.12638921947396
27.301771710716327	66.1378325429813
27.311453190046368	66.14927586648864
27.32113466937641	66.16071918999597
27.33081614870645	66.17216251350331
27.34049762803649	66.18360583701065
27.350179107366532	66.19504916051798
27.359860586696573	66.20649248402532
27.369542066026614	66.21793580753265
27.379223545356655	66.22937913103999
27.388905024686697	66.24082245454733
27.398586504016738	66.25226577805466
27.40826798334678	66.263709101562
27.41794946267682	66.27515242506934
27.42763094200686	66.28659574857667
27.4373124213369	66.29803907208401
27.446993900666943	66.30948239559135
27.456675379996984	66.32092571909868
27.466356859327025	66.33236904260602
27.476038338657066	66.34381236611335
27.485719817987107	66.35525568962069
27.495401297317148	66.36669901312803
27.50508277664719	66.37814233663536
27.51476425597723	66.3895856601427
27.52444573530727	66.40102898365004
27.534127214637312	66.41247230715737
27.543808693967353	66.42391563066471
27.553490173297394	66.43535895417205
27.563171652627435	66.44680227767938
27.572853131957476	66.45824560118672
27.582534611287517	66.46968892469405
27.59221609061756	66.48113224820139
27.6018975699476	66.49257557170873
27.61157904927764	66.50401889521606
27.62126052860768	66.5154622187234
27.630942007937723	66.52690554223074
27.640623487267764	66.53834886573807
27.650304966597805	66.54979218924541
27.659986445927846	66.56123551275275
27.669667925257887	66.57267883626008
27.679349404587928	66.58412215976742
27.68903088391797	66.59556548327475
27.69871236324801	66.60700880678209
27.70839384257805	66.61845213028943
27.718075321908092	66.62989545379676
27.727756801238133	66.6413387773041
27.737438280568174	66.65278210081144
27.747119759898215	66.66422542431877
27.756801239228256	66.67566874782611
27.766482718558297	66.68711207133344
27.77616419788834	66.69855539484078
27.78584567721838	66.70999871834812
27.79552715654842	66.72144204185545
27.80520863587846	66.73288536536279
27.814890115208502	66.74432868887013
27.824571594538543	66.75577201237746
27.834253073868584	66.7672153358848
27.843934553198626	66.77865865939214
27.853616032528667	66.79010198289947
27.863297511858708	66.80154530640681
27.87297899118875	66.81298862991414
27.88266047051879	66.82443195342148
27.89234194984883	66.83587527692882
27.902023429178872	66.84731860043615
27.911704908508913	66.85876192394349
27.921386387838954	66.87020524745083
27.931067867168995	66.88164857095816
27.940749346499036	66.8930918944655
27.950430825829077	66.90453521797284
27.960112305159118	66.91597854148017
27.96979378448916	66.92742186498751
27.9794752638192	66.93886518849484
27.98915674314924	66.95030851200218
27.998838222479282	66.96175183550952
28.008519701809323	66.97319515901685
28.018201181139364	66.98463848252419
28.027882660469405	66.99608180603153
28.037564139799446	67.00752512953886
28.047245619129487	67.0189684530462
28.05692709845953	67.03041177655354
28.06660857778957	67.04185510006087
28.07629005711961	67.05329842356821
28.08597153644965	67.06474174707554
28.095653015779693	67.07618507058288
28.105334495109734	67.08762839409022
28.115015974439775	67.09907171759755
28.124697453769816	67.11051504110489
28.134378933099857	67.12195836461223
28.144060412429898	67.13340168811956
28.15374189175994	67.1448450116269
28.16342337108998	67.15583060219394
28.17310485042002	67.16681619276099
28.182786329750062	67.17780178332804
28.192467809080103	67.18878737389508
28.202149288410144	67.19977296446213
28.211830767740185	67.21075855502917
28.221512247070226	67.22174414559622
28.231193726400267	67.23272973616326
28.24087520573031	67.24371532673031
28.25055668506035	67.25470091729736
28.26023816439039	67.2656865078644
28.26991964372043	67.27667209843145
28.279601123050472	67.2876576889985
28.289282602380514	67.29864327956554
28.298964081710555	67.30962887013258
28.308645561040596	67.32061446069963
28.318327040370637	67.33160005126668
28.328008519700678	67.34258564183372
28.33768999903072	67.35357123240077
28.34737147836076	67.36455682296781
28.3570529576908	67.37554241353486
28.366734437020842	67.3865280041019
28.376415916350883	67.39751359466895
28.386097395680924	67.408499185236
28.395778875010965	67.41948477580304
28.405460354341006	67.43047036637009
28.415141833671047	67.44145595693713
28.424823313001088	67.45244154750418
28.43450479233113	67.46342713807122
28.44418627166117	67.47441272863827
28.45386775099121	67.48539831920532
28.463549230321252	67.49638390977236
28.473230709651293	67.50736950033941
28.482912188981334	67.51835509090645
28.492593668311375	67.5293406814735
28.502275147641416	67.54032627204055
28.511956626971457	67.55131186260759
28.5216381063015	67.56229745317464
28.53131958563154	67.57328304374168
28.54100106496158	67.58426863430873
28.55068254429162	67.59525422487577
28.560364023621663	67.60623981544282
28.570045502951704	67.61722540600987
28.579726982281745	67.62821099657691
28.589408461611786	67.63919658714396
28.599089940941827	67.650182177711
28.608771420271868	67.66116776827805
28.61845289960191	67.6721533588451
28.62813437893195	67.68313894941214
28.63781585826199	67.69412453997919
28.647497337592032	67.70511013054623
28.657178816922073	67.71609572111328
28.666860296252114	67.72708131168032
28.676541775582155	67.73806690224737
28.686223254912196	67.74905249281441
28.695904734242237	67.76003808338146
28.70558621357228	67.7710236739485
28.71526769290232	67.78200926451555
28.72494917223236	67.7929948550826
28.7346306515624	67.80398044564964
28.744312130892443	67.81496603621669
28.753993610222484	67.82595162678373
28.763675089552525	67.83693721735078
28.773356568882566	67.84792280791783
28.783038048212607	67.85890839848487
28.792719527542648	67.86989398905192
28.80240100687269	67.88087957961896
28.81208248620273	67.89186517018601
28.82176396553277	67.90285076075305
28.831445444862812	67.9138363513201
28.841126924192853	67.92482194188715
28.850808403522894	67.93580753245419
28.860489882852935	67.94679312302124
28.870171362182976	67.95777871358828
28.879852841513017	67.96876430415533
28.889534320843058	67.97974989472237
28.8992158001731	67.99073548528942
28.90889727950314	68.00172107585647
28.91857875883318	68.01270666642351
28.928260238163222	68.02369225699056
28.937941717493263	68.0346778475576
28.947623196823304	68.04566343812465
28.957304676153345	68.0566490286917
28.966986155483387	68.06763461925874
28.976667634813428	68.07862020982579
28.98634911414347	68.08960580039283
28.99603059347351	68.10059139095988
29.00571207280355	68.11157698152692
29.01539355213359	68.12256257209397
29.025075031463633	68.13354816266101
29.034756510793674	68.14453375322806
29.044437990123715	68.1555193437951
29.054119469453756	68.16650493436215
29.063800948783797	68.1774905249292
29.073482428113838	68.18847611549624
29.08316390744388	68.19946170606329
29.09284538677392	68.21044729663033
29.10252686610396	68.22143288719738
29.112208345434002	68.23241847776443
29.121889824764043	68.24340406833147
29.131571304094084	68.25438965889852
29.141252783424125	68.26537524946556
29.150934262754166	68.27636084003261
29.160615742084207	68.28734643059965
29.17029722141425	68.2983320211667
29.17997870074429	68.30931761173375
29.18966018007433	68.32030320230079
29.19934165940437	68.33128879286784
29.209023138734413	68.34227438343488
29.218704618064454	68.35325997400193
29.228386097394495	68.36424556456898
29.238067576724536	68.37523115513602
29.247749056054577	68.38621674570307
29.257430535384618	68.39720233627011
29.26711201471466	68.40818792683716
29.2767934940447	68.4191735174042
29.28647497337474	68.43015910797125
29.296156452704782	68.4411446985383
29.305837932034823	68.45213028910534
29.315519411364864	68.46311587967239
29.325200890694905	68.47410147023943
29.334882370024946	68.48508706080648
29.344563849354987	68.49607265137352
29.35424532868503	68.50705824194057
29.36392680801507	68.51804383250762
29.37360828734511	68.52902942307466
29.38328976667515	68.5400150136417
29.392971246005192	68.55100060420875
29.402652725335233	68.5619861947758
29.412334204665274	68.57297178534284
29.422015683995316	68.58395737590989
29.431697163325357	68.59494296647694
29.441378642655398	68.60592855704398
29.45106012198544	68.61691414761103
29.46074160131548	68.62789973817807
29.47042308064552	68.63888532874512
29.480104559975562	68.64987091931216
29.489786039305603	68.66085650987921
29.499467518635644	68.67184210044626
29.509148997965685	68.6828276910133
29.518830477295726	68.69381328158035
29.528511956625767	68.70479887214739
29.538193435955808	68.71578446271444
29.54787491528585	68.72677005328148
29.55755639461589	68.73775564384853
29.56723787394593	68.74874123441558
29.576919353275972	68.75972682498262
29.586600832606013	68.77071241554967
29.596282311936054	68.78124027317641
29.605963791266095	68.79176813080315
29.615645270596136	68.80229598842989
29.625326749926177	68.81282384605663
29.63500822925622	68.82335170368337
29.64468970858626	68.83387956131011
29.6543711879163	68.84440741893685
29.66405266724634	68.8549352765636
29.673734146576383	68.86546313419034
29.683415625906424	68.87599099181708
29.693097105236465	68.88651884944382
29.702778584566506	68.89704670707056
29.712460063896547	68.9075745646973
29.722141543226588	68.91810242232404
29.73182302255663	68.92863027995078
29.74150450188667	68.93915813757752
29.75118598121671	68.94968599520426
29.760867460546752	68.960213852831
29.770548939876793	68.97074171045774
29.780230419206834	68.98126956808449
29.789911898536875	68.99179742571123
29.799593377866916	69.00232528333797
29.809274857196957	69.01285314096471
29.818956336527	69.02338099859145
29.82863781585704	69.03390885621819
29.83831929518708	69.04443671384493
29.84800077451712	69.05496457147167
29.857682253847162	69.06549242909841
29.867363733177203	69.07602028672515
29.877045212507245	69.0865481443519
29.886726691837286	69.09707600197864
29.896408171167327	69.10760385960538
29.906089650497368	69.11813171723212
29.91577112982741	69.12865957485886
29.92545260915745	69.1391874324856
29.93513408848749	69.14971529011234
29.944815567817532	69.16024314773908
29.954497047147573	69.17077100536582
29.964178526477614	69.18129886299256
29.973860005807655	69.1918267206193
29.983541485137696	69.20235457824604
29.993222964467737	69.21288243587279
30.002904443797778	69.22341029349953
30.01258592312782	69.23393815112627
30.02226740245786	69.24446600875301
30.0319488817879	69.25499386637975
30.041630361117942	69.26552172400649
30.051311840447983	69.27604958163323
30.060993319778024	69.28657743925997
30.070674799108065	69.29710529688671
30.080356278438106	69.30763315451345
30.090037757768147	69.3181610121402
30.09971923709819	69.32868886976694
30.10940071642823	69.33921672739368
30.11908219575827	69.34974458502042
30.12876367508831	69.36027244264716
30.138445154418353	69.3708003002739
30.148126633748394	69.38132815790064
30.157808113078435	69.39185601552738
30.167489592408476	69.40238387315412
30.177171071738517	69.41291173078086
30.186852551068558	69.4234395884076
30.1965340303986	69.43396744603434
30.20621550972864	69.44449530366109
30.21589698905868	69.45502316128783
30.225578468388722	69.46555101891457
30.235259947718763	69.47607887654131
30.244941427048804	69.48660673416805
30.254622906378845	69.49713459179479
30.264304385708886	69.50766244942153
30.273985865038927	69.51819030704827
30.28366734436897	69.52871816467501
30.29334882369901	69.53924602230175
30.30303030302905	69.5497738799285
30.31271178235909	69.56030173755524
30.322393261689133	69.57082959518198
30.332074741019174	69.58135745280872
30.341756220349215	69.59188531043546
30.351437699679256	69.6024131680622
30.361119179009297	69.61294102568894
30.370800658339338	69.62346888331568
30.38048213766938	69.63399674094242
30.39016361699942	69.64452459856916
30.39984509632946	69.6550524561959
30.409526575659502	69.66558031382264
30.419208054989543	69.67610817144939
30.428889534319584	69.68663602907613
30.438571013649625	69.69716388670287
30.448252492979666	69.70769174432961
30.457933972309707	69.71821960195635
30.467615451639748	69.72874745958309
30.47729693096979	69.73927531720983
30.48697841029983	69.74980317483657
30.49665988962987	69.76033103246331
30.506341368959912	69.77085889009005
30.516022848289953	69.7813867477168
30.525704327619994	69.79191460534354
30.535385806950035	69.80244246297028
30.545067286280077	69.81297032059702
30.554748765610118	69.82349817822376
30.56443024494016	69.8340260358505
30.5741117242702	69.84455389347724
30.58379320360024	69.85508175110398
30.59347468293028	69.86560960873072
30.603156162260323	69.87613746635746
30.612837641590364	69.8866653239842
30.622519120920405	69.89719318161094
30.632200600250446	69.90772103923769
30.641882079580487	69.91824889686443
30.651563558910528	69.92877675449117
30.66124503824057	69.93930461211791
30.67092651757061	69.94983246974465
30.68060799690065	69.96036032737139
30.690289476230692	69.97088818499813
30.699970955560733	69.98141604262487
30.709652434890774	69.99194390025161
30.719333914220815	70.00247175787835
30.729015393550856	70.0129996155051
30.738696872880897	70.02352747313184
30.74837835221094	70.03405533075858
30.75805983154098	70.04458318838532
30.76774131087102	70.05511104601206
30.77742279020106	70.0656389036388
30.787104269531103	70.07616676126554
30.796785748861144	70.08669461889228
30.806467228191185	70.09722247651902
30.816148707521226	70.10775033414576
30.825830186851267	70.1182781917725
30.835511666181308	70.12880604939924
30.84519314551135	70.13933390702599
30.85487462484139	70.14986176465273
30.86455610417143	70.16038962227947
30.874237583501472	70.17091747990621
30.883919062831513	70.18144533753295
30.893600542161554	70.19197319515969
30.903282021491595	70.20250105278643
30.912963500821636	70.21302891041317
30.922644980151677	70.22355676803991
30.932326459481718	70.23408462566665
30.94200793881176	70.2446124832934
30.9516894181418	70.25514034092014
30.96137089747184	70.26566819854688
30.971052376801882	70.27619605617362
30.980733856131923	70.28672391380036
30.990415335461964	70.2972517714271
31.000096814792006	70.30777962905384
31.009778294122047	70.31830748668058
31.019459773452088	70.32883534430732
31.02914125278213	70.33936320193406
31.03882273211217	70.3498910595608
31.04850421144221	70.36041891718754
31.05818569077225	70.37094677481429
31.067867170102293	70.38147463244103
31.077548649432334	70.39200249006777
31.087230128762375	70.40253034769451
31.096911608092416	70.41305820532125
31.106593087422457	70.42358606294799
31.116274566752498	70.43411392057473
31.12595604608254	70.44464177820147
31.13563752541258	70.45516963582821
31.14531900474262	70.46569749345495
31.155000484072662	70.4762253510817
31.164681963402703	70.48675320870844
31.174363442732744	70.49728106633518
31.184044922062785	70.50780892396192
31.193726401392826	70.51833678158866
31.203407880722867	70.5288646392154
31.21308936005291	70.53939249684214
31.22277083938295	70.54992035446888
31.23245231871299	70.56044821209562
31.24213379804303	70.57097606972236
31.251815277373073	70.5815039273491
31.261496756703114	70.59203178497584
31.271178236033155	70.60255964260259
31.280859715363196	70.61308750022933
31.290541194693237	70.62361535785607
31.300222674023278	70.63414321548281
31.30990415335332	70.64421334016926
31.31958563268336	70.65428346485571
31.3292671120134	70.66435358954216
31.338948591343442	70.67442371422861
31.348630070673483	70.68449383891506
31.358311550003524	70.69456396360151
31.367993029333565	70.70463408828796
31.377674508663606	70.71470421297441
31.387355987993647	70.72477433766086
31.39703746732369	70.73484446234731
31.40671894665373	70.74491458703376
31.41640042598377	70.75498471172021
31.42608190531381	70.76505483640666
31.435763384643852	70.77512496109311
31.445444863973893	70.78519508577956
31.455126343303935	70.79526521046601
31.464807822633976	70.80533533515246
31.474489301964017	70.81540545983891
31.484170781294058	70.82547558452536
31.4938522606241	70.83554570921181
31.50353373995414	70.84561583389826
31.51321521928418	70.85568595858471
31.522896698614222	70.86575608327117
31.532578177944263	70.87582620795762
31.542259657274304	70.88589633264407
31.551941136604345	70.89596645733052
31.561622615934386	70.90603658201697
31.571304095264427	70.91610670670342
31.580985574594468	70.92617683138987
31.59066705392451	70.93624695607632
31.60034853325455	70.94631708076277
31.61003001258459	70.95638720544922
31.619711491914632	70.96645733013567
31.629392971244673	70.97652745482212
31.639074450574714	70.98659757950857
31.648755929904755	70.99666770419502
31.658437409234796	71.00673782888147
31.668118888564837	71.01680795356792
31.67780036789488	71.02687807825437
31.68748184722492	71.03694820294082
31.69716332655496	71.04701832762727
31.706844805885	71.05708845231372
31.716526285215043	71.06715857700017
31.726207764545084	71.07722870168662
31.735889243875125	71.08729882637307
31.745570723205166	71.09736895105952
31.755252202535207	71.10743907574597
31.764933681865248	71.11750920043242
31.77461516119529	71.12757932511887
31.78429664052533	71.13764944980532
31.79397811985537	71.14771957449177
31.803659599185412	71.15778969917822
31.813341078515453	71.16785982386467
31.823022557845494	71.17792994855112
31.832704037175535	71.18800007323757
31.842385516505576	71.19807019792403
31.852066995835617	71.20814032261048
31.86174847516566	71.21821044729693
31.8714299544957	71.22828057198338
31.88111143382574	71.23835069666983
31.89079291315578	71.24842082135628
31.900474392485823	71.25849094604273
31.910155871815864	71.26856107072918
31.919837351145905	71.27863119541563
31.929518830475946	71.28870132010208
31.939200309805987	71.29877144478853
31.948881789136028	71.30884156947498
31.95856326846607	71.31891169416143
31.96824474779611	71.32898181884788
31.97792622712615	71.33905194353433
31.987607706456192	71.34912206822078
31.997289185786233	71.35919219290723
32.00697066511628	71.36926231759368
32.01665214444632	71.37933244228013
32.02633362377636	71.38940256696658
32.0360151031064	71.39947269165303
32.04569658243644	71.40954281633948
32.05537806176648	71.41961294102593
32.065059541096524	71.42968306571238
32.074741020426565	71.43975319039883
32.084422499756606	71.44982331508528
32.09410397908665	71.45989343977173
32.10378545841669	71.46996356445818
32.11346693774673	71.48003368914463
32.12314841707677	71.49010381383108
32.13282989640681	71.50017393851753
32.14251137573685	71.51024406320398
32.15219285506689	71.52031418789043
32.161874334396934	71.53038431257689
32.171555813726975	71.54045443726334
32.181237293057016	71.55052456194979
32.19091877238706	71.56059468663624
32.2006002517171	71.57066481132269
32.21028173104714	71.58073493600914
32.21996321037718	71.59080506069559
32.22964468970722	71.60087518538204
32.23932616903726	71.61094531006849
32.249007648367304	71.62101543475494
32.258689127697345	71.63108555944139
32.268370607027386	71.64115568412784
32.27805208635743	71.65122580881429
32.28773356568747	71.66129593350074
32.29741504501751	71.67136605818719
32.30709652434755	71.68143618287364
32.31677800367759	71.69150630756009
32.32645948300763	71.70157643224654
32.33614096233767	71.71164655693299
32.345822441667714	71.72171668161944
32.355503920997755	71.73178680630589
32.365185400327796	71.74185693099234
32.37486687965784	71.75192705567879
32.38454835898788	71.76199718036524
32.39422983831792	71.77206730505169
32.40391131764796	71.78213742973814
32.413592796978	71.79220755442459
32.42327427630804	71.80227767911104
32.43295575563808	71.8123478037975
32.442637234968124	71.82241792848394
32.452318714298166	71.8324880531704
32.46200019362821	71.84255817785684
32.47168167295825	71.8526283025433
32.48136315228829	71.86269842722974
32.49104463161833	71.8727685519162
32.50072611094837	71.88283867660265
32.51040759027841	71.8929088012891
32.52008906960845	71.90297892597555
32.529770548938494	71.913049050662
32.539452028268535	71.92311917534845
32.549133507598576	71.9331893000349
32.55881498692862	71.94325942472135
32.56849646625866	71.9533295494078
32.5781779455887	71.96339967409425
32.58785942491874	71.9734697987807
32.59754090424878	71.98353992346715
32.60722238357882	71.9936100481536
32.61690386290886	72.00368017284005
32.626585342238904	72.0137502975265
32.636266821568945	72.02382042221295
32.645948300898986	72.0338905468994
32.65562978022903	72.04396067158585
32.66531125955907	72.0540307962723
32.67499273888911	72.06410092095875
32.68467421821915	72.0741710456452
32.69435569754919	72.08424117033165
32.70403717687923	72.0943112950181
32.713718656209274	72.10438141970455
32.723400135539315	72.114451544391
32.733081614869356	72.12452166907745
32.7427630941994	72.1345917937639
32.75244457352944	72.14466191845035
32.76212605285948	72.1547320431368
32.77180753218952	72.16480216782325
32.78148901151956	72.1748722925097
32.7911704908496	72.18494241719615
32.80085197017964	72.1950125418826
32.810533449509684	72.20508266656906
32.820214928839725	72.2151527912555
32.829896408169766	72.22522291594196
32.83957788749981	72.2352930406284
32.84925936682985	72.24536316531486
32.85894084615989	72.2554332900013
32.86862232548993	72.26550341468776
32.87830380481997	72.27557353937421
32.88798528415001	72.28564366406066
32.89766676348005	72.29571378874711
32.907348242810095	72.30578391343356
32.917029722140136	72.31585403812001
32.92671120147018	72.32592416280646
32.93639268080022	72.33599428749291
32.94607416013026	72.34606441217936
32.9557556394603	72.35613453686581
32.96543711879034	72.36620466155226
32.97511859812038	72.37627478623871
32.98480007745042	72.38634491092516
32.994481556780464	72.39641503561161
33.004163036110505	72.40648516029806
33.013844515440546	72.41655528498451
33.02352599477059	72.42662540967096
33.03320747410063	72.43669553435741
33.04288895343067	72.44676565904386
33.05257043276071	72.45683578373031
33.06225191209075	72.46690590841676
33.07193339142079	72.47697603310321
33.08161487075083	72.48704615778966
33.091296350080874	72.49711628247611
33.100977829410915	72.50718640716256
33.110659308740956	72.51725653184901
33.120340788071	72.52732665653546
33.13002226740104	72.53739678122191
33.13970374673108	72.54746690590837
33.14938522606112	72.55753703059482
33.15906670539116	72.56760715528127
33.1687481847212	72.57767727996772
33.178429664051244	72.58774740465417
33.188111143381285	72.59781752934062
33.197792622711326	72.60788765402707
33.20747410204137	72.61795777871352
33.21715558137141	72.62802790339997
33.22683706070145	72.63809802808642
33.23651854003149	72.64816815277287
33.24620001936153	72.65823827745932
33.25588149869157	72.66830840214577
33.26556297802161	72.67837852683222
33.275244457351654	72.68844865151867
33.284925936681695	72.69851877620512
33.294607416011736	72.70858890089157
33.30428889534178	72.71865902557802
33.31397037467182	72.72872915026447
33.32365185400186	72.73834154201063
33.3333333333319	72.74795393375679
33.34301481266194	72.75756632550295
33.35269629199198	72.76717871724911
33.36237777132202	72.77679110899527
33.372059250652065	72.78640350074143
33.381740729982106	72.79601589248759
33.39142220931215	72.80562828423375
33.40110368864219	72.81524067597991
33.41078516797223	72.82485306772607
33.42046664730227	72.83446545947223
33.43014812663231	72.84407785121839
33.43982960596235	72.85369024296455
33.44951108529239	72.8633026347107
33.459192564622434	72.87291502645687
33.468874043952475	72.88252741820303
33.478555523282516	72.89213980994919
33.48823700261256	72.90175220169534
33.4979184819426	72.9113645934415
33.50759996127264	72.92097698518766
33.51728144060268	72.93058937693382
33.52696291993272	72.94020176867998
33.53664439926276	72.94981416042614
33.5463258785928	72.9594265521723
33.556007357922844	72.96903894391846
33.565688837252885	72.97865133566462
33.57537031658293	72.98826372741078
33.58505179591297	72.99787611915694
33.59473327524301	73.0074885109031
33.60441475457305	73.01710090264926
33.61409623390309	73.02671329439542
33.62377771323313	73.03632568614158
33.63345919256317	73.04593807788774
33.643140671893214	73.0555504696339
33.652822151223255	73.06516286138006
33.662503630553296	73.07477525312622
33.67218510988334	73.08438764487238
33.68186658921338	73.09400003661854
33.69154806854342	73.1036124283647
33.70122954787346	73.11322482011086
33.7109110272035	73.12283721185702
33.72059250653354	73.13244960360318
33.73027398586358	73.14206199534934
33.739955465193624	73.1516743870955
33.749636944523665	73.16128677884166
33.759318423853706	73.17089917058782
33.76899990318375	73.18051156233398
33.77868138251379	73.19012395408014
33.78836286184383	73.1997363458263
33.79804434117387	73.20934873757245
33.80772582050391	73.21896112931861
33.81740729983395	73.22857352106477
33.827088779163994	73.23818591281093
33.836770258494035	73.2477983045571
33.846451737824076	73.25741069630325
33.85613321715412	73.26702308804941
33.86581469648416	73.27663547979557
33.8754961758142	73.28624787154173
33.88517765514424	73.29586026328789
33.89485913447428	73.30547265503405
33.90454061380432	73.31508504678021
33.91422209313436	73.32469743852637
33.923903572464404	73.33430983027253
33.933585051794445	73.34392222201869
33.943266531124486	73.35353461376485
33.95294801045453	73.36314700551101
33.96262948978457	73.37275939725717
33.97231096911461	73.38237178900333
33.98199244844465	73.39198418074949
33.99167392777469	73.40159657249565
34.00135540710473	73.41120896424181
34.01103688643477	73.42082135598797
34.020718365764814	73.43043374773413
34.030399845094855	73.44004613948029
34.0400813244249	73.44965853122645
34.04976280375494	73.4592709229726
34.05944428308498	73.46888331471877
34.06912576241502	73.47849570646493
34.07880724174506	73.48810809821109
34.0884887210751	73.49772048995725
34.09817020040514	73.5073328817034
34.107851679735184	73.51694527344956
34.117533159065225	73.52655766519572
34.127214638395266	73.53617005694188
34.13689611772531	73.54578244868804
34.14657759705535	73.5553948404342
34.15625907638539	73.56500723218036
34.16594055571543	73.57461962392652
34.17562203504547	73.58423201567268
34.18530351437551	73.59384440741884
34.19498499370555	73.603456799165
34.204666473035594	73.61306919091116
34.214347952365635	73.62268158265732
34.224029431695676	73.63229397440348
34.23371091102572	73.64190636614964
34.24339239035576	73.6515187578958
34.2530738696858	73.66113114964196
34.26275534901584	73.67074354138812
34.27243682834588	73.68035593313428
34.28211830767592	73.68996832488044
34.291799787005964	73.6995807166266
34.301481266336005	73.70919310837276
34.311162745666046	73.71880550011892
34.32084422499609	73.72841789186508
34.33052570432613	73.73803028361124
34.34020718365617	73.7476426753574
34.34988866298621	73.75725506710356
34.35957014231625	73.76686745884972
34.36925162164629	73.77647985059588
34.37893310097633	73.78609224234204
34.388614580306374	73.7957046340882
34.398296059636415	73.80531702583436
34.407977538966456	73.81492941758052
34.4176590182965	73.82454180932667
34.42734049762654	73.83415420107283
34.43702197695658	73.843766592819
34.44670345628662	73.85337898456515
34.45638493561666	73.86299137631131
34.4660664149467	73.87260376805747
34.47574789427674	73.88221615980363
34.485429373606785	73.89182855154979
34.495110852936826	73.90144094329595
34.50479233226687	73.91105333504211
34.51447381159691	73.92066572678827
34.52415529092695	73.93027811853443
34.53383677025699	73.93989051028059
34.54351824958703	73.94950290202675
34.55319972891707	73.95911529377291
34.56288120824711	73.96872768551907
34.572562687577154	73.97834007726523
34.582244166907195	73.98795246901139
34.591925646237236	73.99756486075755
34.60160712556728	74.00717725250371
34.61128860489732	74.01678964424987
34.62097008422736	74.02640203599603
34.6306515635574	74.03601442774219
34.64033304288744	74.04562681948835
34.65001452221748	74.05523921123451
34.65969600154752	74.06485160298067
34.669377480877564	74.07446399472683
34.679058960207605	74.08407638647299
34.688740439537646	74.09368877821915
34.69842191886769	74.1033011699653
34.70810339819773	74.11291356171147
34.71778487752777	74.12252595345763
34.72746635685781	74.13213834520378
34.73714783618785	74.14175073694994
34.74682931551789	74.1513631286961
34.756510794847934	74.16097552044226
34.766192274177975	74.17058791218842
34.775873753508016	74.18020030393458
34.78555523283806	74.18981269568074
34.7952367121681	74.1994250874269
34.80491819149814	74.20903747917306
34.81459967082818	74.21864987091922
34.82428115015822	74.22826226266538
34.83396262948826	74.23787465441154
34.8436441088183	74.2474870461577
34.853325588148344	74.25709943790386
34.863007067478385	74.26671182965002
34.872688546808426	74.27632422139618
34.88237002613847	74.28593661314234
34.89205150546851	74.2955490048885
34.90173298479855	74.30516139663466
34.91141446412859	74.31477378838082
34.92109594345863	74.32438618012698
34.93077742278867	74.33399857187314
34.94045890211871	74.3436109636193
34.950140381448755	74.35322335536546
34.959821860778796	74.36283574711162
34.96950334010884	74.37244813885778
34.97918481943888	74.38206053060394
34.98886629876892	74.3916729223501
34.99854777809896	74.40128531409626
35.008229257429	74.41089770584242
35.01791073675904	74.42051009758858
35.02759221608908	74.43012248933474
35.037273695419124	74.4397348810809
35.046955174749165	74.44888953988676
35.056636654079206	74.45804419869263
35.06631813340925	74.4671988574985
35.07599961273929	74.47635351630437
35.08568109206933	74.48550817511024
35.09536257139937	74.49466283391611
35.10504405072941	74.50381749272198
35.11472553005945	74.51297215152785
35.12440700938949	74.52212681033372
35.134088488719534	74.53128146913959
35.143769968049575	74.54043612794545
35.15345144737962	74.54959078675132
35.16313292670966	74.5587454455572
35.1728144060397	74.56790010436306
35.18249588536974	74.57705476316893
35.19217736469978	74.5862094219748
35.20185884402982	74.59536408078067
35.21154032335986	74.60451873958654
35.221221802689904	74.61367339839241
35.230903282019945	74.62282805719828
35.240584761349986	74.63198271600415
35.25026624068003	74.64113737481001
35.25994772001007	74.65029203361588
35.26962919934011	74.65944669242175
35.27931067867015	74.66860135122762
35.28899215800019	74.67775601003349
35.29867363733023	74.68691066883936
35.30835511666027	74.69606532764523
35.318036595990314	74.7052199864511
35.327718075320355	74.71437464525697
35.337399554650396	74.72352930406284
35.34708103398044	74.7326839628687
35.35676251331048	74.74183862167457
35.36644399264052	74.75099328048044
35.37612547197056	74.76014793928631
35.3858069513006	74.76930259809218
35.39548843063064	74.77845725689805
35.405169909960684	74.78761191570392
35.414851389290725	74.79676657450979
35.424532868620766	74.80592123331566
35.43421434795081	74.81507589212153
35.44389582728085	74.8242305509274
35.45357730661089	74.83338520973327
35.46325878594093	74.84253986853913
35.47294026527097	74.851694527345
35.48262174460101	74.86084918615087
35.49230322393105	74.87000384495674
35.501984703261094	74.87915850376261
35.511666182591135	74.88831316256848
35.521347661921176	74.89746782137435
35.53102914125122	74.90662248018022
35.54071062058126	74.91577713898609
35.5503920999113	74.92493179779196
35.56007357924134	74.93408645659783
35.56975505857138	74.9432411154037
35.57943653790142	74.95239577420956
35.58911801723146	74.96155043301543
35.598799496561504	74.9707050918213
35.608480975891545	74.97985975062717
35.61816245522159	74.98901440943304
35.62784393455163	74.99816906823891
35.63752541388167	75.00732372704478
35.64720689321171	75.01647838585065
35.65688837254175	75.02563304465652
35.66656985187179	75.03478770346238
35.67625133120183	75.04394236226825
35.685932810531874	75.05309702107412
35.695614289861915	75.06225167987999
35.705295769191956	75.07140633868586
35.714977248522	75.08056099749173
35.72465872785204	75.0897156562976
35.73434020718208	75.09887031510347
35.74402168651212	75.10802497390934
35.75370316584216	75.1171796327152
35.7633846451722	75.12633429152108
35.77306612450224	75.13548895032694
35.782747603832284	75.14464360913281
35.792429083162325	75.15379826793868
35.802110562492366	75.16295292674455
35.81179204182241	75.17210758555042
35.82147352115245	75.18126224435629
35.83115500048249	75.19041690316216
35.84083647981253	75.19957156196803
35.85051795914257	75.2087262207739
35.86019943847261	75.21788087957977
35.869880917802654	75.22703553838564
35.879562397132695	75.2361901971915
35.889243876462736	75.24534485599737
35.89892535579278	75.25449951480324
35.90860683512282	75.26365417360911
35.91828831445286	75.27280883241498
35.9279697937829	75.28196349122085
35.93765127311294	75.29111815002672
35.94733275244298	75.30027280883259
35.95701423177302	75.30942746763846
35.966695711103064	75.31858212644433
35.976377190433105	75.3277367852502
35.986058669763146	75.33689144405606
35.99574014909319	75.34604610286193
36.00542162842323	75.3552007616678
36.01510310775327	75.36435542047367
36.02478458708331	75.37351007927954
36.03446606641335	75.38266473808541
36.04414754574339	75.39181939689128
36.05382902507343	75.40097405569715
36.063510504403474	75.41012871450302
36.073191983733516	75.41928337330889
36.08287346306356	75.42843803211476
36.0925549423936	75.43759269092062
36.10223642172364	75.4467473497265
36.11191790105368	75.45590200853236
36.12159938038372	75.46505666733823
36.13128085971376	75.4742113261441
36.1409623390438	75.48336598494997
36.150643818373844	75.49252064375584
36.160325297703885	75.50167530256171
36.170006777033926	75.51082996136758
36.17968825636397	75.51998462017345
36.18936973569401	75.52913927897932
36.19905121502405	75.53829393778518
36.20873269435409	75.54744859659105
36.21841417368413	75.55660325539692
36.22809565301417	75.56575791420279
36.23777713234421	75.57491257300866
36.247458611674254	75.58406723181453
36.257140091004295	75.5932218906204
36.266821570334336	75.60237654942627
36.27650304966438	75.61153120823214
36.28618452899442	75.620685867038
36.29586600832446	75.62984052584387
36.3055474876545	75.63899518464974
36.31522896698454	75.64814984345561
36.32491044631458	75.65730450226148
36.334591925644624	75.66645916106735
36.344273404974665	75.67561381987322
36.353954884304706	75.68476847867909
36.36363636363475	75.69392313748496
36.37331784296479	75.70307779629083
36.38299932229483	75.7122324550967
36.39268080162487	75.72138711390257
36.40236228095491	75.73054177270843
36.41204376028495	75.7396964315143
36.42172523961499	75.74885109032017
36.431406718945034	75.75800574912604
36.441088198275075	75.76716040793191
36.450769677605116	75.77631506673778
36.46045115693516	75.78546972554365
36.4701326362652	75.79462438434952
36.47981411559524	75.80377904315539
36.48949559492528	75.81293370196126
36.49917707425532	75.82208836076713
36.50885855358536	75.831243019573
36.5185400329154	75.84039767837886
36.528221512245445	75.84955233718473
36.537902991575486	75.8587069959906
36.54758447090553	75.86786165479647
36.55726595023557	75.87701631360234
36.56694742956561	75.88617097240821
36.57662890889565	75.89532563121408
36.58631038822569	75.90448029001995
36.59599186755573	75.91363494882582
36.60567334688577	75.92278960763169
36.615354826215814	75.93194426643755
36.625036305545855	75.94109892524342
36.634717784875896	75.95025358404929
36.64439926420594	75.95940824285516
36.65408074353598	75.96856290166103
36.66376222286602	75.9777175604669
36.67344370219606	75.98687221927277
36.6831251815261	75.99602687807864
36.69280666085614	76.0051815368845
36.70248814018618	76.01433619569038
36.712169619516224	76.02349085449625
36.721851098846265	76.03264551330211
36.73153257817631	76.04180017210798
36.74121405750635	76.05095483091385
36.75089553683639	76.06010948971972
36.76057701616643	76.06926414852559
36.77025849549647	76.07841880733146
36.77993997482651	76.08757346613733
36.78962145415655	76.0967281249432
36.799302933486594	76.10588278374907
36.808984412816635	76.11503744255494
36.818665892146676	76.1241921013608
36.82834737147672	76.13334676016667
36.83802885080676	76.14250141897254
36.8477103301368	76.15165607777841
36.85739180946684	76.16081073658428
36.86707328879688	76.16996539539015
36.87675476812692	76.17912005419602
36.88643624745696	76.18827471300189
36.896117726787004	76.19742937180776
36.905799206117045	76.20658403061363
36.915480685447086	76.2157386894195
36.92516216477713	76.22489334822536
36.93484364410717	76.23404800703123
36.94452512343721	76.2432026658371
36.95420660276725	76.25235732464297
36.96388808209729	76.26151198344884
36.97356956142733	76.27066664225471
36.983251040757374	76.27982130106058
36.992932520087415	76.28897595986645
37.002613999417456	76.29813061867232
37.0122954787475	76.30728527747819
37.02197695807754	76.31643993628406
37.03165843740758	76.32559459508992
37.04133991673762	76.3347492538958
37.05102139606766	76.34390391270166
37.0607028753977	76.35305857150753
37.07038435472774	76.3622132303134
37.080065834057784	76.37136788911927
37.089747313387825	76.38052254792514
37.099428792717866	76.38967720673101
37.10911027204791	76.39883186553688
37.11879175137795	76.40798652434275
37.12847323070799	76.41714118314862
37.13815471003803	76.42629584195448
37.14783618936807	76.43545050076035
37.15751766869811	76.44460515956622
37.16719914802815	76.45375981837209
37.176880627358194	76.46291447717796
37.186562106688235	76.47206913598383
37.19624358601828	76.4812237947897
37.20592506534832	76.49037845359557
37.21560654467836	76.49953311240144
37.2252880240084	76.5086877712073
37.23496950333844	76.51784243001318
37.24465098266848	76.52699708881904
37.25433246199852	76.53615174762491
37.264013941328564	76.54530640643078
37.273695420658605	76.55446106523665
37.283376899988646	76.56361572404252
37.29305837931869	76.57277038284839
37.30273985864873	76.58192504165426
37.31242133797877	76.59107970046013
37.32210281730881	76.5997766263257
37.33178429663885	76.60847355219128
37.34146577596889	76.61717047805686
37.35114725529893	76.62586740392244
37.360828734628974	76.63456432978802
37.370510213959015	76.6432612556536
37.380191693289056	76.65195818151918
37.3898731726191	76.66065510738476
37.39955465194914	76.66935203325033
37.40923613127918	76.67804895911591
37.41891761060922	76.68674588498149
37.42859908993926	76.69544281084707
37.4382805692693	76.70413973671265
37.447962048599344	76.71283666257823
37.457643527929385	76.7215335884438
37.467325007259426	76.73023051430938
37.47700648658947	76.73892744017496
37.48668796591951	76.74762436604054
37.49636944524955	76.75632129190612
37.50605092457959	76.7650182177717
37.51573240390963	76.77371514363728
37.52541388323967	76.78241206950285
37.53509536256971	76.79110899536843
37.544776841899754	76.79980592123401
37.554458321229795	76.80850284709959
37.564139800559836	76.81719977296517
37.57382127988988	76.82589669883075
37.58350275921992	76.83459362469632
37.59318423854996	76.8432905505619
37.60286571788	76.85198747642748
37.61254719721004	76.86068440229306
37.62222867654008	76.86938132815864
37.63191015587012	76.87807825402422
37.641591635200164	76.8867751798898
37.651273114530206	76.89547210575537
37.66095459386025	76.90416903162095
37.67063607319029	76.91286595748653
37.68031755252033	76.92156288335211
37.68999903185037	76.93025980921769
37.69968051118041	76.93895673508327
37.70936199051045	76.94765366094884
37.71904346984049	76.95635058681442
37.728724949170534	76.96504751268
37.738406428500575	76.97374443854558
37.748087907830616	76.98244136441116
37.75776938716066	76.99113829027674
37.7674508664907	76.99983521614232
37.77713234582074	77.0085321420079
37.78681382515078	77.01722906787347
37.79649530448082	77.02592599373905
37.80617678381086	77.03462291960463
37.8158582631409	77.04331984547021
37.825539742470944	77.05201677133579
37.835221221800985	77.06071369720136
37.844902701131026	77.06941062306694
37.85458418046107	77.07810754893252
37.86426565979111	77.0868044747981
37.87394713912115	77.09550140066368
37.88362861845119	77.10419832652926
37.89331009778123	77.11289525239484
37.90299157711127	77.12159217826041
37.912673056441314	77.13028910412599
37.922354535771355	77.13898602999157
37.932036015101396	77.14768295585715
37.94171749443144	77.15637988172273
37.95139897376148	77.1650768075883
37.96108045309152	77.17377373345388
37.97076193242156	77.18247065931946
37.9804434117516	77.19116758518504
37.99012489108164	77.19986451105062
37.99980637041168	77.2085614369162
38.009487849741724	77.21725836278178
38.019169329071765	77.22595528864736
38.028850808401806	77.23465221451293
38.03853228773185	77.24334914037851
38.04821376706189	77.25204606624409
38.05789524639193	77.26074299210967
38.06757672572197	77.26943991797525
38.07725820505201	77.27813684384083
38.08693968438205	77.2868337697064
38.09662116371209	77.29553069557198
38.106302643042135	77.30422762143756
38.115984122372176	77.31292454730314
38.12566560170222	77.32162147316872
38.13534708103226	77.3303183990343
38.1450285603623	77.33901532489988
38.15471003969234	77.34771225076545
38.16439151902238	77.35640917663103
38.17407299835242	77.36510610249661
38.18375447768246	77.37380302836219
38.193435957012504	77.38249995422777
38.203117436342545	77.39119688009335
38.212798915672586	77.39989380595892
38.22248039500263	77.4085907318245
38.23216187433267	77.41728765769008
38.24184335366271	77.42598458355566
38.25152483299275	77.43468150942124
38.26120631232279	77.44337843528682
38.27088779165283	77.4520753611524
38.28056927098287	77.46077228701797
38.290250750312914	77.46946921288355
38.299932229642955	77.47816613874913
38.309613708973	77.48686306461471
38.31929518830304	77.49555999048029
38.32897666763308	77.50425691634587
38.33865814696312	77.51295384221145
38.34833962629316	77.52165076807702
38.3580211056232	77.5303476939426
38.36770258495324	77.53904461980818
38.377384064283284	77.54774154567376
38.387065543613325	77.55643847153934
38.396747022943366	77.56513539740492
38.40642850227341	77.5738323232705
38.41610998160345	77.58252924913607
38.42579146093349	77.59122617500165
38.43547294026353	77.59992310086723
38.44515441959357	77.60862002673281
38.45483589892361	77.61731695259839
38.46451737825365	77.62601387846397
38.474198857583694	77.63471080432954
38.483880336913735	77.64340773019512
38.493561816243776	77.6521046560607
38.50324329557382	77.66080158192628
38.51292477490386	77.66949850779186
38.5226062542339	77.67819543365744
38.53228773356394	77.68689235952301
38.54196921289398	77.69558928538859
38.55165069222402	77.70428621125417
38.561332171554064	77.71298313711975
38.571013650884105	77.72168006298533
38.580695130214146	77.7303769888509
38.59037660954419	77.73907391471649
38.60005808887423	77.74777084058206
38.60973956820427	77.75646776644764
38.61942104753431	77.76516469231322
38.62910252686435	77.7738616181788
38.63878400619439	77.78255854404438
38.64846548552443	77.79125546990996
38.658146964854474	77.79995239577553
38.667828444184515	77.80864932164111
38.677509923514556	77.81734624750669
38.6871914028446	77.82604317337227
38.69687288217464	77.83474009923785
38.70655436150468	77.84343702510343
38.71623584083472	77.852133950969
38.72591732016476	77.86083087683458
38.7355987994948	77.86952780270016
38.74528027882484	77.87822472856574
38.754961758154884	77.88692165443132
38.764643237484925	77.8956185802969
38.77432471681497	77.90431550616248
38.78400619614501	77.91301243202805
38.79368767547505	77.92170935789363
38.80336915480509	77.93040628375921
38.81305063413513	77.93910320962479
38.82273211346517	77.94780013549037
38.83241359279521	77.95649706135595
38.842095072125254	77.96519398722153
38.851776551455295	77.9738909130871
38.861458030785336	77.98258783895268
38.87113951011538	77.99128476481826
38.88082098944542	77.99998169068384
38.89050246877546	78.00867861654942
38.9001839481055	78.017375542415
38.90986542743554	78.02607246828057
38.91954690676558	78.03476939414615
38.92922838609562	78.04346632001173
38.938909865425664	78.05216324587731
38.948591344755705	78.06086017174289
38.958272824085746	78.06955709760847
38.96795430341579	78.07825402347405
38.97763578274583	78.08695094933962
38.98731726207587	78.0956478752052
38.99699874140591	78.10434480107078
39.00668022073595	78.11304172693636
39.01636170006599	78.12173865280194
39.026043179396034	78.12997784572721
39.035724658726075	78.13821703865248
39.045406138056116	78.14645623157776
39.05508761738616	78.15469542450303
39.0647690967162	78.1629346174283
39.07445057604624	78.17117381035358
39.08413205537628	78.17941300327885
39.09381353470632	78.18765219620413
39.10349501403636	78.1958913891294
39.1131764933664	78.20413058205467
39.122857972696444	78.21236977497995
39.132539452026485	78.22060896790522
39.142220931356526	78.2288481608305
39.15190241068657	78.23708735375577
39.16158389001661	78.24532654668104
39.17126536934665	78.25356573960632
39.18094684867669	78.26180493253159
39.19062832800673	78.27004412545686
39.20030980733677	78.27828331838214
39.20999128666681	78.28652251130741
39.219672765996854	78.29476170423268
39.229354245326896	78.30300089715796
39.23903572465694	78.31124009008323
39.24871720398698	78.3194792830085
39.25839868331702	78.32771847593378
39.26808016264706	78.33595766885905
39.2777616419771	78.34419686178433
39.28744312130714	78.3524360547096
39.29712460063718	78.36067524763487
39.306806079967224	78.36891444056015
39.316487559297265	78.37715363348542
39.326169038627306	78.3853928264107
39.33585051795735	78.39363201933597
39.34553199728739	78.40187121226124
39.35521347661743	78.41011040518651
39.36489495594747	78.41834959811179
39.37457643527751	78.42658879103706
39.38425791460755	78.43482798396234
39.39393939393759	78.44306717688761
39.403620873267634	78.45130636981288
39.413302352597675	78.45954556273816
39.422983831927716	78.46778475566343
39.43266531125776	78.4760239485887
39.4423467905878	78.48426314151398
39.45202826991784	78.49250233443925
39.46170974924788	78.50074152736453
39.47139122857792	78.5089807202898
39.48107270790796	78.51721991321507
39.490754187238004	78.52545910614035
39.500435666568045	78.53369829906562
39.510117145898086	78.5419374919909
39.51979862522813	78.55017668491617
39.52948010455817	78.55841587784144
39.53916158388821	78.56665507076671
39.54884306321825	78.57489426369199
39.55852454254829	78.58313345661726
39.56820602187833	78.59137264954254
39.57788750120837	78.59961184246781
39.587568980538414	78.60785103539308
39.597250459868455	78.61609022831836
39.606931939198496	78.62432942124363
39.61661341852854	78.6325686141689
39.62629489785858	78.64080780709418
39.63597637718862	78.64904700001945
39.64565785651866	78.65728619294472
39.6553393358487	78.66552538587
39.66502081517874	78.67376457879527
39.67470229450878	78.68200377172055
39.684383773838825	78.69024296464582
39.694065253168866	78.69848215757109
39.70374673249891	78.70672135049637
39.71342821182895	78.71496054342164
39.72310969115899	78.72319973634691
39.73279117048903	78.73143892927219
39.74247264981907	78.73967812219746
39.75215412914911	78.74791731512273
39.76183560847915	78.75615650804801
39.771517087809194	78.76439570097328
39.781198567139235	78.77263489389856
39.790880046469276	78.78087408682383
39.80056152579932	78.7891132797491
39.81024300512936	78.79735247267438
39.8199244844594	78.80559166559965
39.82960596378944	78.81383085852492
39.83928744311948	78.8220700514502
39.84896892244952	78.83030924437547
39.85865040177956	78.83854843730074
39.868331881109604	78.84678763022602
39.878013360439645	78.85502682315129
39.887694839769686	78.86326601607657
39.89737631909973	78.87150520900184
39.90705779842977	78.87974440192711
39.91673927775981	78.88798359485239
39.92642075708985	78.89622278777766
39.93610223641989	78.90446198070293
39.94578371574993	78.91270117362821
39.955465195079974	78.92094036655348
39.965146674410015	78.92917955947875
39.974828153740056	78.93741875240403
39.9845096330701	78.9456579453293
39.99419111240014	78.95389713825458
40.00387259173018	78.96213633117985
40.01355407106022	78.97037552410512
40.02323555039026	78.9786147170304
40.0329170297203	78.98685390995567
40.04259850905034	78.99509310288094
40.052279988380384	79.00333229580622
40.061961467710425	79.01157148873149
40.071642947040466	79.01981068165676
40.08132442637051	79.02804987458204
40.09100590570055	79.03628906750731
40.10068738503059	79.04452826043259
40.11036886436063	79.05276745335786
40.12005034369067	79.06100664628313
40.12973182302071	79.0692458392084
40.139413302350754	79.07748503213368
40.149094781680795	79.08572422505895
40.158776261010836	79.09396341798423
40.16845774034088	79.1022026109095
40.17813921967092	79.11044180383477
40.18782069900096	79.11868099676005
40.197502178331	79.12692018968532
40.20718365766104	79.1351593826106
40.21686513699108	79.14339857553587
40.22654661632112	79.15163776846114
40.236228095651164	79.15987696138642
40.245909574981205	79.16811615431169
40.255591054311246	79.17635534723696
40.26527253364129	79.18459454016224
40.27495401297133	79.19283373308751
40.28463549230137	79.20107292601278
40.29431697163141	79.20931211893806
40.30399845096145	79.21755131186333
40.31367993029149	79.2257905047886
40.32336140962153	79.23402969771388
40.333042888951574	79.24226889063915
40.342724368281615	79.25050808356443
40.35240584761166	79.2587472764897
40.3620873269417	79.26698646941497
40.37176880627174	79.27522566234025
40.38145028560178	79.28346485526552
40.39113176493182	79.2917040481908
40.40081324426186	79.29994324111607
40.4104947235919	79.30818243404134
40.420176202921944	79.31642162696662
40.429857682251985	79.32466081989189
40.439539161582026	79.33290001281716
40.44922064091207	79.34113920574244
40.45890212024211	79.34937839866771
40.46858359957215	79.35761759159298
40.47826507890219	79.36585678451826
40.48794655823223	79.37409597744353
40.49762803756227	79.3823351703688
40.50730951689231	79.39057436329408
40.516990996222354	79.39881355621935
40.526672475552395	79.40705274914463
40.536353954882436	79.4152919420699
40.54603543421248	79.42353113499517
40.55571691354252	79.43177032792045
40.56539839287256	79.44000952084572
40.5750798722026	79.448248713771
40.58476135153264	79.45648790669627
40.59444283086268	79.46472709962154
40.604124310192724	79.47296629254681
40.613805789522765	79.48120548547209
40.623487268852806	79.48944467839736
40.63316874818285	79.49768387132264
40.64285022751289	79.50592306424791
40.65253170684293	79.51416225717318
40.66221318617297	79.52240145009846
40.67189466550301	79.53064064302373
40.68157614483305	79.538879835949
40.69125762416309	79.54711902887428
40.700939103493134	79.55535822179955
40.710620582823175	79.56359741472482
40.720302062153216	79.5718366076501
40.72998354148326	79.58007580057537
40.7396650208133	79.58831499350065
40.74934650014334	79.59655418642592
40.75902797947338	79.6047933793512
40.76870945880342	79.61303257227647
40.77839093813346	79.62127176520174
40.7880724174635	79.62951095812701
40.797753896793544	79.63775015105229
40.807435376123586	79.64598934397756
40.81711685545363	79.65422853690283
40.82679833478367	79.66246772982811
40.83647981411371	79.67070692275338
40.84616129344375	79.67894611567866
40.85584277277379	79.68718530860393
40.86552425210383	79.6954245015292
40.87520573143387	79.70366369445448
40.884887210763914	79.71190288737975
40.894568690093955	79.72014208030502
40.904250169423996	79.7283812732303
40.91393164875404	79.73616273321528
40.92361312808408	79.74394419320026
40.93329460741412	79.75172565318525
40.94297608674416	79.75950711317023
40.9526575660742	79.76728857315521
40.96233904540424	79.7750700331402
40.97202052473428	79.78285149312518
40.981702004064324	79.79063295311016
40.991383483394365	79.79841441309514
41.001064962724406	79.80619587308013
41.01074644205445	79.81397733306511
41.02042792138449	79.8217587930501
41.03010940071453	79.82954025303508
41.03979088004457	79.83732171302006
41.04947235937461	79.84510317300504
41.05915383870465	79.85288463299003
41.068835318034694	79.86066609297501
41.078516797364735	79.86844755295999
41.088198276694776	79.87622901294498
41.09787975602482	79.88401047292996
41.10756123535486	79.89179193291494
41.1172427146849	79.89957339289992
41.12692419401494	79.90735485288491
41.13660567334498	79.91513631286989
41.14628715267502	79.92291777285487
41.15596863200506	79.93069923283986
41.165650111335104	79.93848069282484
41.175331590665145	79.94626215280982
41.185013069995186	79.9540436127948
41.19469454932523	79.96182507277979
41.20437602865527	79.96960653276477
41.21405750798531	79.97738799274975
41.22373898731535	79.98516945273474
41.23342046664539	79.99295091271972
41.24310194597543	80.0007323727047
41.25278342530547	80.00851383268969
41.262464904635515	80.01629529267467
41.272146383965556	80.02407675265965
41.2818278632956	80.03185821264464
41.29150934262564	80.03963967262962
41.30119082195568	80.0474211326146
41.31087230128572	80.05520259259958
41.32055378061576	80.06298405258457
41.3302352599458	80.07076551256955
41.33991673927584	80.07854697255453
41.349598218605884	80.08632843253952
41.359279697935925	80.0941098925245
41.368961177265966	80.10189135250948
41.37864265659601	80.10967281249447
41.38832413592605	80.11745427247945
41.39800561525609	80.12523573246443
41.40768709458613	80.13301719244942
41.41736857391617	80.1407986524344
41.42705005324621	80.14858011241938
41.43673153257625	80.15636157240436
41.446413011906294	80.16414303238935
41.456094491236335	80.17192449237433
41.465775970566376	80.17970595235931
41.47545744989642	80.1874874123443
41.48513892922646	80.19526887232928
41.4948204085565	80.20305033231426
41.50450188788654	80.21083179229925
41.51418336721658	80.21861325228423
41.52386484654662	80.22639471226921
41.533546325876664	80.2341761722542
41.543227805206705	80.24195763223918
41.552909284536746	80.24973909222416
41.56259076386679	80.25752055220914
41.57227224319683	80.26530201219413
41.58195372252687	80.27308347217911
41.59163520185691	80.28086493216409
41.60131668118695	80.28864639214908
41.61099816051699	80.29642785213406
41.62067963984703	80.30420931211904
41.630361119177074	80.31199077210402
41.640042598507115	80.31977223208901
41.649724077837156	80.32755369207399
41.6594055571672	80.33533515205897
41.66908703649724	80.34311661204396
41.67876851582728	80.35089807202894
41.68844999515732	80.35867953201392
41.69813147448736	80.3664609919989
41.7078129538174	80.37424245198389
41.71749443314744	80.38202391196887
41.727175912477485	80.38980537195386
41.736857391807526	80.39758683193884
41.74653887113757	80.40536829192382
41.75622035046761	80.4131497519088
41.76590182979765	80.42093121189379
41.77558330912769	80.42871267187877
41.78526478845773	80.43649413186375
41.79494626778777	80.44427559184874
41.80462774711781	80.45205705183372
41.814309226447854	80.4598385118187
41.823990705777895	80.46761997180369
41.833672185107936	80.47540143178867
41.84335366443798	80.48318289177365
41.85303514376802	80.49096435175863
41.86271662309806	80.49874581174362
41.8723981024281	80.5065272717286
41.88207958175814	80.51430873171358
41.89176106108818	80.52209019169857
41.90144254041822	80.52987165168355
41.911124019748264	80.53765311166853
41.920805499078305	80.54543457165352
41.93048697840835	80.5532160316385
41.94016845773839	80.56099749162348
41.94984993706843	80.56877895160846
41.95953141639847	80.57656041159345
41.96921289572851	80.58434187157843
41.97889437505855	80.59212333156341
41.98857585438859	80.5999047915484
41.998257333718634	80.60768625153338
42.007938813048675	80.61546771151836
42.017620292378716	80.62324917150335
42.02730177170876	80.63103063148833
42.0369832510388	80.63881209147331
42.04666473036884	80.6465935514583
42.05634620969888	80.65437501144328
42.06602768902892	80.66215647142826
42.07570916835896	80.66993793141324
42.085390647689	80.67771939139823
42.095072127019044	80.68550085138321
42.104753606349085	80.6932823113682
42.114435085679126	80.70106377135318
42.12411656500917	80.70884523133816
42.13379804433921	80.71662669132314
42.14347952366925	80.72440815130813
42.15316100299929	80.73218961129311
42.16284248232933	80.73997107127809
42.17252396165937	80.74775253126307
42.182205440989414	80.75553399124806
42.191886920319455	80.76331545123304
42.201568399649496	80.77109691121802
42.21124987897954	80.778878371203
42.22093135830958	80.78665983118799
42.23061283763962	80.79444129117297
42.24029431696966	80.80222275115796
42.2499757962997	80.81000421114294
42.25965727562974	80.81778567112792
42.26933875495978	80.8255671311129
42.279020234289824	80.83334859109789
42.288701713619865	80.84113005108287
42.298383192949906	80.84891151106785
42.30806467227995	80.85669297105284
42.31774615160999	80.86447443103782
42.32742763094003	80.8722558910228
42.33710911027007	80.88003735100779
42.34679058960011	80.88781881099277
42.35647206893015	80.89560027097775
42.36615354826019	80.90338173096274
42.375835027590234	80.91116319094772
42.385516506920276	80.9189446509327
42.39519798625032	80.92672611091768
42.40487946558036	80.93450757090267
42.4145609449104	80.94228903088765
42.42424242424044	80.95007049087263
42.43392390357048	80.95785195085762
42.44360538290052	80.9656334108426
42.45328686223056	80.97341487082758
42.462968341560604	80.98119633081257
42.472649820890645	80.98897779079755
42.482331300220686	80.99675925078253
42.49201277955073	81.00454071076751
42.50169425888077	81.0123221707525
42.51137573821081	81.02010363073748
42.52105721754085	81.02788509072246
42.53073869687089	81.03566655070745
42.54042017620093	81.04344801069243
42.55010165553097	81.05122947067741
42.559783134861014	81.0590109306624
42.569464614191055	81.06679239064738
42.579146093521096	81.07457385063236
42.58882757285114	81.08235531061734
42.59850905218118	81.09013677060233
42.60819053151122	81.09791823058731
42.61787201084126	81.1056996905723
42.6275534901713	81.11348115055728
42.63723496950134	81.12126261054226
42.646916448831384	81.12904407052724
42.656597928161425	81.13682553051223
42.666279407491466	81.14460699049721
42.67596088682151	81.15238845048219
42.68564236615155	81.16016991046718
42.69532384548159	81.16795137045216
42.70500532481163	81.17573283043714
42.71468680414167	81.18351429042212
42.72436828347171	81.19129575040711
42.73404976280175	81.19907721039209
42.743731242131794	81.20685867037707
42.753412721461835	81.21464013036206
42.763094200791876	81.22242159034704
42.77277568012192	81.23020305033202
42.78245715945196	81.237984510317
42.792138638782	81.24576597030199
42.80182011811204	81.25354743028697
42.81150159744208	81.26132889027195
42.82118307677212	81.26911035025694
42.83086455610216	81.27689181024192
42.840546035432205	81.2846732702269
42.850227514762246	81.29245473021189
42.85990899409229	81.30023619019687
42.86959047342233	81.30801765018185
42.87927195275237	81.31579911016684
42.88895343208241	81.32358057015182
42.89863491141245	81.3313620301368
42.90831639074249	81.33914349012178
42.91799787007253	81.34692495010677
42.927679349402574	81.35470641009175
42.937360828732615	81.36248787007673
42.947042308062656	81.37026933006172
42.9567237873927	81.3780507900467
42.96640526672274	81.38583225003168
42.97608674605278	81.39361371001667
42.98576822538282	81.40139517000165
42.99544970471286	81.40917662998663
43.0051311840429	81.41695808997162
43.01481266337294	81.4247395499566
43.024494142702984	81.43206327700129
43.034175622033025	81.43938700404598
43.043857101363066	81.44671073109068
43.05353858069311	81.45403445813537
43.06322006002315	81.46135818518006
43.07290153935319	81.46868191222475
43.08258301868323	81.47600563926945
43.09226449801327	81.48332936631414
43.10194597734331	81.49065309335883
43.111627456673354	81.49797682040352
43.121308936003395	81.50530054744821
43.130990415333436	81.51262427449291
43.14067189466348	81.5199480015376
43.15035337399352	81.52727172858229
43.16003485332356	81.53459545562698
43.1697163326536	81.54191918267168
43.17939781198364	81.54924290971637
43.18907929131368	81.55656663676106
43.19876077064372	81.56389036380575
43.208442249973764	81.57121409085045
43.218123729303805	81.57853781789514
43.227805208633846	81.58586154493983
43.23748668796389	81.59318527198452
43.24716816729393	81.60050899902922
43.25684964662397	81.60783272607391
43.26653112595401	81.6151564531186
43.27621260528405	81.6224801801633
43.28589408461409	81.62980390720799
43.29557556394413	81.63712763425268
43.305257043274175	81.64445136129737
43.314938522604216	81.65177508834206
43.32462000193426	81.65909881538676
43.3343014812643	81.66642254243145
43.34398296059434	81.67374626947614
43.35366443992438	81.68106999652083
43.36334591925442	81.68839372356553
43.37302739858446	81.69571745061022
43.3827088779145	81.70304117765491
43.392390357244544	81.7103649046996
43.402071836574585	81.7176886317443
43.411753315904626	81.72501235878899
43.42143479523467	81.73233608583368
43.43111627456471	81.73965981287837
43.44079775389475	81.74698353992306
43.45047923322479	81.75430726696776
43.46016071255483	81.76163099401245
43.46984219188487	81.76895472105714
43.47952367121491	81.77627844810183
43.489205150544954	81.78360217514653
43.498886629874995	81.79092590219122
43.50856810920504	81.79824962923591
43.51824958853508	81.8055733562806
43.52793106786512	81.8128970833253
43.53761254719516	81.82022081036999
43.5472940265252	81.82754453741468
43.55697550585524	81.83486826445937
43.56665698518528	81.84219199150407
43.576338464515324	81.84951571854876
43.586019943845365	81.85683944559345
43.595701423175406	81.86416317263814
43.60538290250545	81.87148689968284
43.61506438183549	81.87881062672753
43.62474586116553	81.88613435377222
43.63442734049557	81.89345808081691
43.64410881982561	81.9007818078616
43.65379029915565	81.9081055349063
43.66347177848569	81.91542926195099
43.673153257815734	81.92275298899568
43.682834737145775	81.93007671604038
43.692516216475816	81.93740044308507
43.70219769580586	81.94472417012976
43.7118791751359	81.95204789717445
43.72156065446594	81.95937162421914
43.73124213379598	81.96669535126384
43.74092361312602	81.97401907830853
43.75060509245606	81.98134280535322
43.760286571786104	81.98866653239791
43.769968051116145	81.9959902594426
43.779649530446186	82.0033139864873
43.78933100977623	82.01063771353199
43.79901248910627	82.01796144057668
43.80869396843631	82.02528516762138
43.81837544776635	82.03260889466607
43.82805692709639	82.03993262171076
43.83773840642643	82.04725634875545
43.84741988575647	82.05458007580015
43.857101365086514	82.06190380284484
43.866782844416555	82.06922752988953
43.876464323746596	82.07655125693422
43.88614580307664	82.08387498397892
43.89582728240668	82.09119871102361
43.90550876173672	82.0985224380683
43.91519024106676	82.105846165113
43.9248717203968	82.11316989215769
43.93455319972684	82.12049361920238
43.94423467905688	82.12781734624707
43.953916158386924	82.13514107329176
43.963597637716965	82.14246480033646
43.97327911704701	82.14978852738115
43.98296059637705	82.15711225442584
43.99264207570709	82.16443598147053
44.00232355503713	82.17175970851522
44.01200503436717	82.17908343555992
44.02168651369721	82.18640716260461
44.03136799302725	82.1937308896493
44.041049472357294	82.201054616694
44.050730951687335	82.20837834373869
44.060412431017376	82.21570207078338
44.07009391034742	82.22302579782807
44.07977538967746	82.23034952487276
44.0894568690075	82.23767325191746
44.09913834833754	82.24499697896215
44.10881982766758	82.25232070600684
44.11850130699762	82.25964443305153
44.12818278632766	82.26696816009623
44.137864265657704	82.27429188714092
44.147545744987745	82.28161561418561
44.157227224317786	82.2889393412303
44.16690870364783	82.296263068275
44.17659018297787	82.30358679531969
44.18627166230791	82.31091052236438
44.19595314163795	82.31823424940907
44.20563462096799	82.32555797645377
44.21531610029803	82.33288170349846
44.224997579628074	82.34020543054315
44.234679058958115	82.34752915758784
44.244360538288156	82.35485288463254
44.2540420176182	82.36217661167723
44.26372349694824	82.36950033872192
44.27340497627828	82.37682406576661
44.28308645560832	82.3841477928113
44.29276793493836	82.391471519856
44.3024494142684	82.39879524690069
44.31213089359844	82.40611897394538
44.321812372928484	82.41344270099007
44.331493852258525	82.42076642803477
44.341175331588566	82.42809015507946
44.35085681091861	82.43541388212415
44.36053829024865	82.44273760916884
44.37021976957869	82.45006133621354
44.37990124890873	82.45738506325823
44.38958272823877	82.46470879030292
44.39926420756881	82.47203251734761
44.40894568689885	82.4793562443923
44.418627166228895	82.486679971437
44.428308645558936	82.49400369848169
44.43799012488898	82.50132742552638
44.44767160421902	82.50865115257108
44.45735308354906	82.51597487961577
44.4670345628791	82.52329860666046
44.47671604220914	82.53062233370515
44.48639752153918	82.53794606074985
44.49607900086922	82.54526978779454
44.505760480199264	82.55259351483923
44.515441959529305	82.55991724188392
44.525123438859346	82.56724096892862
44.53480491818939	82.57456469597331
44.54448639751943	82.581888423018
44.55416787684947	82.58921215006269
44.56384935617951	82.59653587710739
44.57353083550955	82.60385960415208
44.58321231483959	82.61118333119677
44.59289379416963	82.61850705824146
44.602575273499674	82.62583078528615
44.612256752829715	82.63315451233085
44.621938232159756	82.64047823937554
44.6316197114898	82.64780196642023
44.64130119081984	82.65512569346492
44.65098267014988	82.66244942050962
44.66066414947992	82.66977314755431
44.67034562880996	82.677096874599
44.68002710814	82.6844206016437
44.689708587470044	82.69174432868839
44.699390066800085	82.69906805573308
44.709071546130126	82.70639178277777
44.71875302546017	82.71371550982246
44.72843450479021	82.72103923686716
44.73811598412025	82.72836296391185
44.74779746345029	82.73568669095654
44.75747894278033	82.74301041800123
44.76716042211037	82.75033414504593
44.77684190144041	82.75765787209062
44.786523380770454	82.76498159913531
44.796204860100495	82.77230532618
44.805886339430536	82.7796290532247
44.81556781876058	82.78695278026939
44.82524929809062	82.79427650731408
44.83493077742066	82.80160023435877
44.8446122567507	82.80892396140347
44.85429373608074	82.81624768844816
44.86397521541078	82.82357141549285
44.87365669474082	82.83089514253754
44.883338174070865	82.83776113664194
44.893019653400906	82.84462713074635
44.90270113273095	82.85149312485075
44.91238261206099	82.85835911895515
44.92206409139103	82.86522511305955
44.93174557072107	82.87209110716395
44.94142705005111	82.87895710126836
44.95110852938115	82.88582309537276
44.96079000871119	82.89268908947716
44.970471488041234	82.89955508358156
44.980152967371275	82.90642107768596
44.989834446701316	82.91328707179036
44.99951592603136	82.92015306589477
45.0091974053614	82.92701905999917
45.01887888469144	82.93388505410357
45.02856036402148	82.94075104820797
45.03824184335152	82.94761704231237
45.04792332268156	82.95448303641678
45.0576048020116	82.96134903052118
45.067286281341644	82.96821502462558
45.076967760671685	82.97508101872998
45.08664924000173	82.98194701283438
45.09633071933177	82.98881300693878
45.10601219866181	82.99567900104319
45.11569367799185	83.00254499514759
45.12537515732189	83.00941098925199
45.13505663665193	83.01627698335639
45.14473811598197	83.0231429774608
45.154419595312014	83.0300089715652
45.164101074642055	83.0368749656696
45.173782553972096	83.043740959774
45.18346403330214	83.0506069538784
45.19314551263218	83.0574729479828
45.20282699196222	83.0643389420872
45.21250847129226	83.0712049361916
45.2221899506223	83.07807093029601
45.23187142995234	83.08493692440041
45.24155290928238	83.09180291850481
45.251234388612424	83.09866891260921
45.260915867942465	83.10553490671361
45.270597347272506	83.11240090081802
45.28027882660255	83.11926689492242
45.28996030593259	83.12613288902682
45.29964178526263	83.13299888313122
45.30932326459267	83.13986487723562
45.31900474392271	83.14673087134003
45.32868622325275	83.15359686544443
45.338367702582794	83.16046285954883
45.348049181912835	83.16732885365323
45.357730661242876	83.17419484775763
45.36741214057292	83.18106084186203
45.37709361990296	83.18792683596644
45.386775099233	83.19479283007084
45.39645657856304	83.20165882417524
45.40613805789308	83.20852481827964
45.41581953722312	83.21539081238404
45.42550101655316	83.22225680648845
45.435182495883204	83.22912280059285
45.444863975213245	83.23598879469725
45.454545454543286	83.24285478880165
45.46422693387333	83.24972078290605
45.47390841320337	83.25658677701045
45.48358989253341	83.26345277111486
45.49327137186345	83.27031876521926
45.50295285119349	83.27718475932366
45.51263433052353	83.28405075342806
45.52231580985357	83.29091674753246
45.531997289183614	83.29778274163687
45.541678768513655	83.30464873574127
45.5513602478437	83.31151472984567
45.56104172717374	83.31838072395007
45.57072320650378	83.32524671805447
45.58040468583382	83.33211271215887
45.59008616516386	83.33897870626328
45.5997676444939	83.34584470036768
45.60944912382394	83.35271069447208
45.619130603153984	83.35957668857648
45.628812082484025	83.36644268268088
45.638493561814066	83.37330867678529
45.64817504114411	83.38017467088969
45.65785652047415	83.38704066499409
45.66753799980419	83.39390665909849
45.67721947913423	83.40077265320289
45.68690095846427	83.4076386473073
45.69658243779431	83.4145046414117
45.70626391712435	83.4213706355161
45.715945396454394	83.4282366296205
45.725626875784435	83.4351026237249
45.735308355114476	83.4419686178293
45.74498983444452	83.4488346119337
45.75467131377456	83.4557006060381
45.7643527931046	83.46256660014251
45.77403427243464	83.46943259424691
45.78371575176468	83.47629858835131
45.79339723109472	83.48316458245571
45.803078710424764	83.49003057656012
45.812760189754805	83.49689657066452
45.822441669084846	83.50376256476892
45.83212314841489	83.51062855887332
45.84180462774493	83.51749455297772
45.85148610707497	83.52436054708213
45.86116758640501	83.53122654118653
45.87084906573505	83.53809253529093
45.88053054506509	83.54495852939533
45.89021202439513	83.55182452349973
45.899893503725174	83.55869051760413
45.909574983055215	83.56555651170854
45.919256462385256	83.57242250581294
45.9289379417153	83.57928849991734
45.93861942104534	83.58615449402174
45.94830090037538	83.59302048812614
45.95798237970542	83.59988648223054
45.96766385903546	83.60675247633495
45.9773453383655	83.61361847043935
45.98702681769554	83.62048446454375
45.996708297025584	83.62735045864815
46.006389776355626	83.63421645275255
46.01607125568567	83.64108244685696
46.02575273501571	83.64794844096136
46.03543421434575	83.65481443506576
46.04511569367579	83.66168042917016
46.05479717300583	83.66854642327456
46.06447865233587	83.67541241737896
46.07416013166591	83.68227841148337
46.083841610995954	83.68914440558777
46.093523090325995	83.69601039969217
46.103204569656036	83.70287639379657
46.11288604898608	83.70974238790097
46.12256752831612	83.71660838200538
46.13224900764616	83.72347437610978
46.1419304869762	83.73034037021418
46.15161196630624	83.73720636431858
46.16129344563628	83.74407235842298
46.17097492496632	83.75093835252738
46.180656404296364	83.75780434663179
46.190337883626405	83.76467034073619
46.200019362956446	83.77153633484059
46.20970084228649	83.77840232894499
46.21938232161653	83.7852683230494
46.22906380094657	83.7921343171538
46.23874528027661	83.7990003112582
46.24842675960665	83.8058663053626
46.25810823893669	83.812732299467
46.267789718266734	83.8195982935714
46.277471197596775	83.8264642876758
46.287152676926816	83.8333302817802
46.29683415625686	83.84019627588461
46.3065156355869	83.84706226998901
46.31619711491694	83.85392826409341
46.32587859424698	83.86079425819781
46.33556007357702	83.86766025230222
46.34524155290706	83.87452624640662
46.3549230322371	83.88139224051102
46.364604511567144	83.88825823461542
46.374285990897185	83.89512422871982
46.383967470227226	83.90199022282422
46.39364894955727	83.90885621692863
46.40333042888731	83.91572221103303
46.41301190821735	83.92258820513743
46.42269338754739	83.92945419924183
46.43237486687743	83.93632019334623
46.44205634620747	83.94318618745064
46.45173782553751	83.95005218155504
46.461419304867555	83.95691817565944
46.471100784197596	83.96378416976384
46.48078226352764	83.97065016386824
46.49046374285768	83.97751615797264
46.50014522218772	83.98438215207705
46.50982670151776	83.99124814618145
46.5195081808478	83.99811414028585
46.52918966017784	84.00498013439025
46.53887113950788	84.01184612849465
46.548552618837924	84.01871212259906
46.558234098167965	84.02557811670346
46.567915577498006	84.03244411080786
46.57759705682805	84.03931010491226
46.58727853615809	84.04617609901666
46.59696001548813	84.05304209312106
46.60664149481817	84.05990808722547
46.61632297414821	84.06677408132987
46.62600445347825	84.07364007543427
46.63568593280829	84.08050606953867
46.645367412138334	84.08737206364307
46.655048891468375	84.09423805774748
46.66473037079842	84.10110405185188
46.67441185012846	84.10797004595628
46.6840933294585	84.11483604006068
46.69377480878854	84.12170203416508
46.70345628811858	84.12856802826948
46.71313776744862	84.13543402237389
46.72281924677866	84.14230001647829
46.732500726108704	84.14916601058269
46.742182205438745	84.15603200468709
46.751863684768786	84.1628979987915
46.76154516409883	84.1697639928959
46.77122664342887	84.1766299870003
46.78090812275891	84.1834959811047
46.79058960208895	84.1903619752091
46.80027108141899	84.1972279693135
46.80995256074903	84.2040939634179
46.81963404007907	84.2109599575223
46.829315519409114	84.21782595162671
46.838996998739155	84.22469194573111
46.848678478069196	84.23155793983551
46.85835995739924	84.23842393393991
46.86804143672928	84.24528992804431
46.87772291605932	84.25215592214872
46.88740439538936	84.25902191625312
46.8970858747194	84.26588791035752
46.90676735404944	84.27275390446192
46.916448833379484	84.27961989856632
46.926130312709525	84.28648589267073
46.935811792039566	84.29335188677513
46.94549327136961	84.30021788087953
46.95517475069965	84.30708387498393
46.96485623002969	84.31394986908833
46.97453770935973	84.32081586319273
46.98421918868977	84.32768185729714
46.99390066801981	84.33454785140154
47.00358214734985	84.34141384550594
47.013263626679894	84.34827983961034
47.022945106009935	84.35514583371474
47.032626585339976	84.36201182781915
47.04230806467002	84.36887782192355
47.05198954400006	84.37574381602795
47.0616710233301	84.38260981013235
47.07135250266014	84.38947580423675
47.08103398199018	84.39634179834115
47.09071546132022	84.40320779244556
47.10039694065026	84.41007378654996
47.110078419980304	84.41693978065436
47.119759899310345	84.42380577475876
47.12944137864039	84.43067176886316
47.13912285797043	84.43753776296757
47.14880433730047	84.44394602413168
47.15848581663051	84.45035428529579
47.16816729596055	84.4567625464599
47.17784877529059	84.46317080762401
47.18753025462063	84.46957906878812
47.197211733950674	84.47598732995223
47.206893213280715	84.48239559111634
47.216574692610756	84.48880385228045
47.2262561719408	84.49521211344457
47.23593765127084	84.50162037460868
47.24561913060088	84.50802863577279
47.25530060993092	84.5144368969369
47.26498208926096	84.52084515810101
47.274663568591	84.52725341926512
47.28434504792104	84.53366168042923
47.294026527251084	84.54006994159334
47.303708006581125	84.54647820275746
47.313389485911166	84.55288646392157
47.32307096524121	84.55929472508568
47.33275244457125	84.56570298624979
47.34243392390129	84.5721112474139
47.35211540323133	84.57851950857801
47.36179688256137	84.58492776974212
47.37147836189141	84.59133603090623
47.381159841221454	84.59774429207035
47.390841320551495	84.60415255323446
47.400522799881536	84.61056081439857
47.41020427921158	84.61696907556268
47.41988575854162	84.62337733672679
47.42956723787166	84.6297855978909
47.4392487172017	84.63619385905501
47.44893019653174	84.64260212021912
47.45861167586178	84.64901038138323
47.46829315519182	84.65541864254735
47.477974634521864	84.66182690371146
47.487656113851905	84.66823516487557
47.497337593181946	84.67464342603968
47.50701907251199	84.68105168720379
47.51670055184203	84.6874599483679
47.52638203117207	84.69386820953201
47.53606351050211	84.70027647069612
47.54574498983215	84.70668473186024
47.55542646916219	84.71309299302435
47.56510794849223	84.71950125418846
47.574789427822274	84.72590951535257
47.584470907152316	84.73231777651668
47.59415238648236	84.73872603768079
47.6038338658124	84.7451342988449
47.61351534514244	84.75154256000901
47.62319682447248	84.75795082117313
47.63287830380252	84.76435908233724
47.64255978313256	84.77076734350135
47.6522412624626	84.77717560466546
47.661922741792644	84.78358386582957
47.671604221122685	84.78999212699368
47.681285700452726	84.79640038815779
47.69096717978277	84.8028086493219
47.70064865911281	84.80921691048601
47.71033013844285	84.81562517165013
47.72001161777289	84.82203343281424
47.72969309710293	84.82844169397835
47.73937457643297	84.83484995514246
47.74905605576301	84.84125821630657
47.758737535093054	84.84766647747068
47.768419014423095	84.8540747386348
47.778100493753136	84.8604829997989
47.78778197308318	84.86689126096302
47.79746345241322	84.87329952212713
47.80714493174326	84.87970778329124
47.8168264110733	84.88611604445535
47.82650789040334	84.89252430561946
47.83618936973338	84.89893256678357
47.845870849063424	84.90534082794768
47.855552328393465	84.9117490891118
47.865233807723506	84.9181573502759
47.87491528705355	84.92456561144002
47.88459676638359	84.93097387260413
47.89427824571363	84.93738213376824
47.90395972504367	84.94379039493235
47.91364120437371	84.95019865609646
47.92332268370375	84.95660691726057
47.93300416303379	84.96301517842468
47.942685642363834	84.9694234395888
47.952367121693875	84.9758317007529
47.962048601023916	84.98223996191702
47.97173008035396	84.98864822308113
47.981411559684	84.99505648424524
47.99109303901404	85.00146474540935
48.00077451834408	85.00787300657346
48.01045599767412	85.01428126773757
48.02013747700416	85.02068952890168
48.0298189563342	85.0270977900658
48.039500435664245	85.0335060512299
48.049181914994286	85.03991431239402
48.05886339432433	85.04632257355813
48.06854487365437	85.05273083472224
48.07822635298441	85.05913909588635
48.08790783231445	85.06554735705046
48.09758931164449	85.07195561821457
48.10727079097453	85.07836387937868
48.11695227030457	85.0847721405428
48.126633749634614	85.09118040170691
48.136315228964655	85.09758866287102
48.145996708294696	85.10399692403513
48.15567818762474	85.11040518519924
48.16535966695478	85.11681344636335
48.17504114628482	85.12322170752746
48.18472262561486	85.12962996869157
48.1944041049449	85.13603822985569
48.20408558427494	85.1424464910198
48.21376706360498	85.14885475218391
48.223448542935024	85.15526301334802
48.233130022265065	85.16167127451213
48.24281150159511	85.16807953567624
48.25249298092515	85.17448779684035
48.26217446025519	85.18089605800446
48.27185593958523	85.18730431916858
48.28153741891527	85.19371258033269
48.29121889824531	85.2001208414968
48.30090037757535	85.20652910266091
48.310581856905394	85.21293736382502
48.320263336235435	85.21934562498913
48.329944815565476	85.22575388615324
48.33962629489552	85.23216214731735
48.34930777422556	85.23857040848146
48.3589892535556	85.24497866964558
48.36867073288564	85.25138693080969
48.37835221221568	85.2577951919738
48.38803369154572	85.26420345313791
48.39771517087576	85.27061171430202
48.407396650205804	85.27701997546613
48.417078129535845	85.28342823663024
48.426759608865886	85.28983649779435
48.43644108819593	85.29624475895847
48.44612256752597	85.30265302012258
48.45580404685601	85.30906128128669
48.46548552618605	85.3154695424508
48.47516700551609	85.32187780361491
48.48484848484613	85.32828606477902
48.494529964176174	85.33469432594313
48.504211443506215	85.34110258710724
48.513892922836256	85.34751084827136
48.5235744021663	85.35391910943547
48.53325588149634	85.36032737059958
48.54293736082638	85.36673563176369
48.55261884015642	85.3731438929278
48.56230031948646	85.37955215409191
48.5719817988165	85.38596041525602
48.58166327814654	85.39236867642013
48.591344757476584	85.39877693758424
48.601026236806625	85.40518519874836
48.610707716136666	85.41159345991247
48.62038919546671	85.41800172107658
48.63007067479675	85.42440998224069
48.63975215412679	85.4308182434048
48.64943363345683	85.43722650456891
48.65911511278687	85.44363476573302
48.66879659211691	85.45004302689713
48.67847807144695	85.45645128806125
48.688159550776994	85.46285954922536
48.697841030107035	85.46926781038947
48.70752250943708	85.47567607155358
48.71720398876712	85.48208433271769
48.72688546809716	85.4884925938818
48.7365669474272	85.49490085504591
48.74624842675724	85.50130911621002
48.75592990608728	85.50771737737414
48.76561138541732	85.51412563853825
48.775292864747364	85.52053389970236
48.784974344077405	85.52694216086647
48.794655823407446	85.53335042203058
48.80433730273749	85.53975868319469
48.81401878206753	85.5461669443588
48.82370026139757	85.55257520552291
48.83338174072761	85.55898346668702
48.84306322005765	85.56539172785114
48.85274469938769	85.57179998901525
48.86242617871773	85.57820825017936
48.872107658047774	85.58461651134347
48.881789137377815	85.59102477250758
48.891470616707856	85.59743303367169
48.9011520960379	85.6038412948358
48.91083357536794	85.61024955599991
48.92051505469798	85.61665781716403
48.93019653402802	85.62306607832814
48.93987801335806	85.62947433949225
48.9495594926881	85.63588260065636
48.959240972018144	85.64229086182047
48.968922451348185	85.64869912298458
48.978603930678226	85.65510738414869
48.98828541000827	85.6615156453128
48.99796688933831	85.66792390647691
49.00764836866835	85.67433216764103
49.01732984799839	85.68074042880514
49.02701132732843	85.68714868996925
49.03669280665847	85.69355695113336
49.04637428598851	85.69996521229747
49.056055765318554	85.70637347346158
49.065737244648595	85.7127817346257
49.075418723978636	85.7191899957898
49.08510020330868	85.72559825695392
49.09478168263872	85.73200651811803
49.10446316196876	85.73841477928214
49.1141446412988	85.74482304044625
49.12382612062884	85.75123130161036
49.13350759995888	85.75763956277447
49.14318907928892	85.76404782393858
49.152870558618964	85.7704560851027
49.162552037949006	85.7768643462668
49.17223351727905	85.78327260743092
49.18191499660909	85.78968086859503
49.19159647593913	85.79608912975914
49.20127795526917	85.80249739092325
49.21095943459921	85.80890565208736
49.22064091392925	85.81531391325147
49.23032239325929	85.82172217441558
49.240003872589334	85.8281304355797
49.249685351919375	85.8345386967438
49.259366831249416	85.84094695790792
49.26904831057946	85.84735521907203
49.2787297899095	85.85376348023614
49.28841126923954	85.86017174140025
49.29809274856958	85.86658000256436
49.30777422789962	85.87298826372847
49.31745570722966	85.87939652489258
49.3271371865597	85.8858047860567
49.336818665889744	85.8922130472208
49.346500145219785	85.89862130838492
49.356181624549826	85.90502956954903
49.36586310387987	85.91143783071314
49.37554458320991	85.91784609187725
49.38522606253995	85.92425435304136
49.39490754186999	85.93066261420547
49.40458902120003	85.93707087536959
49.41427050053007	85.9434791365337
49.423951979860114	85.9494296647575
49.433633459190155	85.95538019298131
49.443314938520196	85.96133072120512
49.45299641785024	85.96728124942892
49.46267789718028	85.97323177765273
49.47235937651032	85.97918230587653
49.48204085584036	85.98513283410034
49.4917223351704	85.99108336232415
49.50140381450044	85.99703389054795
49.51108529383048	86.00298441877176
49.520766773160524	86.00893494699557
49.530448252490565	86.01488547521937
49.540129731820606	86.02083600344318
49.54981121115065	86.02678653166699
49.55949269048069	86.03273705989079
49.56917416981073	86.0386875881146
49.57885564914077	86.0446381163384
49.58853712847081	86.05058864456221
49.59821860780085	86.05653917278602
49.60790008713089	86.06248970100982
49.617581566460935	86.06844022923363
49.627263045790976	86.07439075745744
49.63694452512102	86.08034128568124
49.64662600445106	86.08629181390505
49.6563074837811	86.09224234212886
49.66598896311114	86.09819287035266
49.67567044244118	86.10414339857647
49.68535192177122	86.11009392680027
49.69503340110126	86.11604445502408
49.704714880431304	86.12199498324789
49.714396359761345	86.1279455114717
49.724077839091386	86.1338960396955
49.73375931842143	86.1398465679193
49.74344079775147	86.14579709614311
49.75312227708151	86.15174762436692
49.76280375641155	86.15769815259073
49.77248523574159	86.16364868081453
49.78216671507163	86.16959920903834
49.79184819440167	86.17554973726214
49.801529673731714	86.18150026548595
49.811211153061755	86.18745079370976
49.820892632391796	86.19340132193356
49.83057411172184	86.19935185015737
49.84025559105188	86.20530237838118
49.84993707038192	86.21125290660498
49.85961854971196	86.21720343482879
49.869300029042	86.2231539630526
49.87898150837204	86.2291044912764
49.888662987702084	86.23505501950021
49.898344467032125	86.24100554772401
49.908025946362166	86.24695607594782
49.91770742569221	86.25290660417163
49.92738890502225	86.25885713239543
49.93707038435229	86.26480766061924
49.94675186368233	86.27075818884305
49.95643334301237	86.27670871706685
49.96611482234241	86.28265924529066
49.97579630167245	86.28860977351447
49.985477781002494	86.29456030173827
49.995159260332535	86.30051082996208
50.004840739662576	86.30646135818589
50.01452221899262	86.31241188640969
50.02420369832266	86.3183624146335
50.0338851776527	86.3243129428573
50.04356665698274	86.33026347108111
50.05324813631278	86.33621399930492
50.06292961564282	86.34216452752872
50.072611094972864	86.34811505575253
50.082292574302905	86.35406558397634
50.091974053632946	86.36001611220014
50.10165553296299	86.36596664042395
50.11133701229303	86.37191716864776
50.12101849162307	86.37786769687156
50.13069997095311	86.38381822509537
50.14038145028315	86.38976875331917
50.15006292961319	86.39571928154298
50.15974440894323	86.40166980976679
50.169425888273274	86.4076203379906
50.179107367603315	86.4135708662144
50.188788846933356	86.4195213944382
50.1984703262634	86.42547192266201
50.20815180559344	86.43142245088582
50.21783328492348	86.43737297910963
50.22751476425352	86.44332350733343
50.23719624358356	86.44927403555724
50.2468777229136	86.45522456378104
50.25655920224364	86.46117509200485
50.266240681573684	86.46712562022866
50.275922160903725	86.47307614845246
50.28560364023377	86.47902667667627
50.29528511956381	86.48497720490008
50.30496659889385	86.49092773312388
50.31464807822389	86.49687826134769
50.32432955755393	86.5028287895715
50.33401103688397	86.5087793177953
50.34369251621401	86.51472984601911
50.353373995544054	86.52068037424291
50.363055474874095	86.52663090246672
50.372736954204136	86.53258143069053
50.38241843353418	86.53853195891433
50.39209991286422	86.54448248713814
50.40178139219426	86.55043301536195
50.4114628715243	86.55638354358575
50.42114435085434	86.56233407180956
50.43082583018438	86.56828460003337
50.44050730951442	86.57423512825717
50.450188788844464	86.58018565648098
50.459870268174505	86.58613618470478
50.469551747504546	86.59208671292859
50.47923322683459	86.5980372411524
50.48891470616463	86.6039877693762
50.49859618549467	86.60993829760001
50.50827766482471	86.61588882582382
50.51795914415475	86.62183935404762
50.52764062348479	86.62778988227143
50.537322102814834	86.63374041049524
50.547003582144875	86.63969093871904
50.556685061474916	86.64564146694285
50.56636654080496	86.65159199516665
50.576048020135	86.65754252339046
50.58572949946504	86.66349305161427
50.59541097879508	86.66944357983807
50.60509245812512	86.67539410806188
50.61477393745516	86.68134463628569
50.6244554167852	86.6872951645095
50.634136896115244	86.6932456927333
50.643818375445285	86.6991962209571
50.653499854775326	86.70514674918091
50.66318133410537	86.71109727740472
50.67286281343541	86.71704780562852
50.68254429276545	86.72299833385233
50.69222577209549	86.72894886207614
50.70190725142553	86.73489939029994
50.71158873075557	86.74084991852375
50.72127021008561	86.74680044674756
50.730951689415654	86.75275097497136
50.740633168745696	86.75870150319517
50.75031464807574	86.76465203141898
50.75999612740578	86.77060255964278
50.76967760673582	86.77655308786659
50.77935908606586	86.7825036160904
50.7890405653959	86.7884541443142
50.79872204472594	86.79440467253801
50.80840352405598	86.80035520076181
50.818085003386024	86.80630572898562
50.827766482716065	86.81225625720943
50.837447962046106	86.81820678543323
50.84712944137615	86.82415731365704
50.85681092070619	86.83010784188085
50.86649240003623	86.83605837010465
50.87617387936627	86.84200889832846
50.88585535869631	86.84795942655226
50.89553683802635	86.85390995477607
50.90521831735639	86.85986048299988
50.914899796686434	86.86581101122368
50.924581276016475	86.87176153944749
50.934262755346516	86.8777120676713
50.94394423467656	86.8836625958951
50.9536257140066	86.88961312411891
50.96330719333664	86.89556365234272
50.97298867266668	86.90151418056652
50.98267015199672	86.90746470879033
50.99235163132676	86.91341523701414
51.002033110656804	86.91936576523794
51.011714589986845	86.92531629346175
51.021396069316886	86.93126682168555
51.03107754864693	86.93721734990936
51.04075902797697	86.94316787813317
51.05044050730701	86.94911840635697
51.06012198663705	86.95506893458078
51.06980346596709	86.96101946280459
51.07948494529713	86.96696999102839
51.08916642462717	86.9729205192522
51.098847903957214	86.978871047476
51.108529383287255	86.98482157569981
51.118210862617296	86.99077210392362
51.12789234194734	86.99672263214742
51.13757382127738	87.00267316037123
51.14725530060742	87.00862368859504
51.15693677993746	87.01457421681884
51.1666182592675	87.02052474504265
51.17629973859754	87.02647527326646
51.18598121792758	87.03242580149026
51.195662697257625	87.03837632971407
51.205344176587666	87.04432685793788
51.21502565591771	87.05027738616168
51.22470713524775	87.05622791438549
51.23438861457779	87.0621784426093
51.24407009390783	87.0681289708331
51.25375157323787	87.07407949905691
51.26343305256791	87.08003002728071
51.27311453189795	87.08598055550452
51.282796011227994	87.09193108372833
51.292477490558035	87.09788161195213
51.302158969888076	87.10383214017594
51.31184044921812	87.10978266839975
51.32152192854816	87.11573319662355
51.3312034078782	87.12168372484736
51.34088488720824	87.12763425307116
51.35056636653828	87.13358478129497
51.36024784586832	87.13953530951878
51.36992932519836	87.14548583774258
51.379610804528404	87.15143636596639
51.389292283858445	87.1573868941902
51.398973763188486	87.163337422414
51.40865524251853	87.16928795063781
51.41833672184857	87.17523847886162
51.42801820117861	87.18118900708542
51.43769968050865	87.18713953530923
51.44738115983869	87.19309006353303
51.45706263916873	87.19904059175684
51.466744118498774	87.20499111998065
51.476425597828815	87.21094164820445
51.486107077158856	87.21689217642826
51.4957885564889	87.22284270465207
51.50547003581894	87.22879323287587
51.51515151514898	87.23474376109968
51.52483299447902	87.24069428932349
51.53451447380906	87.24664481754729
51.5441959531391	87.2525953457711
51.55387743246914	87.2585458739949
51.563558911799184	87.26449640221871
51.573240391129225	87.27044693044252
51.582921870459266	87.27639745866632
51.59260334978931	87.28234798689013
51.60228482911935	87.28829851511394
51.61196630844939	87.29424904333774
51.62164778777943	87.30019957156155
51.63132926710947	87.30615009978536
51.64101074643951	87.31210062800916
51.65069222576955	87.31805115623297
51.660373705099595	87.32400168445677
51.670055184429636	87.32949447974029
51.67973666375968	87.3349872750238
51.68941814308972	87.34048007030732
51.69909962241976	87.34597286559084
51.7087811017498	87.35146566087435
51.71846258107984	87.35695845615787
51.72814406040988	87.36245125144139
51.73782553973992	87.3679440467249
51.747507019069964	87.37343684200842
51.757188498400005	87.37892963729193
51.766869977730046	87.38442243257545
51.77655145706009	87.38991522785896
51.78623293639013	87.39540802314248
51.79591441572017	87.400900818426
51.80559589505021	87.40639361370951
51.81527737438025	87.41188640899303
51.82495885371029	87.41737920427654
51.83464033304033	87.42287199956006
51.844321812370374	87.42836479484357
51.854003291700415	87.43385759012709
51.86368477103046	87.4393503854106
51.8733662503605	87.44484318069412
51.88304772969054	87.45033597597764
51.89272920902058	87.45582877126115
51.90241068835062	87.46132156654467
51.91209216768066	87.46681436182818
51.9217736470107	87.4723071571117
51.931455126340744	87.47779995239522
51.941136605670785	87.48329274767873
51.950818085000826	87.48878554296225
51.96049956433087	87.49427833824576
51.97018104366091	87.49977113352928
51.97986252299095	87.5052639288128
51.98954400232099	87.51075672409631
51.99922548165103	87.51624951937983
52.00890696098107	87.52174231466334
52.01858844031111	87.52723510994686
52.028269919641154	87.53272790523037
52.037951398971195	87.53822070051389
52.047632878301236	87.5437134957974
52.05731435763128	87.54920629108092
52.06699583696132	87.55469908636444
52.07667731629136	87.56019188164795
52.0863587956214	87.56568467693147
52.09604027495144	87.57117747221498
52.10572175428148	87.5766702674985
52.115403233611524	87.58216306278202
52.125084712941565	87.58765585806553
52.134766192271606	87.59314865334905
52.14444767160165	87.59864144863256
52.15412915093169	87.60413424391608
52.16381063026173	87.6096270391996
52.17349210959177	87.61511983448311
52.18317358892181	87.62061262976663
52.19285506825185	87.62610542505014
52.20253654758189	87.63159822033366
52.212218026911934	87.63709101561717
52.221899506241975	87.64258381090069
52.231580985572016	87.6480766061842
52.24126246490206	87.65356940146772
52.2509439442321	87.65906219675124
52.26062542356214	87.66455499203475
52.27030690289218	87.67004778731827
52.27998838222222	87.67554058260178
52.28966986155226	87.6810333778853
52.2993513408823	87.68652617316882
52.309032820212344	87.69201896845233
52.318714299542386	87.69751176373585
52.32839577887243	87.70300455901936
52.33807725820247	87.70849735430288
52.34775873753251	87.7139901495864
52.35744021686255	87.71948294486991
52.36712169619259	87.72497574015343
52.37680317552263	87.73046853543694
52.38648465485267	87.73596133072046
52.396166134182714	87.74145412600397
52.405847613512755	87.74694692128749
52.415529092842796	87.752439716571
52.42521057217284	87.75793251185452
52.43489205150288	87.76342530713804
52.44457353083292	87.76891810242155
52.45425501016296	87.77441089770507
52.463936489493	87.77990369298858
52.47361796882304	87.7853964882721
52.48329944815308	87.79088928355561
52.492980927483124	87.79638207883913
52.502662406813165	87.80187487412265
52.512343886143206	87.80736766940616
52.52202536547325	87.81286046468968
52.53170684480329	87.8183532599732
52.54138832413333	87.82384605525671
52.55106980346337	87.82933885054022
52.56075128279341	87.83483164582374
52.57043276212345	87.84032444110726
52.580114241453494	87.84581723639077
52.589795720783535	87.85131003167429
52.599477200113576	87.8568028269578
52.60915867944362	87.86229562224132
52.61884015877366	87.86778841752484
52.6285216381037	87.87328121280835
52.63820311743374	87.87877400809187
52.64788459676378	87.88426680337538
52.65756607609382	87.8897595986589
52.66724755542386	87.89525239394241
52.676929034753904	87.90074518922593
52.686610514083945	87.90623798450945
52.696291993413986	87.91173077979296
52.70597347274403	87.91722357507648
52.71565495207407	87.92271637035999
52.72533643140411	87.92820916564351
52.73501791073415	87.93370196092702
52.74469939006419	87.93919475621054
52.75438086939423	87.94468755149406
52.76406234872427	87.95018034677757
52.773743828054315	87.95567314206109
52.783425307384356	87.9611659373446
52.7931067867144	87.96665873262812
52.80278826604444	87.97215152791163
52.81246974537448	87.97764432319515
52.82215122470452	87.98313711847867
52.83183270403456	87.98862991376218
52.8415141833646	87.9941227090457
52.85119566269464	87.99961550432921
52.860877142024684	88.00510829961273
52.870558621354725	88.01060109489624
52.880240100684766	88.01609389017976
52.88992158001481	88.02158668546328
52.89960305934485	88.02707948074679
52.90928453867489	88.03257227603031
52.91896601800493	88.03806507131382
52.92864749733497	88.04355786659734
52.93832897666501	88.04905066188086
52.94801045599505	88.05454345716437
52.957691935325094	88.06003625244789
52.967373414655135	88.0655290477314
52.977054893985176	88.07102184301492
52.98673637331522	88.07651463829843
52.99641785264526	88.08200743358195
53.0060993319753	88.08750022886547
53.01578081130534	88.09299302414898
53.02546229063538	88.0984858194325
53.03514376996542	88.10397861471601
53.044825249295464	88.10947140999953
53.054506728625505	88.11496420528304
53.064188207955546	88.12045700056656
53.07386968728559	88.12594979585008
53.08355116661563	88.13144259113359
53.09323264594567	88.13693538641711
53.10291412527571	88.14242818170062
53.11259560460575	88.14792097698414
53.12227708393579	88.15341377226765
53.13195856326583	88.15890656755117
53.141640042595874	88.16439936283469
53.151321521925915	88.1698921581182
53.161003001255956	88.17538495340172
53.170684480586	88.18087774868523
53.18036595991604	88.18637054396875
53.19004743924608	88.19186333925227
53.19972891857612	88.19735613453578
53.20941039790616	88.2028489298193
53.2190918772362	88.20834172510281
53.22877335656624	88.21383452038633
53.238454835896285	88.21932731566984
53.248136315226326	88.22482011095336
53.25781779455637	88.23031290623688
53.26749927388641	88.23580570152039
53.27718075321645	88.2412984968039
53.28686223254649	88.24679129208742
53.29654371187653	88.25228408737094
53.30622519120657	88.25777688265445
53.31590667053661	88.26326967793797
53.325588149866654	88.26876247322149
53.335269629196695	88.274255268505
53.344951108526736	88.27974806378852
53.35463258785678	88.28524085907203
53.36431406718682	88.29073365435555
53.37399554651686	88.29622644963906
53.3836770258469	88.30171924492258
53.39335850517694	88.3072120402061
53.40303998450698	88.31270483548961
53.41272146383702	88.31819763077313
53.422402943167064	88.32369042605664
53.432084422497105	88.32918322134016
53.44176590182715	88.33467601662367
53.45144738115719	88.34016881190719
53.46112886048723	88.3456616071907
53.47081033981727	88.35115440247422
53.48049181914731	88.35664719775774
53.49017329847735	88.36213999304125
53.49985477780739	88.36763278832477
53.509536257137434	88.37312558360829
53.519217736467475	88.3786183788918
53.528899215797516	88.38411117417532
53.53858069512756	88.38960396945883
53.5482621744576	88.39509676474235
53.55794365378764	88.40058956002586
53.56762513311768	88.40608235530938
53.57730661244772	88.4115751505929
53.58698809177776	88.41706794587641
53.5966695711078	88.42256074115993
53.606351050437844	88.42805353644344
53.616032529767885	88.43354633172696
53.625714009097926	88.43903912701047
53.63539548842797	88.44453192229399
53.64507696775801	88.4500247175775
53.65475844708805	88.45551751286102
53.66443992641809	88.46101030814454
53.67412140574813	88.46650310342805
53.68380288507817	88.47199589871157
53.693484364408214	88.47748869399508
53.703165843738255	88.4829814892786
53.712847323068296	88.48847428456212
53.72252880239834	88.49396707984563
53.73221028172838	88.49945987512915
53.74189176105842	88.50495267041266
53.75157324038846	88.51044546569618
53.7612547197185	88.5159382609797
53.77093619904854	88.52143105626321
53.78061767837858	88.52692385154673
53.790299157708624	88.53241664683024
53.799980637038665	88.53790944211376
53.809662116368706	88.54340223739727
53.81934359569875	88.54889503268079
53.82902507502879	88.5543878279643
53.83870655435883	88.55988062324782
53.84838803368887	88.56537341853134
53.85806951301891	88.57086621381485
53.86775099234895	88.57635900909837
53.87743247167899	88.58185180438188
53.887113951009034	88.5873445996654
53.896795430339075	88.59283739494892
53.90647690966912	88.59833019023243
53.91615838899916	88.60382298551595
53.9258398683292	88.60931578079946
53.93552134765924	88.61480857608298
53.94520282698928	88.6203013713665
53.95488430631932	88.62579416665001
53.96456578564936	88.63128696193353
53.974247264979404	88.63677975721704
53.983928744309445	88.64227255250056
53.993610223639486	88.64776534778407
54.00329170296953	88.65325814306759
54.01297318229957	88.6587509383511
54.02265466162961	88.66424373363462
54.03233614095965	88.66973652891814
54.04201762028969	88.67522932420165
54.05169909961973	88.68072211948517
54.06138057894977	88.68621491476868
54.071062058279814	88.6917077100522
54.080743537609855	88.69720050533572
54.090425016939896	88.70269330061923
54.10010649626994	88.70818609590275
54.10978797559998	88.71367889118626
54.11946945493002	88.71917168646978
54.12915093426006	88.7246644817533
54.1388324135901	88.73015727703681
54.14851389292014	88.73565007232033
54.158195372250184	88.74114286760384
54.167876851580225	88.74663566288736
54.177558330910266	88.75212845817087
54.18723981024031	88.75762125345439
54.19692128957035	88.76265631579761
54.20660276890039	88.76769137814084
54.21628424823043	88.77272644048406
54.22596572756047	88.77776150282729
54.23564720689051	88.78279656517051
54.24532868622055	88.78783162751374
54.255010165550594	88.79286668985696
54.264691644880635	88.79790175220019
54.274373124210676	88.80293681454341
54.28405460354072	88.80797187688664
54.29373608287076	88.81300693922987
54.3034175622008	88.81804200157309
54.31309904153084	88.82307706391632
54.32278052086088	88.82811212625954
54.33246200019092	88.83314718860277
54.34214347952096	88.83818225094599
54.351824958851005	88.84321731328922
54.361506438181046	88.84825237563244
54.37118791751109	88.85328743797567
54.38086939684113	88.85832250031889
54.39055087617117	88.86335756266212
54.40023235550121	88.86839262500534
54.40991383483125	88.87342768734857
54.41959531416129	88.87846274969179
54.42927679349133	88.88349781203502
54.438958272821374	88.88853287437824
54.448639752151415	88.89356793672147
54.458321231481456	88.89860299906469
54.4680027108115	88.90363806140792
54.47768419014154	88.90867312375114
54.48736566947158	88.91370818609437
54.49704714880162	88.9187432484376
54.50672862813166	88.92377831078082
54.5164101074617	88.92881337312404
54.52609158679174	88.93384843546727
54.535773066121784	88.9388834978105
54.545454545451825	88.94391856015372
54.555136024781866	88.94895362249694
54.56481750411191	88.95398868484017
54.57449898344195	88.9590237471834
54.58418046277199	88.96405880952662
54.59386194210203	88.96909387186984
54.60354342143207	88.97412893421307
54.61322490076211	88.9791639965563
54.622906380092154	88.98419905889952
54.632587859422195	88.98923412124275
54.642269338752236	88.99426918358597
54.65195081808228	88.9993042459292
54.66163229741232	89.00433930827242
54.67131377674236	89.00937437061565
54.6809952560724	89.01440943295887
54.69067673540244	89.0194444953021
54.70035821473248	89.02447955764532
54.71003969406252	89.02951461998855
54.719721173392564	89.03454968233177
54.729402652722605	89.039584744675
54.739084132052646	89.04461980701822
54.74876561138269	89.04965486936145
54.75844709071273	89.05468993170467
54.76812857004277	89.0597249940479
54.77781004937281	89.06476005639112
54.78749152870285	89.06979511873435
54.79717300803289	89.07483018107757
54.80685448736293	89.0798652434208
54.816535966692975	89.08490030576402
54.826217446023016	89.08993536810725
54.83589892535306	89.09497043045047
54.8455804046831	89.1000054927937
54.85526188401314	89.10504055513692
54.86494336334318	89.11007561748015
54.87462484267322	89.11511067982337
54.88430632200326	89.1201457421666
54.8939878013333	89.12518080450982
54.903669280663344	89.13021586685305
54.913350759993385	89.13525092919627
54.923032239323426	89.1402859915395
54.93271371865347	89.14532105388272
54.94239519798351	89.15035611622595
54.95207667731355	89.15539117856918
54.96175815664359	89.1604262409124
54.97143963597363	89.16546130325563
54.98112111530367	89.17049636559885
54.99080259463371	89.17553142794208
55.000484073963754	89.1805664902853
55.010165553293795	89.18560155262853
55.01984703262384	89.19063661497175
55.02952851195388	89.19567167731498
55.03920999128392	89.2007067396582
55.04889147061396	89.20574180200143
55.058572949944	89.21077686434465
55.06825442927404	89.21581192668788
55.07793590860408	89.2208469890311
55.087617387934124	89.22588205137433
55.097298867264165	89.23091711371755
55.106980346594206	89.23595217606078
55.11666182592425	89.240987238404
55.12634330525429	89.24602230074723
55.13602478458433	89.25105736309045
55.14570626391437	89.25609242543368
55.15538774324441	89.2611274877769
55.16506922257445	89.26616255012013
55.17475070190449	89.27119761246335
55.184432181234534	89.27623267480658
55.194113660564575	89.2812677371498
55.203795139894616	89.28630279949303
55.21347661922466	89.29133786183625
55.2231580985547	89.29637292417948
55.23283957788474	89.3014079865227
55.24252105721478	89.30644304886593
55.25220253654482	89.31147811120915
55.26188401587486	89.31651317355238
55.271565495204904	89.3215482358956
55.281246974534945	89.32658329823883
55.290928453864986	89.33161836058206
55.30060993319503	89.33665342292528
55.31029141252507	89.3416884852685
55.31997289185511	89.34672354761173
55.32965437118515	89.35175860995496
55.33933585051519	89.35679367229818
55.34901732984523	89.3618287346414
55.35869880917527	89.36686379698463
55.368380288505314	89.37189885932786
55.378061767835355	89.37693392167108
55.387743247165396	89.3819689840143
55.39742472649544	89.38700404635753
55.40710620582548	89.39203910870076
55.41678768515552	89.39707417104398
55.42646916448556	89.40210923338721
55.4361506438156	89.40714429573043
55.44583212314564	89.41217935807366
55.45551360247568	89.41721442041688
55.465195081805724	89.42224948276011
55.474876561135765	89.42728454510333
55.48455804046581	89.43231960744656
55.49423951979585	89.43735466978978
55.50392099912589	89.44238973213301
55.51360247845593	89.44742479447623
55.52328395778597	89.45245985681946
55.53296543711601	89.45749491916268
55.54264691644605	89.46252998150591
55.552328395776094	89.46756504384913
55.562009875106135	89.47260010619236
55.571691354436176	89.47763516853558
55.58137283376622	89.48267023087881
55.59105431309626	89.48770529322204
55.6007357924263	89.49274035556526
55.61041727175634	89.49777541790849
55.62009875108638	89.50281048025171
55.62978023041642	89.50784554259494
55.63946170974646	89.51288060493816
55.649143189076504	89.51791566728139
55.658824668406545	89.52295072962461
55.668506147736586	89.52798579196784
55.67818762706663	89.53302085431106
55.68786910639667	89.53805591665429
55.69755058572671	89.54309097899751
55.70723206505675	89.54812604134074
55.71691354438679	89.55316110368396
55.72659502371683	89.55819616602719
55.736276503046874	89.56323122837041
55.745957982376915	89.56826629071364
55.755639461706956	89.57330135305686
55.765320941037	89.57833641540009
55.77500242036704	89.58337147774331
55.78468389969708	89.58840654008654
55.79436537902712	89.59344160242976
55.80404685835716	89.59847666477299
55.8137283376872	89.60351172711621
55.82340981701724	89.60854678945944
55.833091296347284	89.61358185180266
55.842772775677325	89.61861691414589
55.852454255007366	89.62365197648911
55.86213573433741	89.62868703883234
55.87181721366745	89.63372210117556
55.88149869299749	89.63875716351879
55.89118017232753	89.64379222586201
55.90086165165757	89.64882728820524
55.91054313098761	89.65386235054847
55.92022461031765	89.65889741289169
55.929906089647695	89.66393247523492
55.939587568977736	89.66896753757814
55.94926904830778	89.67400259992137
55.95895052763782	89.67903766226459
55.96863200696786	89.68407272460782
55.9783134862979	89.68910778695104
55.98799496562794	89.69414284929427
55.99767644495798	89.69917791163749
56.00735792428802	89.70421297398072
56.017039403618064	89.70924803632394
56.026720882948105	89.71428309866717
56.036402362278146	89.71931816101039
56.04608384160819	89.72435322335362
56.05576532093823	89.72938828569684
56.06544680026827	89.73442334804007
56.07512827959831	89.73945841038329
56.08480975892835	89.74449347272652
56.09449123825839	89.74952853506974
56.10417271758843	89.75456359741297
56.113854196918474	89.7595986597562
56.123535676248515	89.76463372209942
56.133217155578556	89.76966878444264
56.1428986349086	89.77470384678587
56.15258011423864	89.7797389091291
56.16226159356868	89.78477397147232
56.17194307289872	89.78980903381554
56.18162455222876	89.79484409615877
56.1913060315588	89.799879158502
56.200987510888844	89.80491422084522
56.210668990218885	89.80994928318844
56.220350469548926	89.81498434553167
56.23003194887897	89.8200194078749
56.23971342820901	89.82505447021812
56.24939490753905	89.83008953256135
56.25907638686909	89.83512459490457
56.26875786619913	89.8401596572478
56.27843934552917	89.84519471959102
56.28812082485921	89.85022978193425
56.297802304189254	89.85526484427747
56.307483783519295	89.8602999066207
56.317165262849336	89.86533496896392
56.32684674217938	89.87037003130715
56.33652822150942	89.87540509365037
56.34620970083946	89.8804401559936
56.3558911801695	89.88547521833682
56.36557265949954	89.89051028068005
56.37525413882958	89.89554534302327
56.38493561815962	89.9005804053665
56.394617097489665	89.90561546770972
56.404298576819706	89.91065053005295
56.41398005614975	89.91568559239617
56.42366153547979	89.9207206547394
56.43334301480983	89.92575571708262
56.44302449413987	89.93079077942585
56.45270597346991	89.93582584176907
56.46238745279995	89.9408609041123
56.47206893212999	89.94589596645552
56.481750411460034	89.95093102879875
56.491431890790075	89.95596609114197
56.501113370120116	89.9610011534852
56.51079484945016	89.96603621582842
56.5204763287802	89.97107127817165
56.53015780811024	89.97610634051487
56.53983928744028	89.9811414028581
56.54952076677032	89.98617646520132
56.55920224610036	89.99121152754455
56.5688837254304	89.99624658988778
56.578565204760444	90.001281652231
56.588246684090485	90.00631671457423
56.59792816342053	90.01135177691745
56.60760964275057	90.01638683926068
56.61729112208061	90.0214219016039
56.62697260141065	90.02645696394713
56.63665408074069	90.03149202629035
56.64633556007073	90.03652708863358
56.65601703940077	90.0415621509768
56.665698518730814	90.04659721332003
56.675379998060855	90.05163227566325
56.685061477390896	90.05666733800648
56.69474295672094	90.0617024003497
56.70442443605098	90.06673746269293
56.71410591538102	90.07177252503615
56.72378739471106	90.07680758737938
56.7334688740411	90.0818426497226
56.74315035337114	90.08687771206583
56.75283183270118	90.09191277440905
56.762513312031224	90.09694783675228
56.772194791361265	90.1019828990955
56.781876270691306	90.10701796143873
56.79155775002135	90.11205302378195
56.80123922935139	90.11708808612518
56.81092070868143	90.12166541552811
56.82060218801147	90.12624274493105
56.83028366734151	90.13082007433398
56.83996514667155	90.13539740373692
56.849646626001594	90.13997473313985
56.859328105331635	90.14455206254279
56.869009584661676	90.14912939194572
56.87869106399172	90.15370672134866
56.88837254332176	90.15828405075159
56.8980540226518	90.16286138015452
56.90773550198184	90.16743870955746
56.91741698131188	90.1720160389604
56.92709846064192	90.17659336836333
56.93677993997196	90.18117069776626
56.946461419302004	90.1857480271692
56.956142898632045	90.19032535657213
56.965824377962086	90.19490268597507
56.97550585729213	90.199480015378
56.98518733662217	90.20405734478094
56.99486881595221	90.20863467418387
57.00455029528225	90.2132120035868
57.01423177461229	90.21778933298974
57.02391325394233	90.22236666239267
57.03359473327237	90.22694399179561
57.043276212602414	90.23152132119854
57.052957691932455	90.23609865060148
57.0626391712625	90.24067598000441
57.07232065059254	90.24525330940735
57.08200212992258	90.24983063881028
57.09168360925262	90.25440796821321
57.10136508858266	90.25898529761615
57.1110465679127	90.26356262701908
57.12072804724274	90.26813995642202
57.130409526572784	90.27271728582495
57.140091005902825	90.27729461522789
57.149772485232866	90.28187194463082
57.15945396456291	90.28644927403376
57.16913544389295	90.29102660343669
57.17881692322299	90.29560393283963
57.18849840255303	90.30018126224256
57.19817988188307	90.3047585916455
57.20786136121311	90.30933592104843
57.21754284054315	90.31391325045136
57.227224319873194	90.3184905798543
57.236905799203235	90.32306790925723
57.246587278533276	90.32764523866017
57.25626875786332	90.3322225680631
57.26595023719336	90.33679989746604
57.2756317165234	90.34137722686897
57.28531319585344	90.3459545562719
57.29499467518348	90.35053188567484
57.30467615451352	90.35510921507777
57.314357633843564	90.35968654448071
57.324039113173605	90.36426387388364
57.333720592503646	90.36884120328658
57.34340207183369	90.37341853268951
57.35308355116373	90.37799586209245
57.36276503049377	90.38257319149538
57.37244650982381	90.38715052089832
57.38212798915385	90.39172785030125
57.39180946848389	90.39630517970419
57.40149094781393	90.40088250910712
57.411172427143974	90.40545983851005
57.420853906474015	90.41003716791299
57.430535385804056	90.41461449731592
57.4402168651341	90.41919182671886
57.44989834446414	90.42376915612179
57.45957982379418	90.42834648552473
57.46926130312422	90.43292381492766
57.47894278245426	90.4375011443306
57.4886242617843	90.44207847373353
57.49830574111434	90.44665580313647
57.507987220444384	90.4512331325394
57.517668699774426	90.45581046194233
57.52735017910447	90.46038779134527
57.53703165843451	90.4649651207482
57.54671313776455	90.46954245015114
57.55639461709459	90.47411977955407
57.56607609642463	90.47869710895701
57.57575757575467	90.48327443835994
57.58543905508471	90.48785176776288
57.595120534414754	90.49242909716581
57.604802013744795	90.49700642656875
57.614483493074836	90.50158375597168
57.62416497240488	90.50616108537461
57.63384645173492	90.51073841477755
57.64352793106496	90.51531574418048
57.653209410395	90.51989307358342
57.66289088972504	90.52447040298635
57.67257236905508	90.52904773238929
57.68225384838512	90.53362506179222
57.691935327715164	90.53820239119516
57.701616807045205	90.54277972059809
57.711298286375246	90.54735705000103
57.72097976570529	90.55193437940396
57.73066124503533	90.5565117088069
57.74034272436537	90.56108903820983
57.75002420369541	90.56566636761276
57.75970568302545	90.5702436970157
57.76938716235549	90.57482102641863
57.779068641685534	90.57939835582157
57.788750121015575	90.5839756852245
57.798431600345616	90.58855301462744
57.80811307967566	90.59313034403037
57.8177945590057	90.5977076734333
57.82747603833574	90.60228500283624
57.83715751766578	90.60686233223917
57.84683899699582	90.61143966164211
57.85652047632586	90.61601699104504
57.8662019556559	90.62059432044798
57.875883434985944	90.62517164985091
57.885564914315985	90.62974897925385
57.895246393646026	90.63432630865678
57.90492787297607	90.63890363805972
57.91460935230611	90.64348096746265
57.92429083163615	90.64805829686559
57.93397231096619	90.65263562626852
57.94365379029623	90.65721295567145
57.95333526962627	90.66179028507439
57.96301674895631	90.66636761447732
57.972698228286355	90.67094494388026
57.982379707616396	90.67552227328319
57.99206118694644	90.68009960268613
58.00174266627648	90.68467693208906
58.01142414560652	90.689254261492
58.02110562493656	90.69383159089493
58.0307871042666	90.69840892029787
58.04046858359664	90.7029862497008
58.05015006292668	90.70756357910373
58.059831542256724	90.71214090850667
58.069513021586765	90.7167182379096
58.079194500916806	90.72129556731254
58.08887598024685	90.72587289671547
58.09855745957689	90.7304502261184
58.10823893890693	90.73502755552134
58.11792041823697	90.73960488492428
58.12760189756701	90.74418221432721
58.13728337689705	90.74875954373015
58.14696485622709	90.75333687313308
58.156646335557134	90.75791420253601
58.166327814887175	90.76249153193895
58.17600929421722	90.76706886134188
58.18569077354726	90.77164619074482
58.1953722528773	90.77622352014775
58.20505373220734	90.78080084955069
58.21473521153738	90.78537817895362
58.22441669086742	90.78995550835656
58.23409817019746	90.79453283775949
58.243779649527504	90.79911016716243
58.253461128857545	90.80368749656536
58.263142608187586	90.8082648259683
58.27282408751763	90.81284215537123
58.28250556684767	90.81741948477416
58.29218704617771	90.8219968141771
58.30186852550775	90.82657414358003
58.31155000483779	90.83115147298297
58.32123148416783	90.8357288023859
58.33091296349787	90.84030613178884
58.340594442827914	90.84488346119177
58.350275922157955	90.8494607905947
58.359957401487996	90.85403811999764
58.36963888081804	90.85861544940057
58.37932036014808	90.86319277880351
58.38900183947812	90.86777010820644
58.39868331880816	90.87234743760938
58.4083647981382	90.87692476701231
58.41804627746824	90.88150209641525
58.427727756798284	90.88607942581818
58.437409236128325	90.89065675522112
58.447090715458366	90.89523408462405
58.45677219478841	90.89981141402698
58.46645367411845	90.90438874342992
58.47613515344849	90.90896607283285
58.48581663277853	90.91354340223579
58.49549811210857	90.91812073163872
58.50517959143861	90.92269806104166
58.51486107076865	90.92727539044459
58.524542550098694	90.93185271984753
58.534224029428735	90.93643004925046
58.543905508758776	90.9410073786534
58.55358698808882	90.94558470805633
58.56326846741886	90.95016203745926
58.5729499467489	90.9547393668622
58.58263142607894	90.95931669626513
58.59231290540898	90.96389402566807
58.60199438473902	90.968471355071
58.61167586406906	90.97304868447394
58.621357343399104	90.97762601387687
58.631038822729145	90.9822033432798
58.64072030205919	90.98678067268274
58.65040178138923	90.99135800208568
58.66008326071927	90.99593533148861
58.66976474004931	91.00051266089154
58.67944621937935	91.00508999029448
58.68912769870939	91.00966731969741
58.69880917803943	91.01424464910035
58.708490657369474	91.01882197850328
58.718172136699515	91.02339930790622
58.727853616029556	91.02797663730915
58.7375350953596	91.03255396671209
58.74721657468964	91.03713129611502
58.75689805401968	91.04170862551796
58.76657953334972	91.04628595492089
58.77626101267976	91.05086328432382
58.7859424920098	91.05544061372676
58.79562397133984	91.0600179431297
58.805305450669884	91.06459527253263
58.814986929999925	91.06917260193556
58.824668409329966	91.0737499313385
58.83434988866001	91.07832726074143
58.84403136799005	91.08290459014437
58.85371284732009	91.0874819195473
58.86339432665013	91.09205924895024
58.87307580598017	91.09663657835317
58.88275728531021	91.1012139077561
58.892438764640254	91.10579123715904
58.902120243970295	91.11036856656197
58.911801723300336	91.11494589596491
58.92148320263038	91.11952322536784
58.93116468196042	91.12410055477078
58.94084616129046	91.12867788417371
58.9505276406205	91.13325521357665
58.96020911995054	91.13783254297958
58.96989059928058	91.14240987238252
58.97957207861062	91.14698720178545
58.989253557940664	91.15156453118838
58.998935037270705	91.15614186059132
59.008616516600746	91.16071918999425
59.01829799593079	91.16529651939719
59.02797947526083	91.16987384880012
59.03766095459087	91.17445117820306
59.04734243392091	91.17902850760599
59.05702391325095	91.18360583700893
59.06670539258099	91.18818316641186
59.07638687191103	91.1927604958148
59.086068351241074	91.19733782521773
59.095749830571116	91.20191515462066
59.10543130990116	91.2064924840236
59.1151127892312	91.21106981342653
59.12479426856124	91.21564714282947
59.13447574789128	91.2202244722324
59.14415722722132	91.22480180163534
59.15383870655136	91.22937913103827
59.1635201858814	91.2339564604412
59.173201665211444	91.23853378984414
59.182883144541485	91.24311111924708
59.192564623871526	91.24768844865001
59.20224610320157	91.25226577805294
59.21192758253161	91.25684310745588
59.22160906186165	91.26142043685881
59.23129054119169	91.26599776626175
59.24097202052173	91.27057509566468
59.25065349985177	91.27515242506762
59.26033497918181	91.27972975447055
59.270016458511854	91.28430708387349
59.279697937841895	91.28888441327642
59.289379417171936	91.29346174267936
59.29906089650198	91.29803907208229
59.30874237583202	91.30261640148522
59.31842385516206	91.30719373088816
59.3281053344921	91.3117710602911
59.33778681382214	91.31634838969403
59.34746829315218	91.32092571909696
59.357149772482224	91.3255030484999
59.366831251812265	91.33008037790283
59.376512731142306	91.33465770730577
59.38619421047235	91.3392350367087
59.39587568980239	91.34381236611164
59.40555716913243	91.34838969551457
59.41523864846247	91.3529670249175
59.42492012779251	91.35754435432044
59.43460160712255	91.36212168372337
59.44428308645259	91.36669901312631
59.453964565782634	91.37127634252924
59.463646045112675	91.37585367193218
59.473327524442716	91.38043100133511
59.48300900377276	91.38500833073805
59.4926904831028	91.38958566014098
59.50237196243284	91.39416298954391
59.51205344176288	91.39874031894685
59.52173492109292	91.40331764834978
59.53141640042296	91.40789497775272
59.541097879753	91.41247230715565
59.550779359083045	91.41704963655859
59.560460838413086	91.42162696596152
59.57014231774313	91.42620429536446
59.57982379707317	91.43078162476739
59.58950527640321	91.43535895417033
59.59918675573325	91.43947855063297
59.60886823506329	91.44359814709561
59.61854971439333	91.44771774355826
59.62823119372337	91.4518373400209
59.637912673053414	91.45595693648355
59.647594152383455	91.46007653294619
59.657275631713496	91.46419612940883
59.66695711104354	91.46831572587148
59.67663859037358	91.47243532233412
59.68632006970362	91.47655491879677
59.69600154903366	91.48067451525941
59.7056830283637	91.48479411172205
59.71536450769374	91.4889137081847
59.72504598702378	91.49303330464734
59.734727466353824	91.49715290110998
59.744408945683865	91.50127249757263
59.754090425013906	91.50539209403527
59.76377190434395	91.50951169049792
59.77345338367399	91.51363128696056
59.78313486300403	91.5177508834232
59.79281634233407	91.52187047988585
59.80249782166411	91.52599007634849
59.81217930099415	91.53010967281114
59.821860780324194	91.53422926927378
59.831542259654235	91.53834886573642
59.841223738984276	91.54246846219907
59.85090521831432	91.54658805866171
59.86058669764436	91.55070765512436
59.8702681769744	91.554827251587
59.87994965630444	91.55894684804964
59.88963113563448	91.56306644451229
59.89931261496452	91.56718604097493
59.90899409429456	91.57130563743758
59.918675573624604	91.57542523390022
59.928357052954645	91.57954483036286
59.938038532284686	91.58366442682551
59.94772001161473	91.58778402328815
59.95740149094477	91.5919036197508
59.96708297027481	91.59602321621344
59.97676444960485	91.60014281267608
59.98644592893489	91.60426240913873
59.99612740826493	91.60838200560137
60.005808887594974	91.61250160206401
60.015490366925015	91.61662119852666
60.025171846255056	91.6207407949893
60.0348533255851	91.62486039145195
60.04453480491514	91.62897998791459
60.05421628424518	91.63309958437723
60.06389776357522	91.63721918083988
60.07357924290526	91.64133877730252
60.0832607222353	91.64545837376517
60.09294220156534	91.64957797022781
60.102623680895384	91.65369756669045
60.112305160225425	91.6578171631531
60.121986639555466	91.66193675961574
60.13166811888551	91.66605635607839
60.14134959821555	91.67017595254103
60.15103107754559	91.67429554900367
60.16071255687563	91.67841514546632
60.17039403620567	91.68253474192896
60.18007551553571	91.6866543383916
60.18975699486575	91.69077393485425
60.199438474195794	91.6948935313169
60.209119953525835	91.69901312777954
60.21880143285588	91.70313272424218
60.22848291218592	91.70725232070482
60.23816439151596	91.71137191716747
60.247845870846	91.71549151363011
60.25752735017604	91.71961111009276
60.26720882950608	91.7237307065554
60.27689030883612	91.72785030301804
60.286571788166164	91.73196989948069
60.296253267496205	91.73608949594333
60.305934746826246	91.74020909240598
60.31561622615629	91.74432868886862
60.32529770548633	91.74844828533126
60.33497918481637	91.75256788179391
60.34466066414641	91.75668747825655
60.35434214347645	91.7608070747192
60.36402362280649	91.76492667118184
60.37370510213653	91.76904626764448
60.383386581466574	91.77316586410713
60.393068060796615	91.77728546056977
60.402749540126656	91.78140505703242
60.4124310194567	91.78552465349506
60.42211249878674	91.7896442499577
60.43179397811678	91.79376384642035
60.44147545744682	91.79788344288299
60.45115693677686	91.80200303934564
60.4608384161069	91.80612263580828
60.470519895436944	91.81024223227092
60.480201374766985	91.81436182873357
60.489882854097026	91.81848142519621
60.49956433342707	91.82260102165885
60.50924581275711	91.8267206181215
60.51892729208715	91.83084021458414
60.52860877141719	91.83495981104679
60.53829025074723	91.83907940750943
60.54797173007727	91.84319900397207
60.55765320940731	91.84731860043472
60.567334688737354	91.85143819689736
60.577016168067395	91.85555779336
60.586697647397436	91.85967738982265
60.59637912672748	91.8637969862853
60.60606060605752	91.86791658274794
60.61574208538756	91.87203617921058
60.6254235647176	91.87615577567323
60.63510504404764	91.88027537213587
60.64478652337768	91.88439496859851
60.65446800270772	91.88851456506116
60.664149482037764	91.8926341615238
60.673830961367806	91.89675375798645
60.68351244069785	91.90087335444909
60.69319392002789	91.90499295091173
60.70287539935793	91.90911254737438
60.71255687868797	91.91323214383702
60.72223835801801	91.91735174029967
60.73191983734805	91.92147133676231
60.74160131667809	91.92559093322495
60.751282796008134	91.9297105296876
60.760964275338175	91.93383012615024
60.770645754668216	91.93794972261288
60.78032723399826	91.94206931907553
60.7900087133283	91.94618891553817
60.79969019265834	91.95030851200082
60.80937167198838	91.95442810846346
60.81905315131842	91.9585477049261
60.82873463064846	91.96266730138875
60.8384161099785	91.96678689785139
60.848097589308544	91.97090649431404
60.857779068638585	91.97502609077668
60.867460547968626	91.97914568723932
60.87714202729867	91.98326528370197
60.88682350662871	91.98738488016461
60.89650498595875	91.99150447662726
60.90618646528879	91.9956240730899
60.91586794461883	91.99974366955254
60.92554942394887	92.00386326601519
60.935230903278914	92.00798286247783
60.944912382608955	92.01210245894048
60.954593861938996	92.01622205540312
60.96427534126904	92.02034165186576
60.97395682059908	92.02446124832841
60.98363829992912	92.02858084479105
60.99331977925916	92.0327004412537
61.0030012585892	92.03682003771634
61.01268273791924	92.04093963417898
61.02236421724928	92.04505923064163
61.032045696579324	92.04917882710427
61.041727175909365	92.05329842356691
61.051408655239406	92.05741802002956
61.06109013456945	92.0615376164922
61.07077161389949	92.06565721295485
61.08045309322953	92.06977680941749
61.09013457255957	92.07389640588013
61.09981605188961	92.07801600234278
61.10949753121965	92.08213559880542
61.11917901054969	92.08625519526807
61.128860489879735	92.09037479173071
61.138541969209776	92.09449438819335
61.14822344853982	92.098613984656
61.15790492786986	92.10273358111864
61.1675864071999	92.10685317758129
61.17726788652994	92.11097277404393
61.18694936585998	92.11509237050657
61.19663084519002	92.11921196696922
61.20631232452006	92.12333156343186
61.215993803850104	92.1274511598945
61.225675283180145	92.13157075635715
61.235356762510186	92.1356903528198
61.24503824184023	92.13980994928244
61.25471972117027	92.14392954574508
61.26440120050031	92.14804914220773
61.27408267983035	92.15216873867037
61.28376415916039	92.15628833513301
61.29344563849043	92.16040793159566
61.30312711782047	92.1645275280583
61.312808597150514	92.16864712452094
61.322490076480555	92.17276672098359
61.332171555810596	92.17688631744623
61.34185303514064	92.18100591390888
61.35153451447068	92.18512551037152
61.36121599380072	92.18924510683416
61.37089747313076	92.19336470329681
61.3805789524608	92.19748429975945
61.39026043179084	92.2016038962221
61.399941911120884	92.20572349268474
61.409623390450925	92.20984308914738
61.419304869780966	92.21396268561003
61.42898634911101	92.21808228207267
61.43866782844105	92.22220187853532
61.44834930777109	92.22632147499796
61.45803078710113	92.2304410714606
61.46771226643117	92.23456066792325
61.47739374576121	92.23868026438589
61.48707522509125	92.24279986084854
61.496756704421294	92.24691945731118
61.506438183751335	92.25103905377382
61.516119663081376	92.25515865023647
61.52580114241142	92.25927824669911
61.53548262174146	92.26339784316175
61.5451641010715	92.2675174396244
61.55484558040154	92.27163703608704
61.56452705973158	92.27575663254969
61.57420853906162	92.27987622901233
61.58389001839166	92.28399582547497
61.593571497721705	92.28811542193762
61.603252977051746	92.29223501840026
61.61293445638179	92.2963546148629
61.62261593571183	92.30047421132555
61.63229741504187	92.3045938077882
61.64197889437191	92.30871340425084
61.65166037370195	92.31283300071348
61.66134185303199	92.31695259717613
61.67102333236203	92.32107219363877
61.680704811692074	92.32519179010141
61.690386291022115	92.32931138656406
61.700067770352156	92.3334309830267
61.7097492496822	92.33755057948935
61.71943072901224	92.34167017595199
61.72911220834228	92.34578977241463
61.73879368767232	92.34990936887728
61.74847516700236	92.35402896533992
61.7581566463324	92.35814856180257
61.76783812566244	92.36226815826521
61.777519604992484	92.36638775472785
61.787201084322525	92.3705073511905
61.79688256365257	92.37462694765314
61.80656404298261	92.37874654411578
61.81624552231265	92.38286614057843
61.82592700164269	92.38698573704107
61.83560848097273	92.39110533350372
61.84528996030277	92.39522492996636
61.85497143963281	92.399344526429
61.864652918962854	92.40346412289165
61.874334398292895	92.40758371935429
61.884015877622936	92.41170331581694
61.89369735695298	92.41582291227958
61.90337883628302	92.41994250874222
61.91306031561306	92.42406210520487
61.9227417949431	92.42818170166751
61.93242327427314	92.43230129813016
61.94210475360318	92.4364208945928
61.95178623293322	92.44054049105544
61.961467712263264	92.44466008751809
61.971149191593305	92.44877968398073
61.980830670923346	92.45289928044338
61.99051215025339	92.45701887690602
62.00019362958343	92.46113847336866
62.00987510891347	92.46525806983131
62.01955658824351	92.46937766629395
62.02923806757355	92.4734972627566
62.03891954690359	92.47761685921924
62.048601026233634	92.48173645568188
62.058282505563675	92.48585605214453
62.067963984893716	92.48997564860717
62.07764546422376	92.49409524506981
62.0873269435538	92.49821484153246
62.09700842288384	92.5023344379951
62.10668990221388	92.50645403445775
62.11637138154392	92.51057363092039
62.12605286087396	92.51469322738303
62.135734340204	92.51881282384568
62.145415819534044	92.52293242030832
62.155097298864085	92.52705201677097
62.164778778194126	92.53117161323361
62.17446025752417	92.53529120969625
62.18414173685421	92.5394108061589
62.19382321618425	92.54353040262154
62.20350469551429	92.54764999908419
62.21318617484433	92.55176959554683
62.22286765417437	92.55588919200947
62.23254913350441	92.56000878847212
62.242230612834454	92.56412838493476
62.251912092164496	92.5682479813974
62.26159357149454	92.57236757786005
62.27127505082458	92.5764871743227
62.28095653015462	92.58060677078534
62.29063800948466	92.58472636724798
62.3003194888147	92.58884596371063
62.31000096814474	92.59296556017327
62.31968244747478	92.59708515663591
62.329363926804824	92.60120475309856
62.339045406134865	92.6053243495612
62.348726885464906	92.60944394602384
62.35840836479495	92.61356354248649
62.36808984412499	92.61768313894913
62.37777132345503	92.62180273541178
62.38745280278507	92.62592233187442
62.39713428211511	92.63004192833706
62.40681576144515	92.63416152479971
62.41649724077519	92.63828112126235
62.426178720105234	92.642400717725
62.435860199435275	92.64652031418764
62.445541678765316	92.65063991065028
62.45522315809536	92.65475950711293
62.4649046374254	92.65887910357557
62.47458611675544	92.66299870003822
62.48426759608548	92.66711829650086
62.49394907541552	92.67078016002321
62.50363055474556	92.67444202354557
62.513312034075604	92.67810388706792
62.522993513405645	92.68176575059027
62.532674992735686	92.68542761411263
62.54235647206573	92.68908947763498
62.55203795139577	92.69275134115733
62.56171943072581	92.69641320467969
62.57140091005585	92.70007506820204
62.58108238938589	92.70373693172439
62.59076386871593	92.70739879524675
62.60044534804597	92.7110606587691
62.610126827376014	92.71472252229145
62.619808306706055	92.7183843858138
62.629489786036096	92.72204624933616
62.63917126536614	92.72570811285851
62.64885274469618	92.72936997638087
62.65853422402622	92.73303183990322
62.66821570335626	92.73669370342557
62.6778971826863	92.74035556694793
62.68757866201634	92.74401743047028
62.69726014134638	92.74767929399263
62.706941620676425	92.75134115751499
62.716623100006466	92.75500302103734
62.72630457933651	92.75866488455969
62.73598605866655	92.76232674808205
62.74566753799659	92.7659886116044
62.75534901732663	92.76965047512675
62.76503049665667	92.7733123386491
62.77471197598671	92.77697420217146
62.78439345531675	92.78063606569381
62.794074934646794	92.78429792921617
62.803756413976835	92.78795979273852
62.813437893306876	92.79162165626087
62.82311937263692	92.79528351978323
62.83280085196696	92.79894538330558
62.842482331297	92.80260724682793
62.85216381062704	92.80626911035029
62.86184528995708	92.80993097387264
62.87152676928712	92.81359283739499
62.88120824861716	92.81725470091735
62.890889727947204	92.8209165644397
62.900571207277245	92.82457842796205
62.910252686607286	92.8282402914844
62.91993416593733	92.83190215500676
62.92961564526737	92.83556401852911
62.93929712459741	92.83922588205147
62.94897860392745	92.84288774557382
62.95866008325749	92.84654960909617
62.96834156258753	92.85021147261853
62.978023041917574	92.85387333614088
62.987704521247615	92.85753519966323
62.997386000577656	92.86119706318559
63.0070674799077	92.86485892670794
63.01674895923774	92.86852079023029
63.02643043856778	92.87218265375265
63.03611191789782	92.875844517275
63.04579339722786	92.87950638079735
63.0554748765579	92.8831682443197
63.06515635588794	92.88683010784206
63.074837835217984	92.89049197136441
63.084519314548025	92.89415383488677
63.094200793878066	92.89781569840912
63.10388227320811	92.90147756193147
63.11356375253815	92.90513942545383
63.12324523186819	92.90880128897618
63.13292671119823	92.91246315249853
63.14260819052827	92.91612501602089
63.15228966985831	92.91978687954324
63.16197114918835	92.92344874306559
63.171652628518395	92.92711060658795
63.181334107848436	92.9307724701103
63.19101558717848	92.93443433363265
63.20069706650852	92.938096197155
63.21037854583856	92.94175806067736
63.2200600251686	92.94541992419971
63.22974150449864	92.94908178772206
63.23942298382868	92.95274365124442
63.24910446315872	92.95640551476677
63.258785942488764	92.96006737828912
63.268467421818805	92.96372924181148
63.278148901148846	92.96739110533383
63.28783038047889	92.97105296885618
63.29751185980893	92.97471483237854
63.30719333913897	92.97837669590089
63.31687481846901	92.98203855942324
63.32655629779905	92.9857004229456
63.33623777712909	92.98936228646795
63.34591925645913	92.9930241499903
63.355600735789174	92.99668601351266
63.365282215119215	93.00034787703501
63.37496369444926	93.00400974055736
63.3846451737793	93.00767160407972
63.39432665310934	93.01133346760207
63.40400813243938	93.01499533112442
63.41368961176942	93.01865719464678
63.42337109109946	93.02231905816913
63.4330525704295	93.02598092169148
63.442734049759544	93.02964278521384
63.452415529089585	93.03330464873619
63.462097008419626	93.03696651225854
63.47177848774967	93.0406283757809
63.48145996707971	93.04429023930325
63.49114144640975	93.0479521028256
63.50082292573979	93.05161396634796
63.51050440506983	93.05527582987031
63.52018588439987	93.05893769339266
63.52986736372991	93.06259955691502
63.539548843059954	93.06626142043737
63.549230322389995	93.06992328395972
63.558911801720036	93.07358514748208
63.56859328105008	93.07724701100443
63.57827476038012	93.08090887452678
63.58795623971016	93.08457073804914
63.5976377190402	93.08823260157149
63.60731919837024	93.09189446509384
63.61700067770028	93.0955563286162
63.626682157030324	93.09921819213855
63.636363636360365	93.1028800556609
63.646045115690406	93.10654191918326
63.65572659502045	93.11020378270561
63.66540807435049	93.11386564622796
63.67508955368053	93.11752750975032
63.68477103301057	93.12118937327267
63.69445251234061	93.12485123679502
63.70413399167065	93.12851310031738
63.71381547100069	93.13217496383973
63.723496950330734	93.13583682736208
63.733178429660775	93.13949869088444
63.742859908990816	93.14316055440679
63.75254138832086	93.14682241792914
63.7622228676509	93.1504842814515
63.77190434698094	93.15414614497385
63.78158582631098	93.1578080084962
63.79126730564102	93.16146987201856
63.80094878497106	93.16513173554091
63.8106302643011	93.16879359906326
63.820311743631144	93.17245546258562
63.829993222961185	93.17611732610797
63.83967470229123	93.17977918963032
63.84935618162127	93.18344105315268
63.85903766095131	93.18710291667503
63.86871914028135	93.19076478019738
63.87840061961139	93.19442664371974
63.88808209894143	93.19808850724209
63.89776357827147	93.20175037076444
63.907445057601514	93.2054122342868
63.917126536931555	93.20907409780915
63.926808016261596	93.2127359613315
63.93648949559164	93.21639782485386
63.94617097492168	93.22005968837621
63.95585245425172	93.22372155189856
63.96553393358176	93.22738341542092
63.9752154129118	93.23104527894327
63.98489689224184	93.23470714246562
63.99457837157188	93.23836900598798
64.00425985090193	93.24203086951033
64.01394133023197	93.24569273303268
64.02362280956201	93.24935459655504
64.03330428889205	93.25301646007739
64.0429857682221	93.25667832359974
64.05266724755214	93.2603401871221
64.06234872688218	93.26400205064445
64.07203020621222	93.2676639141668
64.08171168554226	93.27132577768916
64.0913931648723	93.27498764121151
64.10107464420234	93.27864950473386
64.11075612353238	93.28231136825622
64.12043760286242	93.28597323177857
64.13011908219246	93.28963509530092
64.1398005615225	93.29329695882328
64.14948204085255	93.29695882234563
64.15916352018259	93.30062068586798
64.16884499951263	93.30428254939034
64.17852647884267	93.30794441291269
64.18820795817271	93.31160627643504
64.19788943750275	93.3152681399574
64.2075709168328	93.31893000347975
64.21725239616283	93.3225918670021
64.22693387549288	93.32625373052446
64.23661535482292	93.32991559404681
64.24629683415296	93.33357745756916
64.255978313483	93.33723932109152
64.26565979281304	93.34090118461387
64.27534127214308	93.34456304813622
64.28502275147312	93.34822491165858
64.29470423080316	93.35188677518093
64.3043857101332	93.35554863870328
64.31406718946324	93.35921050222564
64.32374866879329	93.36287236574799
64.33343014812333	93.36653422927034
64.34311162745337	93.3701960927927
64.35279310678341	93.37385795631505
64.36247458611345	93.3775198198374
64.37215606544349	93.38118168335976
64.38183754477353	93.38484354688211
64.39151902410357	93.38850541040446
64.40120050343361	93.39216727392682
64.41088198276366	93.39582913744917
64.4205634620937	93.39949100097152
64.43024494142374	93.40315286449388
64.43992642075378	93.40681472801623
64.44960790008382	93.41047659153858
64.45928937941386	93.41413845506094
64.4689708587439	93.41780031858329
64.47865233807394	93.42146218210564
64.48833381740398	93.425124045628
64.49801529673402	93.42878590915035
64.50769677606407	93.4324477726727
64.5173782553941	93.43610963619506
64.52705973472415	93.43977149971741
64.53674121405419	93.44343336323976
64.54642269338423	93.44709522676212
64.55610417271427	93.45075709028447
64.56578565204431	93.45441895380682
64.57546713137435	93.45808081732918
64.5851486107044	93.46174268085153
64.59483009003443	93.46540454437388
64.60451156936448	93.46906640789624
64.61419304869452	93.47272827141859
64.62387452802456	93.47639013494094
64.6335560073546	93.4800519984633
64.64323748668464	93.48371386198565
64.65291896601468	93.487375725508
64.66260044534472	93.49103758903036
64.67228192467476	93.49469945255271
64.6819634040048	93.49836131607506
64.69164488333485	93.50202317959742
64.70132636266489	93.50568504311977
64.71100784199493	93.50934690664212
64.72068932132497	93.51300877016448
64.73037080065501	93.51667063368683
64.74005227998505	93.52033249720918
64.74973375931509	93.52399436073154
64.75941523864513	93.52765622425389
64.76909671797517	93.53131808777624
64.77877819730521	93.5349799512986
64.78845967663526	93.53864181482095
64.7981411559653	93.5423036783433
64.80782263529534	93.54596554186566
64.81750411462538	93.54962740538801
64.82718559395542	93.55328926891036
64.83686707328546	93.55695113243272
64.8465485526155	93.56061299595507
64.85623003194554	93.56427485947742
64.86591151127558	93.56793672299978
64.87559299060563	93.57159858652213
64.88527446993567	93.57526045004448
64.89495594926571	93.57892231356684
64.90463742859575	93.58258417708919
64.91431890792579	93.58624604061154
64.92400038725583	93.5899079041339
64.93368186658587	93.59356976765625
64.94336334591591	93.5972316311786
64.95304482524595	93.60089349470095
64.962726304576	93.60455535822331
64.97240778390604	93.60821722174566
64.98208926323608	93.61187908526801
64.99177074256612	93.61554094879037
65.00145222189616	93.61920281231272
65.0111337012262	93.62286467583507
65.02081518055624	93.62652653935743
65.03049665988628	93.63018840287978
65.04017813921632	93.63385026640213
65.04985961854636	93.63751212992449
65.0595410978764	93.64117399344684
65.06922257720645	93.6448358569692
65.07890405653649	93.64849772049155
65.08858553586653	93.6521595840139
65.09826701519657	93.65582144753625
65.10794849452661	93.65948331105861
65.11762997385665	93.66314517458096
65.12731145318669	93.66680703810331
65.13699293251673	93.67046890162567
65.14667441184677	93.67413076514802
65.15635589117682	93.67779262867037
65.16603737050686	93.68145449219273
65.1757188498369	93.68511635571508
65.18540032916694	93.68877821923743
65.19508180849698	93.69244008275979
65.20476328782702	93.69610194628214
65.21444476715706	93.6997638098045
65.2241262464871	93.70342567332685
65.23380772581714	93.7070875368492
65.24348920514718	93.71074940037155
65.25317068447723	93.71441126389391
65.26285216380727	93.71807312741626
65.27253364313731	93.72173499093861
65.28221512246735	93.72539685446097
65.29189660179739	93.72905871798332
65.30157808112743	93.73272058150567
65.31125956045747	93.73638244502803
65.32094103978751	93.74004430855038
65.33062251911755	93.74370617207273
65.3403039984476	93.74736803559509
65.34998547777764	93.75102989911744
65.35966695710768	93.7546917626398
65.36934843643772	93.75835362616215
65.37902991576776	93.7620154896845
65.3887113950978	93.76567735320685
65.39839287442784	93.76933921672921
65.40807435375788	93.77300108025156
65.41775583308792	93.77666294377391
65.42743731241796	93.78032480729627
65.437118791748	93.78398667081862
65.44680027107805	93.78764853434097
65.45648175040809	93.79131039786333
65.46616322973813	93.79497226138568
65.47584470906817	93.79863412490803
65.48552618839821	93.80229598843039
65.49520766772825	93.80595785195274
65.5048891470583	93.8096197154751
65.51457062638833	93.81328157899745
65.52425210571838	93.8169434425198
65.53393358504842	93.82060530604215
65.54361506437846	93.82426716956451
65.5532965437085	93.82792903308686
65.56297802303854	93.83159089660921
65.57265950236858	93.83525276013157
65.58234098169862	93.83891462365392
65.59202246102866	93.84257648717627
65.6017039403587	93.84623835069863
65.61138541968874	93.84990021422098
65.62106689901879	93.85356207774333
65.63074837834883	93.85722394126569
65.64042985767887	93.86088580478804
65.65011133700891	93.8645476683104
65.65979281633895	93.86820953183275
65.66947429566899	93.8718713953551
65.67915577499903	93.87553325887745
65.68883725432907	93.8791951223998
65.69851873365911	93.88285698592216
65.70820021298915	93.88651884944451
65.7178816923192	93.89018071296687
65.72756317164924	93.89384257648922
65.73724465097928	93.89750444001157
65.74692613030932	93.90116630353393
65.75660760963936	93.90482816705628
65.7662890889694	93.90849003057863
65.77597056829944	93.91215189410099
65.78565204762948	93.91581375762334
65.79533352695952	93.9194756211457
65.80501500628957	93.92313748466805
65.8146964856196	93.9267993481904
65.82437796494965	93.93046121171275
65.83405944427969	93.9341230752351
65.84374092360973	93.93778493875746
65.85342240293977	93.94144680227981
65.86310388226981	93.94510866580217
65.87278536159985	93.94877052932452
65.8824668409299	93.95243239284687
65.89214832025993	93.95609425636923
65.90182979958998	93.95975611989158
65.91151127892002	93.96341798341393
65.92119275825006	93.96707984693629
65.9308742375801	93.97074171045864
65.94055571691014	93.974403573981
65.95023719624018	93.97806543750335
65.95991867557022	93.9817273010257
65.96960015490026	93.98538916454805
65.9792816342303	93.9890510280704
65.98896311356035	93.99271289159276
65.99864459289039	93.99637475511511
66.00832607222043	94.00003661863747
66.01800755155047	94.00369848215982
66.02768903088051	94.00690261274187
66.03737051021055	94.01010674332392
66.04705198954059	94.01331087390597
66.05673346887063	94.01651500448801
66.06641494820067	94.01971913507006
66.07609642753071	94.02292326565211
66.08577790686076	94.02612739623416
66.0954593861908	94.02933152681621
66.10514086552084	94.03253565739826
66.11482234485088	94.0357397879803
66.12450382418092	94.03894391856235
66.13418530351096	94.0421480491444
66.143866782841	94.04535217972645
66.15354826217104	94.0485563103085
66.16322974150108	94.05176044089055
66.17291122083112	94.0549645714726
66.18259270016117	94.05816870205464
66.1922741794912	94.06137283263669
66.20195565882125	94.06457696321874
66.21163713815129	94.06778109380079
66.22131861748133	94.07098522438284
66.23100009681137	94.07418935496489
66.24068157614141	94.07739348554693
66.25036305547145	94.08059761612898
66.2600445348015	94.08380174671103
66.26972601413154	94.08700587729308
66.27940749346158	94.09021000787513
66.28908897279162	94.09341413845718
66.29877045212166	94.09661826903923
66.3084519314517	94.09982239962127
66.31813341078174	94.10302653020332
66.32781489011178	94.10623066078537
66.33749636944182	94.10943479136742
66.34717784877186	94.11263892194947
66.3568593281019	94.11584305253152
66.36654080743195	94.11904718311357
66.37622228676199	94.12225131369561
66.38590376609203	94.12545544427766
66.39558524542207	94.12865957485971
66.40526672475211	94.13186370544176
66.41494820408215	94.13506783602381
66.42462968341219	94.13827196660586
66.43431116274223	94.1414760971879
66.44399264207227	94.14468022776995
66.45367412140232	94.147884358352
66.46335560073236	94.15108848893405
66.4730370800624	94.1542926195161
66.48271855939244	94.15749675009815
66.49240003872248	94.1607008806802
66.50208151805252	94.16390501126224
66.51176299738256	94.16710914184429
66.5214444767126	94.17031327242634
66.53112595604264	94.17351740300839
66.54080743537268	94.17672153359044
66.55048891470273	94.17992566417249
66.56017039403277	94.18312979475454
66.56985187336281	94.18633392533658
66.57953335269285	94.18953805591863
66.58921483202289	94.19274218650068
66.59889631135293	94.19594631708273
66.60857779068297	94.19915044766478
66.61825927001301	94.20235457824683
66.62794074934305	94.20555870882887
66.6376222286731	94.20876283941092
66.64730370800314	94.21196696999297
66.65698518733318	94.21517110057502
66.66666666666322	94.21837523115707
66.67634814599326	94.22157936173912
66.6860296253233	94.22478349232117
66.69571110465334	94.22798762290321
66.70539258398338	94.23119175348526
66.71507406331342	94.23439588406731
66.72475554264346	94.23760001464936
66.7344370219735	94.24080414523141
66.74411850130355	94.24400827581346
66.75379998063359	94.2472124063955
66.76348145996363	94.25041653697755
66.77316293929367	94.2536206675596
66.78284441862371	94.25682479814165
66.79252589795375	94.2600289287237
66.80220737728379	94.26323305930575
66.81188885661383	94.2664371898878
66.82157033594387	94.26964132046984
66.83125181527392	94.2728454510519
66.84093329460396	94.27604958163394
66.850614773934	94.27925371221599
66.86029625326404	94.28245784279804
66.86997773259408	94.28566197338009
66.87965921192412	94.28886610396214
66.88934069125416	94.29207023454418
66.8990221705842	94.29527436512623
66.90870364991424	94.29847849570828
66.91838512924429	94.30168262629033
66.92806660857433	94.30488675687238
66.93774808790437	94.30809088745443
66.94742956723441	94.31129501803647
66.95711104656445	94.31449914861852
66.96679252589449	94.31770327920057
66.97647400522453	94.32090740978262
66.98615548455457	94.32411154036467
66.99583696388461	94.32731567094672
67.00551844321465	94.33051980152877
67.0151999225447	94.33372393211081
67.02488140187474	94.33692806269286
67.03456288120478	94.34013219327491
67.04424436053482	94.34333632385696
67.05392583986486	94.34654045443901
67.0636073191949	94.34974458502106
67.07328879852494	94.3529487156031
67.08297027785498	94.35615284618515
67.09265175718502	94.3593569767672
67.10233323651507	94.36256110734925
67.1120147158451	94.3657652379313
67.12169619517515	94.36896936851335
67.13137767450519	94.3721734990954
67.14105915383523	94.37537762967744
67.15074063316527	94.3785817602595
67.16042211249531	94.38178589084154
67.17010359182535	94.38499002142359
67.1797850711554	94.38819415200564
67.18946655048543	94.39139828258769
67.19914802981548	94.39460241316974
67.20882950914552	94.39780654375178
67.21851098847556	94.40101067433383
67.2281924678056	94.40421480491588
67.23787394713564	94.40741893549793
67.24755542646568	94.41062306607998
67.25723690579572	94.41382719666203
67.26691838512576	94.41703132724408
67.2765998644558	94.42023545782612
67.28628134378584	94.42343958840817
67.29596282311589	94.42664371899022
67.30564430244593	94.42984784957227
67.31532578177597	94.43305198015432
67.32500726110601	94.43625611073637
67.33468874043605	94.43946024131841
67.34437021976609	94.44266437190046
67.35405169909613	94.44586850248251
67.36373317842617	94.44907263306456
67.37341465775621	94.45227676364661
67.38309613708626	94.45548089422866
67.3927776164163	94.4586850248107
67.40245909574634	94.46188915539275
67.41214057507638	94.4650932859748
67.42182205440642	94.46829741655685
67.43150353373646	94.4715015471389
67.4411850130665	94.47470567772095
67.45086649239654	94.477909808303
67.46054797172658	94.48111393888504
67.47022945105662	94.4843180694671
67.47991093038667	94.48752220004914
67.4895924097167	94.49072633063119
67.49927388904675	94.49393046121324
67.50895536837679	94.49713459179529
67.51863684770683	94.50033872237734
67.52831832703687	94.50354285295938
67.53799980636691	94.50674698354143
67.54768128569695	94.50995111412348
67.557362765027	94.51315524470553
67.56704424435704	94.51635937528758
67.57672572368708	94.51956350586963
67.58640720301712	94.52276763645168
67.59608868234716	94.52597176703372
67.6057701616772	94.52917589761577
67.61545164100724	94.53238002819782
67.62513312033728	94.53558415877987
67.63481459966732	94.53878828936192
67.64449607899736	94.54199241994397
67.6541775583274	94.54519655052601
67.66385903765745	94.54840068110806
67.67354051698749	94.55160481169011
67.68322199631753	94.55480894227216
67.69290347564757	94.55801307285421
67.70258495497761	94.56121720343626
67.71226643430765	94.5644213340183
67.72194791363769	94.56762546460035
67.73162939296773	94.5708295951824
67.74131087229777	94.57403372576445
67.75099235162781	94.5772378563465
67.76067383095786	94.58044198692855
67.7703553102879	94.5836461175106
67.78003678961794	94.58685024809265
67.78971826894798	94.5900543786747
67.79939974827802	94.59325850925674
67.80908122760806	94.59646263983879
67.8187627069381	94.59966677042084
67.82844418626814	94.60287090100289
67.83812566559818	94.60607503158494
67.84780714492823	94.60927916216698
67.85748862425827	94.61248329274903
67.86717010358831	94.61568742333108
67.87685158291835	94.61889155391313
67.88653306224839	94.62209568449518
67.89621454157843	94.62529981507723
67.90589602090847	94.62850394565928
67.91557750023851	94.63170807624132
67.92525897956855	94.63491220682337
67.9349404588986	94.63811633740542
67.94462193822864	94.64132046798747
67.95430341755868	94.64452459856952
67.96398489688872	94.64772872915157
67.97366637621876	94.65093285973362
67.9833478555488	94.65413699031566
67.99302933487884	94.65734112089771
68.00271081420888	94.66054525147976
68.01239229353892	94.66374938206181
68.02207377286896	94.66695351264386
68.031755252199	94.6701576432259
68.04143673152905	94.67336177380795
68.05111821085909	94.67656590439
68.06079969018913	94.67977003497205
68.07048116951917	94.6829741655541
68.08016264884921	94.68617829613615
68.08984412817925	94.6893824267182
68.09952560750929	94.69258655730025
68.10920708683933	94.6957906878823
68.11888856616937	94.69899481846434
68.12857004549942	94.70219894904639
68.13825152482946	94.70540307962844
68.1479330041595	94.70860721021049
68.15761448348954	94.71181134079254
68.16729596281958	94.71501547137458
68.17697744214962	94.71821960195663
68.18665892147966	94.72142373253868
68.1963404008097	94.72462786312073
68.20602188013974	94.72783199370278
68.21570335946979	94.73103612428483
68.22538483879983	94.73424025486688
68.23506631812987	94.73744438544892
68.24474779745991	94.74064851603097
68.25442927678995	94.74385264661302
68.26411075611999	94.74705677719507
68.27379223545003	94.75026090777712
68.28347371478007	94.75346503835917
68.29315519411011	94.75666916894122
68.30283667344015	94.75987329952326
68.3125181527702	94.76307743010531
68.32219963210024	94.76628156068736
68.33188111143028	94.76948569126941
68.34156259076032	94.77268982185146
68.35124407009036	94.7758939524335
68.3609255494204	94.77909808301555
68.37060702875044	94.7823022135976
68.38028850808048	94.78550634417965
68.38996998741052	94.7887104747617
68.39965146674056	94.79191460534375
68.4093329460706	94.7951187359258
68.41901442540065	94.79832286650785
68.42869590473069	94.8015269970899
68.43837738406073	94.80473112767194
68.44805886339077	94.80793525825399
68.45774034272081	94.81113938883604
68.46742182205085	94.81434351941809
68.4771033013809	94.81754765000014
68.48678478071093	94.82075178058219
68.49646626004098	94.82395591116423
68.50614773937102	94.82716004174628
68.51582921870106	94.83036417232833
68.5255106980311	94.83356830291038
68.53519217736114	94.83677243349243
68.54487365669118	94.83997656407448
68.55455513602122	94.84318069465652
68.56423661535126	94.84638482523857
68.5739180946813	94.84958895582062
68.58359957401134	94.85279308640267
68.59328105334139	94.85599721698472
68.60296253267143	94.85920134756677
68.61264401200147	94.86240547814882
68.62232549133151	94.86560960873086
68.63200697066155	94.86881373931291
68.64168844999159	94.87201786989496
68.65136992932163	94.87522200047701
68.66105140865167	94.87842613105906
68.67073288798171	94.8816302616411
68.68041436731176	94.88483439222315
68.6900958466418	94.8880385228052
68.69977732597184	94.89124265338725
68.70945880530188	94.8944467839693
68.71914028463192	94.89765091455135
68.72882176396196	94.9008550451334
68.738503243292	94.90405917571545
68.74818472262204	94.9072633062975
68.75786620195208	94.91046743687954
68.76754768128212	94.91367156746159
68.77722916061217	94.91687569804364
68.7869106399422	94.92007982862569
68.79659211927225	94.92328395920774
68.80627359860229	94.92648808978979
68.81595507793233	94.92969222037183
68.82563655726237	94.93289635095388
68.83531803659241	94.93610048153593
68.84499951592245	94.93930461211798
68.8546809952525	94.94250874270003
68.86436247458253	94.94571287328208
68.87404395391258	94.94891700386412
68.88372543324262	94.95212113444617
68.89340691257266	94.95532526502822
68.9030883919027	94.95852939561027
68.91276987123274	94.96173352619232
68.92245135056278	94.96493765677437
68.93213282989282	94.96814178735642
68.94181430922286	94.97134591793846
68.9514957885529	94.97455004852051
68.96117726788295	94.97775417910256
68.97085874721299	94.98095830968461
68.98054022654303	94.98416244026666
68.99022170587307	94.9873665708487
68.99990318520311	94.99057070143076
69.00958466453315	94.9937748320128
69.01926614386319	94.99697896259485
69.02894762319323	95.0001830931769
69.03862910252327	95.00338722375895
69.04831058185331	95.006591354341
69.05799206118336	95.00979548492305
69.0676735405134	95.0129996155051
69.07735501984344	95.01620374608714
69.08703649917348	95.01940787666919
69.09671797850352	95.02261200725124
69.10639945783356	95.02581613783329
69.1160809371636	95.02902026841534
69.12576241649364	95.03222439899739
69.13544389582368	95.03542852957943
69.14512537515373	95.03863266016148
69.15480685448377	95.04183679074353
69.16448833381381	95.04504092132558
69.17416981314385	95.04824505190763
69.18385129247389	95.05144918248968
69.19353277180393	95.05465331307173
69.20321425113397	95.05785744365377
69.21289573046401	95.06106157423582
69.22257720979405	95.06426570481787
69.2322586891241	95.06746983539992
69.24194016845414	95.07067396598197
69.25162164778418	95.07387809656402
69.26130312711422	95.07708222714606
69.27098460644426	95.08028635772811
69.2806660857743	95.08349048831016
69.29034756510434	95.08669461889221
69.30002904443438	95.08989874947426
69.30971052376442	95.0931028800563
69.31939200309446	95.09630701063836
69.3290734824245	95.0995111412204
69.33875496175455	95.10271527180245
69.34843644108459	95.1059194023845
69.35811792041463	95.10912353296655
69.36779939974467	95.11186993060831
69.37748087907471	95.11461632825007
69.38716235840475	95.11736272589182
69.39684383773479	95.12010912353358
69.40652531706483	95.12285552117534
69.41620679639487	95.1256019188171
69.42588827572492	95.12834831645885
69.43556975505496	95.13109471410061
69.445251234385	95.13384111174237
69.45493271371504	95.13658750938413
69.46461419304508	95.13933390702589
69.47429567237512	95.14208030466764
69.48397715170516	95.1448267023094
69.4936586310352	95.14757309995116
69.50334011036524	95.15031949759292
69.51302158969528	95.15306589523468
69.52270306902533	95.15581229287643
69.53238454835537	95.15855869051819
69.54206602768541	95.16130508815995
69.55174750701545	95.1640514858017
69.56142898634549	95.16679788344346
69.57111046567553	95.16954428108522
69.58079194500557	95.17229067872698
69.59047342433561	95.17503707636874
69.60015490366565	95.1777834740105
69.6098363829957	95.18052987165225
69.61951786232574	95.18327626929401
69.62919934165578	95.18602266693577
69.63888082098582	95.18876906457753
69.64856230031586	95.19151546221929
69.6582437796459	95.19426185986104
69.66792525897594	95.1970082575028
69.67760673830598	95.19975465514456
69.68728821763602	95.20250105278632
69.69696969696606	95.20524745042808
69.7066511762961	95.20799384806983
69.71633265562615	95.21074024571159
69.72601413495619	95.21348664335335
69.73569561428623	95.2162330409951
69.74537709361627	95.21897943863686
69.75505857294631	95.22172583627862
69.76474005227635	95.22447223392038
69.7744215316064	95.22721863156214
69.78410301093643	95.2299650292039
69.79378449026648	95.23271142684565
69.80346596959652	95.23545782448741
69.81314744892656	95.23820422212917
69.8228289282566	95.24095061977093
69.83251040758664	95.24369701741269
69.84219188691668	95.24644341505444
69.85187336624672	95.2491898126962
69.86155484557676	95.25193621033796
69.8712363249068	95.25468260797972
69.88091780423684	95.25742900562147
69.89059928356689	95.26017540326323
69.90028076289693	95.26292180090499
69.90996224222697	95.26566819854675
69.91964372155701	95.2684145961885
69.92932520088705	95.27116099383026
69.93900668021709	95.27390739147202
69.94868815954713	95.27665378911378
69.95836963887717	95.27940018675554
69.96805111820721	95.2821465843973
69.97773259753725	95.28489298203905
69.9874140768673	95.28763937968081
69.99709555619734	95.29038577732257
70.00677703552738	95.29313217496433
70.01645851485742	95.29587857260609
70.02613999418746	95.29862497024784
70.0358214735175	95.3013713678896
70.04550295284754	95.30411776553136
70.05518443217758	95.30686416317312
70.06486591150762	95.30961056081487
70.07454739083767	95.31235695845663
70.0842288701677	95.31510335609839
70.09391034949775	95.31784975374015
70.10359182882779	95.3205961513819
70.11327330815783	95.32334254902366
70.12295478748787	95.32608894666542
70.13263626681791	95.32883534430718
70.14231774614795	95.33158174194894
70.151999225478	95.3343281395907
70.16168070480803	95.33707453723245
70.17136218413808	95.33982093487421
70.18104366346812	95.34256733251597
70.19072514279816	95.34531373015773
70.2004066221282	95.34806012779949
70.21008810145824	95.35080652544124
70.21976958078828	95.353552923083
70.22945106011832	95.35629932072476
70.23913253944836	95.35904571836652
70.2488140187784	95.36179211600827
70.25849549810845	95.36453851365003
70.26817697743849	95.36728491129179
70.27785845676853	95.37003130893355
70.28753993609857	95.3727777065753
70.29722141542861	95.37552410421706
70.30690289475865	95.37827050185882
70.31658437408869	95.38101689950058
70.32626585341873	95.38376329714234
70.33594733274877	95.3865096947841
70.34562881207881	95.38925609242585
70.35531029140886	95.39200249006761
70.3649917707389	95.39474888770937
70.37467325006894	95.39749528535113
70.38435472939898	95.40024168299288
70.39403620872902	95.40298808063464
70.40371768805906	95.4057344782764
70.4133991673891	95.40848087591816
70.42308064671914	95.41122727355992
70.43276212604918	95.41397367120167
70.44244360537922	95.41672006884343
70.45212508470927	95.41946646648519
70.4618065640393	95.42221286412695
70.47148804336935	95.4249592617687
70.48116952269939	95.42770565941046
70.49085100202943	95.43045205705222
70.50053248135947	95.43319845469398
70.51021396068951	95.43594485233574
70.51989544001955	95.4386912499775
70.5295769193496	95.44143764761925
70.53925839867964	95.44418404526101
70.54893987800968	95.44693044290277
70.55862135733972	95.44967684054453
70.56830283666976	95.45242323818628
70.5779843159998	95.45516963582804
70.58766579532984	95.4579160334698
70.59734727465988	95.46066243111156
70.60702875398992	95.46340882875332
70.61671023331996	95.46615522639507
70.62639171265	95.46890162403683
70.63607319198005	95.47164802167859
70.64575467131009	95.47439441932035
70.65543615064013	95.4771408169621
70.66511762997017	95.47988721460386
70.67479910930021	95.48263361224562
70.68448058863025	95.48538000988738
70.69416206796029	95.48812640752914
70.70384354729033	95.4908728051709
70.71352502662037	95.49361920281265
70.72320650595042	95.49636560045441
70.73288798528046	95.49911199809617
70.7425694646105	95.50185839573793
70.75225094394054	95.50460479337968
70.76193242327058	95.50735119102144
70.77161390260062	95.5100975886632
70.78129538193066	95.51284398630496
70.7909768612607	95.51559038394672
70.80065834059074	95.51833678158847
70.81033981992078	95.52108317923023
70.82002129925083	95.52382957687199
70.82970277858087	95.52657597451375
70.83938425791091	95.5293223721555
70.84906573724095	95.53206876979726
70.85874721657099	95.53481516743902
70.86842869590103	95.53756156508078
70.87811017523107	95.54030796272254
70.88779165456111	95.5430543603643
70.89747313389115	95.54580075800605
70.9071546132212	95.54854715564781
70.91683609255124	95.55129355328957
70.92651757188128	95.55403995093133
70.93619905121132	95.55678634857308
70.94588053054136	95.55953274621484
70.9555620098714	95.5622791438566
70.96524348920144	95.56502554149836
70.97492496853148	95.56777193914012
70.98460644786152	95.57051833678187
70.99428792719156	95.57326473442363
71.0039694065216	95.57601113206539
71.01365088585165	95.57875752970715
71.02333236518169	95.5815039273489
71.03301384451173	95.58425032499066
71.04269532384177	95.58699672263242
71.05237680317181	95.58974312027418
71.06205828250185	95.59248951791594
71.07173976183189	95.5952359155577
71.08142124116193	95.59798231319945
71.09110272049197	95.60072871084121
71.10078419982202	95.60347510848297
71.11046567915206	95.60622150612473
71.1201471584821	95.60896790376648
71.12982863781214	95.61171430140824
71.13951011714218	95.61446069905
71.14919159647222	95.61720709669176
71.15887307580226	95.61995349433352
71.1685545551323	95.62269989197527
71.17823603446234	95.62544628961703
71.18791751379239	95.62819268725879
71.19759899312243	95.63093908490055
71.20728047245247	95.6336854825423
71.21696195178251	95.63643188018406
71.22664343111255	95.63917827782582
71.23632491044259	95.64192467546758
71.24600638977263	95.64467107310934
71.25568786910267	95.6474174707511
71.26536934843271	95.65016386839285
71.27505082776275	95.65291026603461
71.2847323070928	95.65565666367637
71.29441378642284	95.65840306131813
71.30409526575288	95.66114945895988
71.31377674508292	95.66389585660164
71.32345822441296	95.6666422542434
71.333139703743	95.66938865188516
71.34282118307304	95.67213504952691
71.35250266240308	95.67488144716867
71.36218414173312	95.67762784481043
71.37186562106317	95.68037424245219
71.3815471003932	95.68312064009395
71.39122857972325	95.6858670377357
71.40091005905329	95.68861343537746
71.41059153838333	95.69135983301922
71.42027301771337	95.69410623066098
71.42995449704341	95.69685262830274
71.43963597637345	95.6995990259445
71.4493174557035	95.70234542358625
71.45899893503353	95.70509182122801
71.46868041436358	95.70783821886977
71.47836189369362	95.71058461651153
71.48804337302366	95.71333101415328
71.4977248523537	95.71607741179504
71.50740633168374	95.7188238094368
71.51708781101378	95.72157020707856
71.52676929034382	95.72431660472031
71.53645076967386	95.72706300236207
71.5461322490039	95.72980940000383
71.55581372833394	95.73255579764559
71.56549520766399	95.73530219528735
71.57517668699403	95.7380485929291
71.58485816632407	95.74079499057086
71.59453964565411	95.74354138821262
71.60422112498415	95.74628778585438
71.61390260431419	95.74903418349614
71.62358408364423	95.7517805811379
71.63326556297427	95.75452697877965
71.64294704230431	95.75727337642141
71.65262852163436	95.76001977406317
71.6623100009644	95.76276617170493
71.67199148029444	95.76551256934668
71.68167295962448	95.76825896698844
71.69135443895452	95.7710053646302
71.70103591828456	95.77375176227196
71.7107173976146	95.77649815991371
71.72039887694464	95.77924455755547
71.73008035627468	95.78199095519723
71.73976183560472	95.78473735283899
71.74944331493477	95.78748375048075
71.7591247942648	95.7902301481225
71.76880627359485	95.79297654576426
71.77848775292489	95.79572294340602
71.78816923225493	95.79846934104778
71.79785071158497	95.80121573868954
71.80753219091501	95.8039621363313
71.81721367024505	95.80670853397305
71.8268951495751	95.80945493161481
71.83657662890514	95.81220132925657
71.84625810823518	95.81494772689832
71.85593958756522	95.81769412454008
71.86562106689526	95.82044052218184
71.8753025462253	95.8231869198236
71.88498402555534	95.82593331746536
71.89466550488538	95.82867971510711
71.90434698421542	95.83142611274887
71.91402846354546	95.83417251039063
71.9237099428755	95.83691890803239
71.93339142220555	95.83966530567415
71.94307290153559	95.8424117033159
71.95275438086563	95.84515810095766
71.96243586019567	95.84790449859942
71.97211733952571	95.85065089624118
71.98179881885575	95.85339729388294
71.99148029818579	95.8561436915247
72.00116177751583	95.85889008916645
72.01084325684587	95.86163648680821
72.02052473617591	95.86438288444997
72.03020621550596	95.86712928209172
72.039887694836	95.86987567973348
72.04956917416604	95.87262207737524
72.05925065349608	95.875368475017
72.06893213282612	95.87811487265876
72.07861361215616	95.88086127030051
72.0882950914862	95.88360766794227
72.09797657081624	95.88635406558403
72.10765805014628	95.88910046322579
72.11733952947633	95.89184686086755
72.12702100880637	95.8945932585093
72.13670248813641	95.89733965615106
72.14638396746645	95.90008605379282
72.15606544679649	95.90283245143458
72.16574692612653	95.90557884907633
72.17542840545657	95.90832524671809
72.18510988478661	95.91107164435985
72.19479136411665	95.91381804200161
72.2044728434467	95.91656443964337
72.21415432277674	95.91931083728512
72.22383580210678	95.92205723492688
72.23351728143682	95.92480363256864
72.24319876076686	95.9275500302104
72.2528802400969	95.93029642785216
72.26256171942694	95.93304282549391
72.27224319875698	95.93578922313567
72.28192467808702	95.93853562077743
72.29160615741706	95.94128201841919
72.3012876367471	95.94402841606095
72.31096911607715	95.9467748137027
72.32065059540719	95.94952121134446
72.33033207473723	95.95226760898622
72.34001355406727	95.95501400662798
72.34969503339731	95.95776040426973
72.35937651272735	95.96050680191149
72.36905799205739	95.96325319955325
72.37873947138743	95.96599959719501
72.38842095071747	95.96874599483677
72.39810243004752	95.97149239247852
72.40778390937756	95.97423879012028
72.4174653887076	95.97698518776204
72.42714686803764	95.9797315854038
72.43682834736768	95.98247798304556
72.44650982669772	95.98522438068731
72.45619130602776	95.98797077832907
72.4658727853578	95.99071717597083
72.47555426468784	95.99346357361259
72.48523574401788	95.99620997125434
72.49491722334793	95.9989563688961
72.50459870267797	96.00170276653786
72.51428018200801	96.00444916417962
72.52396166133805	96.00719556182138
72.53364314066809	96.00994195946313
72.54332461999813	96.01268835710489
72.55300609932817	96.01543475474665
72.56268757865821	96.01818115238841
72.57236905798825	96.02092755003017
72.5820505373183	96.02367394767192
72.59173201664834	96.02642034531368
72.60141349597838	96.02916674295544
72.61109497530842	96.0319131405972
72.62077645463846	96.03465953823896
72.6304579339685	96.03740593588071
72.64013941329854	96.04015233352247
72.64982089262858	96.04289873116423
72.65950237195862	96.04564512880599
72.66918385128866	96.04839152644774
72.6788653306187	96.0511379240895
72.68854680994875	96.05388432173126
72.69822828927879	96.05663071937302
72.70790976860883	96.05937711701478
72.71759124793887	96.06212351465653
72.72727272726891	96.06486991229829
72.73695420659895	96.06761630994005
72.746635685929	96.07036270758181
72.75631716525903	96.07310910522357
72.76599864458908	96.07585550286532
72.77568012391912	96.07860190050708
72.78536160324916	96.08134829814884
72.7950430825792	96.0840946957906
72.80472456190924	96.08684109343235
72.81440604123928	96.08958749107411
72.82408752056932	96.09233388871587
72.83376899989936	96.09508028635763
72.8434504792294	96.09782668399939
72.85313195855944	96.10057308164114
72.86281343788949	96.1033194792829
72.87249491721953	96.10606587692466
72.88217639654957	96.10881227456642
72.89185787587961	96.11155867220818
72.90153935520965	96.11430506984993
72.91122083453969	96.11705146749169
72.92090231386973	96.11979786513345
72.93058379319977	96.12254426277521
72.94026527252981	96.12529066041697
72.94994675185985	96.12803705805872
72.9596282311899	96.13078345570048
72.96930971051994	96.13352985334224
72.97899118984998	96.136276250984
72.98867266918002	96.13902264862575
72.99835414851006	96.14176904626751
73.0080356278401	96.14451544390927
73.01771710717014	96.14726184155103
73.02739858650018	96.15000823919279
73.03708006583022	96.15275463683454
73.04676154516027	96.1555010344763
73.0564430244903	96.15824743211806
73.06612450382035	96.16099382975982
73.07580598315039	96.16374022740158
73.08548746248043	96.16648662504333
73.09516894181047	96.16923302268509
73.10485042114051	96.17197942032685
73.11453190047055	96.1747258179686
73.1242133798006	96.17747221561036
73.13389485913063	96.18021861325212
73.14357633846068	96.18296501089388
73.15325781779072	96.18571140853564
73.16293929712076	96.1884578061774
73.1726207764508	96.19120420381915
73.18230225578084	96.19395060146091
73.19198373511088	96.19669699910267
73.20166521444092	96.19944339674443
73.21134669377096	96.20218979438619
73.221028173101	96.20493619202794
73.23070965243105	96.2076825896697
73.24039113176109	96.21042898731146
73.25007261109113	96.21317538495322
73.25975409042117	96.21592178259498
73.26943556975121	96.21866818023673
73.27911704908125	96.22141457787849
73.28879852841129	96.22416097552025
73.29848000774133	96.226907373162
73.30816148707137	96.22965377080376
73.31784296640141	96.23240016844552
73.32752444573146	96.23514656608728
73.3372059250615	96.23789296372904
73.34688740439154	96.2406393613708
73.35656888372158	96.24338575901255
73.36625036305162	96.24613215665431
73.37593184238166	96.24887855429607
73.3856133217117	96.25162495193783
73.39529480104174	96.25437134957959
73.40497628037178	96.25711774722134
73.41465775970183	96.2598641448631
73.42433923903187	96.26261054250486
73.43402071836191	96.26535694014662
73.44370219769195	96.26810333778838
73.45338367702199	96.27084973543013
73.46306515635203	96.27359613307189
73.47274663568207	96.27634253071365
73.48242811501211	96.2790889283554
73.49210959434215	96.28183532599716
73.5017910736722	96.28458172363892
73.51147255300224	96.28732812128068
73.52115403233228	96.29007451892244
73.53083551166232	96.2928209165642
73.54051699099236	96.29556731420595
73.5501984703224	96.29831371184771
73.55987994965244	96.30106010948947
73.56956142898248	96.30380650713123
73.57924290831252	96.30655290477299
73.58892438764256	96.30929930241474
73.5986058669726	96.3120457000565
73.60828734630265	96.31479209769826
73.61796882563269	96.31753849534002
73.62765030496273	96.32028489298177
73.63733178429277	96.32303129062353
73.64701326362281	96.32577768826529
73.65669474295285	96.32852408590705
73.66637622228289	96.3312704835488
73.67605770161293	96.33401688119056
73.68573918094297	96.33676327883232
73.69542066027302	96.33950967647408
73.70510213960306	96.34225607411584
73.7147836189331	96.3450024717576
73.72446509826314	96.34774886939935
73.73414657759318	96.35049526704111
73.74382805692322	96.35324166468287
73.75350953625326	96.35598806232463
73.7631910155833	96.35873445996639
73.77287249491334	96.36148085760814
73.78255397424338	96.3642272552499
73.79223545357343	96.36697365289166
73.80191693290347	96.36972005053342
73.81159841223351	96.37246644817517
73.82127989156355	96.37521284581693
73.83096137089359	96.37795924345869
73.84064285022363	96.38070564110045
73.85032432955367	96.3834520387422
73.86000580888371	96.38619843638396
73.86968728821375	96.38894483402572
73.8793687675438	96.39169123166748
73.88905024687384	96.39443762930924
73.89873172620388	96.397184026951
73.90841320553392	96.39993042459275
73.91809468486396	96.40267682223451
73.927776164194	96.40542321987627
73.93745764352404	96.40816961751803
73.94713912285408	96.41091601515978
73.95682060218412	96.41366241280154
73.96650208151416	96.4164088104433
73.9761835608442	96.41915520808506
73.98586504017425	96.42190160572682
73.99554651950429	96.42464800336857
74.00522799883433	96.42739440101033
74.01490947816437	96.43014079865209
74.02459095749441	96.43288719629385
74.03427243682445	96.4356335939356
74.04395391615449	96.43837999157736
74.05363539548453	96.44112638921912
74.06331687481457	96.44387278686088
74.07299835414462	96.44661918450264
74.08267983347466	96.4489078492041
74.0923613128047	96.45119651390557
74.10204279213474	96.45348517860704
74.11172427146478	96.4557738433085
74.12140575079482	96.45806250800997
74.13108723012486	96.46035117271144
74.1407687094549	96.46263983741291
74.15045018878494	96.46492850211438
74.16013166811499	96.46721716681584
74.16981314744503	96.46950583151731
74.17949462677507	96.47179449621878
74.18917610610511	96.47408316092024
74.19885758543515	96.47637182562171
74.20853906476519	96.47866049032318
74.21822054409523	96.48094915502465
74.22790202342527	96.48323781972611
74.23758350275531	96.48552648442758
74.24726498208535	96.48781514912905
74.2569464614154	96.49010381383052
74.26662794074544	96.49239247853198
74.27630942007548	96.49468114323345
74.28599089940552	96.49696980793492
74.29567237873556	96.49925847263638
74.3053538580656	96.50154713733785
74.31503533739564	96.50383580203932
74.32471681672568	96.50612446674079
74.33439829605572	96.50841313144225
74.34407977538577	96.51070179614372
74.3537612547158	96.51299046084519
74.36344273404585	96.51527912554666
74.37312421337589	96.51756779024812
74.38280569270593	96.51985645494959
74.39248717203597	96.52214511965106
74.40216865136601	96.52443378435252
74.41185013069605	96.52672244905399
74.4215316100261	96.52901111375546
74.43121308935613	96.53129977845693
74.44089456868618	96.5335884431584
74.45057604801622	96.53587710785986
74.46025752734626	96.53816577256133
74.4699390066763	96.5404544372628
74.47962048600634	96.54274310196426
74.48930196533638	96.54503176666573
74.49898344466642	96.5473204313672
74.50866492399646	96.54960909606866
74.5183464033265	96.55189776077013
74.52802788265654	96.5541864254716
74.53770936198659	96.55647509017307
74.54739084131663	96.55876375487453
74.55707232064667	96.561052419576
74.56675379997671	96.56334108427747
74.57643527930675	96.56562974897894
74.58611675863679	96.5679184136804
74.59579823796683	96.57020707838187
74.60547971729687	96.57249574308334
74.61516119662691	96.5747844077848
74.62484267595696	96.57707307248627
74.634524155287	96.57936173718774
74.64420563461704	96.5816504018892
74.65388711394708	96.58393906659067
74.66356859327712	96.58622773129214
74.67325007260716	96.58851639599361
74.6829315519372	96.59080506069508
74.69261303126724	96.59309372539654
74.70229451059728	96.59538239009801
74.71197598992732	96.59767105479948
74.72165746925737	96.59995971950094
74.7313389485874	96.60224838420241
74.74102042791745	96.60453704890388
74.75070190724749	96.60682571360535
74.76038338657753	96.60911437830681
74.77006486590757	96.61140304300828
74.77974634523761	96.61369170770975
74.78942782456765	96.61598037241122
74.7991093038977	96.61826903711268
74.80879078322774	96.62055770181415
74.81847226255778	96.62284636651562
74.82815374188782	96.62513503121708
74.83783522121786	96.62742369591855
74.8475167005479	96.62971236062002
74.85719817987794	96.63200102532149
74.86687965920798	96.63428969002295
74.87656113853802	96.63657835472442
74.88624261786806	96.63886701942589
74.8959240971981	96.64115568412736
74.90560557652815	96.64344434882882
74.91528705585819	96.64573301353029
74.92496853518823	96.64802167823176
74.93465001451827	96.65031034293322
74.94433149384831	96.65259900763469
74.95401297317835	96.65488767233616
74.96369445250839	96.65717633703763
74.97337593183843	96.6594650017391
74.98305741116847	96.66175366644056
74.99273889049852	96.66404233114203
75.00242036982856	96.6663309958435
75.0121018491586	96.66861966054496
75.02178332848864	96.67090832524643
75.03146480781868	96.6731969899479
75.04114628714872	96.67548565464936
75.05082776647876	96.67777431935083
75.0605092458088	96.6800629840523
75.07019072513884	96.68235164875377
75.07987220446888	96.68464031345523
75.08955368379893	96.6869289781567
75.09923516312897	96.68921764285817
75.10891664245901	96.69150630755964
75.11859812178905	96.6937949722611
75.12827960111909	96.69608363696257
75.13796108044913	96.69837230166404
75.14764255977917	96.7006609663655
75.15732403910921	96.70294963106697
75.16700551843925	96.70523829576844
75.1766869977693	96.7075269604699
75.18636847709934	96.70981562517137
75.19604995642938	96.71210428987284
75.20573143575942	96.71439295457431
75.21541291508946	96.71668161927578
75.2250943944195	96.71897028397724
75.23477587374954	96.72125894867871
75.24445735307958	96.72354761338018
75.25413883240962	96.72583627808164
75.26382031173966	96.72812494278311
75.2735017910697	96.73041360748458
75.28318327039975	96.73270227218605
75.29286474972979	96.73499093688751
75.30254622905983	96.73727960158898
75.31222770838987	96.73956826629045
75.32190918771991	96.74185693099191
75.33159066704995	96.74414559569338
75.34127214637999	96.74643426039485
75.35095362571003	96.74872292509632
75.36063510504007	96.75101158979778
75.37031658437012	96.75330025449925
75.37999806370016	96.75558891920072
75.3896795430302	96.75787758390219
75.39936102236024	96.76016624860365
75.40904250169028	96.76245491330512
75.41872398102032	96.76474357800659
75.42840546035036	96.76703224270805
75.4380869396804	96.76932090740952
75.44776841901044	96.77160957211099
75.45744989834049	96.77389823681246
75.46713137767053	96.77618690151392
75.47681285700057	96.77847556621539
75.48649433633061	96.78076423091686
75.49617581566065	96.78305289561833
75.50585729499069	96.7853415603198
75.51553877432073	96.78763022502126
75.52522025365077	96.78991888972273
75.53490173298081	96.7922075544242
75.54458321231085	96.79449621912566
75.5542646916409	96.79678488382713
75.56394617097094	96.7990735485286
75.57362765030098	96.80136221323006
75.58330912963102	96.80365087793153
75.59299060896106	96.805939542633
75.6026720882911	96.80822820733447
75.61235356762114	96.81051687203593
75.62203504695118	96.8128055367374
75.63171652628122	96.81509420143887
75.64139800561126	96.81738286614033
75.6510794849413	96.8196715308418
75.66076096427135	96.82196019554327
75.67044244360139	96.82424886024474
75.68012392293143	96.8265375249462
75.68980540226147	96.82882618964767
75.69948688159151	96.83111485434914
75.70916836092155	96.8334035190506
75.7188498402516	96.83569218375207
75.72853131958163	96.83798084845354
75.73821279891168	96.84026951315501
75.74789427824172	96.84255817785647
75.75757575757176	96.84484684255794
75.7672572369018	96.84713550725941
75.77693871623184	96.84942417196088
75.78662019556188	96.85171283666234
75.79630167489192	96.85400150136381
75.80598315422196	96.85629016606528
75.815664633552	96.85857883076675
75.82534611288204	96.86086749546821
75.83502759221209	96.86315616016968
75.84470907154213	96.86544482487115
75.85439055087217	96.86773348957261
75.86407203020221	96.87002215427408
75.87375350953225	96.87231081897555
75.88343498886229	96.87459948367702
75.89311646819233	96.87688814837848
75.90279794752237	96.87917681307995
75.91247942685241	96.88146547778142
75.92216090618246	96.88375414248289
75.9318423855125	96.88604280718435
75.94152386484254	96.88833147188582
75.95120534417258	96.89062013658729
75.96088682350262	96.89290880128875
75.97056830283266	96.89519746599022
75.9802497821627	96.89748613069169
75.98993126149274	96.89977479539316
75.99961274082278	96.90206346009462
76.00929422015282	96.90435212479609
76.01897569948287	96.90664078949756
76.0286571788129	96.90892945419903
76.03833865814295	96.91121811890049
76.04802013747299	96.91350678360196
76.05770161680303	96.91579544830343
76.06738309613307	96.9180841130049
76.07706457546311	96.92037277770636
76.08674605479315	96.92266144240783
76.0964275341232	96.9249501071093
76.10610901345323	96.92723877181076
76.11579049278328	96.92952743651223
76.12547197211332	96.9318161012137
76.13515345144336	96.93410476591517
76.1448349307734	96.93639343061663
76.15451641010344	96.9386820953181
76.16419788943348	96.94097076001957
76.17387936876352	96.94325942472103
76.18356084809356	96.9455480894225
76.1932423274236	96.94783675412397
76.20292380675365	96.95012541882544
76.21260528608369	96.9524140835269
76.22228676541373	96.95470274822837
76.23196824474377	96.95699141292984
76.24164972407381	96.9592800776313
76.25133120340385	96.96156874233277
76.26101268273389	96.96385740703424
76.27069416206393	96.96614607173571
76.28037564139397	96.96843473643717
76.29005712072401	96.97072340113864
76.29973860005406	96.97301206584011
76.3094200793841	96.97530073054158
76.31910155871414	96.97758939524304
76.32878303804418	96.97987805994451
76.33846451737422	96.98216672464598
76.34814599670426	96.98445538934745
76.3578274760343	96.98674405404891
76.36750895536434	96.98903271875038
76.37719043469438	96.99132138345185
76.38687191402443	96.99361004815331
76.39655339335447	96.99589871285478
76.40623487268451	96.99818737755625
76.41591635201455	97.00047604225772
76.42559783134459	97.00276470695918
76.43527931067463	97.00505337166065
76.44496079000467	97.00734203636212
76.45464226933471	97.00963070106359
76.46432374866475	97.01191936576505
76.4740052279948	97.01420803046652
76.48368670732484	97.01649669516799
76.49336818665488	97.01878535986945
76.50304966598492	97.02107402457092
76.51273114531496	97.02336268927239
76.522412624645	97.02565135397386
76.53209410397504	97.02794001867532
76.54177558330508	97.03022868337679
76.55145706263512	97.03251734807826
76.56113854196516	97.03480601277973
76.5708200212952	97.03709467748119
76.58050150062525	97.03938334218266
76.59018297995529	97.04167200688413
76.59986445928533	97.0439606715856
76.60954593861537	97.04624933628706
76.61922741794541	97.04853800098853
76.62890889727545	97.05082666569
76.63859037660549	97.05311533039146
76.64827185593553	97.05540399509293
76.65795333526557	97.0576926597944
76.66763481459562	97.05998132449587
76.67731629392566	97.06226998919733
76.6869977732557	97.0645586538988
76.69667925258574	97.06684731860027
76.70636073191578	97.06913598330173
76.71604221124582	97.0714246480032
76.72572369057586	97.07371331270467
76.7354051699059	97.07600197740614
76.74508664923594	97.0782906421076
76.75476812856598	97.08057930680907
76.76444960789603	97.08286797151054
76.77413108722607	97.085156636212
76.78381256655611	97.08744530091347
76.79349404588615	97.08973396561494
76.80317552521619	97.09202263031641
76.81285700454623	97.09431129501787
76.82253848387627	97.09659995971934
76.83221996320631	97.09888862442081
76.84190144253635	97.10117728912228
76.8515829218664	97.10346595382374
76.86126440119644	97.10575461852521
76.87094588052648	97.10804328322668
76.88062735985652	97.11033194792815
76.89030883918656	97.11262061262961
76.8999903185166	97.11490927733108
76.90967179784664	97.11719794203255
76.91935327717668	97.11948660673401
76.92903475650672	97.12177527143548
76.93871623583676	97.12406393613695
76.9483977151668	97.12635260083842
76.95807919449685	97.12864126553988
76.96776067382689	97.13092993024135
76.97744215315693	97.13321859494282
76.98712363248697	97.13550725964429
76.99680511181701	97.13779592434575
77.00648659114705	97.14008458904722
77.0161680704771	97.14237325374869
77.02584954980713	97.14466191845015
77.03553102913718	97.14695058315162
77.04521250846722	97.14923924785309
77.05489398779726	97.15152791255456
77.0645754671273	97.15381657725602
77.07425694645734	97.15610524195749
77.08393842578738	97.15839390665896
77.09361990511742	97.16068257136043
77.10330138444746	97.16297123606189
77.1129828637775	97.16525990076336
77.12266434310754	97.16754856546483
77.13234582243759	97.1698372301663
77.14202730176763	97.17212589486776
77.15170878109767	97.17441455956923
77.16139026042771	97.1767032242707
77.17107173975775	97.17899188897216
77.18075321908779	97.18128055367363
77.19043469841783	97.1835692183751
77.20011617774787	97.18585788307657
77.20979765707791	97.18814654777803
77.21947913640795	97.1904352124795
77.229160615738	97.19272387718097
77.23884209506804	97.19501254188243
77.24852357439808	97.1973012065839
77.25820505372812	97.19958987128537
77.26788653305816	97.20187853598684
77.2775680123882	97.2041672006883
77.28724949171824	97.20645586538977
77.29693097104828	97.20874453009124
77.30661245037832	97.2110331947927
77.31629392970837	97.21332185949417
77.3259754090384	97.21561052419564
77.33565688836845	97.2178991888971
77.34533836769849	97.22018785359857
77.35501984702853	97.22247651830004
77.36470132635857	97.22476518300151
77.37438280568861	97.22705384770298
77.38406428501865	97.22934251240444
77.3937457643487	97.23163117710591
77.40342724367873	97.23391984180738
77.41310872300878	97.23620850650885
77.42279020233882	97.23849717121031
77.43247168166886	97.24078583591178
77.4421531609989	97.24307450061325
77.45183464032894	97.24536316531471
77.46151611965898	97.24765183001618
77.47119759898902	97.24994049471765
77.48087907831906	97.25222915941912
77.4905605576491	97.25451782412058
77.50024203697915	97.25680648882205
77.50992351630919	97.25909515352352
77.51960499563923	97.26138381822499
77.52928647496927	97.26367248292645
77.53896795429931	97.26596114762792
77.54864943362935	97.26824981232939
77.55833091295939	97.27053847703085
77.56801239228943	97.27282714173232
77.57769387161947	97.27511580643379
77.58737535094951	97.27740447113526
77.59705683027956	97.27969313583672
77.6067383096096	97.28198180053819
77.61641978893964	97.28427046523966
77.62610126826968	97.28655912994112
77.63578274759972	97.28884779464259
77.64546422692976	97.29113645934406
77.6551457062598	97.29342512404553
77.66482718558984	97.295713788747
77.67450866491988	97.29800245344846
77.68419014424992	97.30029111814993
77.69387162357997	97.3025797828514
77.70355310291	97.30486844755286
77.71323458224005	97.30715711225433
77.72291606157009	97.3094457769558
77.73259754090013	97.31173444165726
77.74227902023017	97.31402310635873
77.75196049956021	97.3163117710602
77.76164197889025	97.31860043576167
77.7713234582203	97.32088910046313
77.78100493755034	97.3231777651646
77.79068641688038	97.32546642986607
77.80036789621042	97.32775509456754
77.81004937554046	97.330043759269
77.8197308548705	97.33233242397047
77.82941233420054	97.33462108867194
77.83909381353058	97.3369097533734
77.84877529286062	97.33919841807487
77.85845677219066	97.34148708277634
77.8681382515207	97.3437757474778
77.87781973085075	97.34606441217927
77.88750121018079	97.34835307688074
77.89718268951083	97.35064174158221
77.90686416884087	97.35293040628368
77.91654564817091	97.35521907098514
77.92622712750095	97.35750773568661
77.93590860683099	97.35979640038808
77.94559008616103	97.36208506508954
77.95527156549107	97.36437372979101
77.96495304482112	97.36666239449248
77.97463452415116	97.36895105919395
77.9843160034812	97.37123972389541
77.99399748281124	97.37352838859688
78.00367896214128	97.37581705329835
78.01336044147132	97.37810571799982
78.02304192080136	97.38039438270128
78.0327234001314	97.38268304740275
78.04240487946144	97.38497171210422
78.05208635879148	97.38726037680568
78.06176783812153	97.38954904150715
78.07144931745157	97.39183770620862
78.08113079678161	97.39412637091009
78.09081227611165	97.39641503561155
78.10049375544169	97.39870370031302
78.11017523477173	97.40099236501449
78.11985671410177	97.40328102971596
78.12953819343181	97.40556969441742
78.13921967276185	97.40785835911889
78.1489011520919	97.41014702382036
78.15858263142194	97.41243568852182
78.16826411075198	97.41472435322329
78.17794559008202	97.41701301792476
78.18762706941206	97.41930168262623
78.1973085487421	97.4215903473277
78.20699002807214	97.42387901202916
78.21667150740218	97.42616767673063
78.22635298673222	97.4284563414321
78.23603446606226	97.43074500613356
78.2457159453923	97.43303367083503
78.25539742472235	97.4353223355365
78.26507890405239	97.43761100023796
78.27476038338243	97.43989966493943
78.28444186271247	97.4421883296409
78.29412334204251	97.44447699434237
78.30380482137255	97.44676565904383
78.31348630070259	97.4490543237453
78.32316778003263	97.45134298844677
78.33284925936267	97.45363165314824
78.34253073869272	97.4559203178497
78.35221221802276	97.45820898255117
78.3618936973528	97.46049764725264
78.37157517668284	97.4627863119541
78.38125665601288	97.46507497665557
78.39093813534292	97.46736364135704
78.40061961467296	97.4696523060585
78.410301094003	97.47194097075997
78.41998257333304	97.47422963546144
78.42966405266309	97.47651830016291
78.43934553199313	97.47880696486438
78.44902701132317	97.48109562956584
78.45870849065321	97.48338429426731
78.46838996998325	97.48567295896878
78.47807144931329	97.48796162367024
78.48775292864333	97.49025028837171
78.49743440797337	97.49253895307318
78.50711588730341	97.49482761777465
78.51679736663345	97.49711628247611
78.5264788459635	97.49940494717758
78.53616032529354	97.50169361187905
78.54584180462358	97.50398227658052
78.55552328395362	97.50627094128198
78.56520476328366	97.50855960598345
78.5748862426137	97.51084827068492
78.58456772194374	97.51313693538638
78.59424920127378	97.51542560008785
78.60393068060382	97.51771426478932
78.61361215993387	97.52000292949079
78.6232936392639	97.52229159419225
78.63297511859395	97.52458025889372
78.64265659792399	97.52686892359519
78.65233807725403	97.52915758829666
78.66201955658407	97.53144625299812
78.67170103591411	97.53373491769959
78.68138251524415	97.53602358240106
78.6910639945742	97.53831224710252
78.70074547390423	97.54060091180399
78.71042695323428	97.54288957650546
78.72010843256432	97.54517824120693
78.72978991189436	97.5474669059084
78.7394713912244	97.54975557060986
78.74915287055444	97.55204423531133
78.75883434988448	97.5543329000128
78.76851582921452	97.55662156471426
78.77819730854456	97.55891022941573
78.7878787878746	97.5611988941172
78.79756026720464	97.56348755881866
78.80724174653469	97.56577622352013
78.81692322586473	97.5680648882216
78.82660470519477	97.57035355292307
78.83628618452481	97.57264221762453
78.84596766385485	97.574930882326
78.85564914318489	97.57721954702747
78.86533062251493	97.57950821172894
78.87501210184497	97.5817968764304
78.88469358117501	97.58408554113187
78.89437506050506	97.58637420583334
78.9040565398351	97.5886628705348
78.91373801916514	97.59095153523627
78.92341949849518	97.59324019993774
78.93310097782522	97.5955288646392
78.94278245715526	97.59781752934067
78.9524639364853	97.60010619404214
78.96214541581534	97.60193712580332
78.97182689514538	97.6037680575645
78.98150837447542	97.60559898932567
78.99118985380547	97.60742992108685
79.0008713331355	97.60926085284802
79.01055281246555	97.6110917846092
79.02023429179559	97.61292271637038
79.02991577112563	97.61475364813155
79.03959725045567	97.61658457989273
79.04927872978571	97.61841551165391
79.05896020911575	97.62024644341508
79.0686416884458	97.62207737517626
79.07832316777584	97.62390830693744
79.08800464710588	97.62573923869861
79.09768612643592	97.62757017045979
79.10736760576596	97.62940110222097
79.117049085096	97.63123203398214
79.12673056442604	97.63306296574332
79.13641204375608	97.6348938975045
79.14609352308612	97.63672482926567
79.15577500241616	97.63855576102685
79.1654564817462	97.64038669278803
79.17513796107625	97.6422176245492
79.18481944040629	97.64404855631038
79.19450091973633	97.64587948807156
79.20418239906637	97.64771041983273
79.21386387839641	97.64954135159391
79.22354535772645	97.65137228335509
79.23322683705649	97.65320321511626
79.24290831638653	97.65503414687744
79.25258979571657	97.65686507863862
79.26227127504661	97.6586960103998
79.27195275437666	97.66052694216097
79.2816342337067	97.66235787392215
79.29131571303674	97.66418880568332
79.30099719236678	97.6660197374445
79.31067867169682	97.66785066920568
79.32036015102686	97.66968160096685
79.3300416303569	97.67151253272803
79.33972310968694	97.67334346448921
79.34940458901698	97.67517439625038
79.35908606834703	97.67700532801156
79.36876754767707	97.67883625977274
79.37844902700711	97.68066719153391
79.38813050633715	97.68249812329509
79.39781198566719	97.68432905505627
79.40749346499723	97.68615998681744
79.41717494432727	97.68799091857862
79.42685642365731	97.6898218503398
79.43653790298735	97.69165278210097
79.4462193823174	97.69348371386215
79.45590086164744	97.69531464562333
79.46558234097748	97.6971455773845
79.47526382030752	97.69897650914568
79.48494529963756	97.70080744090686
79.4946267789676	97.70263837266803
79.50430825829764	97.70446930442921
79.51398973762768	97.70630023619039
79.52367121695772	97.70813116795156
79.53335269628776	97.70996209971274
79.5430341756178	97.71179303147392
79.55271565494785	97.7136239632351
79.56239713427789	97.71545489499627
79.57207861360793	97.71728582675745
79.58176009293797	97.71911675851862
79.59144157226801	97.7209476902798
79.60112305159805	97.72277862204098
79.61080453092809	97.72460955380215
79.62048601025813	97.72644048556333
79.63016748958817	97.7282714173245
79.63984896891822	97.73010234908568
79.64953044824826	97.73193328084686
79.6592119275783	97.73376421260804
79.66889340690834	97.73559514436921
79.67857488623838	97.73742607613039
79.68825636556842	97.73925700789157
79.69793784489846	97.74108793965274
79.7076193242285	97.74291887141392
79.71730080355854	97.7447498031751
79.72698228288859	97.74658073493627
79.73666376221863	97.74841166669745
79.74634524154867	97.75024259845863
79.75602672087871	97.7520735302198
79.76570820020875	97.75390446198098
79.77538967953879	97.75573539374216
79.78507115886883	97.75756632550333
79.79475263819887	97.75939725726451
79.80443411752891	97.76122818902569
79.81411559685895	97.76305912078686
79.823797076189	97.76489005254804
79.83347855551904	97.76672098430922
79.84316003484908	97.7685519160704
79.85284151417912	97.77038284783157
79.86252299350916	97.77221377959275
79.8722044728392	97.77404471135392
79.88188595216924	97.7758756431151
79.89156743149928	97.77770657487628
79.90124891082932	97.77953750663745
79.91093039015936	97.78136843839863
79.9206118694894	97.7831993701598
79.93029334881945	97.78503030192098
79.93997482814949	97.78686123368216
79.94965630747953	97.78869216544334
79.95933778680957	97.79052309720451
79.96901926613961	97.79235402896569
79.97870074546965	97.79418496072687
79.9883822247997	97.79601589248804
79.99806370412973	97.79784682424922
80.00774518345978	97.7996777560104
80.01742666278982	97.80150868777157
80.02710814211986	97.80333961953275
80.0367896214499	97.80517055129393
80.04647110077994	97.8070014830551
80.05615258010998	97.80883241481628
80.06583405944002	97.81066334657746
80.07551553877006	97.81249427833863
80.0851970181001	97.81432521009981
80.09487849743014	97.81615614186099
80.10455997676019	97.81798707362216
80.11424145609023	97.81981800538334
80.12392293542027	97.82164893714452
80.13360441475031	97.8234798689057
80.14328589408035	97.82531080066687
80.15296737341039	97.82714173242805
80.16264885274043	97.82897266418922
80.17233033207047	97.8308035959504
80.18201181140051	97.83263452771158
80.19169329073056	97.83446545947275
80.2013747700606	97.83629639123393
80.21105624939064	97.8381273229951
80.22073772872068	97.83995825475628
80.23041920805072	97.84178918651746
80.24010068738076	97.84362011827864
80.2497821667108	97.84545105003981
80.25946364604084	97.84728198180099
80.26914512537088	97.84911291356217
80.27882660470092	97.85094384532334
80.28850808403097	97.85277477708452
80.298189563361	97.8546057088457
80.30787104269105	97.85643664060687
80.31755252202109	97.85826757236805
80.32723400135113	97.86009850412923
80.33691548068117	97.8619294358904
80.34659696001121	97.86376036765158
80.35627843934125	97.86559129941276
80.3659599186713	97.86742223117393
80.37564139800133	97.86925316293511
80.38532287733138	97.87108409469629
80.39500435666142	97.87291502645746
80.40468583599146	97.87474595821864
80.4143673153215	97.87657688997982
80.42404879465154	97.87840782174099
80.43373027398158	97.88023875350217
80.44341175331162	97.88206968526335
80.45309323264166	97.88390061702452
80.4627747119717	97.8857315487857
80.47245619130175	97.88756248054688
80.48213767063179	97.88939341230805
80.49181914996183	97.89122434406923
80.50150062929187	97.8930552758304
80.51118210862191	97.89488620759158
80.52086358795195	97.89671713935276
80.53054506728199	97.89854807111394
80.54022654661203	97.90037900287511
80.54990802594207	97.90220993463629
80.55958950527211	97.90404086639747
80.56927098460216	97.90587179815864
80.5789524639322	97.90770272991982
80.58863394326224	97.909533661681
80.59831542259228	97.91136459344217
80.60799690192232	97.91319552520335
80.61767838125236	97.91502645696453
80.6273598605824	97.9168573887257
80.63704133991244	97.91868832048688
80.64672281924248	97.92051925224806
80.65640429857253	97.92235018400923
80.66608577790257	97.92418111577041
80.67576725723261	97.92601204753159
80.68544873656265	97.92784297929276
80.69513021589269	97.92967391105394
80.70481169522273	97.93150484281512
80.71449317455277	97.93333577457629
80.72417465388281	97.93516670633747
80.73385613321285	97.93699763809865
80.7435376125429	97.93882856985982
80.75321909187294	97.940659501621
80.76290057120298	97.94249043338218
80.77258205053302	97.94432136514335
80.78226352986306	97.94615229690453
80.7919450091931	97.9479832286657
80.80162648852314	97.94981416042688
80.81130796785318	97.95164509218806
80.82098944718322	97.95347602394924
80.83067092651326	97.95530695571041
80.8403524058433	97.95713788747159
80.85003388517335	97.95896881923277
80.85971536450339	97.96079975099394
80.86939684383343	97.96263068275512
80.87907832316347	97.9644616145163
80.88875980249351	97.96629254627747
80.89844128182355	97.96812347803865
80.90812276115359	97.96995440979983
80.91780424048363	97.971785341561
80.92748571981367	97.97361627332218
80.93716719914372	97.97544720508336
80.94684867847376	97.97727813684453
80.9565301578038	97.97910906860571
80.96621163713384	97.98094000036689
80.97589311646388	97.98277093212806
80.98557459579392	97.98460186388924
80.99525607512396	97.98643279565042
81.004937554454	97.98826372741159
81.01461903378404	97.99009465917277
81.02430051311408	97.99192559093395
81.03398199244413	97.99375652269512
81.04366347177417	97.9955874544563
81.05334495110421	97.99741838621748
81.06302643043425	97.99924931797865
81.07270790976429	98.00108024973983
81.08238938909433	98.002911181501
81.09207086842437	98.00474211326218
81.10175234775441	98.00657304502336
81.11143382708445	98.00840397678454
81.1211153064145	98.01023490854571
81.13079678574454	98.01206584030689
81.14047826507458	98.01389677206807
81.15015974440462	98.01572770382924
81.15984122373466	98.01755863559042
81.1695227030647	98.0193895673516
81.17920418239474	98.02122049911277
81.18888566172478	98.02305143087395
81.19856714105482	98.02488236263513
81.20824862038486	98.0267132943963
81.2179300997149	98.02854422615748
81.22761157904495	98.03037515791866
81.23729305837499	98.03220608967983
81.24697453770503	98.03403702144101
81.25665601703507	98.03586795320219
81.26633749636511	98.03769888496336
81.27601897569515	98.03952981672454
81.2857004550252	98.04136074848572
81.29538193435523	98.04319168024689
81.30506341368528	98.04502261200807
81.31474489301532	98.04685354376925
81.32442637234536	98.04868447553042
81.3341078516754	98.0505154072916
81.34378933100544	98.05234633905278
81.35347081033548	98.05417727081395
81.36315228966552	98.05600820257513
81.37283376899556	98.0578391343363
81.3825152483256	98.05967006609748
81.39219672765564	98.06150099785866
81.40187820698569	98.06333192961984
81.41155968631573	98.06516286138101
81.42124116564577	98.06699379314219
81.43092264497581	98.06882472490337
81.44060412430585	98.07065565666454
81.45028560363589	98.07248658842572
81.45996708296593	98.0743175201869
81.46964856229597	98.07614845194807
81.47933004162601	98.07797938370925
81.48901152095605	98.07981031547043
81.4986930002861	98.0816412472316
81.50837447961614	98.08347217899278
81.51805595894618	98.08530311075396
81.52773743827622	98.08713404251513
81.53741891760626	98.08896497427631
81.5471003969363	98.09079590603748
81.55678187626634	98.09262683779866
81.56646335559638	98.09445776955984
81.57614483492642	98.09628870132101
81.58582631425647	98.09811963308219
81.5955077935865	98.09995056484337
81.60518927291655	98.10178149660454
81.61487075224659	98.10361242836572
81.62455223157663	98.1054433601269
81.63423371090667	98.10727429188807
81.64391519023671	98.10910522364925
81.65359666956675	98.11093615541043
81.6632781488968	98.1127670871716
81.67295962822683	98.11459801893278
81.68264110755688	98.11642895069396
81.69232258688692	98.11825988245513
81.70200406621696	98.12009081421631
81.711685545547	98.12192174597749
81.72136702487704	98.12375267773866
81.73104850420708	98.12558360949984
81.74072998353712	98.12741454126102
81.75041146286716	98.1292454730222
81.7600929421972	98.13107640478337
81.76977442152725	98.13290733654455
81.77945590085729	98.13473826830572
81.78913738018733	98.1365692000669
81.79881885951737	98.13840013182808
81.80850033884741	98.14023106358925
81.81818181817745	98.14206199535043
81.82786329750749	98.14389292711161
81.83754477683753	98.14572385887278
81.84722625616757	98.14755479063396
81.85690773549761	98.14938572239514
81.86658921482766	98.15121665415631
81.8762706941577	98.15304758591749
81.88595217348774	98.15487851767867
81.89563365281778	98.15670944943984
81.90531513214782	98.15854038120102
81.91499661147786	98.1603713129622
81.9246780908079	98.16220224472337
81.93435957013794	98.16403317648455
81.94404104946798	98.16586410824573
81.95372252879802	98.1676950400069
81.96340400812807	98.16952597176808
81.9730854874581	98.17135690352926
81.98276696678815	98.17318783529043
81.99244844611819	98.17501876705161
82.00212992544823	98.17684969881279
82.01181140477827	98.17868063057396
82.02149288410831	98.18051156233514
82.03117436343835	98.18234249409632
82.0408558427684	98.1841734258575
82.05053732209844	98.18600435761867
82.06021880142848	98.18783528937985
82.06990028075852	98.18966622114102
82.07958176008856	98.1914971529022
82.0892632394186	98.19332808466338
82.09894471874864	98.19515901642455
82.10862619807868	98.19698994818573
82.11830767740872	98.19882087994691
82.12798915673876	98.20065181170808
82.1376706360688	98.20248274346926
82.14735211539885	98.20431367523044
82.15703359472889	98.20614460699161
82.16671507405893	98.20797553875279
82.17639655338897	98.20980647051397
82.18607803271901	98.21163740227514
82.19575951204905	98.21346833403632
82.20544099137909	98.2152992657975
82.21512247070913	98.21713019755867
82.22480395003917	98.21896112931985
82.23448542936922	98.22079206108103
82.24416690869926	98.2226229928422
82.2538483880293	98.22445392460338
82.26352986735934	98.22628485636456
82.27321134668938	98.22811578812573
82.28289282601942	98.22994671988691
82.29257430534946	98.23177765164809
82.3022557846795	98.23360858340926
82.31193726400954	98.23543951517044
82.32161874333958	98.23727044693162
82.33130022266963	98.2391013786928
82.34098170199967	98.24093231045397
82.35066318132971	98.24276324221515
82.36034466065975	98.24459417397632
82.37002613998979	98.2464251057375
82.37970761931983	98.24825603749868
82.38938909864987	98.25008696925985
82.39907057797991	98.25191790102103
82.40875205730995	98.25374883278221
82.41843353664	98.25557976454338
82.42811501597004	98.25741069630456
82.43779649530008	98.25924162806574
82.44747797463012	98.26107255982691
82.45715945396016	98.26290349158809
82.4668409332902	98.26473442334927
82.47652241262024	98.26656535511044
82.48620389195028	98.26839628687162
82.49588537128032	98.2702272186328
82.50556685061036	98.27205815039397
82.5152483299404	98.27388908215515
82.52492980927045	98.27572001391633
82.53461128860049	98.2775509456775
82.54429276793053	98.27938187743868
82.55397424726057	98.28121280919986
82.56365572659061	98.28304374096103
82.57333720592065	98.28487467272221
82.58301868525069	98.28670560448339
82.59270016458073	98.28853653624456
82.60238164391077	98.29036746800574
82.61206312324082	98.29219839976692
82.62174460257086	98.2940293315281
82.6314260819009	98.29586026328927
82.64110756123094	98.29769119505045
82.65078904056098	98.29952212681162
82.66047051989102	98.3013530585728
82.67015199922106	98.30318399033398
82.6798334785511	98.30501492209515
82.68951495788114	98.30684585385633
82.69919643721119	98.30867678561751
82.70887791654123	98.31050771737868
82.71855939587127	98.31233864913986
82.72824087520131	98.31416958090104
82.73792235453135	98.31600051266221
82.74760383386139	98.31783144442339
82.75728531319143	98.31966237618457
82.76696679252147	98.32149330794574
82.77664827185151	98.32332423970692
82.78632975118155	98.3251551714681
82.7960112305116	98.32698610322927
82.80569270984164	98.32881703499045
82.81537418917168	98.33064796675163
82.82505566850172	98.3324788985128
82.83473714783176	98.33430983027398
82.8444186271618	98.33614076203516
82.85410010649184	98.33797169379633
82.86378158582188	98.33980262555751
82.87346306515192	98.34163355731869
82.88314454448196	98.34346448907986
82.892826023812	98.34529542084104
82.90250750314205	98.34712635260222
82.91218898247209	98.3489572843634
82.92187046180213	98.35078821612457
82.93155194113217	98.35261914788575
82.94123342046221	98.35445007964692
82.95091489979225	98.3562810114081
82.9605963791223	98.35811194316928
82.97027785845233	98.35994287493045
82.97995933778238	98.36177380669163
82.98964081711242	98.3636047384528
82.99932229644246	98.36543567021398
83.0090037757725	98.36726660197516
83.01868525510254	98.36909753373634
83.02836673443258	98.37092846549751
83.03804821376262	98.37275939725869
83.04772969309266	98.37459032901987
83.0574111724227	98.37642126078104
83.06709265175274	98.37825219254222
83.07677413108279	98.3800831243034
83.08645561041283	98.38191405606457
83.09613708974287	98.38374498782575
83.10581856907291	98.38557591958693
83.11550004840295	98.3874068513481
83.12518152773299	98.38923778310928
83.13486300706303	98.39106871487046
83.14454448639307	98.39289964663163
83.15422596572311	98.39473057839281
83.16390744505316	98.39656151015399
83.1735889243832	98.39839244191516
83.18327040371324	98.40022337367634
83.19295188304328	98.40205430543752
83.20263336237332	98.4038852371987
83.21231484170336	98.40571616895987
83.2219963210334	98.40754710072105
83.23167780036344	98.40937803248222
83.24135927969348	98.4112089642434
83.25104075902352	98.41303989600458
83.26072223835357	98.41487082776575
83.2704037176836	98.41670175952693
83.28008519701365	98.4185326912881
83.28976667634369	98.42036362304928
83.29944815567373	98.42219455481046
83.30912963500377	98.42402548657164
83.31881111433381	98.42585641833281
83.32849259366385	98.42768735009399
83.3381740729939	98.42951828185517
83.34785555232394	98.43134921361634
83.35753703165398	98.43318014537752
83.36721851098402	98.4350110771387
83.37689999031406	98.43684200889987
83.3865814696441	98.43867294066105
83.39626294897414	98.44050387242223
83.40594442830418	98.4423348041834
83.41562590763422	98.44416573594458
83.42530738696426	98.44599666770576
83.4349888662943	98.44782759946693
83.44467034562435	98.44965853122811
83.45435182495439	98.45148946298929
83.46403330428443	98.45332039475046
83.47371478361447	98.45515132651164
83.48339626294451	98.45698225827282
83.49307774227455	98.458813190034
83.50275922160459	98.46064412179517
83.51244070093463	98.46247505355635
83.52212218026467	98.46430598531752
83.53180365959471	98.4661369170787
83.54148513892476	98.46796784883988
83.5511666182548	98.46979878060105
83.56084809758484	98.47162971236223
83.57052957691488	98.4734606441234
83.58021105624492	98.47529157588458
83.58989253557496	98.47712250764576
83.599574014905	98.47895343940694
83.60925549423504	98.48078437116811
83.61893697356508	98.48261530292929
83.62861845289513	98.48444623469047
83.63829993222517	98.48627716645164
83.64798141155521	98.48810809821282
83.65766289088525	98.489939029974
83.66734437021529	98.49176996173517
83.67702584954533	98.49360089349635
83.68670732887537	98.49543182525753
83.69638880820541	98.4972627570187
83.70607028753545	98.49909368877988
83.7157517668655	98.50092462054106
83.72543324619554	98.50275555230223
83.73511472552558	98.50458648406341
83.74479620485562	98.50641741582459
83.75447768418566	98.50824834758576
83.7641591635157	98.51007927934694
83.77384064284574	98.51191021110812
83.78352212217578	98.51374114286929
83.79320360150582	98.51557207463047
83.80288508083586	98.51740300639165
83.8125665601659	98.51923393815282
83.82224803949595	98.521064869914
83.83192951882599	98.52289580167518
83.84161099815603	98.52472673343635
83.85129247748607	98.52655766519753
83.86097395681611	98.5283885969587
83.87065543614615	98.53021952871988
83.88033691547619	98.53205046048106
83.89001839480623	98.53388139224224
83.89969987413627	98.53571232400341
83.90938135346632	98.53754325576459
83.91906283279636	98.53937418752577
83.9287443121264	98.54120511928694
83.93842579145644	98.54303605104812
83.94810727078648	98.5448669828093
83.95778875011652	98.54669791457047
83.96747022944656	98.54852884633165
83.9771517087766	98.55035977809283
83.98683318810664	98.552190709854
83.99651466743668	98.55402164161518
84.00619614676673	98.55585257337636
84.01587762609677	98.55768350513753
84.02555910542681	98.55951443689871
84.03524058475685	98.56134536865989
84.04492206408689	98.56317630042106
84.05460354341693	98.56500723218224
84.06428502274697	98.56683816394342
84.07396650207701	98.56866909570459
84.08364798140705	98.57050002746577
84.0933294607371	98.57233095922695
84.10301094006714	98.57416189098812
84.11269241939718	98.5759928227493
84.12237389872722	98.57782375451048
84.13205537805726	98.57965468627165
84.1417368573873	98.58102788509254
84.15141833671734	98.58240108391342
84.16109981604738	98.58377428273431
84.17078129537742	98.5851474815552
84.18046277470746	98.58652068037608
84.1901442540375	98.58789387919697
84.19982573336755	98.58926707801785
84.20950721269759	98.59064027683874
84.21918869202763	98.59201347565963
84.22887017135767	98.59338667448051
84.23855165068771	98.5947598733014
84.24823313001775	98.59613307212229
84.2579146093478	98.59750627094317
84.26759608867783	98.59887946976406
84.27727756800788	98.60025266858494
84.28695904733792	98.60162586740583
84.29664052666796	98.60299906622672
84.306322005998	98.6043722650476
84.31600348532804	98.60574546386849
84.32568496465808	98.60711866268937
84.33536644398812	98.60849186151026
84.34504792331816	98.60986506033115
84.3547294026482	98.61123825915203
84.36441088197824	98.61261145797292
84.37409236130829	98.6139846567938
84.38377384063833	98.61535785561469
84.39345531996837	98.61673105443558
84.40313679929841	98.61810425325646
84.41281827862845	98.61947745207735
84.42249975795849	98.62085065089823
84.43218123728853	98.62222384971912
84.44186271661857	98.62359704854
84.45154419594861	98.62497024736089
84.46122567527865	98.62634344618178
84.4709071546087	98.62771664500266
84.48058863393874	98.62908984382355
84.49027011326878	98.63046304264444
84.49995159259882	98.63183624146532
84.50963307192886	98.63320944028621
84.5193145512589	98.6345826391071
84.52899603058894	98.63595583792798
84.53867750991898	98.63732903674887
84.54835898924902	98.63870223556975
84.55804046857907	98.64007543439064
84.5677219479091	98.64144863321152
84.57740342723915	98.64282183203241
84.58708490656919	98.6441950308533
84.59676638589923	98.64556822967418
84.60644786522927	98.64694142849507
84.61612934455931	98.64831462731595
84.62581082388935	98.64968782613684
84.6354923032194	98.65106102495773
84.64517378254943	98.65243422377861
84.65485526187948	98.6538074225995
84.66453674120952	98.65518062142039
84.67421822053956	98.65655382024127
84.6838996998696	98.65792701906216
84.69358117919964	98.65930021788304
84.70326265852968	98.66067341670393
84.71294413785972	98.66204661552482
84.72262561718976	98.6634198143457
84.7323070965198	98.66479301316659
84.74198857584985	98.66616621198747
84.75167005517989	98.66753941080836
84.76135153450993	98.66891260962925
84.77103301383997	98.67028580845013
84.78071449317001	98.67165900727102
84.79039597250005	98.6730322060919
84.80007745183009	98.67440540491279
84.80975893116013	98.67577860373368
84.81944041049017	98.67715180255456
84.82912188982021	98.67852500137545
84.83880336915026	98.67989820019633
84.8484848484803	98.68127139901722
84.85816632781034	98.6826445978381
84.86784780714038	98.68401779665899
84.87752928647042	98.68539099547988
84.88721076580046	98.68676419430076
84.8968922451305	98.68813739312165
84.90657372446054	98.68951059194254
84.91625520379058	98.69088379076342
84.92593668312063	98.69225698958431
84.93561816245067	98.6936301884052
84.94529964178071	98.69500338722608
84.95498112111075	98.69637658604697
84.96466260044079	98.69774978486785
84.97434407977083	98.69912298368874
84.98402555910087	98.70049618250962
84.99370703843091	98.70186938133051
85.00338851776095	98.7032425801514
85.013069997091	98.70461577897228
85.02275147642104	98.70598897779317
85.03243295575108	98.70736217661405
85.04211443508112	98.70873537543494
85.05179591441116	98.71010857425583
85.0614773937412	98.71148177307671
85.07115887307124	98.7128549718976
85.08084035240128	98.71422817071848
85.09052183173132	98.71560136953937
85.10020331106136	98.71697456836026
85.1098847903914	98.71834776718114
85.11956626972145	98.71972096600203
85.12924774905149	98.72109416482292
85.13892922838153	98.7224673636438
85.14861070771157	98.72384056246469
85.15829218704161	98.72521376128557
85.16797366637165	98.72658696010646
85.17765514570169	98.72796015892735
85.18733662503173	98.72933335774823
85.19701810436177	98.73070655656912
85.20669958369182	98.73207975539
85.21638106302186	98.73345295421089
85.2260625423519	98.73482615303178
85.23574402168194	98.73619935185266
85.24542550101198	98.73757255067355
85.25510698034202	98.73894574949443
85.26478845967206	98.74031894831532
85.2744699390021	98.7416921471362
85.28415141833214	98.74306534595709
85.29383289766218	98.74443854477798
85.30351437699223	98.74581174359886
85.31319585632227	98.74718494241975
85.32287733565231	98.74855814124064
85.33255881498235	98.74993134006152
85.34224029431239	98.75130453888241
85.35192177364243	98.7526777377033
85.36160325297247	98.75405093652418
85.37128473230251	98.75542413534507
85.38096621163255	98.75679733416595
85.3906476909626	98.75817053298684
85.40032917029264	98.75954373180772
85.41001064962268	98.76091693062861
85.41969212895272	98.7622901294495
85.42937360828276	98.76366332827038
85.4390550876128	98.76503652709127
85.44873656694284	98.76640972591215
85.45841804627288	98.76778292473304
85.46809952560292	98.76915612355393
85.47778100493296	98.77052932237481
85.487462484263	98.7719025211957
85.49714396359305	98.77327572001658
85.50682544292309	98.77464891883747
85.51650692225313	98.77602211765836
85.52618840158317	98.77739531647924
85.53586988091321	98.77876851530013
85.54555136024325	98.78014171412102
85.55523283957329	98.7815149129419
85.56491431890333	98.78288811176279
85.57459579823337	98.78426131058367
85.58427727756342	98.78563450940456
85.59395875689346	98.78700770822545
85.6036402362235	98.78838090704633
85.61332171555354	98.78975410586722
85.62300319488358	98.7911273046881
85.63268467421362	98.79250050350899
85.64236615354366	98.79387370232988
85.6520476328737	98.79524690115076
85.66172911220374	98.79662009997165
85.67141059153379	98.79799329879253
85.68109207086383	98.79936649761342
85.69077355019387	98.8007396964343
85.70045502952391	98.80211289525519
85.71013650885395	98.80348609407608
85.71981798818399	98.80485929289696
85.72949946751403	98.80623249171785
85.73918094684407	98.80760569053874
85.74886242617411	98.80897888935962
85.75854390550415	98.81035208818051
85.7682253848342	98.8117252870014
85.77790686416424	98.81309848582228
85.78758834349428	98.81447168464317
85.79726982282432	98.81584488346405
85.80695130215436	98.81721808228494
85.8166327814844	98.81859128110582
85.82631426081444	98.81996447992671
85.83599574014448	98.8213376787476
85.84567721947452	98.82271087756848
85.85535869880457	98.82408407638937
85.8650401781346	98.82545727521025
85.87472165746465	98.82683047403114
85.88440313679469	98.82820367285203
85.89408461612473	98.82957687167291
85.90376609545477	98.8309500704938
85.91344757478481	98.83232326931468
85.92312905411485	98.83369646813557
85.9328105334449	98.83506966695646
85.94249201277493	98.83644286577734
85.95217349210498	98.83781606459823
85.96185497143502	98.83918926341912
85.97153645076506	98.84056246224
85.9812179300951	98.84193566106089
85.99089940942514	98.84330885988177
86.00058088875518	98.84468205870266
86.01026236808522	98.84605525752355
86.01994384741526	98.84742845634443
86.0296253267453	98.84880165516532
86.03930680607534	98.8501748539862
86.04898828540539	98.85154805280709
86.05866976473543	98.85292125162798
86.06835124406547	98.85429445044886
86.07803272339551	98.85566764926975
86.08771420272555	98.85704084809063
86.09739568205559	98.85841404691152
86.10707716138563	98.8597872457324
86.11675864071567	98.86116044455329
86.12644012004571	98.86253364337418
86.13612159937576	98.86390684219506
86.1458030787058	98.86528004101595
86.15548455803584	98.86665323983684
86.16516603736588	98.86802643865772
86.17484751669592	98.86939963747861
86.18452899602596	98.8707728362995
86.194210475356	98.87214603512038
86.20389195468604	98.87351923394127
86.21357343401608	98.87489243276215
86.22325491334612	98.87626563158304
86.23293639267617	98.87763883040392
86.2426178720062	98.87901202922481
86.25229935133625	98.8803852280457
86.26198083066629	98.88175842686658
86.27166230999633	98.88313162568747
86.28134378932637	98.88450482450835
86.29102526865641	98.88587802332924
86.30070674798645	98.88725122215013
86.3103882273165	98.88862442097101
86.32006970664654	98.8899976197919
86.32975118597658	98.89137081861278
86.33943266530662	98.89274401743367
86.34911414463666	98.89411721625456
86.3587956239667	98.89549041507544
86.36847710329674	98.89686361389633
86.37815858262678	98.89823681271722
86.38784006195682	98.8996100115381
86.39752154128686	98.90098321035899
86.4072030206169	98.90235640917987
86.41688449994695	98.90372960800076
86.42656597927699	98.90510280682165
86.43624745860703	98.90647600564253
86.44592893793707	98.90784920446342
86.45561041726711	98.9092224032843
86.46529189659715	98.91059560210519
86.47497337592719	98.91196880092608
86.48465485525723	98.91334199974696
86.49433633458727	98.91471519856785
86.50401781391732	98.91608839738873
86.51369929324736	98.91746159620962
86.5233807725774	98.9188347950305
86.53306225190744	98.92020799385139
86.54274373123748	98.92158119267228
86.55242521056752	98.92295439149316
86.56210668989756	98.92432759031405
86.5717881692276	98.92570078913494
86.58146964855764	98.92707398795582
86.59115112788768	98.92844718677671
86.60083260721773	98.9298203855976
86.61051408654777	98.93119358441848
86.62019556587781	98.93256678323937
86.62987704520785	98.93393998206025
86.63955852453789	98.93531318088114
86.64924000386793	98.93668637970202
86.65892148319797	98.93805957852291
86.66860296252801	98.9394327773438
86.67828444185805	98.94080597616468
86.6879659211881	98.94217917498557
86.69764740051814	98.94355237380645
86.70732887984818	98.94492557262734
86.71701035917822	98.94629877144823
86.72669183850826	98.94767197026911
86.7363733178383	98.94904516909
86.74605479716834	98.95041836791088
86.75573627649838	98.95179156673177
86.76541775582842	98.95316476555266
86.77509923515846	98.95453796437354
86.7847807144885	98.95591116319443
86.79446219381855	98.95728436201532
86.80414367314859	98.9586575608362
86.81382515247863	98.96003075965709
86.82350663180867	98.96140395847797
86.83318811113871	98.96277715729886
86.84286959046875	98.96415035611975
86.85255106979879	98.96552355494063
86.86223254912883	98.96689675376152
86.87191402845887	98.9682699525824
86.88159550778892	98.96964315140329
86.89127698711896	98.97101635022418
86.900958466449	98.97238954904506
86.91063994577904	98.97376274786595
86.92032142510908	98.97513594668683
86.93000290443912	98.97650914550772
86.93968438376916	98.9778823443286
86.9493658630992	98.97925554314949
86.95904734242924	98.98062874197038
86.96872882175929	98.98200194079126
86.97841030108933	98.98337513961215
86.98809178041937	98.98474833843304
86.99777325974941	98.98612153725392
87.00745473907945	98.98749473607481
87.01713621840949	98.9888679348957
87.02681769773953	98.99024113371658
87.03649917706957	98.99161433253747
87.04618065639961	98.99298753135835
87.05586213572965	98.99436073017924
87.0655436150597	98.99573392900012
87.07522509438974	98.99710712782101
87.08490657371978	98.9984803266419
87.09458805304982	98.99985352546278
87.10426953237986	99.00122672428367
87.1139510117099	99.00259992310455
87.12363249103994	99.00397312192544
87.13331397036998	99.00534632074633
87.14299544970002	99.00671951956721
87.15267692903006	99.0080927183881
87.1623584083601	99.00946591720898
87.17203988769015	99.01083911602987
87.18172136702019	99.01221231485076
87.19140284635023	99.01358551367164
87.20108432568027	99.01495871249253
87.21076580501031	99.01633191131342
87.22044728434035	99.0177051101343
87.2301287636704	99.01907830895519
87.23981024300043	99.02045150777607
87.24949172233048	99.02182470659696
87.25917320166052	99.02319790541785
87.26885468099056	99.02457110423873
87.2785361603206	99.02594430305962
87.28821763965064	99.0273175018805
87.29789911898068	99.02869070070139
87.30758059831072	99.03006389952228
87.31726207764076	99.03143709834316
87.3269435569708	99.03281029716405
87.33662503630084	99.03418349598493
87.34630651563089	99.03555669480582
87.35598799496093	99.0369298936267
87.36566947429097	99.03830309244759
87.37535095362101	99.03967629126848
87.38503243295105	99.04059175714906
87.39471391228109	99.04150722302964
87.40439539161113	99.04242268891022
87.41407687094117	99.0433381547908
87.42375835027121	99.04425362067138
87.43343982960126	99.04516908655197
87.4431213089313	99.04608455243255
87.45280278826134	99.04700001831313
87.46248426759138	99.04791548419371
87.47216574692142	99.04883095007429
87.48184722625146	99.04974641595487
87.4915287055815	99.05066188183545
87.50121018491154	99.05157734771603
87.51089166424158	99.05249281359661
87.52057314357162	99.0534082794772
87.53025462290167	99.05432374535778
87.5399361022317	99.05523921123836
87.54961758156175	99.05615467711894
87.55929906089179	99.05707014299952
87.56898054022183	99.0579856088801
87.57866201955187	99.05890107476068
87.58834349888191	99.05981654064126
87.59802497821195	99.06073200652185
87.607706457542	99.06164747240243
87.61738793687203	99.06256293828301
87.62706941620208	99.06347840416359
87.63675089553212	99.06439387004417
87.64643237486216	99.06530933592475
87.6561138541922	99.06622480180533
87.66579533352224	99.06714026768591
87.67547681285228	99.0680557335665
87.68515829218232	99.06897119944708
87.69483977151236	99.06988666532766
87.7045212508424	99.07080213120824
87.71420273017245	99.07171759708882
87.72388420950249	99.0726330629694
87.73356568883253	99.07354852884998
87.74324716816257	99.07446399473056
87.75292864749261	99.07537946061115
87.76261012682265	99.07629492649173
87.77229160615269	99.07721039237231
87.78197308548273	99.07812585825289
87.79165456481277	99.07904132413347
87.80133604414281	99.07995679001405
87.81101752347286	99.08087225589463
87.8206990028029	99.08178772177521
87.83038048213294	99.0827031876558
87.84006196146298	99.08361865353638
87.84974344079302	99.08453411941696
87.85942492012306	99.08544958529754
87.8691063994531	99.08636505117812
87.87878787878314	99.0872805170587
87.88846935811318	99.08819598293928
87.89815083744323	99.08911144881986
87.90783231677327	99.09002691470045
87.91751379610331	99.09094238058103
87.92719527543335	99.09185784646161
87.93687675476339	99.09277331234219
87.94655823409343	99.09368877822277
87.95623971342347	99.09460424410335
87.96592119275351	99.09551970998393
87.97560267208355	99.09643517586451
87.9852841514136	99.0973506417451
87.99496563074364	99.09826610762568
88.00464711007368	99.09918157350626
88.01432858940372	99.10009703938684
88.02401006873376	99.10101250526742
88.0336915480638	99.101927971148
88.04337302739384	99.10284343702858
88.05305450672388	99.10375890290916
88.06273598605392	99.10467436878974
88.07241746538396	99.10558983467033
88.082098944714	99.10650530055091
88.09178042404405	99.10742076643149
88.10146190337409	99.10833623231207
88.11114338270413	99.10925169819265
88.12082486203417	99.11016716407323
88.13050634136421	99.11108262995381
88.14018782069425	99.1119980958344
88.14986930002429	99.11291356171498
88.15955077935433	99.11382902759556
88.16923225868437	99.11474449347614
88.17891373801442	99.11565995935672
88.18859521734446	99.1165754252373
88.1982766966745	99.11749089111788
88.20795817600454	99.11840635699846
88.21763965533458	99.11932182287904
88.22732113466462	99.12023728875963
88.23700261399466	99.1211527546402
88.2466840933247	99.12206822052079
88.25636557265474	99.12298368640137
88.26604705198478	99.12389915228195
88.27572853131483	99.12481461816253
88.28541001064487	99.12573008404311
88.29509148997491	99.1266455499237
88.30477296930495	99.12756101580428
88.31445444863499	99.12847648168486
88.32413592796503	99.12939194756544
88.33381740729507	99.13030741344602
88.34349888662511	99.1312228793266
88.35318036595515	99.13213834520718
88.3628618452852	99.13305381108776
88.37254332461524	99.13396927696834
88.38222480394528	99.13488474284893
88.39190628327532	99.1358002087295
88.40158776260536	99.13671567461009
88.4112692419354	99.13763114049067
88.42095072126544	99.13854660637125
88.43063220059548	99.13946207225183
88.44031367992552	99.14037753813241
88.44999515925556	99.141293004013
88.4596766385856	99.14220846989357
88.46935811791565	99.14312393577416
88.47903959724569	99.14403940165474
88.48872107657573	99.14495486753532
88.49840255590577	99.1458703334159
88.50808403523581	99.14678579929648
88.51776551456585	99.14770126517706
88.5274469938959	99.14861673105764
88.53712847322593	99.14953219693822
88.54680995255598	99.1504476628188
88.55649143188602	99.15136312869939
88.56617291121606	99.15227859457997
88.5758543905461	99.15319406046055
88.58553586987614	99.15410952634113
88.59521734920618	99.15502499222171
88.60489882853622	99.1559404581023
88.61458030786626	99.15685592398287
88.6242617871963	99.15777138986346
88.63394326652634	99.15868685574404
88.64362474585639	99.15960232162462
88.65330622518643	99.1605177875052
88.66298770451647	99.16143325338578
88.67266918384651	99.16234871926636
88.68235066317655	99.16326418514694
88.69203214250659	99.16417965102752
88.70171362183663	99.1650951169081
88.71139510116667	99.16601058278869
88.72107658049671	99.16692604866927
88.73075805982675	99.16784151454985
88.7404395391568	99.16875698043043
88.75012101848684	99.16967244631101
88.75980249781688	99.17058791219159
88.76948397714692	99.17150337807217
88.77916545647696	99.17241884395276
88.788846935807	99.17333430983334
88.79852841513704	99.17424977571392
88.80820989446708	99.1751652415945
88.81789137379712	99.17608070747508
88.82757285312717	99.17699617335566
88.8372543324572	99.17791163923624
88.84693581178725	99.17882710511682
88.85661729111729	99.1797425709974
88.86629877044733	99.18065803687799
88.87598024977737	99.18157350275857
88.88566172910741	99.18248896863915
88.89534320843745	99.18340443451973
88.9050246877675	99.18431990040031
88.91470616709753	99.18523536628089
88.92438764642758	99.18615083216147
88.93406912575762	99.18706629804205
88.94375060508766	99.18798176392264
88.9534320844177	99.18889722980322
88.96311356374774	99.1898126956838
88.97279504307778	99.19072816156438
88.98247652240782	99.19164362744496
88.99215800173786	99.19255909332554
89.0018394810679	99.19347455920612
89.01152096039795	99.1943900250867
89.02120243972799	99.19530549096729
89.03088391905803	99.19622095684787
89.04056539838807	99.19713642272845
89.05024687771811	99.19805188860903
89.05992835704815	99.19896735448961
89.06960983637819	99.19988282037019
89.07929131570823	99.20079828625077
89.08897279503827	99.20171375213135
89.09865427436831	99.20262921801194
89.10833575369836	99.20354468389252
89.1180172330284	99.2044601497731
89.12769871235844	99.20537561565368
89.13738019168848	99.20629108153426
89.14706167101852	99.20720654741484
89.15674315034856	99.20812201329542
89.1664246296786	99.209037479176
89.17610610900864	99.20995294505659
89.18578758833868	99.21086841093717
89.19546906766872	99.21178387681775
89.20515054699877	99.21269934269833
89.2148320263288	99.21361480857891
89.22451350565885	99.21453027445949
89.23419498498889	99.21544574034007
89.24387646431893	99.21636120622065
89.25355794364897	99.21727667210124
89.26323942297901	99.21819213798182
89.27292090230905	99.2191076038624
89.2826023816391	99.22002306974298
89.29228386096914	99.22093853562356
89.30196534029918	99.22185400150414
89.31164681962922	99.22276946738472
89.32132829895926	99.2236849332653
89.3310097782893	99.22460039914588
89.34069125761934	99.22551586502647
89.35037273694938	99.22643133090705
89.36005421627942	99.22734679678763
89.36973569560946	99.22826226266821
89.3794171749395	99.22917772854879
89.38909865426955	99.23009319442937
89.39878013359959	99.23100866030995
89.40846161292963	99.23192412619053
89.41814309225967	99.23283959207112
89.42782457158971	99.2337550579517
89.43750605091975	99.23467052383228
89.44718753024979	99.23558598971286
89.45686900957983	99.23650145559344
89.46655048890987	99.23741692147402
89.47623196823992	99.2383323873546
89.48591344756996	99.23924785323518
89.4955949269	99.24016331911577
89.50527640623004	99.24107878499635
89.51495788556008	99.24199425087693
89.52463936489012	99.24290971675751
89.53432084422016	99.24382518263809
89.5440023235502	99.24474064851867
89.55368380288024	99.24565611439925
89.56336528221028	99.24657158027983
89.57304676154033	99.24748704616042
89.58272824087037	99.248402512041
89.59240972020041	99.24931797792158
89.60209119953045	99.25023344380216
89.61177267886049	99.25114890968274
89.62145415819053	99.25206437556332
89.63113563752057	99.2529798414439
89.64081711685061	99.25389530732448
89.65049859618065	99.25481077320507
89.6601800755107	99.25572623908565
89.66986155484074	99.25664170496623
89.67954303417078	99.25755717084681
89.68922451350082	99.25847263672739
89.69890599283086	99.25938810260797
89.7085874721609	99.26030356848855
89.71826895149094	99.26121903436913
89.72795043082098	99.26213450024972
89.73763191015102	99.2630499661303
89.74731338948106	99.26396543201088
89.7569948688111	99.26488089789146
89.76667634814115	99.26579636377204
89.77635782747119	99.26671182965262
89.78603930680123	99.2676272955332
89.79572078613127	99.26854276141378
89.80540226546131	99.26945822729436
89.81508374479135	99.27037369317495
89.82476522412139	99.27128915905553
89.83444670345143	99.27220462493611
89.84412818278147	99.27312009081669
89.85380966211152	99.27403555669727
89.86349114144156	99.27495102257785
89.8731726207716	99.27586648845843
89.88285410010164	99.27678195433901
89.89253557943168	99.2776974202196
89.90221705876172	99.27861288610018
89.91189853809176	99.27952835198076
89.9215800174218	99.28044381786134
89.93126149675184	99.28135928374192
89.94094297608189	99.2822747496225
89.95062445541193	99.28319021550308
89.96030593474197	99.28410568138366
89.96998741407201	99.28502114726425
89.97966889340205	99.28593661314483
89.98935037273209	99.28685207902541
89.99903185206213	99.28776754490599
90.00871333139217	99.28868301078657
90.01839481072221	99.28959847666715
90.02807629005225	99.29051394254773
90.0377577693823	99.29142940842831
90.04743924871234	99.2923448743089
90.05712072804238	99.29326034018948
90.06680220737242	99.29417580607006
90.07648368670246	99.29509127195064
90.0861651660325	99.29600673783122
90.09584664536254	99.2969222037118
90.10552812469258	99.29783766959238
90.11520960402262	99.29875313547296
90.12489108335267	99.29966860135355
90.1345725626827	99.30058406723413
90.14425404201275	99.30149953311471
90.15393552134279	99.30241499899529
90.16361700067283	99.30333046487587
90.17329848000287	99.30424593075645
90.18297995933291	99.30516139663703
90.19266143866295	99.30607686251761
90.202342917993	99.3069923283982
90.21202439732303	99.30790779427878
90.22170587665308	99.30882326015936
90.23138735598312	99.30973872603994
90.24106883531316	99.31065419192052
90.2507503146432	99.3115696578011
90.26043179397324	99.31248512368168
90.27011327330328	99.31340058956226
90.27979475263332	99.31431605544284
90.28947623196336	99.31523152132343
90.2991577112934	99.31614698720401
90.30883919062344	99.31706245308459
90.31852066995349	99.31797791896517
90.32820214928353	99.31889338484575
90.33788362861357	99.31980885072633
90.34756510794361	99.32072431660691
90.35724658727365	99.3216397824875
90.36692806660369	99.32255524836808
90.37660954593373	99.32347071424866
90.38629102526377	99.32438618012924
90.39597250459381	99.32530164600982
90.40565398392386	99.3262171118904
90.4153354632539	99.32713257777098
90.42501694258394	99.32804804365156
90.43469842191398	99.32896350953214
90.44437990124402	99.32987897541273
90.45406138057406	99.3307944412933
90.4637428599041	99.33170990717389
90.47342433923414	99.33262537305447
90.48310581856418	99.33354083893505
90.49278729789422	99.33445630481563
90.50246877722427	99.33537177069621
90.5121502565543	99.3362872365768
90.52183173588435	99.33720270245738
90.53151321521439	99.33811816833796
90.54119469454443	99.33903363421854
90.55087617387447	99.33994910009912
90.56055765320451	99.3408645659797
90.57023913253455	99.34178003186028
90.5799206118646	99.34269549774086
90.58960209119464	99.34361096362144
90.59928357052468	99.34452642950203
90.60896504985472	99.3454418953826
90.61864652918476	99.34635736126319
90.6283280085148	99.34727282714377
90.63800948784484	99.34818829302435
90.64769096717488	99.34910375890493
90.65737244650492	99.35001922478551
90.66705392583496	99.3509346906661
90.676735405165	99.35185015654667
90.68641688449505	99.35276562242726
90.69609836382509	99.35368108830784
90.70577984315513	99.35459655418842
90.71546132248517	99.355512020069
90.72514280181521	99.35642748594958
90.73482428114525	99.35734295183016
90.74450576047529	99.35825841771074
90.75418723980533	99.35917388359132
90.76386871913537	99.3600893494719
90.77355019846541	99.36100481535249
90.78323167779546	99.36192028123307
90.7929131571255	99.36283574711365
90.80259463645554	99.36375121299423
90.81227611578558	99.36466667887481
90.82195759511562	99.3655821447554
90.83163907444566	99.36649761063597
90.8413205537757	99.36741307651656
90.85100203310574	99.36832854239714
90.86068351243578	99.36924400827772
90.87036499176583	99.3701594741583
90.88004647109587	99.37107494003888
90.88972795042591	99.37199040591946
90.89940942975595	99.37290587180004
90.90909090908599	99.37382133768062
90.91877238841603	99.3747368035612
90.92845386774607	99.37565226944179
90.93813534707611	99.37656773532237
90.94781682640615	99.37748320120295
90.9574983057362	99.37839866708353
90.96717978506624	99.37931413296411
90.97686126439628	99.38022959884469
90.98654274372632	99.38114506472527
90.99622422305636	99.38206053060586
91.0059057023864	99.38297599648644
91.01558718171644	99.38389146236702
91.02526866104648	99.3848069282476
91.03495014037652	99.38572239412818
91.04463161970656	99.38663786000876
91.0543130990366	99.38755332588934
91.06399457836665	99.38846879176992
91.07367605769669	99.3893842576505
91.08335753702673	99.39029972353109
91.09303901635677	99.39121518941167
91.10272049568681	99.39213065529225
91.11240197501685	99.39304612117283
91.12208345434689	99.39396158705341
91.13176493367693	99.39487705293399
91.14144641300697	99.39579251881457
91.15112789233702	99.39670798469515
91.16080937166706	99.39762345057574
91.1704908509971	99.39853891645632
91.18017233032714	99.3994543823369
91.18985380965718	99.40036984821748
91.19953528898722	99.40128531409806
91.20921676831726	99.40220077997864
91.2188982476473	99.40311624585922
91.22857972697734	99.4040317117398
91.23826120630739	99.40494717762039
91.24794268563743	99.40586264350097
91.25762416496747	99.40677810938155
91.26730564429751	99.40769357526213
91.27698712362755	99.40860904114271
91.28666860295759	99.40952450702329
91.29635008228763	99.41043997290387
91.30603156161767	99.41135543878445
91.31571304094771	99.41227090466504
91.32539452027775	99.41318637054562
91.3350759996078	99.4141018364262
91.34475747893784	99.41501730230678
91.35443895826788	99.41593276818736
91.36412043759792	99.41684823406794
91.37380191692796	99.41776369994852
91.383483396258	99.4186791658291
91.39316487558804	99.41959463170969
91.40284635491808	99.42051009759027
91.41252783424812	99.42142556347085
91.42220931357816	99.42234102935143
91.4318907929082	99.42325649523201
91.44157227223825	99.42417196111259
91.45125375156829	99.42508742699317
91.46093523089833	99.42600289287375
91.47061671022837	99.42691835875434
91.48029818955841	99.42783382463492
91.48997966888845	99.4287492905155
91.4996611482185	99.42966475639608
91.50934262754853	99.43058022227666
91.51902410687858	99.43149568815724
91.52870558620862	99.43241115403782
91.53838706553866	99.4333266199184
91.5480685448687	99.43424208579899
91.55775002419874	99.43515755167957
91.56743150352878	99.43607301756015
91.57711298285882	99.43698848344073
91.58679446218886	99.43790394932131
91.5964759415189	99.43881941520189
91.60615742084894	99.43973488108247
91.61583890017899	99.44065034696305
91.62552037950903	99.44156581284363
91.63520185883907	99.44248127872422
91.64488333816911	99.4433967446048
91.65456481749915	99.44431221048538
91.66424629682919	99.44522767636596
91.67392777615923	99.44614314224654
91.68360925548927	99.44705860812712
91.69329073481931	99.4479740740077
91.70297221414936	99.44888953988828
91.7126536934794	99.44980500576887
91.72233517280944	99.45072047164945
91.73201665213948	99.45163593753003
91.74169813146952	99.45255140341061
91.75137961079956	99.45346686929119
91.7610610901296	99.45438233517177
91.77074256945964	99.45529780105235
91.78042404878968	99.45621326693293
91.79010552811972	99.45712873281352
91.79978700744977	99.4580441986941
91.8094684867798	99.45895966457468
91.81914996610985	99.45987513045526
91.82883144543989	99.46079059633584
91.83851292476993	99.46170606221642
91.84819440409997	99.462621528097
91.85787588343001	99.46353699397758
91.86755736276005	99.46445245985817
91.8772388420901	99.46536792573875
91.88692032142013	99.46628339161933
91.89660180075018	99.46719885749991
91.90628328008022	99.46811432338049
91.91596475941026	99.46902978926107
91.9256462387403	99.46994525514165
91.93532771807034	99.47086072102223
91.94500919740038	99.47177618690282
91.95469067673042	99.4726916527834
91.96437215606046	99.47360711866398
91.9740536353905	99.47452258454456
91.98373511472055	99.47543805042514
91.99341659405059	99.47635351630572
92.00309807338063	99.4772689821863
92.01277955271067	99.47818444806688
92.02246103204071	99.47909991394746
92.03214251137075	99.48001537982805
92.04182399070079	99.48093084570863
92.05150547003083	99.48184631158921
92.06118694936087	99.48276177746979
92.07086842869091	99.48367724335037
92.08054990802096	99.48459270923095
92.090231387351	99.48550817511153
92.09991286668104	99.48642364099211
92.10959434601108	99.4873391068727
92.11927582534112	99.48825457275328
92.12895730467116	99.48917003863386
92.1386387840012	99.49008550451444
92.14832026333124	99.49100097039502
92.15800174266128	99.4919164362756
92.16768322199133	99.49283190215618
92.17736470132137	99.49374736803676
92.18704618065141	99.49466283391735
92.19672765998145	99.49557829979793
92.20640913931149	99.49649376567851
92.21609061864153	99.49740923155909
92.22577209797157	99.49832469743967
92.23545357730161	99.49924016332025
92.24513505663165	99.50015562920083
92.2548165359617	99.50107109508141
92.26449801529174	99.501986560962
92.27417949462178	99.50290202684258
92.28386097395182	99.50381749272316
92.29354245328186	99.50473295860374
92.3032239326119	99.50564842448432
92.31290541194194	99.5065638903649
92.32258689127198	99.50747935624548
92.33226837060202	99.50839482212606
92.34194984993206	99.50931028800665
92.3516313292621	99.51022575388723
92.36131280859215	99.51114121976781
92.37099428792219	99.51205668564839
92.38067576725223	99.51297215152897
92.39035724658227	99.51388761740955
92.40003872591231	99.51480308329013
92.40972020524235	99.51571854917071
92.41940168457239	99.5166340150513
92.42908316390243	99.51754948093188
92.43876464323247	99.51846494681246
92.44844612256252	99.51938041269304
92.45812760189256	99.52029587857362
92.4678090812226	99.5212113444542
92.47749056055264	99.52212681033478
92.48717203988268	99.52304227621536
92.49685351921272	99.52395774209594
92.50653499854276	99.52487320797653
92.5162164778728	99.52578867385711
92.52589795720284	99.52670413973769
92.53557943653288	99.52761960561827
92.54526091586293	99.52853507149885
92.55494239519297	99.52945053737943
92.56462387452301	99.53036600326001
92.57430535385305	99.5312814691406
92.58398683318309	99.53219693502118
92.59366831251313	99.53311240090176
92.60334979184317	99.53402786678234
92.61303127117321	99.53494333266292
92.62271275050325	99.5358587985435
92.6323942298333	99.53677426442408
92.64207570916334	99.53768973030466
92.65175718849338	99.53860519618524
92.66143866782342	99.53952066206583
92.67112014715346	99.5404361279464
92.6808016264835	99.54135159382699
92.69048310581354	99.54226705970757
92.70016458514358	99.54318252558815
92.70984606447362	99.54409799146873
92.71952754380366	99.54501345734931
92.7292090231337	99.5459289232299
92.73889050246375	99.54684438911048
92.74857198179379	99.54775985499106
92.75825346112383	99.54867532087164
92.76793494045387	99.54959078675222
92.77761641978391	99.5505062526328
92.78729789911395	99.55142171851338
92.796979378444	99.55233718439396
92.80666085777403	99.55325265027454
92.81634233710407	99.55416811615513
92.82602381643412	99.5550835820357
92.83570529576416	99.55599904791629
92.8453867750942	99.55691451379687
92.85506825442424	99.55782997967745
92.86474973375428	99.55874544555803
92.87443121308432	99.55966091143861
92.88411269241436	99.5605763773192
92.8937941717444	99.56149184319978
92.90347565107444	99.56240730908036
92.91315713040449	99.56332277496094
92.92283860973453	99.56423824084152
92.93252008906457	99.5651537067221
92.94220156839461	99.56606917260268
92.95188304772465	99.56698463848326
92.96156452705469	99.56790010436384
92.97124600638473	99.56881557024442
92.98092748571477	99.569731036125
92.99060896504481	99.57064650200559
93.00029044437485	99.57156196788617
93.0099719237049	99.57247743376675
93.01965340303494	99.57339289964733
93.02933488236498	99.57430836552791
93.03901636169502	99.5752238314085
93.04869784102506	99.57613929728907
93.0583793203551	99.57705476316966
93.06806079968514	99.57797022905024
93.07774227901518	99.57888569493082
93.08742375834522	99.5798011608114
93.09710523767527	99.58071662669198
93.1067867170053	99.58163209257256
93.11646819633535	99.58254755845314
93.12614967566539	99.58346302433372
93.13583115499543	99.5843784902143
93.14551263432547	99.58529395609489
93.15519411365551	99.58620942197547
93.16487559298555	99.58712488785605
93.1745570723156	99.58804035373663
93.18423855164563	99.58895581961721
93.19392003097568	99.5898712854978
93.20360151030572	99.59078675137837
93.21328298963576	99.59170221725896
93.2229644689658	99.59261768313954
93.23264594829584	99.59353314902012
93.24232742762588	99.5944486149007
93.25200890695592	99.59536408078128
93.26169038628596	99.59627954666186
93.271371865616	99.59719501254244
93.28105334494605	99.59811047842302
93.29073482427609	99.5990259443036
93.30041630360613	99.59994141018419
93.31009778293617	99.60085687606477
93.31977926226621	99.60177234194535
93.32946074159625	99.60268780782593
93.33914222092629	99.60360327370651
93.34882370025633	99.60451873958709
93.35850517958637	99.60543420546767
93.36818665891641	99.60634967134826
93.37786813824646	99.60726513722884
93.3875496175765	99.60818060310942
93.39723109690654	99.60909606899
93.40691257623658	99.61001153487058
93.41659405556662	99.61092700075116
93.42627553489666	99.61184246663174
93.4359570142267	99.61275793251232
93.44563849355674	99.6136733983929
93.45531997288678	99.61458886427349
93.46500145221682	99.61550433015407
93.47468293154687	99.61641979603465
93.4843644108769	99.61733526191523
93.49404589020695	99.61825072779581
93.50372736953699	99.61916619367639
93.51340884886703	99.62008165955697
93.52309032819707	99.62099712543755
93.53277180752711	99.62191259131814
93.54245328685715	99.62282805719872
93.5521347661872	99.6237435230793
93.56181624551724	99.62465898895988
93.57149772484728	99.62557445484046
93.58117920417732	99.62648992072104
93.59086068350736	99.62740538660162
93.6005421628374	99.6283208524822
93.61022364216744	99.62923631836279
93.61990512149748	99.63015178424337
93.62958660082752	99.63106725012395
93.63926808015756	99.63198271600453
93.6489495594876	99.63289818188511
93.65863103881765	99.63381364776569
93.66831251814769	99.63472911364627
93.67799399747773	99.63564457952685
93.68767547680777	99.63656004540744
93.69735695613781	99.63747551128802
93.70703843546785	99.6383909771686
93.71671991479789	99.63930644304918
93.72640139412793	99.64022190892976
93.73608287345797	99.64113737481034
93.74576435278802	99.64205284069092
93.75544583211806	99.6429683065715
93.7651273114481	99.64388377245209
93.77480879077814	99.64479923833267
93.78449027010818	99.64571470421325
93.79417174943822	99.64663017009383
93.80385322876826	99.64754563597441
93.8135347080983	99.64846110185499
93.82321618742834	99.64937656773557
93.83289766675838	99.65029203361615
93.84257914608843	99.65120749949673
93.85226062541847	99.65212296537732
93.86194210474851	99.6530384312579
93.87162358407855	99.65395389713848
93.88130506340859	99.65486936301906
93.89098654273863	99.65578482889964
93.90066802206867	99.65670029478022
93.91034950139871	99.6576157606608
93.92003098072875	99.65853122654138
93.9297124600588	99.65944669242197
93.93939393938884	99.66036215830255
93.94907541871888	99.66127762418313
93.95875689804892	99.66219309006371
93.96843837737896	99.66310855594429
93.978119856709	99.66402402182487
93.98780133603904	99.66493948770545
93.99748281536908	99.66585495358603
94.00716429469912	99.66677041946662
94.01684577402916	99.6676858853472
94.0265272533592	99.66860135122778
94.03620873268925	99.66951681710836
94.04589021201929	99.67043228298894
94.05557169134933	99.67134774886952
94.06525317067937	99.6722632147501
94.07493465000941	99.67317868063068
94.08461612933945	99.67409414651127
94.09429760866949	99.67500961239185
94.10397908799953	99.67592507827243
94.11366056732957	99.67684054415301
94.12334204665962	99.67775601003359
94.13302352598966	99.67867147591417
94.1427050053197	99.67958694179475
94.15238648464974	99.68050240767533
94.16206796397978	99.68141787355592
94.17174944330982	99.6823333394365
94.18143092263986	99.68324880531708
94.1911124019699	99.68416427119766
94.20079388129994	99.68507973707824
94.21047536062999	99.68599520295882
94.22015683996003	99.6869106688394
94.22983831929007	99.68782613471998
94.23951979862011	99.68874160060057
94.24920127795015	99.68965706648115
94.25888275728019	99.69057253236173
94.26856423661023	99.69148799824231
94.27824571594027	99.69240346412289
94.28792719527031	99.69331893000347
94.29760867460035	99.69423439588405
94.3072901539304	99.69514986176463
94.31697163326044	99.69606532764521
94.32665311259048	99.6969807935258
94.33633459192052	99.69789625940638
94.34601607125056	99.69881172528696
94.3556975505806	99.69972719116754
94.36537902991064	99.70064265704812
94.37506050924068	99.7015581229287
94.38474198857072	99.70247358880928
94.39442346790076	99.70338905468986
94.4041049472308	99.70430452057045
94.41378642656085	99.70521998645103
94.42346790589089	99.70613545233161
94.43314938522093	99.70705091821219
94.44283086455097	99.70796638409277
94.45251234388101	99.70888184997335
94.46219382321105	99.70979731585393
94.4718753025411	99.71071278173451
94.48155678187113	99.7116282476151
94.49123826120118	99.71254371349568
94.50091974053122	99.71345917937626
94.51060121986126	99.71437464525684
94.5202826991913	99.71529011113742
94.52996417852134	99.716205577018
94.53964565785138	99.71712104289858
94.54932713718142	99.71803650877916
94.55900861651146	99.71895197465975
94.5686900958415	99.71986744054033
94.57837157517154	99.72078290642091
94.58805305450159	99.72169837230149
94.59773453383163	99.72261383818207
94.60741601316167	99.72352930406265
94.61709749249171	99.72444476994323
94.62677897182175	99.72536023582381
94.63646045115179	99.7262757017044
94.64614193048183	99.72719116758498
94.65582340981187	99.72810663346556
94.66550488914191	99.72902209934614
94.67518636847196	99.72993756522672
94.684867847802	99.7308530311073
94.69454932713204	99.73176849698788
94.70423080646208	99.73268396286846
94.71391228579212	99.73359942874905
94.72359376512216	99.73451489462963
94.7332752444522	99.73543036051021
94.74295672378224	99.73634582639079
94.75263820311228	99.73726129227137
94.76231968244232	99.73817675815195
94.77200116177237	99.73909222403253
94.7816826411024	99.74000768991311
94.79136412043245	99.7409231557937
94.80104559976249	99.74183862167428
94.81072707909253	99.74275408755486
94.82040855842257	99.74366955343544
94.83009003775261	99.74458501931602
94.83977151708265	99.7455004851966
94.8494529964127	99.74641595107718
94.85913447574274	99.74733141695776
94.86881595507278	99.74824688283834
94.87849743440282	99.74916234871893
94.88817891373286	99.7500778145995
94.8978603930629	99.75099328048009
94.90754187239294	99.75190874636067
94.91722335172298	99.75282421224125
94.92690483105302	99.75373967812183
94.93658631038306	99.75465514400241
94.9462677897131	99.755570609883
94.95594926904315	99.75648607576358
94.96563074837319	99.75740154164416
94.97531222770323	99.75831700752474
94.98499370703327	99.75923247340532
94.99467518636331	99.7601479392859
95.00435666569335	99.76106340516648
95.01403814502339	99.76197887104706
95.02371962435343	99.76289433692764
95.03340110368347	99.76380980280823
95.04308258301351	99.7647252686888
95.05276406234356	99.76564073456939
95.0624455416736	99.76655620044997
95.07212702100364	99.76701393339026
95.08180850033368	99.76747166633055
95.09148997966372	99.76792939927084
95.10117145899376	99.76838713221113
95.1108529383238	99.76884486515142
95.12053441765384	99.76930259809171
95.13021589698388	99.769760331032
95.13989737631393	99.7702180639723
95.14957885564397	99.77067579691258
95.15926033497401	99.77113352985288
95.16894181430405	99.77159126279317
95.17862329363409	99.77204899573346
95.18830477296413	99.77250672867375
95.19798625229417	99.77296446161404
95.20766773162421	99.77342219455433
95.21734921095425	99.77387992749462
95.2270306902843	99.77433766043491
95.23671216961434	99.7747953933752
95.24639364894438	99.77525312631549
95.25607512827442	99.77571085925578
95.26575660760446	99.77616859219607
95.2754380869345	99.77662632513636
95.28511956626454	99.77708405807665
95.29480104559458	99.77754179101694
95.30448252492462	99.77799952395723
95.31416400425466	99.77845725689752
95.3238454835847	99.77891498983782
95.33352696291475	99.7793727227781
95.34320844224479	99.7798304557184
95.35288992157483	99.78028818865869
95.36257140090487	99.78074592159898
95.37225288023491	99.78120365453927
95.38193435956495	99.78166138747956
95.39161583889499	99.78211912041985
95.40129731822503	99.78257685336014
95.41097879755507	99.78303458630043
95.42066027688512	99.78349231924072
95.43034175621516	99.78395005218101
95.4400232355452	99.7844077851213
95.44970471487524	99.7848655180616
95.45938619420528	99.78532325100188
95.46906767353532	99.78578098394217
95.47874915286536	99.78623871688247
95.4884306321954	99.78669644982276
95.49811211152544	99.78715418276305
95.50779359085548	99.78761191570334
95.51747507018553	99.78806964864363
95.52715654951557	99.78852738158392
95.53683802884561	99.78898511452421
95.54651950817565	99.7894428474645
95.55620098750569	99.78990058040479
95.56588246683573	99.79035831334508
95.57556394616577	99.79081604628537
95.58524542549581	99.79127377922566
95.59492690482585	99.79173151216595
95.6046083841559	99.79218924510624
95.61428986348594	99.79264697804653
95.62397134281598	99.79310471098682
95.63365282214602	99.79356244392712
95.64333430147606	99.7940201768674
95.6530157808061	99.7944779098077
95.66269726013614	99.79493564274799
95.67237873946618	99.79539337568828
95.68206021879622	99.79585110862857
95.69174169812626	99.79630884156886
95.7014231774563	99.79676657450915
95.71110465678635	99.79722430744944
95.72078613611639	99.79768204038973
95.73046761544643	99.79813977333002
95.74014909477647	99.79859750627031
95.74983057410651	99.7990552392106
95.75951205343655	99.7995129721509
95.7691935327666	99.79997070509118
95.77887501209663	99.80042843803147
95.78855649142668	99.80088617097176
95.79823797075672	99.80134390391206
95.80791945008676	99.80180163685235
95.8176009294168	99.80225936979264
95.82728240874684	99.80271710273293
95.83696388807688	99.80317483567322
95.84664536740692	99.80363256861351
95.85632684673696	99.8040903015538
95.866008326067	99.80454803449409
95.87568980539704	99.80500576743438
95.88537128472709	99.80546350037467
95.89505276405713	99.80592123331496
95.90473424338717	99.80637896625525
95.91441572271721	99.80683669919554
95.92409720204725	99.80729443213583
95.93377868137729	99.80775216507612
95.94346016070733	99.80820989801641
95.95314164003737	99.8086676309567
95.96282311936741	99.809125363897
95.97250459869745	99.80958309683729
95.9821860780275	99.81004082977758
95.99186755735754	99.81049856271787
96.00154903668758	99.81095629565816
96.01123051601762	99.81141402859845
96.02091199534766	99.81187176153874
96.0305934746777	99.81232949447903
96.04027495400774	99.81278722741932
96.04995643333778	99.81324496035961
96.05963791266782	99.8137026932999
96.06931939199787	99.81416042624019
96.0790008713279	99.81461815918048
96.08868235065795	99.81507589212077
96.09836382998799	99.81553362506106
96.10804530931803	99.81599135800136
96.11772678864807	99.81644909094165
96.12740826797811	99.81690682388194
96.13708974730815	99.81736455682223
96.1467712266382	99.81782228976252
96.15645270596823	99.81828002270281
96.16613418529828	99.8187377556431
96.17581566462832	99.81919548858339
96.18549714395836	99.81965322152368
96.1951786232884	99.82011095446397
96.20486010261844	99.82056868740426
96.21454158194848	99.82102642034455
96.22422306127852	99.82148415328484
96.23390454060856	99.82194188622513
96.2435860199386	99.82239961916542
96.25326749926865	99.82285735210571
96.26294897859869	99.823315085046
96.27263045792873	99.8237728179863
96.28231193725877	99.82423055092659
96.29199341658881	99.82468828386688
96.30167489591885	99.82514601680717
96.31135637524889	99.82560374974746
96.32103785457893	99.82606148268775
96.33071933390897	99.82651921562804
96.34040081323901	99.82697694856833
96.35008229256906	99.82743468150862
96.3597637718991	99.82789241444891
96.36944525122914	99.8283501473892
96.37912673055918	99.82880788032949
96.38880820988922	99.82926561326978
96.39848968921926	99.82972334621007
96.4081711685493	99.83018107915036
96.41785264787934	99.83063881209065
96.42753412720938	99.83109654503095
96.43721560653943	99.83155427797124
96.44689708586947	99.83201201091153
96.45657856519951	99.83246974385182
96.46626004452955	99.83292747679211
96.47594152385959	99.8333852097324
96.48562300318963	99.83384294267269
96.49530448251967	99.83430067561298
96.50498596184971	99.83475840855327
96.51466744117975	99.83521614149356
96.5243489205098	99.83567387443385
96.53403039983984	99.83613160737414
96.54371187916988	99.83658934031443
96.55339335849992	99.83704707325472
96.56307483782996	99.83750480619501
96.57275631716	99.8379625391353
96.58243779649004	99.8384202720756
96.59211927582008	99.83887800501589
96.60180075515012	99.83933573795618
96.61148223448016	99.83979347089647
96.6211637138102	99.84025120383676
96.63084519314025	99.84070893677705
96.64052667247029	99.84116666971734
96.65020815180033	99.84162440265763
96.65988963113037	99.84208213559792
96.66957111046041	99.84253986853821
96.67925258979045	99.8429976014785
96.68893406912049	99.84345533441879
96.69861554845053	99.84391306735908
96.70829702778057	99.84437080029937
96.71797850711062	99.84482853323966
96.72765998644066	99.84528626617995
96.7373414657707	99.84574399912024
96.74702294510074	99.84620173206054
96.75670442443078	99.84665946500083
96.76638590376082	99.84711719794112
96.77606738309086	99.84757493088141
96.7857488624209	99.8480326638217
96.79543034175094	99.84849039676199
96.80511182108098	99.84894812970228
96.81479330041103	99.84940586264257
96.82447477974107	99.84986359558286
96.83415625907111	99.85032132852315
96.84383773840115	99.85077906146344
96.85351921773119	99.85123679440373
96.86320069706123	99.85169452734402
96.87288217639127	99.85215226028431
96.88256365572131	99.8526099932246
96.89224513505135	99.8530677261649
96.9019266143814	99.85352545910519
96.91160809371144	99.85398319204548
96.92128957304148	99.85444092498577
96.93097105237152	99.85489865792606
96.94065253170156	99.85535639086635
96.9503340110316	99.85581412380664
96.96001549036164	99.85627185674693
96.96969696969168	99.85672958968722
96.97937844902172	99.85718732262751
96.98905992835176	99.8576450555678
96.9987414076818	99.85810278850809
97.00842288701185	99.85856052144838
97.01810436634189	99.85901825438867
97.02778584567193	99.85947598732896
97.03746732500197	99.85993372026925
97.04714880433201	99.86039145320954
97.05683028366205	99.86084918614984
97.06651176299209	99.86130691909013
97.07619324232213	99.86176465203042
97.08587472165217	99.8622223849707
97.09555620098222	99.862680117911
97.10523768031226	99.86313785085129
97.1149191596423	99.86359558379158
97.12460063897234	99.86405331673187
97.13428211830238	99.86451104967216
97.14396359763242	99.86496878261245
97.15364507696246	99.86542651555274
97.1633265562925	99.86588424849303
97.17300803562254	99.86634198143332
97.18268951495259	99.86679971437361
97.19237099428263	99.8672574473139
97.20205247361267	99.8677151802542
97.21173395294271	99.86817291319448
97.22141543227275	99.86863064613478
97.23109691160279	99.86908837907507
97.24077839093283	99.86954611201536
97.25045987026287	99.87000384495565
97.26014134959291	99.87046157789594
97.26982282892295	99.87091931083623
97.279504308253	99.87137704377652
97.28918578758304	99.87183477671681
97.29886726691308	99.8722925096571
97.30854874624312	99.87275024259739
97.31823022557316	99.87320797553768
97.3279117049032	99.87366570847797
97.33759318423324	99.87412344141826
97.34727466356328	99.87458117435855
97.35695614289332	99.87503890729884
97.36663762222337	99.87549664023913
97.3763191015534	99.87595437317943
97.38600058088345	99.87641210611972
97.39568206021349	99.87686983906
97.40536353954353	99.8773275720003
97.41504501887357	99.87778530494059
97.42472649820361	99.87824303788088
97.43440797753365	99.87870077082117
97.4440894568637	99.87915850376146
97.45377093619373	99.87961623670175
97.46345241552378	99.88007396964204
97.47313389485382	99.88053170258233
97.48281537418386	99.88098943552262
97.4924968535139	99.88144716846291
97.50217833284394	99.8819049014032
97.51185981217398	99.8823626343435
97.52154129150402	99.88282036728378
97.53122277083406	99.88327810022408
97.5409042501641	99.88373583316437
97.55058572949414	99.88419356610466
97.56026720882419	99.88465129904495
97.56994868815423	99.88510903198524
97.57963016748427	99.88556676492553
97.58931164681431	99.88602449786582
97.59899312614435	99.88648223080611
97.60867460547439	99.8869399637464
97.61835608480443	99.88739769668669
97.62803756413447	99.88785542962698
97.63771904346451	99.88831316256727
97.64740052279456	99.88877089550756
97.6570820021246	99.88922862844785
97.66676348145464	99.88968636138814
97.67644496078468	99.89014409432843
97.68612644011472	99.89060182726872
97.69580791944476	99.89105956020902
97.7054893987748	99.8915172931493
97.71517087810484	99.8919750260896
97.72485235743488	99.89243275902989
97.73453383676492	99.89289049197018
97.74421531609497	99.89334822491047
97.753896795425	99.89380595785076
97.76357827475505	99.89426369079105
97.77325975408509	99.89472142373134
97.78294123341513	99.89517915667163
97.79262271274517	99.89563688961192
97.80230419207521	99.89609462255221
97.81198567140525	99.8965523554925
97.8216671507353	99.8970100884328
97.83134863006534	99.89746782137308
97.84103010939538	99.89792555431337
97.85071158872542	99.89838328725367
97.86039306805546	99.89884102019396
97.8700745473855	99.89929875313425
97.87975602671554	99.89975648607454
97.88943750604558	99.90021421901483
97.89911898537562	99.90067195195512
97.90880046470566	99.90112968489541
97.9184819440357	99.9015874178357
97.92816342336575	99.90204515077599
97.93784490269579	99.90250288371628
97.94752638202583	99.90296061665657
97.95720786135587	99.90341834959686
97.96688934068591	99.90387608253715
97.97657082001595	99.90433381547744
97.98625229934599	99.90479154841773
97.99593377867603	99.90524928135802
98.00561525800607	99.90570701429832
98.01529673733612	99.9061647472386
98.02497821666616	99.9066224801789
98.0346596959962	99.90708021311919
98.04434117532624	99.90753794605948
98.05402265465628	99.90799567899977
98.06370413398632	99.90845341194006
98.07338561331636	99.90891114488035
98.0830670926464	99.90936887782064
98.09274857197644	99.90982661076093
98.10243005130648	99.91028434370122
98.11211153063653	99.91074207664151
98.12179300996657	99.9111998095818
98.13147448929661	99.9116575425221
98.14115596862665	99.91211527546238
98.15083744795669	99.91257300840267
98.16051892728673	99.91303074134296
98.17020040661677	99.91348847428326
98.17988188594681	99.91394620722355
98.18956336527685	99.91440394016384
98.1992448446069	99.91486167310413
98.20892632393694	99.91531940604442
98.21860780326698	99.91577713898471
98.22828928259702	99.916234871925
98.23797076192706	99.91669260486529
98.2476522412571	99.91715033780558
98.25733372058714	99.91760807074587
98.26701519991718	99.91806580368616
98.27669667924722	99.91852353662645
98.28637815857726	99.91898126956674
98.2960596379073	99.91943900250703
98.30574111723735	99.91989673544732
98.31542259656739	99.92035446838761
98.32510407589743	99.9208122013279
98.33478555522747	99.9212699342682
98.34446703455751	99.92172766720849
98.35414851388755	99.92218540014878
98.36382999321759	99.92264313308907
98.37351147254763	99.92310086602936
98.38319295187767	99.92355859896965
98.39287443120772	99.92401633190994
98.40255591053776	99.92447406485023
98.4122373898678	99.92493179779052
98.42191886919784	99.92538953073081
98.43160034852788	99.9258472636711
98.44128182785792	99.92630499661139
98.45096330718796	99.92676272955168
98.460644786518	99.92722046249197
98.47032626584804	99.92767819543226
98.48000774517809	99.92813592837255
98.48968922450813	99.92859366131285
98.49937070383817	99.92905139425314
98.50905218316821	99.92950912719343
98.51873366249825	99.92996686013372
98.52841514182829	99.93042459307401
98.53809662115833	99.9308823260143
98.54777810048837	99.93134005895459
98.55745957981841	99.93179779189488
98.56714105914845	99.93225552483517
98.5768225384785	99.93271325777546
98.58650401780854	99.93317099071575
98.59618549713858	99.93362872365604
98.60586697646862	99.93408645659633
98.61554845579866	99.93454418953662
98.6252299351287	99.93500192247691
98.63491141445874	99.9354596554172
98.64459289378878	99.9359173883575
98.65427437311882	99.93637512129779
98.66395585244886	99.93683285423808
98.6736373317789	99.93729058717837
98.68331881110895	99.93774832011866
98.69300029043899	99.93820605305895
98.70268176976903	99.93866378599924
98.71236324909907	99.93912151893953
98.72204472842911	99.93957925187982
98.73172620775915	99.94003698482011
98.7414076870892	99.9404947177604
98.75108916641923	99.94095245070069
98.76077064574928	99.94141018364098
98.77045212507932	99.94186791658127
98.78013360440936	99.94232564952156
98.7898150837394	99.94278338246185
98.79949656306944	99.94324111540215
98.80917804239948	99.94369884834244
98.81885952172952	99.94415658128273
98.82854100105956	99.94461431422302
98.8382224803896	99.94507204716331
98.84790395971964	99.9455297801036
98.85758543904969	99.94598751304389
98.86726691837973	99.94644524598418
98.87694839770977	99.94690297892447
98.88662987703981	99.94736071186476
98.89631135636985	99.94781844480505
98.90599283569989	99.94827617774534
98.91567431502993	99.94873391068563
98.92535579435997	99.94919164362592
98.93503727369001	99.94964937656621
98.94471875302006	99.9501071095065
98.9544002323501	99.9505648424468
98.96408171168014	99.95102257538709
98.97376319101018	99.95148030832738
98.98344467034022	99.95193804126767
98.99312614967026	99.95239577420796
99.0028076290003	99.95285350714825
99.01248910833034	99.95331124008854
99.02217058766038	99.95376897302883
99.03185206699042	99.95422670596912
99.04153354632047	99.95468443890941
99.0512150256505	99.9551421718497
99.06089650498055	99.95559990478999
99.07057798431059	99.95605763773028
99.08025946364063	99.95651537067057
99.08994094297067	99.95697310361086
99.09962242230071	99.95743083655115
99.10930390163075	99.95788856949144
99.1189853809608	99.95834630243174
99.12866686029083	99.95880403537203
99.13834833962088	99.95926176831232
99.14802981895092	99.95971950125261
99.15771129828096	99.9601772341929
99.167392777611	99.96063496713319
99.17707425694104	99.96109270007348
99.18675573627108	99.96155043301377
99.19643721560112	99.96200816595406
99.20611869493116	99.96246589889435
99.2158001742612	99.96292363183464
99.22548165359125	99.96338136477493
99.23516313292129	99.96383909771522
99.24484461225133	99.96429683065551
99.25452609158137	99.9647545635958
99.26420757091141	99.9652122965361
99.27388905024145	99.96567002947639
99.28357052957149	99.96612776241668
99.29325200890153	99.96658549535697
99.30293348823157	99.96704322829726
99.31261496756161	99.96750096123755
99.32229644689166	99.96795869417784
99.3319779262217	99.96841642711813
99.34165940555174	99.96887416005842
99.35134088488178	99.96933189299871
99.36102236421182	99.969789625939
99.37070384354186	99.97024735887929
99.3803853228719	99.97070509181958
99.39006680220194	99.97116282475987
99.39974828153198	99.97162055770016
99.40942976086203	99.97207829064045
99.41911124019207	99.97253602358074
99.42879271952211	99.97299375652103
99.43847419885215	99.97345148946133
99.44815567818219	99.97390922240162
99.45783715751223	99.9743669553419
99.46751863684227	99.9748246882822
99.47720011617231	99.97528242122249
99.48688159550235	99.97574015416278
99.4965630748324	99.97619788710307
99.50624455416244	99.97665562004336
99.51592603349248	99.97711335298365
99.52560751282252	99.97757108592394
99.53528899215256	99.97802881886423
99.5449704714826	99.97848655180452
99.55465195081264	99.97894428474481
99.56433343014268	99.9794020176851
99.57401490947272	99.9798597506254
99.58369638880276	99.98031748356568
99.5933778681328	99.98077521650598
99.60305934746285	99.98123294944627
99.61274082679289	99.98169068238656
99.62242230612293	99.98214841532685
99.63210378545297	99.98260614826714
99.64178526478301	99.98306388120743
99.65146674411305	99.98352161414772
99.66114822344309	99.98397934708801
99.67082970277313	99.9844370800283
99.68051118210317	99.98489481296859
99.69019266143322	99.98535254590888
99.69987414076326	99.98581027884917
99.7095556200933	99.98626801178946
99.71923709942334	99.98672574472975
99.72891857875338	99.98718347767004
99.73860005808342	99.98764121061033
99.74828153741346	99.98809894355063
99.7579630167435	99.98855667649092
99.76764449607354	99.9890144094312
99.77732597540358	99.9894721423715
99.78700745473363	99.98992987531179
99.79668893406367	99.99038760825208
99.80637041339371	99.99084534119237
99.81605189272375	99.99130307413266
99.82573337205379	99.99176080707295
99.83541485138383	99.99221854001324
99.84509633071387	99.99267627295353
99.85477781004391	99.99313400589382
99.86445928937395	99.99359173883411
99.874140768704	99.9940494717744
99.88382224803404	99.9945072047147
99.89350372736408	99.99496493765498
99.90318520669412	99.99542267059527
99.91286668602416	99.99588040353557
99.9225481653542	99.99633813647586
99.93222964468424	99.99679586941615
99.94191112401428	99.99725360235644
99.95159260334432	99.99771133529673
99.96127408267436	99.99816906823702
99.9709555620044	99.99862680117731
99.98063704133445	99.9990845341176
99.99031852066449	99.99954226705789
99.99999999999453	99.99999999999818


==> xp.012.vu.distrib.train.ft.ex.dat <==
0.014494854326714017	3.3658446461120164
0.028989708653428033	5.765725520691148
0.04348456298014205	7.593969827075112
0.05797941730685607	9.352172798041048
0.07247427163357008	11.090521532195574
0.0869691259602841	12.59337695750366
0.10146398028699811	14.045493777627032
0.11595883461371213	15.450181032034259
0.13045368894042614	16.809093240459624
0.14494854326714016	18.135466560777402
0.15944339759385417	19.40531045684047
0.1739382519205682	20.516596211701312
0.1884331062472822	21.62402142051549
0.20292796057399623	22.593569984805992
0.21742281490071025	23.41945108550282
0.23191766922742427	24.23816260068442
0.24641252355413829	25.05439233626459
0.2609073778808523	25.870346318555715
0.27540223220756627	26.621222524631662
0.28989708653428026	27.340111349178116
0.30439194086099425	28.044936755983155
0.31888679518770824	28.721635327305364
0.33338164951442223	29.393094586135675
0.3478765038411362	29.97107347997893
0.3623713581678502	30.539676761994578
0.3768662124945642	31.085392521019294
0.3913610668212782	31.575130362367396
0.4058559211479922	32.060180397801695
0.4203507754747062	32.53144276878363
0.43484562980142016	32.99994760687508
0.44934048412813415	33.45604354695941
0.46383533845484815	33.89890332916946
0.47833019278156214	34.33845407191094
0.4928250471082761	34.775523035050995
0.5073199014349902	35.20349213965249
0.5218147557617042	35.61877659295781
0.5363096100884183	36.0263399541698
0.5508044644151323	36.42204592395275
0.5652993187418464	36.81416710097809
0.5797941730685604	37.20132471880058
0.5942890273952744	37.58296727084212
0.6087838817219885	37.96350680972747
0.6232787360487025	38.34128881572234
0.6377735903754166	38.70473165068676
0.6522684447021306	39.06817448565118
0.6667632990288447	39.42334472194417
0.6812581533555587	39.774930165479546
0.6957530076822728	40.11741575047636
0.7102478620089868	40.45328325653604
0.7247427163357009	40.78666898299429
0.7392375706624149	41.1192274495854
0.753732424989129	41.446270850395564
0.768227279315843	41.762008366354785
0.782722133642557	42.064233971150685
0.7972169879692711	42.354050677939455
0.8117118422959851	42.63973108539251
0.8262066966226992	42.925135739556524
0.8407015509494132	43.204198068072444
0.8551964052761273	43.475539304495044
0.8696912596028413	43.7355746560667
0.8841861139295554	43.99478274777122
0.8986809682562694	44.24351221449193
0.9131758225829835	44.488656888455026
0.9276706769096975	44.72883800321527
0.9421655312364116	44.96791610481933
0.9566603855631256	45.203409413665774
0.9711552398898396	45.43035437055175
0.9856500942165537	45.65674782085963
1.0001449485432676	45.88121099814418
1.0146398028699817	46.10015910964778
1.0291346571966957	46.31083462247996
1.0436295115234098	46.51957986228881
1.0581243658501238	46.723085789605754
1.0726192201768379	46.92548870376651
1.087114074503552	47.125409838325844
1.101608928830266	47.32450371301803
1.11610378315698	47.51642800219499
1.130598637483694	47.708076538082906
1.145093491810408	47.89807055423653
1.1595883461371221	48.08641005065588
1.1740832004638362	48.274198040497126
1.1885780547905502	48.46171027704933
1.2030729091172643	48.64536196755487
1.2175677634439783	48.82873790477136
1.2320626177706924	49.00770178936309
1.2465574720974064	49.18501115422054
1.2610523264241205	49.3612175059218
1.2755471807508345	49.533563311576394
1.2900420350775486	49.70563336394194
1.3045368894042626	49.877427663018445
1.3190317437309766	50.04729168907161
1.3335265980576907	50.21660420854669
1.3480214523844047	50.38371070170939
1.3625163067111188	50.54943842842685
1.3770111610378328	50.71296012883194
1.3915060153645469	50.87400004963559
1.406000869691261	51.03393695728305
1.420495724017975	51.19166783861814
1.434990578344689	51.348571460086085
1.449485432671403	51.50464782168689
1.463980286998117	51.65989692342055
1.4784751413248312	51.81487027186516
1.4929699956515452	51.96901636044263
1.5074648499782592	52.122886695731054
1.5219597043049733	52.275929771152335
1.5364545586316873	52.427869833417425
1.5509494129584014	52.578706882526326
1.5654442672851154	52.72844091847904
1.5799391216118295	52.87596892811937
1.5944339759385435	53.0234969377597
1.6089288302652576	53.170473440821944
1.6234236845919716	53.31358939783752
1.6379185389186857	53.455878094985955
1.6524133932453997	53.59623651911106
1.6669082475721138	53.73631918994712
1.6814031018988278	53.87557460091603
1.6958979562255418	54.01345124543971
1.710392810552256	54.14939761694006
1.72488766487897	54.28396522199517
1.739382519205684	54.417705567183134
1.753877373532398	54.55034289921491
1.768372227859112	54.68270447795764
1.7828670821858261	54.812860030387995
1.7973619365125402	54.9427398295293
1.8118567908392542	55.07261962867061
1.8263516451659683	55.20222367452286
1.8408464994926823	55.33155196708607
1.8553413538193964	55.460604506360234
1.8698362081461104	55.58938129234535
1.8843310624728244	55.717330818463324
1.8988259167995385	55.84417733142511
1.9133207711262525	55.970748091097846
1.9278156254529666	56.096767344192486
1.9423104797796806	56.22251084399808
1.9568053341063947	56.34687557735844
1.9713001884331087	56.470964557429745
1.9857950427598228	56.59450203092296
2.0002898970865366	56.71776375112713
2.0147847514132504	56.8404739647532
2.0292796057399642	56.962356918512135
2.043774460066678	57.083412612403926
2.058269314393392	57.20308953985048
2.0727641687201057	57.321387700851794
2.0872590230468195	57.4355495625174
2.1017538773735334	57.547781151159676
2.116248731700247	57.66001273980195
2.130743586026961	57.77224432844422
2.145238440353675	57.88282139735221
2.1597332946803887	57.99091668665877
2.1742281490071025	58.09873622267629
2.1887230033338163	58.20628000540476
2.20321785766053	58.31354803484418
2.217712711987244	58.42026455770551
2.232207566313958	58.526981080566834
2.2467024206406716	58.633421850139115
2.2611972749673854	58.7393111131333
2.2756921292940993	58.84409736297129
2.290186983620813	58.94888361280928
2.304681837947527	59.05339410935823
2.3191766922742407	59.157353099329086
2.3336715466009545	59.2604848294328
2.3481664009276684	59.36306505295841
2.362661255254382	59.465093769905934
2.377156109581096	59.56601947369727
2.39165096390781	59.6669451774886
2.4061458182345237	59.7659406082566
2.4206406725612375	59.86466028573555
2.4351355268879513	59.96337996321451
2.449630381214665	60.061823887404415
2.464125235541379	60.159716305016225
2.478620089868093	60.257608722628035
2.4931149441948066	60.355501140239845
2.5076097985215204	60.45201479140642
2.5221046528482343	60.547976935994896
2.536599507174948	60.64366332729433
2.551094361501662	60.738798212015666
2.5655892158283757	60.83283008358082
2.5800840701550896	60.92686195514597
2.5945789244818034	61.02089382671112
2.609073778808517	61.11437419169817
2.623568633135231	61.20702729681808
2.638063487461945	61.2991288953599
2.6525583417886587	61.39040323403457
2.6670531961153725	61.481677572709245
2.6815480504420863	61.57267615809487
2.6960429047688	61.66339899019145
2.710537759095514	61.753018809131845
2.725032613422228	61.841259861627
2.7395274677489416	61.929225160833106
2.7540223220756554	62.016914706750164
2.7685171764023693	62.10350123951103
2.783012030729083	62.18953626569381
2.797506885055797	62.27557129187659
2.8120017393825107	62.35995179832508
2.8264965937092246	62.44405655148452
2.8409914480359384	62.52760979806587
2.855486302362652	62.61116304464721
2.869981156689366	62.69444053793951
2.88447601101608	62.77716652465372
2.8989708653427937	62.85989251136793
2.9134657196695075	62.94206699150404
2.9279605739962213	63.02396571835111
2.942455428322935	63.10586444519817
2.956950282649649	63.18748741875619
2.971445136976363	63.26855888573611
2.9859399913030766	63.34935459942699
3.0004348456297905	63.42987455982882
3.0149296999565043	63.50984301365255
3.029424554283218	63.58925996089819
3.043919408609932	63.66840115485478
3.0584142629366458	63.74671508894423
3.0729091172633596	63.82392600987749
3.0874039715900734	63.90113693081075
3.1018988259167872	63.978072098454966
3.116393680243501	64.05473151281014
3.130888534570215	64.13001216072007
3.1453833888969287	64.20529280863
3.1598782432236425	64.28057345653994
3.1743730975503563	64.35557835116082
3.18886795187707	64.43030749249264
3.203362806203784	64.50503663382447
3.217857660530498	64.57921426857821
3.2323525148572116	64.65339190333195
3.2468473691839255	64.72674227821855
3.2613422235106393	64.79981689981611
3.275837077837353	64.87289152141366
3.290331932164067	64.94403586998789
3.3048267864907808	65.01518021856211
3.3193216408174946	65.08577306055822
3.3338164951442084	65.1560901492653
3.3483113494709222	65.22613148468332
3.362806203797636	65.29506980694516
3.37730105812435	65.36373237591796
3.3917959124510637	65.43239494489076
3.4062907667777775	65.5007817605745
3.4207856211044914	65.56916857625824
3.435280475431205	65.63755539194197
3.449775329757919	65.70511494775857
3.464270184084633	65.77267450357517
3.4787650384113467	65.84023405939178
3.4932598927380605	65.90779361520838
3.5077547470647743	65.97507741773593
3.522249601391488	66.04236122026349
3.536744455718202	66.109369269502
3.5512393100449158	66.17582581216242
3.5657341643716296	66.24173084824473
3.5802290186983434	66.307360131038
3.5947238730250572	66.37243790725317
3.609218727351771	66.43696417689026
3.623713581678485	66.5012146932383
3.6382084360051987	66.56518945629728
3.6527032903319125	66.62888846606721
3.6671981446586264	66.69258747583714
3.68169299898534	66.75601073231803
3.696187853312054	66.81915823550987
3.710682707638768	66.88147847883458
3.7251775619654817	66.94352296887024
3.7396724162921955	67.0055674589059
3.7541672706189093	67.06761194894156
3.768662124945623	67.12938068568818
3.783156979272337	67.19114942243479
3.797651833599051	67.2529181591814
3.8121466879257646	67.31441114263896
3.8266415422524784	67.37562837280747
3.8411363965791923	67.43629409639789
3.855631250905906	67.4969598199883
3.87012610523262	67.55762554357872
3.8846209595593337	67.6180155138801
3.8991158138860476	67.67812973089242
3.9136106682127614	67.73824394790475
3.928105522539475	67.79808241162803
3.942600376866189	67.85764512206227
3.957095231192903	67.9172078324965
3.9715900855196167	67.97649478964168
3.9860849398463305	68.03550599349781
4.000579794173045	68.09424144406489
4.015074648499759	68.15297689463198
4.029569502826473	68.21143659191002
4.044064357153188	68.26989628918805
4.058559211479902	68.32808023317705
4.073054065806616	68.38626417716604
4.08754892013333	68.44444812115503
4.102043774460045	68.50263206514403
4.116538628786759	68.56054025584397
4.131033483113473	68.61844844654392
4.1455283374401874	68.67635663724387
4.160023191766902	68.73398907465477
4.174518046093616	68.79134575877663
4.18901290042033	68.84870244289849
4.2035077547470445	68.90578337373128
4.218002609073759	68.96258855127503
4.232497463400473	69.01911797552974
4.246992317727187	69.07564739978444
4.261487172053902	69.13217682403915
4.275982026380616	69.18843049500481
4.29047688070733	69.24440841268142
4.304971735034044	69.29983482377995
4.319466589360759	69.35526123487847
4.333961443687473	69.41041189268795
4.348456298014187	69.46528679720836
4.3629511523409015	69.51988594843974
4.377446006667616	69.57448509967111
4.39194086099433	69.62908425090248
4.406435715321044	69.68368340213385
4.4209305696477585	69.73800680007618
4.435425423974473	69.79177869144041
4.449920278301187	69.84555058280465
4.464415132627901	69.89932247416888
4.478909986954616	69.95281861224407
4.49340484128133	70.00576324374117
4.507899695608044	70.05870787523827
4.522394549934758	70.11165250673537
4.536889404261473	70.16404563165436
4.551384258588187	70.21643875657335
4.565879112914901	70.2685561282033
4.5803739672416155	70.32067349983325
4.59486882156833	70.3727908714632
4.609363675895044	70.42435673651505
4.623858530221758	70.47564684827786
4.638353384548473	70.52693696004067
4.652848238875187	70.57795131851444
4.667343093201901	70.6289656769882
4.681837947528615	70.67970428217292
4.69633280185533	70.73044288735764
4.710827656182044	70.78118149254236
4.725322510508758	70.83136859114897
4.7398173648354724	70.88127993646654
4.754312219162187	70.93091552849506
4.768807073488901	70.98055112052359
4.783301927815615	71.02991095926306
4.7977967821423295	71.07927079800254
4.812291636469044	71.12835488345297
4.826786490795758	71.1774389689034
4.841281345122472	71.22624730106479
4.855776199449187	71.27477987993713
4.870271053775901	71.32331245880947
4.884765908102615	71.37101777781466
4.899260762429329	71.4184473435308
4.913755616756044	71.46587690924694
4.928250471082758	71.51303072167404
4.942745325409472	71.56018453410114
4.9572401797361865	71.60733834652824
4.971735034062901	71.65421640566629
4.986229888389615	71.70109446480434
5.000724742716329	71.74769677065335
5.0152195970430435	71.79429907650236
5.029714451369758	71.84062562906232
5.044209305696472	71.88695218162228
5.058704160023186	71.93300298089319
5.073199014349901	71.97905378016411
5.087693868676615	72.02510457943502
5.102188723003329	72.07060387212783
5.116683577330043	72.11610316482064
5.131178431656758	72.16132670422441
5.145673285983472	72.20655024362817
5.160168140310186	72.25149802974289
5.1746629946369005	72.29644581585761
5.189157848963615	72.34111784868328
5.203652703290329	72.38578988150896
5.218147557617043	72.43018616104558
5.232642411943758	72.47430668729316
5.247137266270472	72.5181514602517
5.261632120597186	72.56199623321024
5.2761269749239	72.60556525287971
5.290621829250615	72.64913427254919
5.305116683577329	72.69242753892962
5.319611537904043	72.73572080531005
5.334106392230757	72.77873831840144
5.348601246557472	72.82175583149282
5.363096100884186	72.86449759129516
5.3775909552109	72.9072393510975
5.3920858095376145	72.9497053576108
5.406580663864329	72.99217136412409
5.421075518191043	73.03463737063738
5.435570372517757	73.07710337715068
5.450065226844472	73.11929363037493
5.464560081171186	73.16148388359917
5.4790549354979	73.20367413682342
5.493549789824614	73.24558863675863
5.508044644151329	73.28722738340478
5.522539498478043	73.32859037676188
5.537034352804757	73.36995337011898
5.5515292071314715	73.41131636347608
5.566024061458186	73.45267935683317
5.5805189157849	73.49376659690122
5.595013770111614	73.53457808368023
5.6095086244383285	73.57538957045924
5.624003478765043	73.6159253039492
5.638498333091757	73.65646103743916
5.652993187418471	73.69672101764007
5.667488041745186	73.73698099784099
5.6819828960719	73.7772409780419
5.696477750398614	73.81750095824282
5.710972604725328	73.85776093844373
5.725467459052043	73.89802091864465
5.739962313378757	73.93800514555652
5.754457167705471	73.97771361917934
5.7689520220321855	74.01714633951312
5.7834468763589	74.0565790598469
5.797941730685614	74.09573602689161
5.812436585012328	74.13461724064729
5.826931439339043	74.17349845440296
5.841426293665757	74.21210391486959
5.855921147992471	74.25070937533621
5.870416002319185	74.28931483580284
5.8849108566459	74.32764454298042
5.899405710972614	74.365974250158
5.913900565299328	74.40402820404654
5.928395419626042	74.44208215793508
5.942890273952757	74.48013611182361
5.957385128279471	74.51819006571215
5.971879982606185	74.55596826631164
5.9863748369328995	74.59374646691113
6.000869691259614	74.63124891422157
6.015364545586328	74.66875136153202
6.029859399913042	74.70625380884246
6.044354254239757	74.7437562561529
6.058849108566471	74.78125870346335
6.073343962893185	74.8187611507738
6.087838817219899	74.8559878447952
6.102333671546614	74.8932145388166
6.116828525873328	74.93016547954893
6.131323380200042	74.96711642028127
6.1458182345267565	75.00379160772457
6.160313088853471	75.04046679516786
6.174807943180185	75.07714198261115
6.189302797506899	75.1135414167654
6.2037976518336135	75.1496650976306
6.218292506160328	75.1857887784958
6.232787360487042	75.22191245936101
6.247282214813756	75.25803614022621
6.261777069140471	75.29388406780237
6.276271923467185	75.32973199537852
6.290766777793899	75.36530416966563
6.305261632120613	75.40087634395275
6.319756486447328	75.43644851823986
6.334251340774042	75.47202069252697
6.348746195100756	75.50759286681408
6.3632410494274705	75.54288928781214
6.377735903754185	75.57818570881021
6.392230758080899	75.61348212980828
6.406725612407613	75.6485027975173
6.421220466734328	75.68352346522632
6.435715321061042	75.71826837964628
6.450210175387756	75.75301329406624
6.46470502971447	75.7877582084862
6.479199884041185	75.82250312290616
6.493694738367899	75.85724803732612
6.508189592694613	75.89171719845703
6.522684447021327	75.9259106062989
6.537179301348042	75.96010401414077
6.551674155674756	75.99429742198264
6.56616901000147	76.02821507653546
6.5806638643281845	76.06213273108828
6.595158718654899	76.0960503856411
6.609653572981613	76.12969228690488
6.624148427308327	76.16333418816866
6.638643281635042	76.19697608943244
6.653138135961756	76.23061799069622
6.66763299028847	76.26425989196
6.682127844615184	76.29762603993473
6.696622698941899	76.33099218790946
6.711117553268613	76.36435833588419
6.725612407595327	76.39772448385892
6.7401072619220415	76.43109063183365
6.754602116248756	76.46418102651934
6.76909697057547	76.49699566791598
6.783591824902184	76.52981030931262
6.7980866792288985	76.56262495070926
6.812581533555613	76.59516383881684
6.827076387882327	76.62770272692443
6.841571242209041	76.660241615032
6.856066096535756	76.69278050313959
6.87056095086247	76.72531939124717
6.885055805189184	76.75785827935475
6.899550659515898	76.79039716746233
6.914045513842613	76.82266030228087
6.928540368169327	76.8549234370994
6.943035222496041	76.88691081862889
6.9575300768227555	76.91862244686934
6.97202493114947	76.95033407510978
6.986519785476184	76.98204570335022
7.001014639802898	77.01375733159067
7.0155094941296126	77.04519320654207
7.030004348456327	77.07662908149346
7.044499202783041	77.10806495644486
7.058994057109755	77.13922507810722
7.07348891143647	77.17038519976957
7.087983765763184	77.20154532143192
7.102478620089898	77.23270544309428
7.116973474416612	77.26386556475663
7.131468328743327	77.29502568641898
7.145963183070041	77.32618580808133
7.160458037396755	77.35707017645464
7.1749528917234695	77.3876787915389
7.189447746050184	77.41828740662316
7.203942600376898	77.44889602170743
7.218437454703612	77.47950463679169
7.232932309030327	77.51011325187595
7.247427163357041	77.54072186696021
7.261922017683755	77.57105472875543
7.276416872010469	77.60138759055064
7.290911726337184	77.6314446990568
7.305406580663898	77.66150180756296
7.319901434990612	77.69128316278007
7.3343962893173265	77.72106451799718
7.348891143644041	77.75084587321429
7.363385997970755	77.78035147514235
7.377880852297469	77.80985707707042
7.3923757066241835	77.83936267899848
7.406870560950898	77.86886828092655
7.421365415277612	77.89837388285461
7.435860269604326	77.92787948478268
7.450355123931041	77.95738508671074
7.464849978257755	77.98661493534976
7.479344832584469	78.01584478398878
7.493839686911183	78.0450746326278
7.508334541237898	78.07430448126682
7.522829395564612	78.10353432990584
7.537324249891326	78.13248842525581
7.5518191042180405	78.16116676731674
7.566313958544755	78.18984510937767
7.580808812871469	78.2185234514386
7.595303667198183	78.24720179349953
7.6097985215248976	78.27588013556046
7.624293375851612	78.30455847762138
7.638788230178326	78.33296106639327
7.65328308450504	78.36136365516515
7.667777938831755	78.38976624393703
7.682272793158469	78.41816883270891
7.696767647485183	78.44629566819175
7.711262501811897	78.47442250367459
7.725757356138612	78.50254933915743
7.740252210465326	78.53067617464026
7.75474706479204	78.55852725683404
7.7692419191187545	78.58637833902782
7.783736773445469	78.6142294212216
7.798231627772183	78.64208050341537
7.812726482098897	78.66993158560915
7.827221336425612	78.69750691451388
7.841716190752326	78.72508224341861
7.85621104507904	78.75265757232334
7.870705899405754	78.77995714793903
7.885200753732469	78.80725672355472
7.899695608059183	78.8345562991704
7.914190462385897	78.86185587478609
7.9286853167126115	78.88915545040177
7.943180171039326	78.91645502601746
7.95767502536604	78.9434788483441
7.972169879692754	78.97050267067074
7.9866647340194685	78.99752649299738
8.001159588346182	79.02455031532402
8.015654442672895	79.05157413765066
8.030149296999609	79.0785979599773
8.044644151326322	79.10562178230394
8.059139005653035	79.13264560463058
8.073633859979749	79.15966942695722
8.088128714306462	79.18641749599482
8.102623568633176	79.21316556503241
8.117118422959889	79.23991363407
8.131613277286602	79.2666617031076
8.146108131613316	79.2934097721452
8.160602985940029	79.32015784118279
8.175097840266742	79.34663015693134
8.189592694593456	79.37310247267989
8.20408754892017	79.39957478842844
8.218582403246883	79.42604710417699
8.233077257573596	79.45251941992554
8.24757211190031	79.47871598238504
8.262066966227023	79.50491254484454
8.276561820553736	79.53110910730405
8.29105667488045	79.5570299164745
8.305551529207163	79.58295072564496
8.320046383533876	79.60887153481542
8.33454123786059	79.63479234398588
8.349036092187303	79.66071315315634
8.363530946514016	79.6866339623268
8.37802580084073	79.71255477149725
8.392520655167443	79.73847558066771
8.407015509494157	79.76412063654911
8.42151036382087	79.7897656924305
8.436005218147583	79.8154107483119
8.450500072474297	79.8410558041933
8.46499492680101	79.86642510678566
8.479489781127723	79.89179440937801
8.493984635454437	79.91716371197036
8.50847948978115	79.94253301456271
8.522974344107864	79.96762656386602
8.537469198434577	79.99272011316933
8.55196405276129	80.01781366247263
8.566458907088004	80.04290721177594
8.580953761414717	80.0677250077902
8.59544861574143	80.09254280380446
8.609943470068144	80.11736059981872
8.624438324394857	80.14217839583299
8.63893317872157	80.16699619184725
8.653428033048284	80.19181398786151
8.667922887374997	80.21663178387577
8.68241774170171	80.24144957989003
8.696912596028424	80.26626737590429
8.711407450355138	80.29108517191855
8.725902304681851	80.31590296793281
8.740397159008564	80.34044501065803
8.754892013335278	80.36498705338325
8.769386867661991	80.38925334281942
8.783881721988704	80.41351963225559
8.798376576315418	80.43778592169176
8.812871430642131	80.46205221112793
8.827366284968845	80.4863185005641
8.841861139295558	80.51030903671122
8.856355993622271	80.53429957285834
8.870850847948985	80.55829010900547
8.885345702275698	80.5822806451526
8.899840556602411	80.60627118129972
8.914335410929125	80.6299859641578
8.928830265255838	80.65370074701588
8.943325119582552	80.67741552987395
8.957819973909265	80.70113031273203
8.972314828235978	80.72484509559011
8.986809682562692	80.74855987844819
9.001304536889405	80.77227466130627
9.015799391216119	80.79598944416435
9.030294245542832	80.81942847373337
9.044789099869545	80.84286750330239
9.059283954196259	80.8663065328714
9.073778808522972	80.88974556244042
9.088273662849685	80.9129088387204
9.102768517176399	80.93607211500037
9.117263371503112	80.95923539128034
9.131758225829826	80.98239866756032
9.146253080156539	81.00556194384029
9.160747934483252	81.02872522012026
9.175242788809966	81.05188849640024
9.189737643136679	81.07505177268021
9.204232497463392	81.09821504896018
9.218727351790106	81.12137832524016
9.23322220611682	81.14426584823109
9.247717060443533	81.16715337122201
9.262211914770246	81.19004089421294
9.27670676909696	81.21292841720387
9.291201623423673	81.2358159401948
9.305696477750386	81.25870346318573
9.3201913320771	81.28131523288761
9.334686186403813	81.30392700258949
9.349181040730526	81.32653877229137
9.36367589505724	81.34915054199325
9.378170749383953	81.37176231169514
9.392665603710666	81.39409832810797
9.40716045803738	81.41643434452081
9.421655312364093	81.43877036093365
9.436150166690807	81.46110637734648
9.45064502101752	81.48344239375932
9.465139875344233	81.50577841017216
9.479634729670947	81.52811442658499
9.49412958399766	81.55045044299783
9.508624438324373	81.57278645941066
9.523119292651087	81.5951224758235
9.5376141469778	81.61718273894729
9.552109001304514	81.63924300207108
9.566603855631227	81.66130326519487
9.58109870995794	81.68336352831867
9.595593564284654	81.70542379144246
9.610088418611367	81.7272083012772
9.62458327293808	81.74899281111195
9.639078127264794	81.77077732094669
9.653572981591507	81.79256183078144
9.66806783591822	81.81434634061618
9.682562690244934	81.83613085045093
9.697057544571647	81.85791536028567
9.71155239889836	81.87942411683137
9.726047253225074	81.90093287337707
9.740542107551788	81.92244162992277
9.755036961878501	81.94395038646847
9.769531816205214	81.96518338972511
9.784026670531928	81.98641639298175
9.798521524858641	82.00764939623839
9.813016379185354	82.02888239949503
9.827511233512068	82.05011540275167
9.842006087838781	82.07134840600831
9.856500942165495	82.09258140926495
9.870995796492208	82.11381441252159
9.885490650818921	82.13477166248919
9.899985505145635	82.15572891245678
9.914480359472348	82.17668616242437
9.928975213799061	82.19764341239197
9.943470068125775	82.21860066235956
9.957964922452488	82.23955791232716
9.972459776779202	82.26051516229475
9.986954631105915	82.28147241226235
10.001449485432628	82.30242966222994
10.015944339759342	82.32338691219753
10.030439194086055	82.34434416216513
10.044934048412768	82.36502565884368
10.059428902739482	82.38570715552223
10.073923757066195	82.40638865220077
10.088418611392909	82.42707014887932
10.102913465719622	82.44775164555787
10.117408320046335	82.46843314223642
10.131903174373049	82.48911463891497
10.146398028699762	82.50979613559352
10.160892883026476	82.53047763227207
10.175387737353189	82.55115912895062
10.189882591679902	82.57156487234012
10.204377446006616	82.59197061572962
10.218872300333329	82.61237635911912
10.233367154660042	82.63278210250863
10.247862008986756	82.65318784589813
10.26235686331347	82.67359358928763
10.276851717640183	82.69399933267714
10.291346571966896	82.71440507606664
10.30584142629361	82.73481081945614
10.320336280620323	82.7549408095566
10.334831134947036	82.77507079965706
10.34932598927375	82.79520078975752
10.363820843600463	82.81533077985797
10.378315697927176	82.83546076995843
10.39281055225389	82.85531500676984
10.407305406580603	82.87516924358125
10.421800260907316	82.89502348039267
10.43629511523403	82.91487771720408
10.450789969560743	82.93473195401549
10.465284823887457	82.9545861908269
10.47977967821417	82.97444042763831
10.494274532540883	82.99401891116068
10.508769386867597	83.01359739468305
10.52326424119431	83.03317587820541
10.537759095521023	83.05275436172778
10.552253949847737	83.07233284525014
10.56674880417445	83.09191132877251
10.581243658501164	83.11148981229488
10.595738512827877	83.1307925425282
10.61023336715459	83.15009527276152
10.624728221481304	83.16939800299484
10.639223075808017	83.18870073322816
10.65371793013473	83.20800346346148
10.668212784461444	83.2273061936948
10.682707638788157	83.24660892392812
10.69720249311487	83.26591165416144
10.711697347441584	83.28521438439476
10.726192201768297	83.30451711462808
10.74068705609501	83.3238198448614
10.755181910421724	83.34284682180567
10.769676764748437	83.36187379874993
10.78417161907515	83.38090077569419
10.798666473401864	83.39992775263845
10.813161327728578	83.41867897629366
10.827656182055291	83.43743019994888
10.842151036382004	83.4561814236041
10.856645890708718	83.47493264725931
10.871140745035431	83.49368387091452
10.885635599362145	83.51243509456974
10.900130453688858	83.53118631822495
10.914625308015571	83.54993754188017
10.929120162342285	83.56868876553538
10.943615016668998	83.5874399891906
10.958109870995711	83.60619121284581
10.972604725322425	83.62494243650103
10.987099579649138	83.6434179068672
11.001594433975852	83.66189337723337
11.016089288302565	83.68036884759954
11.030584142629278	83.69884431796571
11.045078996955992	83.71731978833188
11.059573851282705	83.73579525869805
11.074068705609418	83.75427072906422
11.088563559936132	83.77274619943039
11.103058414262845	83.79122166979656
11.117553268589559	83.80969714016273
11.132048122916272	83.8281726105289
11.146542977242985	83.84664808089506
11.161037831569699	83.86484779797219
11.175532685896412	83.88304751504931
11.190027540223126	83.90124723212644
11.204522394549839	83.91944694920356
11.219017248876552	83.93764666628068
11.233512103203266	83.95584638335781
11.248006957529979	83.97377034714589
11.262501811856692	83.99169431093397
11.276996666183406	84.00961827472204
11.29149152051012	84.02754223851012
11.305986374836833	84.0454662022982
11.320481229163546	84.06339016608628
11.33497608349026	84.08131412987436
11.349470937816973	84.09923809366244
11.363965792143686	84.11716205745051
11.3784606464704	84.13508602123859
11.392955500797113	84.15300998502667
11.407450355123826	84.17093394881475
11.42194520945054	84.18885791260283
11.436440063777253	84.2067818763909
11.450934918103966	84.22443008688994
11.46542977243068	84.24207829738897
11.479924626757393	84.259726507888
11.494419481084106	84.27737471838704
11.50891433541082	84.29502292888607
11.523409189737533	84.31239538609606
11.537904044064247	84.32976784330604
11.55239889839096	84.34714030051603
11.566893752717673	84.36451275772602
11.581388607044387	84.381885214936
11.5958834613711	84.39925767214599
11.610378315697814	84.41663012935598
11.624873170024527	84.43400258656597
11.63936802435124	84.45137504377595
11.653862878677954	84.46874750098594
11.668357733004667	84.48611995819593
11.68285258733138	84.50321666211687
11.697347441658094	84.52031336603781
11.711842295984807	84.53741006995875
11.72633715031152	84.5545067738797
11.740832004638234	84.57160347780064
11.755326858964947	84.58870018172158
11.76982171329166	84.60579688564252
11.784316567618374	84.62289358956346
11.798811421945087	84.6399902934844
11.8133062762718	84.65708699740534
11.827801130598514	84.67418370132629
11.842295984925228	84.69128040524723
11.856790839251941	84.70837710916817
11.871285693578654	84.72547381308911
11.885780547905368	84.74257051701005
11.900275402232081	84.759667220931
11.914770256558795	84.77676392485193
11.929265110885508	84.79358487548382
11.943759965212221	84.8104058261157
11.958254819538935	84.82722677674758
11.972749673865648	84.84404772737946
11.987244528192361	84.86086867801134
12.001739382519075	84.87768962864322
12.016234236845788	84.8945105792751
12.030729091172502	84.91105577661794
12.045223945499215	84.92760097396078
12.059718799825928	84.94414617130361
12.074213654152642	84.96069136864645
12.088708508479355	84.97723656598929
12.103203362806068	84.99378176333212
12.117698217132782	85.01032696067496
12.132193071459495	85.0268721580178
12.146687925786209	85.04341735536063
12.161182780112922	85.05996255270347
12.175677634439635	85.07623199675726
12.190172488766349	85.09250144081105
12.204667343093062	85.10877088486484
12.219162197419775	85.12504032891863
12.233657051746489	85.14130977297242
12.248151906073202	85.15757921702621
12.262646760399916	85.17384866108
12.277141614726629	85.19011810513379
12.291636469053342	85.20638754918758
12.306131323380056	85.22265699324137
12.32062617770677	85.23892643729516
12.335121032033483	85.25519588134895
12.349615886360196	85.27146532540274
12.36411074068691	85.28773476945653
12.378605595013623	85.30400421351032
12.393100449340336	85.32027365756412
12.40759530366705	85.33626734832886
12.422090157993763	85.3522610390936
12.436585012320476	85.36825472985835
12.45107986664719	85.3842484206231
12.465574720973903	85.40024211138784
12.480069575300616	85.41623580215258
12.49456442962733	85.43222949291733
12.509059283954043	85.44822318368207
12.523554138280756	85.46394112115777
12.53804899260747	85.47965905863347
12.552543846934183	85.49537699610917
12.567038701260897	85.51109493358487
12.58153355558761	85.52681287106057
12.596028409914323	85.54253080853627
12.610523264241037	85.55824874601197
12.62501811856775	85.57396668348767
12.639512972894464	85.58968462096337
12.654007827221177	85.60540255843907
12.66850268154789	85.62112049591477
12.682997535874604	85.63683843339047
12.697492390201317	85.65255637086617
12.71198724452803	85.66827430834186
12.726482098854744	85.68399224581756
12.740976953181457	85.69971018329326
12.75547180750817	85.71542812076896
12.769966661834884	85.73114605824466
12.784461516161597	85.74658824243132
12.79895637048831	85.76203042661797
12.813451224815024	85.77747261080462
12.827946079141737	85.79291479499128
12.84244093346845	85.80835697917793
12.856935787795164	85.82379916336458
12.871430642121878	85.83924134755124
12.885925496448591	85.85468353173789
12.900420350775304	85.87012571592454
12.914915205102018	85.8855679001112
12.929410059428731	85.90101008429785
12.943904913755444	85.9164522684845
12.958399768082158	85.93189445267116
12.972894622408871	85.94706088356877
12.987389476735585	85.96222731446638
13.001884331062298	85.97739374536398
13.016379185389011	85.99256017626159
13.030874039715725	86.0077266071592
13.045368894042438	86.02289303805681
13.059863748369152	86.03805946895442
13.074358602695865	86.05322589985202
13.088853457022578	86.06839233074963
13.103348311349292	86.08355876164724
13.117843165676005	86.09872519254485
13.132338020002718	86.11389162344246
13.146832874329432	86.12878230105102
13.161327728656145	86.14367297865958
13.175822582982859	86.15856365626814
13.190317437309572	86.1734543338767
13.204812291636285	86.18834501148527
13.219307145962999	86.20323568909383
13.233802000289712	86.21812636670239
13.248296854616425	86.23301704431096
13.262791708943139	86.24790772191952
13.277286563269852	86.26279839952808
13.291781417596566	86.27768907713664
13.306276271923279	86.2925797547452
13.320771126249992	86.30747043235377
13.335265980576706	86.32236110996233
13.34976083490342	86.33697603428185
13.364255689230133	86.35159095860136
13.378750543556846	86.36620588292088
13.39324539788356	86.3808208072404
13.407740252210273	86.39543573155991
13.422235106536986	86.41005065587943
13.4367299608637	86.42466558019895
13.451224815190413	86.43928050451846
13.465719669517126	86.45389542883798
13.48021452384384	86.46823459986844
13.494709378170553	86.4825737708989
13.509204232497266	86.49691294192935
13.52369908682398	86.51125211295981
13.538193941150693	86.52559128399027
13.552688795477406	86.53993045502072
13.56718364980412	86.55426962605118
13.581678504130833	86.56860879708164
13.596173358457547	86.5829479681121
13.61066821278426	86.59728713914255
13.625163067110973	86.61135055688396
13.639657921437687	86.62541397462537
13.6541527757644	86.63947739236679
13.668647630091113	86.6535408101082
13.683142484417827	86.66760422784961
13.69763733874454	86.68166764559102
13.712132193071254	86.69573106333243
13.726627047397967	86.70979448107384
13.74112190172468	86.72385789881525
13.755616756051394	86.73792131655667
13.770111610378107	86.75198473429808
13.78460646470482	86.76604815203949
13.799101319031534	86.77983581649185
13.813596173358247	86.79362348094422
13.82809102768496	86.80741114539659
13.842585882011674	86.82119880984895
13.857080736338387	86.83498647430132
13.8715755906651	86.84877413875368
13.886070444991814	86.86256180320605
13.900565299318528	86.87634946765841
13.915060153645241	86.89013713211078
13.929555007971954	86.90392479656315
13.944049862298668	86.91771246101551
13.958544716625381	86.93150012546788
13.973039570952094	86.9450120366312
13.987534425278808	86.95852394779452
14.002029279605521	86.97203585895784
14.016524133932235	86.98554777012116
14.031018988258948	86.99905968128448
14.045513842585661	87.0125715924478
14.060008696912375	87.02608350361112
14.074503551239088	87.03959541477444
14.088998405565802	87.05310732593776
14.103493259892515	87.06661923710108
14.117988114219228	87.0801311482644
14.132482968545942	87.09364305942772
14.146977822872655	87.10715497059104
14.161472677199368	87.12066688175436
14.175967531526082	87.13417879291768
14.190462385852795	87.147690704081
14.204957240179509	87.16120261524432
14.219452094506222	87.17471452640764
14.233946948832935	87.18822643757096
14.248441803159649	87.20173834873428
14.262936657486362	87.21497450660856
14.277431511813075	87.22821066448283
14.291926366139789	87.2414468223571
14.306421220466502	87.25468298023138
14.320916074793216	87.26791913810565
14.335410929119929	87.28115529597993
14.349905783446642	87.2943914538542
14.364400637773356	87.30762761172848
14.37889549210007	87.32086376960275
14.393390346426783	87.33409992747703
14.407885200753496	87.3473360853513
14.42238005508021	87.36057224322558
14.436874909406923	87.37380840109985
14.451369763733636	87.38676880568508
14.46586461806035	87.39972921027031
14.480359472387063	87.41268961485554
14.494854326713776	87.42565001944077
14.50934918104049	87.438610424026
14.523844035367203	87.45157082861122
14.538338889693916	87.46453123319645
14.55283374402063	87.47749163778168
14.567328598347343	87.49045204236691
14.581823452674056	87.50341244695214
14.59631830700077	87.51637285153737
14.610813161327483	87.5293332561226
14.625308015654197	87.54229366070783
14.63980286998091	87.55525406529306
14.654297724307623	87.56821446987828
14.668792578634337	87.58117487446351
14.68328743296105	87.5938595257597
14.697782287287763	87.60654417705588
14.712277141614477	87.61922882835206
14.72677199594119	87.63191347964825
14.741266850267904	87.64459813094443
14.755761704594617	87.65728278224061
14.77025655892133	87.6699674335368
14.784751413248044	87.68237633154394
14.799246267574757	87.69478522955107
14.81374112190147	87.70719412755821
14.828235976228184	87.71960302556535
14.842730830554897	87.73201192357249
14.85722568488161	87.74442082157962
14.871720539208324	87.75682971958676
14.886215393535037	87.7692386175939
14.90071024786175	87.78164751560104
14.915205102188464	87.79405641360817
14.929699956515178	87.80646531161531
14.944194810841891	87.81887420962245
14.958689665168604	87.83128310762959
14.973184519495318	87.84369200563673
14.987679373822031	87.85610090364386
15.002174228148744	87.868509801651
15.016669082475458	87.88091869965814
15.031163936802171	87.89332759766528
15.045658791128885	87.90546074238335
15.060153645455598	87.91759388710143
15.074648499782311	87.92972703181951
15.089143354109025	87.94186017653759
15.103638208435738	87.95399332125567
15.118133062762452	87.96612646597374
15.132627917089165	87.97825961069182
15.147122771415878	87.9903927554099
15.161617625742592	88.00252590012798
15.176112480069305	88.01465904484606
15.190607334396018	88.02679218956413
15.205102188722732	88.03892533428221
15.219597043049445	88.05105847900029
15.234091897376159	88.06319162371837
15.248586751702872	88.07532476843645
15.263081606029585	88.08745791315452
15.277576460356299	88.0995910578726
15.292071314683012	88.11172420259068
15.306566169009725	88.12385734730876
15.321061023336439	88.13571473873779
15.335555877663152	88.14757213016682
15.350050731989866	88.15942952159585
15.364545586316579	88.17128691302489
15.379040440643292	88.18314430445392
15.393535294970006	88.19500169588295
15.408030149296719	88.20685908731198
15.422525003623432	88.21871647874102
15.437019857950146	88.23057387017005
15.45151471227686	88.24243126159908
15.466009566603573	88.25428865302811
15.480504420930286	88.26614604445714
15.494999275257	88.27800343588618
15.509494129583713	88.28986082731521
15.523988983910426	88.30171821874424
15.53848383823714	88.31357561017327
15.552978692563853	88.3254330016023
15.567473546890566	88.33729039303134
15.58196840121728	88.34914778446037
15.596463255543993	88.36072942260036
15.610958109870706	88.37231106074034
15.62545296419742	88.38389269888033
15.639947818524133	88.39547433702032
15.654442672850847	88.4070559751603
15.66893752717756	88.41863761330029
15.683432381504273	88.43021925144028
15.697927235830987	88.44180088958026
15.7124220901577	88.45338252772025
15.726916944484413	88.46496416586024
15.741411798811127	88.47654580400022
15.75590665313784	88.48812744214021
15.770401507464554	88.4997090802802
15.784896361791267	88.51129071842018
15.79939121611798	88.52287235656017
15.813886070444694	88.53445399470016
15.828380924771407	88.54603563284014
15.84287577909812	88.55734151769109
15.857370633424834	88.56864740254203
15.871865487751547	88.57995328739297
15.88636034207826	88.59125917224391
15.900855196404974	88.60256505709485
15.915350050731687	88.61387094194579
15.9298449050584	88.62517682679673
15.944339759385114	88.63648271164767
15.958834613711828	88.64778859649861
15.973329468038541	88.65909448134956
15.987824322365254	88.6704003662005
16.00231917669197	88.68170625105144
16.016814031018683	88.69301213590238
16.031308885345396	88.70431802075332
16.04580373967211	88.71562390560426
16.060298593998823	88.7269297904552
16.074793448325536	88.7379599220171
16.08928830265225	88.74899005357899
16.103783156978963	88.76002018514089
16.118278011305677	88.77105031670278
16.13277286563239	88.78208044826468
16.147267719959103	88.79311057982657
16.161762574285817	88.80414071138847
16.17625742861253	88.81517084295037
16.190752282939243	88.82620097451226
16.205247137265957	88.83723110607416
16.21974199159267	88.84826123763605
16.234236845919384	88.85929136919795
16.248731700246097	88.87032150075984
16.26322655457281	88.88135163232174
16.277721408899524	88.89238176388363
16.292216263226237	88.90341189544553
16.30671111755295	88.91416627371838
16.321205971879664	88.92492065199123
16.335700826206377	88.93567503026408
16.35019568053309	88.94642940853693
16.364690534859804	88.95718378680978
16.379185389186517	88.96793816508263
16.39368024351323	88.97869254335548
16.408175097839944	88.98944692162833
16.422669952166657	89.00020129990118
16.43716480649337	89.01095567817403
16.451659660820084	89.02171005644688
16.466154515146798	89.03246443471973
16.48064936947351	89.04321881299258
16.495144223800224	89.05397319126543
16.509639078126938	89.06472756953828
16.52413393245365	89.07548194781113
16.538628786780365	89.08623632608398
16.553123641107078	89.09699070435683
16.56761849543379	89.10774508262968
16.582113349760505	89.11849946090253
16.596608204087218	89.12925383917538
16.61110305841393	89.14000821744823
16.625597912740645	89.15076259572108
16.640092767067358	89.16151697399393
16.65458762139407	89.17199559897773
16.669082475720785	89.18247422396153
16.6835773300475	89.19295284894534
16.69807218437421	89.20343147392914
16.712567038700925	89.21391009891295
16.72706189302764	89.22438872389675
16.741556747354352	89.23486734888056
16.756051601681065	89.24534597386436
16.77054645600778	89.25582459884816
16.785041310334492	89.26630322383197
16.799536164661205	89.27678184881577
16.81403101898792	89.28726047379958
16.828525873314632	89.29773909878338
16.843020727641346	89.30821772376719
16.85751558196806	89.31869634875099
16.872010436294772	89.3291749737348
16.886505290621486	89.3396535987186
16.9010001449482	89.34985647041336
16.915494999274912	89.36005934210812
16.929989853601626	89.37026221380287
16.94448470792834	89.38046508549763
16.958979562255053	89.39066795719239
16.973474416581766	89.40087082888715
16.98796927090848	89.41107370058191
17.002464125235193	89.42127657227667
17.016958979561906	89.43147944397143
17.03145383388862	89.44168231566618
17.045948688215333	89.45188518736094
17.060443542542046	89.4620880590557
17.07493839686876	89.47229093075046
17.089433251195473	89.48249380244522
17.103928105522186	89.49269667413998
17.1184229598489	89.50289954583474
17.132917814175613	89.5131024175295
17.147412668502326	89.52330528922425
17.16190752282904	89.53350816091901
17.176402377155753	89.54371103261377
17.190897231482467	89.55363815101947
17.20539208580918	89.56356526942517
17.219886940135893	89.57349238783087
17.234381794462607	89.58341950623657
17.24887664878932	89.59334662464227
17.263371503116034	89.60327374304796
17.277866357442747	89.61320086145366
17.29236121176946	89.62312797985936
17.306856066096174	89.63305509826506
17.321350920422887	89.64298221667076
17.3358457747496	89.65290933507646
17.350340629076314	89.66283645348216
17.364835483403027	89.67276357188786
17.37933033772974	89.68269069029355
17.393825192056454	89.69261780869925
17.408320046383167	89.70254492710495
17.42281490070988	89.71247204551065
17.437309755036594	89.72239916391635
17.451804609363307	89.732050529033
17.46629946369002	89.74170189414966
17.480794318016734	89.75135325926631
17.495289172343448	89.76100462438296
17.50978402667016	89.77065598949962
17.524278880996874	89.78030735461627
17.538773735323588	89.78995871973292
17.5532685896503	89.79961008484958
17.567763443977015	89.80926144996623
17.582258298303728	89.81891281508288
17.59675315263044	89.82856418019954
17.611248006957155	89.83821554531619
17.625742861283868	89.84786691043284
17.64023771561058	89.8575182755495
17.654732569937295	89.86716964066615
17.669227424264008	89.8768210057828
17.68372227859072	89.88647237089945
17.698217132917435	89.89612373601611
17.71271198724415	89.90577510113276
17.72720684157086	89.91542646624941
17.741701695897575	89.92507783136607
17.75619655022429	89.93472919648272
17.770691404551002	89.94410480831033
17.785186258877715	89.95348042013794
17.79968111320443	89.96285603196554
17.814175967531142	89.97223164379315
17.828670821857855	89.98160725562076
17.84316567618457	89.99098286744837
17.857660530511282	90.00035847927597
17.872155384837995	90.00973409110358
17.88665023916471	90.01910970293119
17.901145093491422	90.0284853147588
17.915639947818136	90.0378609265864
17.93013480214485	90.04723653841401
17.944629656471562	90.05661215024162
17.959124510798276	90.06598776206923
17.97361936512499	90.07536337389683
17.988114219451703	90.08473898572444
18.002609073778416	90.09411459755205
18.01710392810513	90.10321445609061
18.031598782431843	90.11231431462917
18.046093636758556	90.12141417316774
18.06058849108527	90.1305140317063
18.075083345411983	90.13961389024486
18.089578199738696	90.14871374878342
18.10407305406541	90.15781360732198
18.118567908392123	90.16691346586055
18.133062762718836	90.17601332439911
18.14755761704555	90.18511318293767
18.162052471372263	90.19421304147623
18.176547325698976	90.2033129000148
18.19104218002569	90.21241275855336
18.205537034352403	90.22151261709192
18.220031888679117	90.23061247563048
18.23452674300583	90.23971233416904
18.249021597332543	90.2488121927076
18.263516451659257	90.25763629795712
18.27801130598597	90.26646040320664
18.292506160312684	90.27528450845615
18.307001014639397	90.28410861370567
18.32149586896611	90.29293271895519
18.335990723292824	90.3017568242047
18.350485577619537	90.31058092945422
18.36498043194625	90.31940503470373
18.379475286272964	90.32822913995325
18.393970140599677	90.33705324520277
18.40846499492639	90.34587735045228
18.422959849253104	90.3547014557018
18.437454703579817	90.36352556095132
18.45194955790653	90.37234966620083
18.466444412233244	90.38117377145035
18.480939266559957	90.38999787669987
18.49543412088667	90.39882198194938
18.509928975213384	90.4076460871989
18.524423829540098	90.41647019244841
18.53891868386681	90.42529429769793
18.553413538193524	90.43411840294745
18.567908392520238	90.44294250819696
18.58240324684695	90.45176661344648
18.596898101173664	90.460590718696
18.611392955500378	90.46941482394551
18.62588780982709	90.47823892919503
18.640382664153805	90.4867872811555
18.654877518480518	90.49533563311597
18.66937237280723	90.50388398507644
18.683867227133945	90.51243233703691
18.698362081460658	90.52098068899738
18.71285693578737	90.52952904095785
18.727351790114085	90.53807739291832
18.7418466444408	90.5466257448788
18.75634149876751	90.55517409683927
18.770836353094225	90.56372244879974
18.78533120742094	90.57227080076021
18.799826061747652	90.58081915272068
18.814320916074365	90.58936750468115
18.82881577040108	90.59791585664162
18.843310624727792	90.60646420860209
18.857805479054505	90.61501256056256
18.87230033338122	90.62356091252303
18.886795187707932	90.6321092644835
18.901290042034645	90.64065761644397
18.91578489636136	90.64920596840444
18.930279750688072	90.65775432036492
18.944774605014786	90.66630267232539
18.9592694593415	90.67485102428586
18.973764313668212	90.68339937624633
18.988259167994926	90.6919477282068
19.00275402232164	90.70049608016727
19.017248876648353	90.70904443212774
19.031743730975066	90.71731703079917
19.04623858530178	90.72558962947059
19.060733439628493	90.73386222814202
19.075228293955206	90.74213482681344
19.08972314828192	90.75040742548487
19.104218002608633	90.75868002415629
19.118712856935346	90.76695262282772
19.13320771126206	90.77522522149914
19.147702565588773	90.78349782017057
19.162197419915486	90.79177041884199
19.1766922742422	90.80004301751342
19.191187128568913	90.80831561618484
19.205681982895626	90.81658821485627
19.22017683722234	90.82486081352769
19.234671691549053	90.83313341219912
19.249166545875767	90.84140601087054
19.26366140020248	90.84967860954197
19.278156254529193	90.8579512082134
19.292651108855907	90.86622380688482
19.30714596318262	90.87449640555624
19.321640817509333	90.88276900422767
19.336135671836047	90.8910416028991
19.35063052616276	90.89931420157052
19.365125380489474	90.90758680024194
19.379620234816187	90.91585939891337
19.3941150891429	90.9241319975848
19.408609943469614	90.93240459625622
19.423104797796327	90.94067719492764
19.43759965212304	90.94894979359907
19.452094506449754	90.9572223922705
19.466589360776467	90.96549499094192
19.48108421510318	90.97376758961335
19.495579069429894	90.98204018828477
19.510073923756607	90.9903127869562
19.52456877808332	90.99858538562762
19.539063632410034	91.00685798429905
19.553558486736748	91.01513058297047
19.56805334106346	91.02312742835285
19.582548195390174	91.03112427373523
19.597043049716888	91.03912111911761
19.6115379040436	91.04711796449999
19.626032758370314	91.05511480988237
19.640527612697028	91.06311165526475
19.65502246702374	91.07110850064713
19.669517321350455	91.07910534602951
19.684012175677168	91.08710219141189
19.69850703000388	91.09509903679427
19.713001884330595	91.10309588217665
19.727496738657308	91.11109272755903
19.74199159298402	91.1190895729414
19.756486447310735	91.12708641832378
19.77098130163745	91.13508326370616
19.78547615596416	91.14308010908854
19.799971010290875	91.15107695447092
19.81446586461759	91.1590737998533
19.828960718944302	91.16707064523568
19.843455573271015	91.17506749061806
19.85795042759773	91.18306433600044
19.872445281924442	91.19106118138282
19.886940136251155	91.1990580267652
19.90143499057787	91.20705487214758
19.915929844904582	91.21505171752996
19.930424699231295	91.22304856291234
19.94491955355801	91.23076965500566
19.959414407884722	91.23849074709898
19.973909262211436	91.2462118391923
19.98840411653815	91.25393293128562
20.002898970864862	91.26165402337894
20.017393825191576	91.26937511547226
20.03188867951829	91.27709620756558
20.046383533845002	91.2848172996589
20.060878388171716	91.29253839175222
20.07537324249843	91.30025948384554
20.089868096825143	91.30798057593886
20.104362951151856	91.31570166803218
20.11885780547857	91.3234227601255
20.133352659805283	91.33114385221882
20.147847514131996	91.33886494431214
20.16234236845871	91.34658603640545
20.176837222785423	91.35430712849877
20.191332077112136	91.3620282205921
20.20582693143885	91.36974931268541
20.220321785765563	91.37747040477873
20.234816640092276	91.38519149687205
20.24931149441899	91.39291258896537
20.263806348745703	91.4006336810587
20.278301203072417	91.40835477315201
20.29279605739913	91.41607586524533
20.307290911725843	91.42379695733865
20.321785766052557	91.43151804943197
20.33628062037927	91.43923914152529
20.350775474705983	91.44696023361861
20.365270329032697	91.45468132571193
20.37976518335941	91.46240241780525
20.394260037686124	91.47012350989857
20.408754892012837	91.47756884870284
20.42324974633955	91.48501418750712
20.437744600666264	91.49245952631139
20.452239454992977	91.49990486511567
20.46673430931969	91.50735020391994
20.481229163646404	91.51479554272422
20.495724017973117	91.52224088152849
20.51021887229983	91.52968622033276
20.524713726626544	91.53713155913704
20.539208580953257	91.54457689794131
20.55370343527997	91.55202223674559
20.568198289606684	91.55946757554986
20.582693143933398	91.56691291435413
20.59718799826011	91.57435825315841
20.611682852586824	91.58180359196268
20.626177706913538	91.58924893076696
20.64067256124025	91.59669426957123
20.655167415566964	91.6041396083755
20.669662269893678	91.61158494717978
20.68415712422039	91.61903028598405
20.698651978547105	91.62647562478833
20.713146832873818	91.6339209635926
20.72764168720053	91.64136630239688
20.742136541527245	91.64881164120115
20.756631395853958	91.65625698000542
20.77112625018067	91.6637023188097
20.785621104507385	91.67114765761397
20.8001159588341	91.67859299641825
20.81461081316081	91.68603833522252
20.829105667487525	91.6934836740268
20.84360052181424	91.70092901283107
20.85809537614095	91.70837435163534
20.872590230467665	91.71581969043962
20.88708508479438	91.72326502924389
20.901579939121092	91.73071036804816
20.916074793447805	91.73815570685244
20.93056964777452	91.74532529236767
20.945064502101232	91.7524948778829
20.959559356427945	91.75966446339812
20.97405421075466	91.76683404891335
20.988549065081372	91.77400363442858
21.003043919408086	91.78117321994381
21.0175387737348	91.78834280545904
21.032033628061512	91.79551239097427
21.046528482388226	91.8026819764895
21.06102333671494	91.80985156200472
21.075518191041652	91.81702114751995
21.090013045368366	91.82419073303518
21.10450789969508	91.83136031855041
21.119002754021793	91.83852990406564
21.133497608348506	91.84569948958087
21.14799246267522	91.8528690750961
21.162487317001933	91.86003866061132
21.176982171328646	91.86720824612655
21.19147702565536	91.87437783164178
21.205971879982073	91.88154741715701
21.220466734308786	91.88871700267224
21.2349615886355	91.89588658818747
21.249456442962213	91.9030561737027
21.263951297288926	91.91022575921792
21.27844615161564	91.91739534473315
21.292941005942353	91.92456493024838
21.307435860269067	91.93173451576361
21.32193071459578	91.93890410127884
21.336425568922493	91.94607368679407
21.350920423249207	91.9532432723093
21.36541527757592	91.96041285782452
21.379910131902633	91.96758244333975
21.394404986229347	91.97475202885498
21.40889984055606	91.98192161437021
21.423394694882774	91.98881544659639
21.437889549209487	91.99570927882257
21.4523844035362	92.00260311104876
21.466879257862914	92.00949694327494
21.481374112189627	92.01639077550112
21.49586896651634	92.0232846077273
21.510363820843054	92.03017843995349
21.524858675169767	92.03707227217967
21.53935352949648	92.04396610440585
21.553848383823194	92.05085993663204
21.568343238149907	92.05775376885822
21.58283809247662	92.0646476010844
21.597332946803334	92.07154143331059
21.611827801130048	92.07843526553677
21.62632265545676	92.08532909776295
21.640817509783474	92.09222292998913
21.655312364110188	92.09911676221532
21.6698072184369	92.1060105944415
21.684302072763614	92.11290442666768
21.698796927090328	92.11979825889387
21.71329178141704	92.12669209112005
21.727786635743755	92.13358592334623
21.742281490070468	92.14047975557241
21.75677634439718	92.1473735877986
21.771271198723895	92.15426742002478
21.785766053050608	92.16116125225096
21.80026090737732	92.16805508447715
21.814755761704035	92.17494891670333
21.82925061603075	92.18184274892951
21.84374547035746	92.1887365811557
21.858240324684175	92.19563041338188
21.87273517901089	92.20252424560806
21.8872300333376	92.20941807783424
21.901724887664315	92.21631191006043
21.91621974199103	92.22320574228661
21.930714596317742	92.22982382122375
21.945209450644455	92.23644190016088
21.95970430497117	92.24305997909802
21.974199159297882	92.24967805803516
21.988694013624595	92.2562961369723
22.00318886795131	92.26291421590943
22.017683722278022	92.26953229484657
22.032178576604736	92.27615037378371
22.04667343093145	92.28276845272084
22.061168285258162	92.28938653165798
22.075663139584876	92.29600461059512
22.09015799391159	92.30262268953226
22.104652848238302	92.3092407684694
22.119147702565016	92.31585884740653
22.13364255689173	92.32247692634367
22.148137411218443	92.3290950052808
22.162632265545156	92.33571308421794
22.17712711987187	92.34233116315508
22.191621974198583	92.34894924209222
22.206116828525296	92.35556732102935
22.22061168285201	92.36218539996649
22.235106537178723	92.36880347890363
22.249601391505436	92.37542155784077
22.26409624583215	92.3820396367779
22.278591100158863	92.38865771571504
22.293085954485576	92.39527579465218
22.30758080881229	92.40189387358932
22.322075663139003	92.40851195252645
22.336570517465717	92.41513003146359
22.35106537179243	92.42174811040073
22.365560226119143	92.42836618933786
22.380055080445857	92.434984268275
22.39454993477257	92.44160234721214
22.409044789099283	92.44822042614928
22.423539643425997	92.45483850508641
22.43803449775271	92.46145658402355
22.452529352079424	92.46807466296069
22.467024206406137	92.47469274189783
22.48151906073285	92.48131082083496
22.496013915059564	92.4879288997721
22.510508769386277	92.49454697870924
22.52500362371299	92.50088930435733
22.539498478039704	92.50723163000542
22.553993332366417	92.51357395565351
22.56848818669313	92.5199162813016
22.582983041019844	92.5262586069497
22.597477895346557	92.53260093259779
22.61197274967327	92.53894325824588
22.626467603999984	92.54528558389397
22.640962458326698	92.55162790954206
22.65545731265341	92.55797023519015
22.669952166980124	92.56431256083825
22.684447021306838	92.57065488648634
22.69894187563355	92.57699721213443
22.713436729960264	92.58333953778252
22.727931584286978	92.58968186343061
22.74242643861369	92.5960241890787
22.756921292940405	92.6023665147268
22.771416147267118	92.60870884037489
22.78591100159383	92.61505116602298
22.800405855920545	92.62139349167107
22.814900710247258	92.62773581731916
22.82939556457397	92.63407814296725
22.843890418900685	92.64042046861535
22.858385273227398	92.64676279426344
22.87288012755411	92.65310511991153
22.887374981880825	92.65944744555962
22.90186983620754	92.66578977120771
22.91636469053425	92.6721320968558
22.930859544860965	92.6784744225039
22.94535439918768	92.68481674815199
22.959849253514392	92.69115907380008
22.974344107841105	92.69750139944817
22.98883896216782	92.70384372509626
23.003333816494532	92.71018605074435
23.017828670821245	92.71652837639245
23.03232352514796	92.72287070204054
23.046818379474672	92.72921302768863
23.061313233801386	92.73555535333672
23.0758080881281	92.74189767898481
23.090302942454812	92.7482400046329
23.104797796781526	92.754582330281
23.11929265110824	92.76092465592909
23.133787505434952	92.76726698157718
23.148282359761666	92.77360930722527
23.16277721408838	92.77995163287336
23.177272068415093	92.78629395852145
23.191766922741806	92.79263628416955
23.20626177706852	92.79897860981764
23.220756631395233	92.80532093546573
23.235251485721946	92.81166326111382
23.24974634004866	92.81800558676191
23.264241194375373	92.82434791241
23.278736048702086	92.83041448476905
23.2932309030288	92.8364810571281
23.307725757355513	92.84254762948714
23.322220611682226	92.84861420184619
23.33671546600894	92.85468077420524
23.351210320335653	92.86074734656428
23.365705174662367	92.86681391892333
23.38020002898908	92.87288049128237
23.394694883315793	92.87894706364142
23.409189737642507	92.88501363600047
23.42368459196922	92.89108020835951
23.438179446295933	92.89714678071856
23.452674300622647	92.9032133530776
23.46716915494936	92.90927992543665
23.481664009276074	92.9153464977957
23.496158863602787	92.92141307015474
23.5106537179295	92.92747964251379
23.525148572256214	92.93354621487283
23.539643426582927	92.93961278723188
23.55413828090964	92.94567935959093
23.568633135236354	92.95174593194997
23.583127989563067	92.95781250430902
23.59762284388978	92.96387907666806
23.612117698216494	92.96994564902711
23.626612552543207	92.97601222138616
23.64110740686992	92.9820787937452
23.655602261196634	92.98814536610425
23.670097115523347	92.9942119384633
23.68459196985006	93.00027851082234
23.699086824176774	93.00634508318139
23.713581678503488	93.01241165554043
23.7280765328302	93.01847822789948
23.742571387156914	93.02454480025852
23.757066241483628	93.03061137261757
23.77156109581034	93.03667794497662
23.786055950137055	93.04274451733566
23.800550804463768	93.04881108969471
23.81504565879048	93.05487766205376
23.829540513117195	93.0609442344128
23.844035367443908	93.06701080677185
23.85853022177062	93.0730773791309
23.873025076097335	93.07914395148994
23.887519930424048	93.08521052384899
23.90201478475076	93.09127709620803
23.916509639077475	93.09734366856708
23.93100449340419	93.10341024092612
23.9454993477309	93.10920105999612
23.959994202057615	93.11499187906612
23.97448905638433	93.12078269813613
23.988983910711042	93.12657351720613
24.003478765037755	93.13236433627613
24.01797361936447	93.13815515534613
24.032468473691182	93.14394597441613
24.046963328017895	93.14973679348613
24.06145818234461	93.15552761255613
24.075953036671322	93.16131843162613
24.090447890998036	93.16710925069613
24.10494274532475	93.17290006976613
24.119437599651462	93.17869088883613
24.133932453978176	93.18448170790613
24.14842730830489	93.19027252697613
24.162922162631602	93.19606334604613
24.177417016958316	93.20185416511613
24.19191187128503	93.20764498418613
24.206406725611743	93.21343580325613
24.220901579938456	93.21922662232613
24.23539643426517	93.22501744139613
24.249891288591883	93.23080826046613
24.264386142918596	93.23659907953613
24.27888099724531	93.24238989860613
24.293375851572023	93.24818071767614
24.307870705898736	93.25397153674614
24.32236556022545	93.25976235581614
24.336860414552163	93.26555317488614
24.351355268878876	93.27134399395614
24.36585012320559	93.27713481302614
24.380344977532303	93.28292563209614
24.394839831859016	93.28871645116614
24.40933468618573	93.29450727023614
24.423829540512443	93.30029808930614
24.438324394839157	93.30608890837614
24.45281924916587	93.31187972744614
24.467314103492583	93.31739479322708
24.481808957819297	93.32290985900802
24.49630381214601	93.32842492478896
24.510798666472724	93.3339399905699
24.525293520799437	93.33945505635084
24.53978837512615	93.34497012213178
24.554283229452864	93.35048518791272
24.568778083779577	93.35600025369367
24.58327293810629	93.3615153194746
24.597767792433004	93.36703038525555
24.612262646759717	93.37254545103649
24.62675750108643	93.37806051681743
24.641252355413144	93.38357558259837
24.655747209739857	93.38909064837931
24.67024206406657	93.39460571416025
24.684736918393284	93.40012077994119
24.699231772719997	93.40563584572213
24.71372662704671	93.41115091150307
24.728221481373424	93.41666597728401
24.742716335700138	93.42218104306495
24.75721119002685	93.4276961088459
24.771706044353564	93.43321117462683
24.786200898680278	93.43872624040777
24.80069575300699	93.44424130618872
24.815190607333705	93.44975637196966
24.829685461660418	93.4552714377506
24.84418031598713	93.46078650353154
24.858675170313845	93.46630156931248
24.873170024640558	93.47181663509342
24.88766487896727	93.47733170087436
24.902159733293985	93.4828467666553
24.916654587620698	93.48836183243624
24.93114944194741	93.49387689821718
24.945644296274125	93.49939196399812
24.96013915060084	93.50490702977906
24.97463400492755	93.51042209556
24.989128859254265	93.51593716134094
25.00362371358098	93.52145222712188
25.018118567907692	93.52696729290282
25.032613422234405	93.53248235868377
25.04710827656112	93.5379974244647
25.061603130887832	93.5432367369566
25.076097985214545	93.5484760494485
25.09059283954126	93.55371536194039
25.105087693867972	93.55895467443229
25.119582548194686	93.56419398692418
25.1340774025214	93.56943329941608
25.148572256848112	93.57467261190797
25.163067111174826	93.57991192439987
25.17756196550154	93.58515123689176
25.192056819828252	93.59039054938366
25.206551674154966	93.59562986187555
25.22104652848168	93.60086917436745
25.235541382808393	93.60610848685934
25.250036237135106	93.61134779935124
25.26453109146182	93.61658711184313
25.279025945788533	93.62182642433503
25.293520800115246	93.62706573682692
25.30801565444196	93.63230504931882
25.322510508768673	93.63754436181071
25.337005363095386	93.6427836743026
25.3515002174221	93.6480229867945
25.365995071748813	93.6532622992864
25.380489926075526	93.65850161177829
25.39498478040224	93.66374092427019
25.409479634728953	93.66898023676208
25.423974489055666	93.67421954925398
25.43846934338238	93.67945886174587
25.452964197709093	93.68469817423777
25.467459052035807	93.68993748672966
25.48195390636252	93.69517679922156
25.496448760689233	93.70041611171345
25.510943615015947	93.70565542420535
25.52543846934266	93.71089473669724
25.539933323669374	93.71613404918914
25.554428177996087	93.72137336168103
25.5689230323228	93.72661267417293
25.583417886649514	93.73185198666482
25.597912740976227	93.73709129915672
25.61240759530294	93.74233061164861
25.626902449629654	93.7475699241405
25.641397303956367	93.7528092366324
25.65589215828308	93.7580485491243
25.670387012609794	93.76328786161619
25.684881866936507	93.76852717410809
25.69937672126322	93.77376648659998
25.713871575589934	93.77873004580283
25.728366429916647	93.78369360500568
25.74286128424336	93.78865716420853
25.757356138570074	93.79362072341138
25.771850992896788	93.79858428261423
25.7863458472235	93.80354784181708
25.800840701550214	93.80851140101993
25.815335555876928	93.81347496022278
25.82983041020364	93.81843851942563
25.844325264530355	93.82340207862848
25.858820118857068	93.82836563783133
25.87331497318378	93.83332919703417
25.887809827510495	93.83829275623702
25.902304681837208	93.84325631543987
25.91679953616392	93.84821987464272
25.931294390490635	93.85318343384557
25.945789244817348	93.85814699304842
25.96028409914406	93.86311055225127
25.974778953470775	93.86807411145412
25.98927380779749	93.87303767065697
26.0037686621242	93.87800122985982
26.018263516450915	93.88296478906267
26.03275837077763	93.88792834826552
26.047253225104342	93.89289190746837
26.061748079431055	93.89785546667122
26.07624293375777	93.90281902587407
26.090737788084482	93.90778258507692
26.105232642411195	93.91274614427977
26.11972749673791	93.91770970348261
26.134222351064622	93.92267326268546
26.148717205391335	93.92763682188831
26.16321205971805	93.93260038109116
26.177706914044762	93.93756394029401
26.192201768371476	93.94252749949686
26.20669662269819	93.94749105869971
26.221191477024902	93.95245461790256
26.235686331351616	93.95741817710541
26.25018118567833	93.96238173630826
26.264676040005043	93.96734529551111
26.279170894331756	93.97230885471396
26.29366574865847	93.97727241391681
26.308160602985183	93.98223597311966
26.322655457311896	93.9871995323225
26.33715031163861	93.99216309152536
26.351645165965323	93.9971266507282
26.366140020292036	94.00209020993105
26.38063487461875	94.0070537691339
26.395129728945463	94.01201732833675
26.409624583272176	94.0169808875396
26.42411943759889	94.02194444674245
26.438614291925603	94.0269080059453
26.453109146252316	94.03187156514815
26.46760400057903	94.036835124351
26.482098854905743	94.04179868355385
26.496593709232457	94.0467622427567
26.51108856355917	94.05172580195955
26.525583417885883	94.0566893611624
26.540078272212597	94.06165292036525
26.55457312653931	94.0666164795681
26.569067980866024	94.0713042854819
26.583562835192737	94.0759920913957
26.59805768951945	94.08067989730951
26.612552543846164	94.08536770322331
26.627047398172877	94.09005550913712
26.64154225249959	94.09474331505092
26.656037106826304	94.09943112096472
26.670531961153017	94.10411892687853
26.68502681547973	94.10880673279233
26.699521669806444	94.11349453870614
26.714016524133157	94.11818234461994
26.72851137845987	94.12287015053374
26.743006232786584	94.12755795644755
26.757501087113297	94.13224576236135
26.77199594144001	94.13693356827515
26.786490795766724	94.14162137418896
26.800985650093438	94.14630918010276
26.81548050442015	94.15099698601657
26.829975358746864	94.15568479193037
26.844470213073578	94.16037259784417
26.85896506740029	94.16506040375798
26.873459921727004	94.16974820967178
26.887954776053718	94.17443601558558
26.90244963038043	94.17912382149939
26.916944484707145	94.18381162741319
26.931439339033858	94.188499433327
26.94593419336057	94.1931872392408
26.960429047687285	94.1978750451546
26.974923902013998	94.20256285106841
26.98941875634071	94.20725065698221
27.003913610667425	94.21193846289601
27.01840846499414	94.21662626880982
27.03290331932085	94.22131407472362
27.047398173647565	94.22600188063743
27.06189302797428	94.23068968655123
27.076387882300992	94.23537749246503
27.090882736627705	94.24006529837884
27.10537759095442	94.24475310429264
27.119872445281132	94.24944091020645
27.134367299607845	94.25412871612025
27.14886215393456	94.25881652203405
27.163357008261272	94.26350432794786
27.177851862587985	94.26819213386166
27.1923467169147	94.27287993977546
27.206841571241412	94.27756774568927
27.221336425568126	94.28225555160307
27.23583127989484	94.28694335751688
27.250326134221552	94.29163116343068
27.264820988548266	94.29631896934448
27.27931584287498	94.30100677525829
27.293810697201693	94.30569458117209
27.308305551528406	94.3103823870859
27.32280040585512	94.3150701929997
27.337295260181833	94.3197579989135
27.351790114508546	94.3244458048273
27.36628496883526	94.32913361074111
27.380779823161973	94.33382141665491
27.395274677488686	94.33850922256872
27.4097695318154	94.34319702848252
27.424264386142113	94.34788483439633
27.438759240468826	94.35257264031013
27.45325409479554	94.35726044622393
27.467748949122253	94.36194825213774
27.482243803448966	94.36663605805154
27.49673865777568	94.37132386396534
27.511233512102393	94.37601166987915
27.525728366429107	94.38069947579295
27.54022322075582	94.38538728170676
27.554718075082533	94.39007508762056
27.569212929409247	94.39448714024532
27.58370778373596	94.39889919287008
27.598202638062673	94.40331124549483
27.612697492389387	94.40772329811959
27.6271923467161	94.41213535074435
27.641687201042814	94.41654740336911
27.656182055369527	94.42095945599387
27.67067690969624	94.42537150861862
27.685171764022954	94.42978356124338
27.699666618349667	94.43419561386814
27.71416147267638	94.4386076664929
27.728656327003094	94.44301971911766
27.743151181329807	94.44743177174242
27.75764603565652	94.45184382436717
27.772140889983234	94.45625587699193
27.786635744309947	94.46066792961669
27.80113059863666	94.46507998224145
27.815625452963374	94.4694920348662
27.830120307290088	94.47390408749096
27.8446151616168	94.47831614011572
27.859110015943514	94.48272819274048
27.873604870270228	94.48714024536524
27.88809972459694	94.49155229799
27.902594578923654	94.49596435061476
27.917089433250368	94.50037640323951
27.93158428757708	94.50478845586427
27.946079141903795	94.50920050848903
27.960573996230508	94.51361256111379
27.97506885055722	94.51802461373855
27.989563704883935	94.5224366663633
28.004058559210648	94.52684871898806
28.01855341353736	94.53126077161282
28.033048267864075	94.53567282423758
28.04754312219079	94.54008487686234
28.0620379765175	94.5444969294871
28.076532830844215	94.54890898211185
28.09102768517093	94.55332103473661
28.105522539497642	94.55773308736137
28.120017393824355	94.56214513998613
28.13451224815107	94.56655719261089
28.149007102477782	94.57096924523564
28.163501956804495	94.5753812978604
28.17799681113121	94.57979335048516
28.192491665457922	94.58420540310992
28.206986519784635	94.58861745573468
28.22148137411135	94.59302950835944
28.235976228438062	94.5974415609842
28.250471082764776	94.60185361360895
28.26496593709149	94.60626566623371
28.279460791418202	94.61067771885847
28.293955645744916	94.61508977148323
28.30845050007163	94.61950182410799
28.322945354398342	94.62391387673274
28.337440208725056	94.6283259293575
28.35193506305177	94.63273798198226
28.366429917378483	94.63715003460702
28.380924771705196	94.64156208723178
28.39541962603191	94.64597413985653
28.409914480358623	94.65038619248129
28.424409334685336	94.65479824510605
28.43890418901205	94.65893454444176
28.453399043338763	94.66307084377748
28.467893897665476	94.66720714311319
28.48238875199219	94.6713434424489
28.496883606318903	94.67547974178461
28.511378460645616	94.67961604112033
28.52587331497233	94.68375234045604
28.540368169299043	94.68788863979175
28.554863023625757	94.69202493912746
28.56935787795247	94.69616123846318
28.583852732279183	94.70029753779889
28.598347586605897	94.7044338371346
28.61284244093261	94.70857013647031
28.627337295259323	94.71270643580603
28.641832149586037	94.71684273514174
28.65632700391275	94.72097903447745
28.670821858239464	94.72511533381316
28.685316712566177	94.72925163314888
28.69981156689289	94.73338793248459
28.714306421219604	94.7375242318203
28.728801275546317	94.74166053115601
28.74329612987303	94.74579683049173
28.757790984199744	94.74993312982744
28.772285838526457	94.75406942916315
28.78678069285317	94.75820572849887
28.801275547179884	94.76234202783458
28.815770401506597	94.76647832717029
28.83026525583331	94.770614626506
28.844760110160024	94.77475092584172
28.859254964486738	94.77888722517743
28.87374981881345	94.78302352451314
28.888244673140164	94.78715982384885
28.902739527466878	94.79129612318457
28.91723438179359	94.79543242252028
28.931729236120304	94.79956872185599
28.946224090447018	94.8037050211917
28.96071894477373	94.80784132052742
28.975213799100445	94.81197761986313
28.989708653427158	94.81611391919884
29.00420350775387	94.82025021853455
29.018698362080585	94.82438651787027
29.033193216407298	94.82852281720598
29.04768807073401	94.83265911654169
29.062182925060725	94.8367954158774
29.07667777938744	94.84093171521312
29.09117263371415	94.84506801454883
29.105667488040865	94.84920431388454
29.12016234236758	94.85334061322025
29.13465719669429	94.85747691255597
29.149152051021005	94.86161321189168
29.16364690534772	94.86574951122739
29.178141759674432	94.8698858105631
29.192636614001145	94.87402210989882
29.20713146832786	94.87815840923453
29.221626322654572	94.88229470857024
29.236121176981285	94.88643100790595
29.250616031308	94.89056730724167
29.265110885634712	94.89470360657738
29.279605739961426	94.89883990591309
29.29410059428814	94.9029762052488
29.308595448614852	94.90711250458452
29.323090302941566	94.91124880392023
29.33758515726828	94.91538510325594
29.352080011594992	94.91952140259166
29.366574865921706	94.92338194863832
29.38106972024842	94.92724249468499
29.395564574575133	94.93110304073166
29.410059428901846	94.93496358677832
29.42455428322856	94.93882413282499
29.439049137555273	94.94268467887166
29.453543991881986	94.94654522491832
29.4680388462087	94.95040577096499
29.482533700535413	94.95426631701166
29.497028554862126	94.95812686305833
29.51152340918884	94.96198740910499
29.526018263515553	94.96584795515166
29.540513117842266	94.96970850119833
29.55500797216898	94.973569047245
29.569502826495693	94.97742959329166
29.583997680822407	94.98129013933833
29.59849253514912	94.985150685385
29.612987389475833	94.98901123143166
29.627482243802547	94.99287177747833
29.64197709812926	94.996732323525
29.656471952455973	95.00059286957166
29.670966806782687	95.00445341561833
29.6854616611094	95.008313961665
29.699956515436114	95.01217450771166
29.714451369762827	95.01603505375833
29.72894622408954	95.019895599805
29.743441078416254	95.02375614585166
29.757935932742967	95.02761669189833
29.77243078706968	95.031477237945
29.786925641396394	95.03533778399166
29.801420495723107	95.03919833003833
29.81591535004982	95.043058876085
29.830410204376534	95.04691942213167
29.844905058703247	95.05077996817833
29.85939991302996	95.054640514225
29.873894767356674	95.05850106027167
29.888389621683388	95.06236160631833
29.9028844760101	95.066222152365
29.917379330336814	95.07008269841167
29.931874184663528	95.07394324445833
29.94636903899024	95.077803790505
29.960863893316954	95.08166433655167
29.975358747643668	95.08552488259834
29.98985360197038	95.089385428645
30.004348456297095	95.09324597469167
30.018843310623808	95.09710652073834
30.03333816495052	95.100967066785
30.047833019277235	95.10482761283167
30.062327873603948	95.10868815887834
30.07682272793066	95.112548704925
30.091317582257375	95.11640925097167
30.10581243658409	95.12026979701834
30.1203072909108	95.124130343065
30.134802145237515	95.12799088911167
30.14929699956423	95.13185143515834
30.16379185389094	95.135711981205
30.178286708217655	95.13957252725167
30.19278156254437	95.14343307329834
30.207276416871082	95.147293619345
30.221771271197795	95.15115416539167
30.23626612552451	95.15501471143834
30.250760979851222	95.15887525748501
30.265255834177935	95.16273580353167
30.27975068850465	95.16659634957834
30.294245542831362	95.17045689562501
30.308740397158076	95.17431744167168
30.32323525148479	95.17817798771834
30.337730105811502	95.18203853376501
30.352224960138216	95.18589907981168
30.36671981446493	95.18975962585834
30.381214668791642	95.19362017190501
30.395709523118356	95.19748071795168
30.41020437744507	95.20134126399834
30.424699231771783	95.20520181004501
30.439194086098496	95.20906235609168
30.45368894042521	95.21292290213835
30.468183794751923	95.21678344818501
30.482678649078636	95.22064399423168
30.49717350340535	95.22450454027835
30.511668357732063	95.22836508632501
30.526163212058776	95.23222563237168
30.54065806638549	95.23608617841835
30.555152920712203	95.23994672446501
30.569647775038916	95.24380727051168
30.58414262936563	95.24766781655835
30.598637483692343	95.25152836260501
30.613132338019057	95.25538890865168
30.62762719234577	95.25924945469835
30.642122046672483	95.26311000074502
30.656616900999197	95.26669479350264
30.67111175532591	95.27027958626026
30.685606609652623	95.27386437901788
30.700101463979337	95.2774491717755
30.71459631830605	95.28103396453312
30.729091172632764	95.28461875729074
30.743586026959477	95.28820355004837
30.75808088128619	95.29178834280599
30.772575735612904	95.29537313556361
30.787070589939617	95.29895792832123
30.80156544426633	95.30254272107885
30.816060298593044	95.30612751383647
30.830555152919757	95.3097123065941
30.84505000724647	95.31329709935171
30.859544861573184	95.31688189210934
30.874039715899897	95.32046668486696
30.88853457022661	95.32405147762458
30.903029424553324	95.3276362703822
30.917524278880038	95.33122106313982
30.93201913320675	95.33480585589744
30.946513987533464	95.33839064865506
30.961008841860178	95.34197544141269
30.97550369618689	95.3455602341703
30.989998550513604	95.34914502692793
31.004493404840318	95.35272981968555
31.01898825916703	95.35631461244317
31.033483113493745	95.35989940520079
31.047977967820458	95.36348419795841
31.06247282214717	95.36706899071604
31.076967676473885	95.37065378347366
31.091462530800598	95.37423857623128
31.10595738512731	95.3778233689889
31.120452239454025	95.38140816174652
31.134947093780738	95.38499295450414
31.14944194810745	95.38857774726176
31.163936802434165	95.39216254001938
31.17843165676088	95.395747332777
31.19292651108759	95.39933212553463
31.207421365414305	95.40291691829225
31.22191621974102	95.40650171104987
31.236411074067732	95.41008650380749
31.250905928394445	95.41367129656511
31.26540078272116	95.41725608932273
31.279895637047872	95.42084088208036
31.294390491374585	95.42442567483798
31.3088853457013	95.4280104675956
31.323380200028012	95.43159526035322
31.337875054354726	95.43518005311084
31.35236990868144	95.43876484586846
31.366864763008152	95.44234963862608
31.381359617334866	95.4459344313837
31.39585447166158	95.44951922414133
31.410349325988292	95.45310401689895
31.424844180315006	95.45668880965657
31.43933903464172	95.46027360241419
31.453833888968433	95.46385839517181
31.468328743295146	95.46744318792943
31.48282359762186	95.47102798068705
31.497318451948573	95.47461277344468
31.511813306275286	95.4781975662023
31.526308160602	95.48178235895992
31.540803014928713	95.48536715171754
31.555297869255426	95.48895194447516
31.56979272358214	95.49253673723278
31.584287577908853	95.4961215299904
31.598782432235566	95.49970632274803
31.61327728656228	95.50329111550565
31.627772140888993	95.50687590826327
31.642266995215707	95.51046070102089
31.65676184954242	95.51404549377851
31.671256703869133	95.51763028653613
31.685751558195847	95.52121507929375
31.70024641252256	95.52479987205137
31.714741266849273	95.528384664809
31.729236121175987	95.53196945756662
31.7437309755027	95.53555425032424
31.758225829829414	95.53913904308186
31.772720684156127	95.54272383583948
31.78721553848284	95.5463086285971
31.801710392809554	95.54989342135472
31.816205247136267	95.55347821411235
31.83070010146298	95.55706300686997
31.845194955789694	95.56064779962759
31.859689810116407	95.56423259238521
31.87418466444312	95.56754163185377
31.888679518769834	95.57085067132233
31.903174373096547	95.5741597107909
31.91766922742326	95.57746875025946
31.932164081749974	95.58077778972802
31.946658936076687	95.58408682919658
31.9611537904034	95.58739586866514
31.975648644730114	95.5907049081337
31.990143499056828	95.59401394760226
32.00463835338354	95.59732298707083
32.019133207710254	95.60063202653939
32.03362806203697	95.60394106600795
32.04812291636368	95.60725010547651
32.062617770690395	95.61055914494507
32.07711262501711	95.61386818441363
32.09160747934382	95.6171772238822
32.106102333670535	95.62048626335076
32.12059718799725	95.62379530281932
32.13509204232396	95.62710434228788
32.149586896650675	95.63041338175644
32.16408175097739	95.633722421225
32.1785766053041	95.63703146069356
32.193071459630815	95.64034050016213
32.20756631395753	95.64364953963069
32.22206116828424	95.64695857909925
32.236556022610955	95.65026761856781
32.25105087693767	95.65357665803637
32.26554573126438	95.65688569750493
32.280040585591095	95.6601947369735
32.29453543991781	95.66350377644206
32.30903029424452	95.66681281591062
32.323525148571235	95.67012185537918
32.33802000289795	95.67343089484774
32.35251485722466	95.6767399343163
32.367009711551376	95.68004897378486
32.38150456587809	95.68335801325343
32.3959994202048	95.68666705272199
32.410494274531516	95.68997609219055
32.42498912885823	95.69328513165911
32.43948398318494	95.69659417112767
32.453978837511656	95.69990321059623
32.46847369183837	95.7032122500648
32.48296854616508	95.70652128953336
32.497463400491796	95.70983032900192
32.51195825481851	95.71313936847048
32.52645310914522	95.71644840793904
32.540947963471936	95.7197574474076
32.55544281779865	95.72306648687616
32.56993767212536	95.72637552634473
32.584432526452076	95.72968456581329
32.59892738077879	95.73299360528185
32.6134222351055	95.73630264475041
32.627917089432216	95.73961168421897
32.64241194375893	95.74292072368753
32.65690679808564	95.7462297631561
32.67140165241236	95.74953880262466
32.68589650673907	95.75284784209322
32.70039136106578	95.75615688156178
32.7148862153925	95.75946592103034
32.72938106971921	95.7627749604989
32.74387592404592	95.76608399996746
32.75837077837264	95.76939303943603
32.77286563269935	95.77270207890459
32.78736048702606	95.77601111837315
32.80185534135278	95.77932015784171
32.81635019567949	95.78262919731027
32.830845050006204	95.78593823677883
32.84533990433292	95.7892472762474
32.85983475865963	95.79255631571596
32.874329612986344	95.79586535518452
32.88882446731306	95.79917439465308
32.90331932163977	95.80248343412164
32.917814175966484	95.8057924735902
32.9323090302932	95.80910151305876
32.94680388461991	95.81241055252733
32.961298738946624	95.81571959199589
32.97579359327334	95.81902863146445
32.99028844760005	95.82233767093301
33.004783301926764	95.82564671040157
33.01927815625348	95.82895574987013
33.03377301058019	95.8322647893387
33.048267864906904	95.83557382880726
33.06276271923362	95.83888286827582
33.07725757356033	95.84219190774438
33.091752427887045	95.84550094721294
33.10624728221376	95.8488099866815
33.12074213654047	95.85211902615006
33.135236990867185	95.85542806561863
33.1497318451939	95.85873710508719
33.16422669952061	95.86204614455575
33.178721553847325	95.86535518402431
33.19321640817404	95.86866422349287
33.20771126250075	95.87197326296143
33.222206116827465	95.87528230243
33.23670097115418	95.87859134189856
33.25119582548089	95.88190038136712
33.265690679807605	95.88520942083568
33.28018553413432	95.88851846030424
33.29468038846103	95.8918274997728
33.309175242787745	95.89486078595232
33.32367009711446	95.89789407213183
33.33816495144117	95.90092735831135
33.352659805767885	95.90396064449087
33.3671546600946	95.90699393067038
33.38164951442131	95.9100272168499
33.396144368748025	95.91306050302941
33.41063922307474	95.91609378920893
33.42513407740145	95.91912707538845
33.439628931728166	95.92216036156796
33.45412378605488	95.92519364774748
33.46861864038159	95.928226933927
33.483113494708306	95.93126022010651
33.49760834903502	95.93429350628602
33.51210320336173	95.93732679246554
33.526598057688446	95.94036007864506
33.54109291201516	95.94339336482457
33.55558776634187	95.94642665100409
33.570082620668586	95.9494599371836
33.5845774749953	95.95249322336312
33.59907232932201	95.95552650954264
33.613567183648726	95.95855979572215
33.62806203797544	95.96159308190167
33.64255689230215	95.96462636808118
33.657051746628866	95.9676596542607
33.67154660095558	95.97069294044022
33.68604145528229	95.97372622661973
33.70053630960901	95.97675951279925
33.71503116393572	95.97979279897876
33.72952601826243	95.98282608515828
33.74402087258915	95.9858593713378
33.75851572691586	95.98889265751731
33.77301058124257	95.99192594369683
33.78750543556929	95.99495922987634
33.802000289896	95.99799251605586
33.81649514422271	96.00102580223538
33.83098999854943	96.00405908841489
33.84548485287614	96.00709237459441
33.859979707202854	96.01012566077392
33.87447456152957	96.01315894695344
33.88896941585628	96.01619223313295
33.903464270182994	96.01922551931247
33.91795912450971	96.02225880549199
33.93245397883642	96.0252920916715
33.946948833163134	96.02832537785102
33.96144368748985	96.03135866403053
33.97593854181656	96.03439195021005
33.990433396143274	96.03742523638957
34.00492825046999	96.04045852256908
34.0194231047967	96.0434918087486
34.033917959123414	96.04652509492811
34.04841281345013	96.04955838110763
34.06290766777684	96.05259166728715
34.077402522103554	96.05562495346666
34.09189737643027	96.05865823964618
34.10639223075698	96.0616915258257
34.120887085083695	96.06472481200521
34.13538193941041	96.06775809818473
34.14987679373712	96.07079138436424
34.164371648063835	96.07382467054376
34.17886650239055	96.07685795672327
34.19336135671726	96.07989124290279
34.207856211043975	96.0829245290823
34.22235106537069	96.08595781526182
34.2368459196974	96.08899110144134
34.251340774024115	96.09202438762085
34.26583562835083	96.09505767380037
34.28033048267754	96.09809095997988
34.294825337004255	96.1011242461594
34.30932019133097	96.10415753233892
34.32381504565768	96.10719081851843
34.338309899984395	96.11022410469795
34.35280475431111	96.11325739087746
34.36729960863782	96.11629067705698
34.381794462964535	96.1193239632365
34.39628931729125	96.12235724941601
34.41078417161796	96.12539053559553
34.425279025944675	96.12842382177504
34.43977388027139	96.13145710795456
34.4542687345981	96.13449039413408
34.468763588924816	96.13752368031359
34.48325844325153	96.14055696649311
34.49775329757824	96.14359025267262
34.512248151904956	96.14662353885214
34.52674300623167	96.14965682503166
34.54123786055838	96.15269011121117
34.555732714885096	96.15572339739069
34.57022756921181	96.1587566835702
34.58472242353852	96.16178996974972
34.599217277865236	96.16482325592924
34.61371213219195	96.16785654210875
34.62820698651866	96.17088982828827
34.642701840845376	96.17364736117874
34.65719669517209	96.17640489406921
34.6716915494988	96.17916242695968
34.686186403825516	96.18191995985015
34.70068125815223	96.18467749274062
34.71517611247894	96.18743502563109
34.72967096680566	96.19019255852156
34.74416582113237	96.19295009141203
34.75866067545908	96.1957076243025
34.7731555297858	96.19846515719297
34.78765038411251	96.20122269008344
34.80214523843922	96.20398022297391
34.81664009276594	96.20673775586438
34.83113494709265	96.20949528875485
34.84562980141936	96.21225282164532
34.86012465574608	96.21501035453579
34.87461951007279	96.21776788742626
34.889114364399504	96.22052542031673
34.90360921872622	96.2232829532072
34.91810407305293	96.22604048609767
34.932598927379644	96.22879801898814
34.94709378170636	96.23155555187861
34.96158863603307	96.23431308476908
34.976083490359784	96.23707061765955
34.9905783446865	96.23982815055003
35.00507319901321	96.2425856834405
35.019568053339924	96.24534321633097
35.03406290766664	96.24810074922144
35.04855776199335	96.2508582821119
35.063052616320064	96.25361581500238
35.07754747064678	96.25637334789285
35.09204232497349	96.25913088078332
35.106537179300204	96.26188841367379
35.12103203362692	96.26464594656426
35.13552688795363	96.26740347945473
35.150021742280344	96.2701610123452
35.16451659660706	96.27291854523567
35.17901145093377	96.27567607812614
35.193506305260485	96.27843361101661
35.2080011595872	96.28119114390708
35.22249601391391	96.28394867679755
35.236990868240625	96.28670620968802
35.25148572256734	96.28946374257849
35.26598057689405	96.29222127546896
35.280475431220765	96.29497880835943
35.29497028554748	96.2977363412499
35.30946513987419	96.30049387414037
35.323959994200905	96.30325140703084
35.33845484852762	96.30600893992131
35.35294970285433	96.30876647281178
35.367444557181045	96.31152400570225
35.38193941150776	96.31428153859272
35.39643426583447	96.3170390714832
35.410929120161185	96.31979660437366
35.4254239744879	96.32255413726413
35.43991882881461	96.3253116701546
35.454413683141325	96.32806920304508
35.46890853746804	96.33082673593555
35.48340339179475	96.33358426882602
35.497898246121466	96.33634180171649
35.51239310044818	96.33909933460696
35.52688795477489	96.34185686749743
35.541382809101606	96.3446144003879
35.55587766342832	96.34737193327837
35.57037251775503	96.35012946616884
35.584867372081746	96.35288699905931
35.59936222640846	96.35564453194978
35.61385708073517	96.35840206484025
35.628351935061886	96.36115959773072
35.6428467893886	96.36391713062119
35.65734164371531	96.36667466351166
35.671836498042026	96.36943219640213
35.68633135236874	96.3721897292926
35.70082620669545	96.37494726218307
35.715321061022166	96.37770479507354
35.72981591534888	96.38046232796401
35.74431076967559	96.38321986085448
35.758805624002306	96.38597739374495
35.77330047832902	96.38873492663542
35.78779533265573	96.39149245952589
35.80229018698245	96.39424999241636
35.81678504130916	96.39700752530683
35.83127989563587	96.3997650581973
35.84577474996259	96.40252259108777
35.8602696042893	96.40528012397824
35.87476445861601	96.40803765686871
35.88925931294273	96.41079518975918
35.90375416726944	96.41355272264965
35.918249021596154	96.41603450225108
35.93274387592287	96.4185162818525
35.94723873024958	96.42099806145393
35.961733584576294	96.42347984105535
35.97622843890301	96.42596162065678
35.99072329322972	96.4284434002582
36.005218147556434	96.43092517985963
36.01971300188315	96.43340695946105
36.03420785620986	96.43588873906248
36.048702710536574	96.4383705186639
36.06319756486329	96.44085229826533
36.07769241919	96.44333407786675
36.092187273516714	96.44581585746818
36.10668212784343	96.4482976370696
36.12117698217014	96.45077941667103
36.135671836496854	96.45326119627245
36.15016669082357	96.45574297587387
36.16466154515028	96.4582247554753
36.179156399476994	96.46070653507672
36.19365125380371	96.46318831467815
36.20814610813042	96.46567009427957
36.222640962457135	96.468151873881
36.23713581678385	96.47063365348242
36.25163067111056	96.47311543308385
36.266125525437275	96.47559721268527
36.28062037976399	96.4780789922867
36.2951152340907	96.48056077188812
36.309610088417415	96.48304255148955
36.32410494274413	96.48552433109097
36.33859979707084	96.4880061106924
36.353094651397555	96.49048789029382
36.36758950572427	96.49296966989525
36.38208436005098	96.49545144949667
36.396579214377695	96.4979332290981
36.41107406870441	96.50041500869952
36.42556892303112	96.50289678830094
36.440063777357835	96.50537856790237
36.45455863168455	96.5078603475038
36.46905348601126	96.51034212710522
36.483548340337975	96.51282390670664
36.49804319466469	96.51530568630807
36.5125380489914	96.51778746590949
36.527032903318116	96.52026924551092
36.54152775764483	96.52275102511234
36.55602261197154	96.52523280471377
36.570517466298256	96.52771458431519
36.58501232062497	96.53019636391662
36.59950717495168	96.53267814351804
36.614002029278396	96.53515992311947
36.62849688360511	96.53764170272089
36.64299173793182	96.54012348232231
36.657486592258536	96.54260526192374
36.67198144658525	96.54508704152516
36.68647630091196	96.54756882112659
36.700971155238676	96.55005060072801
36.71546600956539	96.55253238032944
36.7299608638921	96.55501415993086
36.744455718218816	96.55749593953229
36.75895057254553	96.55997771913371
36.77344542687224	96.56245949873514
36.787940281198956	96.56494127833656
36.80243513552567	96.56742305793799
36.81692998985238	96.56990483753941
36.8314248441791	96.57238661714084
36.84591969850581	96.57486839674226
36.86041455283252	96.57735017634369
36.87490940715924	96.57983195594511
36.88940426148595	96.58231373554653
36.90389911581266	96.58479551514796
36.91839397013938	96.58727729474938
36.93288882446609	96.58975907435081
36.947383678792804	96.59224085395223
36.96187853311952	96.59472263355366
36.97637338744623	96.59720441315508
36.990868241772944	96.59968619275651
37.00536309609966	96.60216797235793
37.01985795042637	96.60464975195936
37.034352804753084	96.60713153156078
37.0488476590798	96.6096133111622
37.06334251340651	96.61209509076363
37.077837367733224	96.61457687036506
37.09233222205994	96.61705864996648
37.10682707638665	96.6195404295679
37.121321930713364	96.62202220916933
37.13581678504008	96.62450398877075
37.15031163936679	96.62698576837218
37.164806493693504	96.6294675479736
37.17930134802022	96.63194932757503
37.19379620234693	96.63443110717645
37.208291056673644	96.63691288677788
37.22278591100036	96.6393946663793
37.23728076532707	96.64187644598073
37.251775619653785	96.64435822558215
37.2662704739805	96.64684000518358
37.28076532830721	96.649321784785
37.295260182633925	96.65180356438643
37.30975503696064	96.65428534398785
37.32424989128735	96.65676712358928
37.338744745614065	96.6592489031907
37.35323959994078	96.66173068279213
37.36773445426749	96.66421246239355
37.382229308594205	96.66669424199497
37.39672416292092	96.6691760215964
37.41121901724763	96.67165780119782
37.425713871574345	96.67413958079925
37.44020872590106	96.67662136040067
37.45470358022777	96.6791031400021
37.469198434554485	96.68158491960352
37.4836932888812	96.68406669920495
37.49818814320791	96.68654847880637
37.512682997534625	96.6890302584078
37.52717785186134	96.69151203800922
37.54167270618805	96.69399381761065
37.556167560514766	96.69647559721207
37.57066241484148	96.6989573768135
37.58515726916819	96.70143915641492
37.599652123494906	96.70392093601635
37.61414697782162	96.70640271561777
37.62864183214833	96.7088844952192
37.643136686475046	96.71136627482062
37.65763154080176	96.71384805442204
37.67212639512847	96.71632983402347
37.686621249455186	96.7188116136249
37.7011161037819	96.72129339322632
37.71561095810861	96.72377517282774
37.730105812435326	96.72625695242917
37.74460066676204	96.72846297874155
37.75909552108875	96.73066900505393
37.773590375415466	96.7328750313663
37.78808522974218	96.73508105767868
37.80258008406889	96.73728708399106
37.817074938395606	96.73949311030344
37.83156979272232	96.74169913661582
37.84606464704903	96.7439051629282
37.86055950137575	96.74611118924058
37.87505435570246	96.74831721555296
37.88954921002917	96.75052324186534
37.90404406435589	96.75272926817772
37.9185389186826	96.7549352944901
37.93303377300931	96.75714132080248
37.94752862733603	96.75934734711485
37.96202348166274	96.76155337342723
37.976518335989454	96.76375939973961
37.99101319031617	96.76596542605199
38.00550804464288	96.76817145236437
38.020002898969594	96.77037747867675
38.03449775329631	96.77258350498913
38.04899260762302	96.77478953130151
38.063487461949734	96.77699555761389
38.07798231627645	96.77920158392627
38.09247717060316	96.78140761023865
38.106972024929874	96.78361363655102
38.12146687925659	96.7858196628634
38.1359617335833	96.78802568917578
38.150456587910014	96.79023171548816
38.16495144223673	96.79243774180054
38.17944629656344	96.79464376811292
38.193941150890154	96.7968497944253
38.20843600521687	96.79905582073768
38.22293085954358	96.80126184705006
38.237425713870294	96.80346787336244
38.25192056819701	96.80567389967482
38.26641542252372	96.8078799259872
38.280910276850435	96.81008595229957
38.29540513117715	96.81229197861195
38.30989998550386	96.81449800492433
38.324394839830575	96.81670403123671
38.33888969415729	96.81891005754909
38.353384548484	96.82111608386147
38.367879402810715	96.82332211017385
38.38237425713743	96.82552813648623
38.39686911146414	96.8277341627986
38.411363965790855	96.82994018911099
38.42585882011757	96.83214621542336
38.44035367444428	96.83435224173574
38.454848528770995	96.83655826804812
38.46934338309771	96.8387642943605
38.48383823742442	96.84097032067288
38.498333091751135	96.84317634698526
38.51282794607785	96.84538237329764
38.52732280040456	96.84758839961002
38.541817654731275	96.8497944259224
38.55631250905799	96.85200045223478
38.5708073633847	96.85420647854716
38.585302217711416	96.85641250485953
38.59979707203813	96.85861853117191
38.61429192636484	96.86082455748429
38.628786780691556	96.86303058379667
38.64328163501827	96.86523661010905
38.65777648934498	96.86744263642143
38.672271343671696	96.86964866273381
38.68676619799841	96.87185468904619
38.70126105232512	96.87406071535857
38.715755906651836	96.87626674167095
38.73025076097855	96.87847276798333
38.74474561530526	96.8806787942957
38.759240469631976	96.88288482060808
38.77373532395869	96.88509084692046
38.7882301782854	96.88729687323284
38.802725032612116	96.88950289954522
38.81721988693883	96.8917089258576
38.83171474126554	96.89391495216998
38.846209595592256	96.89612097848236
38.86070444991897	96.89832700479474
38.87519930424568	96.90053303110712
38.8896941585724	96.9027390574195
38.90418901289911	96.90494508373187
38.91868386722582	96.90715111004425
38.93317872155254	96.90935713635663
38.94767357587925	96.91156316266901
38.96216843020596	96.91376918898139
38.97666328453268	96.91597521529377
38.99115813885939	96.91818124160615
39.005652993186104	96.92038726791853
39.02014784751282	96.92259329423091
39.03464270183953	96.92479932054329
39.049137556166244	96.92700534685567
39.06363241049296	96.92921137316804
39.07812726481967	96.93141739948042
39.092622119146384	96.9336234257928
39.1071169734731	96.93582945210518
39.12161182779981	96.93803547841756
39.136106682126524	96.94024150472994
39.15060153645324	96.94244753104232
39.16509639077995	96.9446535573547
39.179591245106664	96.94685958366708
39.19408609943338	96.94906560997946
39.20858095376009	96.95127163629184
39.223075808086804	96.95347766260421
39.23757066241352	96.9556836889166
39.25206551674023	96.95788971522897
39.266560371066944	96.96009574154135
39.28105522539366	96.96230176785373
39.29555007972037	96.96450779416611
39.310044934047085	96.96671382047849
39.3245397883738	96.96891984679087
39.33903464270051	96.97112587310325
39.353529497027225	96.97333189941563
39.36802435135394	96.975537925728
39.38251920568065	96.97774395204038
39.397014060007365	96.97994997835276
39.41150891433408	96.98215600466514
39.42600376866079	96.98436203097752
39.440498622987505	96.9865680572899
39.45499347731422	96.98877408360228
39.46948833164093	96.99098010991466
39.483983185967645	96.99318613622704
39.49847804029436	96.99539216253942
39.51297289462107	96.9975981888518
39.527467748947785	96.99980421516418
39.5419626032745	97.00201024147655
39.55645745760121	97.00421626778893
39.570952311927925	97.00642229410131
39.58544716625464	97.00862832041369
39.59994202058135	97.01083434672607
39.614436874908066	97.01304037303845
39.62893172923478	97.01524639935083
39.64342658356149	97.01745242566321
39.657921437888206	97.01965845197559
39.67241629221492	97.02186447828797
39.68691114654163	97.02407050460035
39.701406000868346	97.02627653091272
39.71590085519506	97.0284825572251
39.73039570952177	97.03068858353748
39.744890563848486	97.03289460984986
39.7593854181752	97.03510063616224
39.77388027250191	97.03730666247462
39.788375126828626	97.039512688787
39.80286998115534	97.04171871509938
39.81736483548205	97.04392474141176
39.831859689808766	97.04613076772414
39.84635454413548	97.04833679403652
39.86084939846219	97.0505428203489
39.875344252788906	97.05274884666127
39.88983910711562	97.05495487297365
39.90433396144233	97.05716089928603
39.91882881576905	97.05936692559841
39.93332367009576	97.06157295191079
39.94781852442247	97.06377897822317
39.96231337874919	97.06598500453555
39.9768082330759	97.06819103084793
39.99130308740261	97.0703970571603
40.00579794172933	97.07260308347269
40.02029279605604	97.07480910978506
40.034787650382754	97.07701513609744
40.04928250470947	97.07922116240982
40.06377735903618	97.0814271887222
40.078272213362894	97.08363321503458
40.09276706768961	97.08583924134696
40.10726192201632	97.08804526765934
40.121756776343034	97.09025129397172
40.13625163066975	97.0924573202841
40.15074648499646	97.09466334659648
40.165241339323174	97.09686937290886
40.17973619364989	97.09907539922123
40.1942310479766	97.10128142553361
40.208725902303314	97.103487451846
40.22322075663003	97.10569347815837
40.23771561095674	97.10789950447075
40.252210465283454	97.11010553078313
40.26670531961017	97.11231155709551
40.28120017393688	97.11451758340789
40.295695028263594	97.11672360972027
40.31018988259031	97.11892963603265
40.32468473691702	97.12113566234503
40.339179591243735	97.1233416886574
40.35367444557045	97.12554771496978
40.36816929989716	97.12775374128216
40.382664154223875	97.12995976759454
40.39715900855059	97.13216579390692
40.4116538628773	97.1343718202193
40.426148717204015	97.13657784653168
40.44064357153073	97.13878387284406
40.45513842585744	97.14071414586739
40.469633280184155	97.14264441889073
40.48412813451087	97.14457469191406
40.49862298883758	97.14650496493739
40.513117843164295	97.14843523796073
40.52761269749101	97.15036551098406
40.54210755181772	97.15229578400739
40.556602406144435	97.15422605703073
40.57109726047115	97.15615633005406
40.58559211479786	97.1580866030774
40.600086969124575	97.16001687610073
40.61458182345129	97.16194714912406
40.629076677778	97.1638774221474
40.643571532104716	97.16580769517073
40.65806638643143	97.16773796819406
40.67256124075814	97.1696682412174
40.687056095084856	97.17159851424073
40.70155094941157	97.17352878726406
40.71604580373828	97.1754590602874
40.730540658064996	97.17738933331073
40.74503551239171	97.17931960633406
40.75953036671842	97.1812498793574
40.774025221045136	97.18318015238073
40.78852007537185	97.18511042540406
40.80301492969856	97.1870406984274
40.817509784025276	97.18897097145073
40.83200463835199	97.19090124447406
40.8464994926787	97.1928315174974
40.860994347005416	97.19476179052073
40.87548920133213	97.19669206354406
40.88998405565884	97.1986223365674
40.904478909985556	97.20055260959073
40.91897376431227	97.20248288261406
40.93346861863898	97.2044131556374
40.9479634729657	97.20634342866073
40.96245832729241	97.20827370168406
40.97695318161912	97.2102039747074
40.99144803594584	97.21213424773073
41.00594289027255	97.21406452075406
41.02043774459926	97.2159947937774
41.03493259892598	97.21792506680073
41.04942745325269	97.21985533982406
41.0639223075794	97.2217856128474
41.07841716190612	97.22371588587073
41.09291201623283	97.22564615889407
41.107406870559544	97.2275764319174
41.12190172488626	97.22950670494073
41.13639657921297	97.23143697796407
41.150891433539684	97.2333672509874
41.1653862878664	97.23529752401073
41.17988114219311	97.23722779703407
41.194375996519824	97.2391580700574
41.20887085084654	97.24108834308073
41.22336570517325	97.24301861610407
41.237860559499964	97.2449488891274
41.25235541382668	97.24687916215073
41.26685026815339	97.24880943517407
41.281345122480104	97.2507397081974
41.29583997680682	97.25266998122073
41.31033483113353	97.25460025424407
41.324829685460244	97.2565305272674
41.33932453978696	97.25846080029073
41.35381939411367	97.26039107331407
41.368314248440385	97.2623213463374
41.3828091027671	97.26425161936073
41.39730395709381	97.26618189238407
41.411798811420525	97.2681121654074
41.42629366574724	97.27004243843074
41.44078852007395	97.27197271145407
41.455283374400665	97.2739029844774
41.46977822872738	97.27583325750074
41.48427308305409	97.27776353052407
41.498767937380805	97.2796938035474
41.51326279170752	97.28162407657074
41.52775764603423	97.28355434959407
41.542252500360945	97.2854846226174
41.55674735468766	97.28741489564074
41.57124220901437	97.28934516866407
41.585737063341085	97.2912754416874
41.6002319176678	97.29320571471074
41.61472677199451	97.29513598773407
41.629221626321225	97.2970662607574
41.64371648064794	97.29899653378074
41.65821133497465	97.30092680680407
41.672706189301365	97.3028570798274
41.68720104362808	97.30478735285074
41.70169589795479	97.30671762587407
41.716190752281506	97.3086478988974
41.73068560660822	97.31057817192074
41.74518046093493	97.31250844494407
41.759675315261646	97.3144387179674
41.77417016958836	97.31636899099074
41.78866502391507	97.31829926401407
41.803159878241786	97.3202295370374
41.8176547325685	97.32215981006074
41.83214958689521	97.32409008308407
41.846644441221926	97.3260203561074
41.86113929554864	97.32795062913074
41.87563414987535	97.32988090215407
41.890129004202066	97.3318111751774
41.90462385852878	97.33374144820074
41.91911871285549	97.33567172122407
41.933613567182206	97.33760199424741
41.94810842150892	97.33953226727074
41.96260327583563	97.34146254029407
41.97709813016235	97.34339281331741
41.99159298448906	97.34532308634074
42.00608783881577	97.34725335936407
42.02058269314249	97.34918363238741
42.0350775474692	97.35111390541074
42.04957240179591	97.35304417843408
42.06406725612263	97.35497445145741
42.07856211044934	97.35690472448074
42.09305696477605	97.35883499750408
42.10755181910277	97.36076527052741
42.12204667342948	97.36269554355074
42.136541527756194	97.36462581657408
42.15103638208291	97.36655608959741
42.16553123640962	97.36848636262074
42.180026090736334	97.37041663564408
42.19452094506305	97.37234690866741
42.20901579938976	97.37427718169074
42.223510653716474	97.37620745471408
42.23800550804319	97.37813772773741
42.2525003623699	97.38006800076074
42.266995216696614	97.38199827378408
42.28149007102333	97.38392854680741
42.29598492535004	97.38585881983074
42.310479779676754	97.38778909285408
42.32497463400347	97.38971936587741
42.33946948833018	97.39164963890074
42.353964342656894	97.39357991192408
42.36845919698361	97.39551018494741
42.38295405131032	97.39744045797075
42.397448905637034	97.39937073099408
42.41194375996375	97.40130100401741
42.42643861429046	97.40323127704075
42.440933468617175	97.40516155006408
42.45542832294389	97.40709182308741
42.4699231772706	97.40902209611075
42.484418031597315	97.41095236913408
42.49891288592403	97.41288264215741
42.51340774025074	97.41481291518075
42.527902594577455	97.41674318820408
42.54239744890417	97.41867346122741
42.55689230323088	97.42060373425075
42.571387157557595	97.42253400727408
42.58588201188431	97.42446428029741
42.60037686621102	97.42639455332075
42.614871720537735	97.42832482634408
42.62936657486445	97.43025509936741
42.64386142919116	97.43218537239075
42.658356283517875	97.43411564541408
42.67285113784459	97.43604591843742
42.6873459921713	97.43797619146075
42.701840846498015	97.43990646448408
42.71633570082473	97.44183673750742
42.73083055515144	97.44376701053075
42.745325409478156	97.44569728355408
42.75982026380487	97.44762755657742
42.77431511813158	97.44955782960075
42.788809972458296	97.45148810262408
42.80330482678501	97.45341837564742
42.81779968111172	97.45534864867075
42.832294535438436	97.45727892169408
42.84678938976515	97.45920919471742
42.86128424409186	97.46113946774075
42.875779098418576	97.46306974076408
42.89027395274529	97.46500001378742
42.904768807072	97.46693028681075
42.919263661398716	97.46886055983408
42.93375851572543	97.47079083285742
42.94825337005214	97.4724453525917
42.962748224378856	97.474099872326
42.97724307870557	97.47575439206028
42.99173793303228	97.47740891179457
43.006232787359	97.47906343152886
43.02072764168571	97.48071795126314
43.03522249601242	97.48237247099743
43.04971735033914	97.48402699073172
43.06421220466585	97.48568151046601
43.07870705899256	97.4873360302003
43.09320191331928	97.48899054993458
43.10769676764599	97.49064506966887
43.1221916219727	97.49229958940316
43.13668647629942	97.49395410913745
43.15118133062613	97.49560862887174
43.165676184952844	97.49726314860602
43.18017103927956	97.49891766834031
43.19466589360627	97.5005721880746
43.209160747932984	97.50222670780889
43.2236556022597	97.50388122754318
43.23815045658641	97.50553574727746
43.252645310913124	97.50719026701175
43.26714016523984	97.50884478674604
43.28163501956655	97.51049930648033
43.296129873893264	97.51215382621461
43.31062472821998	97.5138083459489
43.32511958254669	97.51546286568319
43.339614436873404	97.51711738541748
43.35410929120012	97.51877190515177
43.36860414552683	97.52042642488605
43.383098999853544	97.52208094462034
43.39759385418026	97.52373546435463
43.41208870850697	97.52538998408892
43.426583562833684	97.5270445038232
43.4410784171604	97.5286990235575
43.45557327148711	97.53035354329178
43.470068125813825	97.53200806302607
43.48456298014054	97.53366258276036
43.49905783446725	97.53531710249464
43.513552688793965	97.53697162222893
43.52804754312068	97.53862614196322
43.54254239744739	97.54028066169751
43.557037251774105	97.5419351814318
43.57153210610082	97.54358970116608
43.58602696042753	97.54524422090037
43.600521814754245	97.54689874063466
43.61501666908096	97.54855326036895
43.62951152340767	97.55020778010324
43.644006377734385	97.55186229983752
43.6585012320611	97.55351681957181
43.67299608638781	97.5551713393061
43.687490940714525	97.55682585904039
43.70198579504124	97.55848037877468
43.71648064936795	97.56013489850896
43.730975503694665	97.56178941824325
43.74547035802138	97.56344393797754
43.75996521234809	97.56509845771183
43.774460066674806	97.56675297744611
43.78895492100152	97.5684074971804
43.80344977532823	97.57006201691469
43.817944629654946	97.57171653664898
43.83243948398166	97.57337105638327
43.84693433830837	97.57502557611755
43.861429192635086	97.57668009585184
43.8759240469618	97.57833461558613
43.89041890128851	97.57998913532042
43.904913755615226	97.5816436550547
43.91940860994194	97.583298174789
43.93390346426865	97.58495269452328
43.948398318595366	97.58660721425757
43.96289317292208	97.58826173399186
43.97738802724879	97.58991625372614
43.991882881575506	97.59157077346043
44.00637773590222	97.59322529319472
44.02087259022893	97.59487981292901
44.035367444555646	97.5965343326633
44.04986229888236	97.59818885239758
44.06435715320907	97.59984337213187
44.07885200753579	97.60149789186616
44.0933468618625	97.60315241160045
44.10784171618921	97.60480693133474
44.12233657051593	97.60646145106902
44.13683142484264	97.60811597080331
44.15132627916935	97.6097704905376
44.16582113349607	97.61142501027189
44.18031598782278	97.61307953000617
44.194810842149494	97.61473404974046
44.20930569647621	97.61638856947475
44.22380055080292	97.61804308920904
44.238295405129634	97.61969760894333
44.25279025945635	97.62135212867761
44.26728511378306	97.6230066484119
44.281779968109774	97.62466116814619
44.29627482243649	97.62631568788048
44.3107696767632	97.62797020761477
44.325264531089914	97.62962472734905
44.33975938541663	97.63127924708334
44.35425423974334	97.63293376681763
44.368749094070054	97.63458828655192
44.38324394839677	97.6362428062862
44.39773880272348	97.6378973260205
44.412233657050194	97.63955184575478
44.42672851137691	97.64120636548907
44.44122336570362	97.64286088522336
44.455718220030334	97.64451540495764
44.47021307435705	97.64616992469193
44.48470792868376	97.64782444442622
44.499202783010475	97.64947896416051
44.51369763733719	97.6511334838948
44.5281924916639	97.65278800362908
44.542687345990615	97.65444252336337
44.55718220031733	97.65609704309766
44.57167705464404	97.65775156283195
44.586171908970755	97.65940608256624
44.60066676329747	97.66106060230052
44.61516161762418	97.66271512203481
44.629656471950895	97.6643696417691
44.64415132627761	97.66602416150339
44.65864618060432	97.66767868123767
44.673141034931035	97.66933320097196
44.68763588925775	97.67098772070625
44.70213074358446	97.67264224044054
44.716625597911175	97.67429676017483
44.73112045223789	97.67595127990911
44.7456153065646	97.6776057996434
44.760110160891315	97.67926031937769
44.77460501521803	97.68091483911198
44.78909986954474	97.68256935884627
44.803594723871456	97.68422387858055
44.81808957819817	97.68587839831484
44.83258443252488	97.68753291804913
44.847079286851596	97.68918743778342
44.86157414117831	97.6908419575177
44.87606899550502	97.69249647725199
44.890563849831736	97.69415099698628
44.90505870415845	97.69580551672057
44.91955355848516	97.69746003645486
44.934048412811876	97.69911455618914
44.94854326713859	97.70076907592343
44.9630381214653	97.70242359565772
44.977532975792016	97.70407811539201
44.99202783011873	97.7057326351263
45.00652268444544	97.70738715486058
45.021017538772156	97.70904167459487
45.03551239309887	97.71069619432916
45.05000724742558	97.71235071406345
45.064502101752296	97.71400523379774
45.07899695607901	97.71565975353202
45.09349181040572	97.71731427326631
45.10798666473244	97.7189687930006
45.12248151905915	97.72062331273489
45.13697637338586	97.72227783246917
45.15147122771258	97.72393235220346
45.16596608203929	97.72558687193775
45.180460936366	97.72724139167204
45.19495579069272	97.72889591140633
45.20945064501943	97.73055043114061
45.223945499346144	97.7322049508749
45.23844035367286	97.73385947060919
45.25293520799957	97.73551399034348
45.267430062326284	97.73716851007777
45.281924916653	97.73882302981205
45.29641977097971	97.74047754954634
45.310914625306424	97.74213206928063
45.32540947963314	97.74378658901492
45.33990433395985	97.7454411087492
45.354399188286564	97.74709562848349
45.36889404261328	97.74875014821778
45.38338889693999	97.75040466795207
45.397883751266704	97.75205918768636
45.41237860559342	97.75371370742064
45.42687345992013	97.75536822715493
45.441368314246844	97.75702274688922
45.45586316857356	97.75867726662351
45.47035802290027	97.7603317863578
45.484852877226984	97.76198630609208
45.4993477315537	97.76364082582637
45.51384258588041	97.76529534556066
45.528337440207125	97.76694986529495
45.54283229453384	97.76860438502924
45.55732714886055	97.77025890476352
45.571822003187265	97.77191342449781
45.58631685751398	97.7735679442321
45.60081171184069	97.77522246396639
45.615306566167405	97.77687698370067
45.62980142049412	97.77853150343496
45.64429627482083	97.78018602316925
45.658791129147545	97.78184054290354
45.67328598347426	97.78349506263783
45.68778083780097	97.78514958237211
45.702275692127685	97.7868041021064
45.7167705464544	97.78845862184069
45.73126540078111	97.79011314157498
45.745760255107825	97.79176766130927
45.76025510943454	97.79342218104355
45.77474996376125	97.79507670077784
45.789244818087965	97.79673122051213
45.80373967241468	97.79838574024642
45.81823452674139	97.8000402599807
45.832729381068106	97.80169477971499
45.84722423539482	97.80334929944928
45.86171908972153	97.80500381918357
45.876213944048246	97.80665833891786
45.89070879837496	97.80831285865214
45.90520365270167	97.80996737838643
45.919698507028386	97.81162189812072
45.9341933613551	97.81327641785501
45.94868821568181	97.8149309375893
45.963183070008526	97.81658545732358
45.97767792433524	97.81823997705787
45.99217277866195	97.81989449679216
46.006667632988666	97.82154901652645
46.02116248731538	97.82320353626073
46.03565734164209	97.82485805599502
46.050152195968806	97.82651257572931
46.06464705029552	97.8281670954636
46.07914190462223	97.82982161519789
46.093636758948946	97.83120038164313
46.10813161327566	97.83257914808837
46.12262646760237	97.83395791453361
46.13712132192909	97.83533668097886
46.1516161762558	97.8367154474241
46.16611103058251	97.83809421386934
46.18060588490923	97.83947298031458
46.19510073923594	97.84085174675982
46.20959559356265	97.84223051320507
46.22409044788937	97.84360927965031
46.23858530221608	97.84498804609555
46.253080156542794	97.8463668125408
46.26757501086951	97.84774557898604
46.28206986519622	97.84912434543128
46.296564719522934	97.85050311187652
46.31105957384965	97.85188187832176
46.32555442817636	97.853260644767
46.340049282503074	97.85463941121225
46.35454413682979	97.85601817765749
46.3690389911565	97.85739694410273
46.383533845483214	97.85877571054797
46.39802869980993	97.86015447699322
46.41252355413664	97.86153324343846
46.427018408463354	97.8629120098837
46.44151326279007	97.86429077632894
46.45600811711678	97.86566954277419
46.470502971443494	97.86704830921943
46.48499782577021	97.86842707566467
46.49949268009692	97.86980584210991
46.513987534423634	97.87118460855515
46.52848238875035	97.8725633750004
46.54297724307706	97.87394214144564
46.557472097403775	97.87532090789088
46.57196695173049	97.87669967433612
46.5864618060572	97.87807844078137
46.600956660383915	97.87945720722661
46.61545151471063	97.88083597367185
46.62994636903734	97.88221474011709
46.644441223364055	97.88359350656233
46.65893607769077	97.88497227300758
46.67343093201748	97.88635103945282
46.687925786344195	97.88772980589806
46.70242064067091	97.8891085723433
46.71691549499762	97.89048733878855
46.731410349324335	97.89186610523379
46.74590520365105	97.89324487167903
46.76040005797776	97.89462363812427
46.774894912304475	97.89600240456951
46.78938976663119	97.89738117101476
46.8038846209579	97.89875993746
46.818379475284615	97.90013870390524
46.83287432961133	97.90151747035048
46.84736918393804	97.90289623679573
46.861864038264756	97.90427500324097
46.87635889259147	97.90565376968621
46.89085374691818	97.90703253613145
46.905348601244896	97.9084113025767
46.91984345557161	97.90979006902194
46.93433830989832	97.91116883546718
46.948833164225036	97.91254760191242
46.96332801855175	97.91392636835766
46.97782287287846	97.9153051348029
46.992317727205176	97.91668390124815
47.00681258153189	97.91806266769339
47.0213074358586	97.91944143413863
47.035802290185316	97.92082020058388
47.05029714451203	97.92219896702912
47.06479199883874	97.92357773347436
47.079286853165456	97.9249564999196
47.09378170749217	97.92633526636484
47.10827656181888	97.92771403281009
47.122771416145596	97.92909279925533
47.13726627047231	97.93047156570057
47.15176112479902	97.93185033214581
47.16625597912574	97.93322909859106
47.18075083345245	97.9346078650363
47.19524568777916	97.93598663148154
47.20974054210588	97.93736539792678
47.22423539643259	97.93874416437203
47.2387302507593	97.94012293081727
47.25322510508602	97.94150169726251
47.26771995941273	97.94288046370775
47.282214813739444	97.944259230153
47.29670966806616	97.94563799659824
47.31120452239287	97.94701676304348
47.325699376719584	97.94839552948872
47.3401942310463	97.94977429593396
47.35468908537301	97.9511530623792
47.369183939699724	97.95253182882445
47.38367879402644	97.95391059526969
47.39817364835315	97.95528936171493
47.412668502679864	97.95666812816017
47.42716335700658	97.95804689460542
47.44165821133329	97.95942566105066
47.456153065660004	97.9608044274959
47.47064791998672	97.96218319394114
47.48514277431343	97.96356196038639
47.499637628640144	97.96494072683163
47.51413248296686	97.96631949327687
47.52862733729357	97.96769825972211
47.543122191620284	97.96907702616735
47.557617045947	97.9704557926126
47.57211190027371	97.97183455905784
47.586606754600425	97.97321332550308
47.60110160892714	97.97459209194832
47.61559646325385	97.97597085839357
47.630091317580565	97.97734962483881
47.64458617190728	97.97872839128405
47.65908102623399	97.9801071577293
47.673575880560705	97.98148592417454
47.68807073488742	97.98286469061978
47.70256558921413	97.98424345706502
47.717060443540845	97.98562222351026
47.73155529786756	97.9870009899555
47.74605015219427	97.98837975640075
47.760545006520985	97.98975852284599
47.7750398608477	97.99113728929123
47.78953471517441	97.99251605573647
47.804029569501125	97.99389482218172
47.81852442382784	97.99527358862696
47.83301927815455	97.9966523550722
47.847514132481265	97.99803112151744
47.86200898680798	97.99940988796268
47.87650384113469	98.00078865440793
47.890998695461406	98.00216742085317
47.90549354978812	98.00354618729841
47.91998840411483	98.00492495374365
47.934483258441546	98.0063037201889
47.94897811276826	98.00768248663414
47.96347296709497	98.00906125307938
47.977967821421686	98.01044001952462
47.9924626757484	98.01181878596987
48.00695753007511	98.01319755241511
48.021452384401826	98.01457631886035
48.03594723872854	98.01595508530559
48.05044209305525	98.01733385175083
48.064936947381966	98.01871261819608
48.07943180170868	98.02009138464132
48.09392665603539	98.02147015108656
48.108421510362106	98.0228489175318
48.12291636468882	98.02422768397705
48.13741121901553	98.02560645042229
48.151906073342246	98.02698521686753
48.16640092766896	98.02836398331277
48.18089578199567	98.02974274975801
48.19539063632239	98.03112151620326
48.2098854906491	98.0325002826485
48.22438034497581	98.03387904909374
48.23887519930253	98.03525781553898
48.25337005362924	98.03663658198423
48.26786490795595	98.03801534842947
48.28235976228267	98.03939411487471
48.29685461660938	98.04077288131995
48.311349470936094	98.0421516477652
48.32584432526281	98.04353041421044
48.34033917958952	98.04490918065568
48.354834033916234	98.04628794710092
48.36932888824295	98.04766671354616
48.38382374256966	98.0490454799914
48.398318596896374	98.05042424643665
48.41281345122309	98.05180301288189
48.4273083055498	98.05318177932713
48.441803159876514	98.05456054577238
48.45629801420323	98.05593931221762
48.47079286852994	98.05731807866286
48.485287722856654	98.0586968451081
48.49978257718337	98.06007561155334
48.51427743151008	98.06145437799859
48.528772285836794	98.06283314444383
48.54326714016351	98.06421191088907
48.55776199449022	98.06559067733431
48.572256848816934	98.06696944377956
48.58675170314365	98.0683482102248
48.60124655747036	98.06972697667004
48.615741411797075	98.07110574311528
48.63023626612379	98.07248450956052
48.6447311204505	98.07386327600577
48.659225974777215	98.07524204245101
48.67372082910393	98.07662080889625
48.68821568343064	98.0779995753415
48.702710537757355	98.07937834178674
48.71720539208407	98.08075710823198
48.73170024641078	98.08213587467722
48.746195100737495	98.08351464112246
48.76068995506421	98.0848934075677
48.77518480939092	98.08627217401295
48.789679663717635	98.08765094045819
48.80417451804435	98.08902970690343
48.81866937237106	98.09040847334867
48.833164226697775	98.09178723979392
48.84765908102449	98.09316600623916
48.8621539353512	98.0945447726844
48.876648789677915	98.09592353912964
48.89114364400463	98.09730230557489
48.90563849833134	98.09868107202013
48.920133352658056	98.10005983846537
48.93462820698477	98.10143860491061
48.94912306131148	98.10281737135585
48.963617915638196	98.1041961378011
48.97811276996491	98.10557490424634
48.99260762429162	98.10695367069158
49.007102478618336	98.10833243713682
49.02159733294505	98.10971120358207
49.03609218727176	98.11108997002731
49.050587041598476	98.11246873647255
49.06508189592519	98.11384750291779
49.0795767502519	98.11522626936303
49.094071604578616	98.11660503580828
49.10856645890533	98.11798380225352
49.12306131323204	98.11936256869876
49.137556167558756	98.120741335144
49.15205102188547	98.12212010158925
49.16654587621218	98.12349886803449
49.181040730538896	98.12487763447973
49.19553558486561	98.12625640092497
49.21003043919232	98.12763516737022
49.22452529351904	98.12901393381546
49.23902014784575	98.1303927002607
49.25351500217246	98.13177146670594
49.26800985649918	98.13315023315118
49.28250471082589	98.13452899959643
49.2969995651526	98.13590776604167
49.31149441947932	98.13728653248691
49.32598927380603	98.13866529893215
49.34048412813274	98.1400440653774
49.35497898245946	98.14142283182264
49.36947383678617	98.14280159826788
49.383968691112884	98.14418036471312
49.3984635454396	98.14555913115836
49.41295839976631	98.1469378976036
49.427453254093024	98.14831666404885
49.44194810841974	98.14969543049409
49.45644296274645	98.15107419693933
49.470937817073164	98.15245296338458
49.48543267139988	98.15383172982982
49.49992752572659	98.15521049627506
49.514422380053304	98.1565892627203
49.52891723438002	98.15796802916554
49.54341208870673	98.15934679561079
49.557906943033444	98.16072556205603
49.57240179736016	98.16210432850127
49.58689665168687	98.16348309494651
49.601391506013584	98.16486186139176
49.6158863603403	98.166240627837
49.63038121466701	98.16761939428224
49.644876068993725	98.16899816072748
49.65937092332044	98.17037692717273
49.67386577764715	98.17175569361797
49.688360631973865	98.17313446006321
49.70285548630058	98.17451322650845
49.71735034062729	98.1758919929537
49.731845194954005	98.17727075939894
49.74634004928072	98.17864952584418
49.76083490360743	98.17975253900036
49.775329757934145	98.18085555215654
49.78982461226086	98.18195856531273
49.80431946658757	98.18306157846891
49.818814320914285	98.18416459162509
49.833309175241	98.18526760478127
49.84780402956771	98.18637061793746
49.862298883894425	98.18747363109364
49.87679373822114	98.18857664424982
49.89128859254785	98.189679657406
49.905783446874565	98.19078267056219
49.92027830120128	98.19188568371837
49.93477315552799	98.19298869687455
49.949268009854705	98.19409171003073
49.96376286418142	98.19519472318692
49.97825771850813	98.1962977363431
49.992752572834846	98.19740074949928
50.00724742716156	98.19850376265546
50.02174228148827	98.19960677581165
50.036237135814986	98.20070978896783
50.0507319901417	98.20181280212401
50.06522684446841	98.20291581528019
50.079721698795126	98.20401882843638
50.09421655312184	98.20512184159256
50.10871140744855	98.20622485474874
50.123206261775266	98.20732786790492
50.13770111610198	98.2084308810611
50.15219597042869	98.20953389421729
50.166690824755406	98.21063690737347
50.18118567908212	98.21173992052965
50.19568053340883	98.21284293368583
50.210175387735546	98.21394594684202
50.22467024206226	98.2150489599982
50.23916509638897	98.21615197315438
50.25365995071569	98.21725498631056
50.2681548050424	98.21835799946675
50.28264965936911	98.21946101262293
50.29714451369583	98.22056402577911
50.31163936802254	98.2216670389353
50.32613422234925	98.22277005209148
50.34062907667597	98.22387306524766
50.35512393100268	98.22497607840384
50.36961878532939	98.22607909156002
50.38411363965611	98.2271821047162
50.39860849398282	98.22828511787239
50.413103348309534	98.22938813102857
50.42759820263625	98.23049114418475
50.44209305696296	98.23159415734094
50.456587911289674	98.23269717049712
50.47108276561639	98.2338001836533
50.4855776199431	98.23490319680948
50.500072474269814	98.23600620996567
50.51456732859653	98.23710922312185
50.52906218292324	98.23821223627803
50.543557037249954	98.23931524943421
50.55805189157667	98.2404182625904
50.57254674590338	98.24152127574658
50.587041600230094	98.24262428890276
50.60153645455681	98.24372730205894
50.61603130888352	98.24483031521513
50.630526163210234	98.24593332837131
50.64502101753695	98.24703634152749
50.65951587186366	98.24813935468367
50.674010726190374	98.24924236783986
50.68850558051709	98.25034538099604
50.7030004348438	98.25144839415222
50.717495289170515	98.2525514073084
50.73199014349723	98.25365442046458
50.74648499782394	98.25475743362077
50.760979852150655	98.25586044677695
50.77547470647737	98.25696345993313
50.78996956080408	98.25806647308931
50.804464415130795	98.2591694862455
50.81895926945751	98.26027249940168
50.83345412378422	98.26137551255786
50.847948978110935	98.26247852571404
50.86244383243765	98.26358153887023
50.87693868676436	98.26468455202641
50.891433541091075	98.26578756518259
50.90592839541779	98.26689057833877
50.9204232497445	98.26799359149496
50.934918104071215	98.26909660465114
50.94941295839793	98.27019961780732
50.96390781272464	98.2713026309635
50.978402667051355	98.27240564411969
50.99289752137807	98.27350865727587
51.00739237570478	98.27461167043205
51.021887230031496	98.27571468358823
51.03638208435821	98.27681769674442
51.05087693868492	98.2779207099006
51.065371793011636	98.27902372305678
51.07986664733835	98.28012673621296
51.09436150166506	98.28122974936915
51.108856355991776	98.28233276252533
51.12335121031849	98.28343577568151
51.1378460646452	98.2845387888377
51.152340918971916	98.28564180199388
51.16683577329863	98.28674481515006
51.18133062762534	98.28784782830624
51.195825481952056	98.28895084146242
51.21032033627877	98.2900538546186
51.22481519060548	98.29115686777479
51.239310044932196	98.29225988093097
51.25380489925891	98.29336289408715
51.26829975358562	98.29446590724334
51.28279460791234	98.29556892039952
51.29728946223905	98.2966719335557
51.31178431656576	98.29777494671188
51.32627917089248	98.29887795986807
51.34077402521919	98.29998097302425
51.3552688795459	98.30108398618043
51.36976373387262	98.30218699933661
51.38425858819933	98.3032900124928
51.39875344252604	98.30439302564898
51.41324829685276	98.30549603880516
51.42774315117947	98.30659905196134
51.442238005506184	98.30770206511752
51.4567328598329	98.3088050782737
51.47122771415961	98.30990809142989
51.485722568486324	98.31101110458607
51.50021742281304	98.31211411774225
51.51471227713975	98.31321713089844
51.529207131466464	98.31432014405462
51.54370198579318	98.3154231572108
51.55819684011989	98.31652617036698
51.572691694446604	98.31762918352317
51.58718654877332	98.31873219667935
51.60168140310003	98.31983520983553
51.616176257426744	98.32093822299171
51.63067111175346	98.3220412361479
51.64516596608017	98.32314424930408
51.659660820406884	98.32424726246026
51.6741556747336	98.32535027561644
51.68865052906031	98.32645328877263
51.703145383387024	98.32755630192881
51.71764023771374	98.32865931508499
51.73213509204045	98.32976232824117
51.746629946367165	98.33086534139736
51.76112480069388	98.33196835455354
51.77561965502059	98.33307136770972
51.790114509347305	98.3341743808659
51.80460936367402	98.33527739402209
51.81910421800073	98.33638040717827
51.833599072327445	98.33748342033445
51.84809392665416	98.33858643349063
51.86258878098087	98.33968944664682
51.877083635307585	98.340792459803
51.8915784896343	98.34189547295918
51.90607334396101	98.34299848611536
51.920568198287725	98.34410149927155
51.93506305261444	98.34520451242773
51.94955790694115	98.34630752558391
51.964052761267865	98.34741053874009
51.97854761559458	98.34851355189627
51.99304246992129	98.34961656505246
52.007537324248005	98.35071957820864
52.02203217857472	98.35182259136482
52.03652703290143	98.352925604521
52.051021887228146	98.35402861767719
52.06551674155486	98.35513163083337
52.08001159588157	98.35623464398955
52.094506450208286	98.35733765714573
52.109001304535	98.35844067030192
52.12349615886171	98.3595436834581
52.137991013188426	98.36064669661428
52.15248586751514	98.36174970977046
52.16698072184185	98.36285272292665
52.181475576168566	98.36395573608283
52.19597043049528	98.36505874923901
52.21046528482199	98.3661617623952
52.224960139148706	98.36726477555138
52.23945499347542	98.36836778870756
52.25394984780213	98.36947080186374
52.268444702128846	98.37057381501992
52.28293955645556	98.3716768281761
52.29743441078227	98.37277984133229
52.311929265108986	98.37388285448847
52.3264241194357	98.37498586764465
52.34091897376241	98.37608888080084
52.35541382808913	98.37719189395702
52.36990868241584	98.3782949071132
52.38440353674255	98.37939792026938
52.39889839106927	98.38050093342557
52.41339324539598	98.38160394658175
52.42788809972269	98.38270695973793
52.44238295404941	98.38380997289411
52.45687780837612	98.3849129860503
52.471372662702834	98.38601599920648
52.48586751702955	98.38711901236266
52.50036237135626	98.38822202551884
52.514857225682974	98.38932503867503
52.52935208000969	98.39042805183121
52.5438469343364	98.39153106498739
52.558341788663114	98.39263407814357
52.57283664298983	98.39373709129976
52.58733149731654	98.39484010445594
52.601826351643254	98.39594311761212
52.61632120596997	98.3970461307683
52.63081606029668	98.39814914392448
52.645310914623394	98.39925215708067
52.65980576895011	98.40035517023685
52.67430062327682	98.40145818339303
52.688795477603534	98.40256119654921
52.70329033193025	98.4036642097054
52.71778518625696	98.40476722286158
52.732280040583674	98.40587023601776
52.74677489491039	98.40697324917394
52.7612697492371	98.40807626233013
52.775764603563815	98.40917927548631
52.79025945789053	98.41028228864249
52.80475431221724	98.41138530179867
52.819249166543955	98.41248831495486
52.83374402087067	98.41359132811104
52.84823887519738	98.41469434126722
52.862733729524095	98.4157973544234
52.87722858385081	98.41690036757959
52.89172343817752	98.41800338073577
52.906218292504235	98.41910639389195
52.92071314683095	98.42020940704813
52.93520800115766	98.42131242020432
52.949702855484375	98.4224154333605
52.96419770981109	98.42351844651668
52.9786925641378	98.42462145967286
52.993187418464515	98.42572447282905
53.00768227279123	98.42682748598523
53.02217712711794	98.42793049914141
53.036671981444655	98.4290335122976
53.05116683577137	98.43013652545378
53.06566169009808	98.43123953860996
53.080156544424796	98.43234255176614
53.09465139875151	98.43344556492232
53.10914625307822	98.4345485780785
53.123641107404936	98.43565159123469
53.13813596173165	98.43675460439087
53.15263081605836	98.43785761754705
53.167125670385076	98.43896063070324
53.18162052471179	98.44006364385942
53.1961153790385	98.4411666570156
53.210610233365216	98.44226967017178
53.22510508769193	98.44337268332796
53.23959994201864	98.44447569648415
53.254094796345356	98.44557870964033
53.26858965067207	98.44668172279651
53.28308450499878	98.4477847359527
53.297579359325496	98.44888774910888
53.31207421365221	98.44999076226506
53.32656906797892	98.45109377542124
53.341063922305636	98.45219678857742
53.35555877663235	98.4532998017336
53.37005363095906	98.45440281488979
53.38454848528578	98.45550582804597
53.39904333961249	98.45660884120215
53.4135381939392	98.45771185435834
53.42803304826592	98.45881486751452
53.44252790259263	98.4599178806707
53.45702275691934	98.46102089382688
53.47151761124606	98.46212390698307
53.48601246557277	98.46322692013925
53.500507319899484	98.46432993329543
53.5150021742262	98.46543294645161
53.52949702855291	98.4665359596078
53.543991882879624	98.46763897276398
53.55848673720634	98.46874198592016
53.57298159153305	98.46984499907634
53.587476445859764	98.47094801223253
53.60197130018648	98.47205102538871
53.61646615451319	98.47315403854489
53.630961008839904	98.47425705170107
53.64545586316662	98.47536006485726
53.65995071749333	98.47646307801344
53.674445571820044	98.47756609116962
53.68894042614676	98.4786691043258
53.70343528047347	98.47977211748199
53.717930134800184	98.48087513063817
53.7324249891269	98.48197814379435
53.74691984345361	98.48308115695053
53.761414697780324	98.48418417010672
53.77590955210704	98.4852871832629
53.79040440643375	98.48639019641908
53.804899260760465	98.48749320957526
53.81939411508718	98.48859622273145
53.83388896941389	98.48969923588763
53.848383823740605	98.49080224904381
53.86287867806732	98.49190526219999
53.87737353239403	98.49300827535617
53.891868386720745	98.49411128851236
53.90636324104746	98.49521430166854
53.92085809537417	98.49631731482472
53.935352949700885	98.4974203279809
53.9498478040276	98.49852334113709
53.96434265835431	98.49962635429327
53.978837512681025	98.50072936744945
53.99333236700774	98.50183238060563
54.00782722133445	98.50293539376182
54.022322075661165	98.504038406918
54.03681692998788	98.50514142007418
54.05131178431459	98.50624443323036
54.065806638641305	98.50734744638655
54.08030149296802	98.50845045954273
54.09479634729473	98.50955347269891
54.109291201621446	98.5106564858551
54.12378605594816	98.51175949901128
54.13828091027487	98.51286251216746
54.152775764601586	98.51396552532364
54.1672706189283	98.51506853847982
54.18176547325501	98.516171551636
54.196260327581726	98.51727456479219
54.21075518190844	98.51837757794837
54.22525003623515	98.51948059110455
54.239744890561866	98.52058360426074
54.25423974488858	98.52168661741692
54.26873459921529	98.5227896305731
54.283229453542006	98.52389264372928
54.29772430786872	98.52499565688547
54.31221916219543	98.52609867004165
54.326714016522146	98.52720168319783
54.34120887084886	98.52830469635401
54.35570372517557	98.5294077095102
54.370198579502286	98.53051072266638
54.384693433829	98.53161373582256
54.39918828815571	98.53271674897874
54.41368314248243	98.53381976213493
54.42817799680914	98.53492277529111
54.44267285113585	98.53602578844729
54.45716770546257	98.53712880160347
54.47166255978928	98.53823181475965
54.48615741411599	98.53933482791584
54.50065226844271	98.54043784107202
54.51514712276942	98.5415408542282
54.529641977096134	98.54264386738438
54.54413683142285	98.54374688054057
54.55863168574956	98.54484989369675
54.573126540076274	98.54595290685293
54.58762139440299	98.54705592000911
54.6021162487297	98.5481589331653
54.616611103056414	98.54926194632148
54.63110595738313	98.55036495947766
54.64560081170984	98.55146797263384
54.660095666036554	98.55257098579003
54.67459052036327	98.55367399894621
54.68908537468998	98.55477701210239
54.703580229016694	98.55588002525857
54.71807508334341	98.55698303841476
54.73256993767012	98.55808605157094
54.747064791996834	98.55918906472712
54.76155964632355	98.5602920778833
54.77605450065026	98.56139509103949
54.790549354976974	98.56249810419567
54.80504420930369	98.56360111735185
54.8195390636304	98.56470413050803
54.834033917957115	98.56580714366422
54.84852877228383	98.5669101568204
54.86302362661054	98.56801316997658
54.877518480937255	98.56911618313276
54.89201333526397	98.57021919628895
54.90650818959068	98.57132220944513
54.921003043917395	98.57242522260131
54.93549789824411	98.5735282357575
54.94999275257082	98.57463124891368
54.964487606897535	98.57573426206986
54.97898246122425	98.57683727522604
54.99347731555096	98.57794028838222
55.007972169877675	98.5790433015384
55.02246702420439	98.58014631469459
55.0369618785311	98.58124932785077
55.051456732857815	98.58235234100695
55.06595158718453	98.58345535416314
55.08044644151124	98.58455836731932
55.094941295837955	98.5856613804755
55.10943615016467	98.58676439363168
55.12393100449138	98.58786740678786
55.138425858818096	98.58897041994405
55.15292071314481	98.59007343310023
55.16741556747152	98.59117644625641
55.181910421798236	98.5922794594126
55.19640527612495	98.59338247256878
55.21090013045166	98.59448548572496
55.225394984778376	98.59558849888114
55.23988983910509	98.59669151203732
55.2543846934318	98.5977945251935
55.268879547758516	98.59889753834969
55.28337440208523	98.60000055150587
55.29786925641194	98.60110356466205
55.312364110738656	98.60220657781824
55.32685896506537	98.60330959097442
55.34135381939208	98.6044126041306
55.355848673718796	98.60551561728678
55.37034352804551	98.60661863044297
55.38483838237222	98.60772164359915
55.399333236698936	98.60882465675533
55.41382809102565	98.60992766991151
55.42832294535236	98.6110306830677
55.44281779967908	98.61213369622388
55.45731265400579	98.61323670938006
55.4718075083325	98.61433972253624
55.48630236265922	98.61544273569243
55.50079721698593	98.61654574884861
55.51529207131264	98.61764876200479
55.52978692563936	98.61875177516097
55.54428177996607	98.61957903502811
55.558776634292784	98.62040629489525
55.5732714886195	98.62123355476238
55.58776634294621	98.62206081462952
55.602261197272924	98.62288807449666
55.61675605159964	98.6237153343638
55.63125090592635	98.62454259423093
55.645745760253064	98.62536985409807
55.66024061457978	98.6261971139652
55.67473546890649	98.62702437383234
55.689230323233204	98.62785163369948
55.70372517755992	98.62867889356662
55.71822003188663	98.62950615343375
55.732714886213344	98.63033341330089
55.74720974054006	98.63116067316803
55.76170459486677	98.63198793303516
55.776199449193484	98.6328151929023
55.7906943035202	98.63364245276944
55.80518915784691	98.63446971263657
55.819684012173624	98.63529697250371
55.83417886650034	98.63612423237085
55.84867372082705	98.63695149223798
55.863168575153765	98.63777875210512
55.87766342948048	98.63860601197226
55.89215828380719	98.6394332718394
55.906653138133905	98.64026053170653
55.92114799246062	98.64108779157367
55.93564284678733	98.6419150514408
55.950137701114045	98.64274231130794
55.96463255544076	98.64356957117508
55.97912740976747	98.64439683104222
55.993622264094185	98.64522409090935
56.0081171184209	98.64605135077649
56.02261197274761	98.64687861064363
56.037106827074325	98.64770587051076
56.05160168140104	98.6485331303779
56.06609653572775	98.64936039024504
56.080591390054465	98.65018765011217
56.09508624438118	98.65101490997931
56.10958109870789	98.65184216984645
56.124075953034605	98.65266942971358
56.13857080736132	98.65349668958072
56.15306566168803	98.65432394944786
56.167560516014746	98.655151209315
56.18205537034146	98.65597846918213
56.19655022466817	98.65680572904927
56.211045078994886	98.6576329889164
56.2255399333216	98.65846024878354
56.24003478764831	98.65928750865068
56.254529641975026	98.66011476851781
56.26902449630174	98.66094202838495
56.28351935062845	98.66176928825209
56.298014204955166	98.66259654811923
56.31250905928188	98.66342380798636
56.32700391360859	98.6642510678535
56.341498767935306	98.66507832772064
56.35599362226202	98.66590558758777
56.37048847658873	98.66673284745491
56.384983330915446	98.66756010732205
56.39947818524216	98.66838736718918
56.41397303956887	98.66921462705632
56.428467893895586	98.67004188692346
56.4429627482223	98.6708691467906
56.45745760254901	98.67169640665773
56.47195245687573	98.67252366652487
56.48644731120244	98.673350926392
56.50094216552915	98.67417818625914
56.51543701985587	98.67500544612628
56.52993187418258	98.67583270599341
56.54442672850929	98.67665996586055
56.55892158283601	98.67748722572769
56.57341643716272	98.67831448559483
56.58791129148943	98.67914174546196
56.60240614581615	98.6799690053291
56.61690100014286	98.68079626519624
56.631395854469574	98.68162352506337
56.64589070879629	98.68245078493051
56.660385563123	98.68327804479765
56.674880417449714	98.68410530466478
56.68937527177643	98.68493256453192
56.70387012610314	98.68575982439906
56.718364980429854	98.6865870842662
56.73285983475657	98.68741434413333
56.74735468908328	98.68824160400047
56.761849543409994	98.6890688638676
56.77634439773671	98.68989612373474
56.79083925206342	98.69072338360188
56.805334106390134	98.69155064346901
56.81982896071685	98.69237790333615
56.83432381504356	98.69320516320329
56.848818669370274	98.69403242307042
56.86331352369699	98.69485968293756
56.8778083780237	98.6956869428047
56.892303232350415	98.69651420267184
56.90679808667713	98.69734146253897
56.92129294100384	98.69816872240611
56.935787795330555	98.69899598227325
56.95028264965727	98.69982324214038
56.96477750398398	98.70065050200752
56.979272358310695	98.70147776187466
56.99376721263741	98.7023050217418
57.00826206696412	98.70313228160893
57.022756921290835	98.70395954147607
57.03725177561755	98.7047868013432
57.05174662994426	98.70561406121034
57.066241484270975	98.70644132107748
57.08073633859769	98.70726858094461
57.0952311929244	98.70809584081175
57.109726047251115	98.70892310067889
57.12422090157783	98.70975036054602
57.13871575590454	98.71057762041316
57.153210610231255	98.7114048802803
57.16770546455797	98.71223214014744
57.18220031888468	98.71305940001457
57.196695173211396	98.71388665988171
57.21119002753811	98.71471391974885
57.22568488186482	98.71554117961598
57.240179736191536	98.71636843948312
57.25467459051825	98.71719569935026
57.26916944484496	98.7180229592174
57.283664299171676	98.71885021908453
57.29815915349839	98.71967747895167
57.3126540078251	98.7205047388188
57.327148862151816	98.72133199868594
57.34164371647853	98.72215925855308
57.35613857080524	98.72298651842021
57.370633425131956	98.72381377828735
57.38512827945867	98.72464103815449
57.39962313378538	98.72546829802162
57.414117988112096	98.72629555788876
57.42861284243881	98.7271228177559
57.44310769676552	98.72795007762303
57.457602551092236	98.72877733749017
57.47209740541895	98.72960459735731
57.48659225974566	98.73043185722445
57.50108711407238	98.73125911709158
57.51558196839909	98.73208637695872
57.5300768227258	98.73291363682586
57.54457167705252	98.73374089669299
57.55906653137923	98.73456815656013
57.57356138570594	98.73539541642727
57.58805624003266	98.7362226762944
57.60255109435937	98.73704993616154
57.61704594868608	98.73787719602868
57.6315408030128	98.73870445589581
57.64603565733951	98.73953171576295
57.660530511666224	98.74035897563009
57.67502536599294	98.74118623549722
57.68952022031965	98.74201349536436
57.704015074646364	98.7428407552315
57.71850992897308	98.74366801509863
57.73300478329979	98.74449527496577
57.747499637626504	98.74532253483291
57.76199449195322	98.74614979470005
57.77648934627993	98.74697705456718
57.790984200606644	98.74780431443432
57.80547905493336	98.74863157430146
57.81997390926007	98.74945883416859
57.834468763586784	98.75028609403573
57.8489636179135	98.75111335390287
57.86345847224021	98.75194061377
57.877953326566924	98.75276787363714
57.89244818089364	98.75359513350428
57.90694303522035	98.75442239337141
57.921437889547065	98.75524965323855
57.93593274387378	98.75607691310569
57.95042759820049	98.75690417297282
57.964922452527205	98.75773143283996
57.97941730685392	98.7585586927071
57.99391216118063	98.75938595257423
58.008407015507345	98.76021321244137
58.02290186983406	98.76104047230851
58.03739672416077	98.76186773217565
58.051891578487485	98.76269499204278
58.0663864328142	98.76352225190992
58.08088128714091	98.76434951177706
58.095376141467625	98.76517677164419
58.10987099579434	98.76600403151133
58.12436585012105	98.76683129137847
58.138860704447765	98.7676585512456
58.15335555877448	98.76848581111274
58.16785041310119	98.76931307097988
58.182345267427905	98.77014033084701
58.19684012175462	98.77096759071415
58.21133497608133	98.77179485058129
58.225829830408045	98.77262211044842
58.24032468473476	98.77344937031556
58.25481953906147	98.7742766301827
58.269314393388186	98.77510389004983
58.2838092477149	98.77593114991697
58.29830410204161	98.77675840978411
58.312798956368326	98.77758566965124
58.32729381069504	98.77841292951838
58.34178866502175	98.77924018938552
58.356283519348466	98.78006744925266
58.37077837367518	98.78089470911979
58.38527322800189	98.78172196898693
58.399768082328606	98.78254922885407
58.41426293665532	98.7833764887212
58.42875779098203	98.78420374858834
58.443252645308746	98.78503100845548
58.45774749963546	98.78585826832261
58.47224235396217	98.78668552818975
58.486737208288886	98.78751278805689
58.5012320626156	98.78834004792402
58.51572691694231	98.78916730779116
58.53022177126903	98.7899945676583
58.54471662559574	98.79082182752543
58.55921147992245	98.79164908739257
58.57370633424917	98.79247634725971
58.58820118857588	98.79330360712684
58.60269604290259	98.79413086699398
58.61719089722931	98.79495812686112
58.63168575155602	98.79578538672826
58.64618060588273	98.79661264659539
58.66067546020945	98.79743990646253
58.67517031453616	98.79826716632967
58.689665168862874	98.7990944261968
58.70416002318959	98.79992168606394
58.7186548775163	98.80074894593108
58.733149731843014	98.80157620579821
58.74764458616973	98.80240346566535
58.76213944049644	98.80323072553249
58.776634294823154	98.80405798539962
58.79112914914987	98.80488524526676
58.80562400347658	98.8057125051339
58.820118857803294	98.80653976500103
58.83461371213001	98.80736702486817
58.84910856645672	98.80819428473531
58.863603420783434	98.80902154460244
58.87809827511015	98.80984880446958
58.89259312943686	98.81067606433672
58.907087983763574	98.81150332420385
58.92158283809029	98.81233058407099
58.936077692417	98.81315784393813
58.950572546743714	98.81398510380527
58.96506740107043	98.8148123636724
58.97956225539714	98.81563962353954
58.994057109723855	98.81646688340668
59.00855196405057	98.81729414327381
59.02304681837728	98.81812140314095
59.037541672703995	98.81894866300809
59.05203652703071	98.81977592287522
59.06653138135742	98.82060318274236
59.081026235684135	98.8214304426095
59.09552109001085	98.82225770247663
59.11001594433756	98.82308496234377
59.124510798664275	98.82391222221091
59.13900565299099	98.82473948207804
59.1535005073177	98.82556674194518
59.167995361644415	98.82639400181232
59.18249021597113	98.82722126167945
59.19698507029784	98.82804852154659
59.211479924624555	98.82887578141373
59.22597477895127	98.82970304128087
59.24046963327798	98.830530301148
59.254964487604695	98.83135756101514
59.26945934193141	98.83218482088228
59.28395419625812	98.83301208074941
59.298449050584836	98.83383934061655
59.31294390491155	98.83466660048369
59.32743875923826	98.83549386035082
59.341933613564976	98.83632112021796
59.35642846789169	98.8371483800851
59.3709233222184	98.83797563995223
59.385418176545116	98.83880289981937
59.39991303087183	98.83963015968651
59.41440788519854	98.84045741955364
59.428902739525256	98.84128467942078
59.44339759385197	98.84211193928792
59.45789244817868	98.84293919915505
59.472387302505396	98.84376645902219
59.48688215683211	98.84459371888933
59.50137701115882	98.84542097875647
59.515871865485536	98.8462482386236
59.53036671981225	98.84707549849074
59.54486157413896	98.84790275835788
59.55935642846568	98.84873001822501
59.57385128279239	98.84955727809215
59.5883461371191	98.85038453795929
59.60284099144582	98.85121179782642
59.61733584577253	98.85203905769356
59.63183070009924	98.8528663175607
59.64632555442596	98.85369357742783
59.66082040875267	98.85452083729497
59.67531526307938	98.8553480971621
59.6898101174061	98.85617535702924
59.70430497173281	98.85700261689638
59.718799826059524	98.85782987676352
59.73329468038624	98.85865713663065
59.74778953471295	98.85948439649779
59.762284389039664	98.86031165636493
59.77677924336638	98.86113891623206
59.79127409769309	98.8619661760992
59.805768952019804	98.86279343596634
59.82026380634652	98.86362069583348
59.83475866067323	98.86444795570061
59.849253514999944	98.86527521556775
59.86374836932666	98.86610247543489
59.87824322365337	98.86692973530202
59.892738077980084	98.86775699516916
59.9072329323068	98.8685842550363
59.92172778663351	98.86941151490343
59.936222640960224	98.87023877477057
59.95071749528694	98.8710660346377
59.96521234961365	98.87189329450484
59.979707203940364	98.87272055437198
59.99420205826708	98.87354781423912
60.00869691259379	98.87437507410625
60.023191766920505	98.87520233397339
60.03768662124722	98.87602959384053
60.05218147557393	98.87685685370766
60.066676329900645	98.8776841135748
60.08117118422736	98.87851137344194
60.09566603855407	98.87933863330908
60.110160892880785	98.88016589317621
60.1246557472075	98.88099315304335
60.13915060153421	98.88182041291049
60.153645455860925	98.88264767277762
60.16814031018764	98.88347493264476
60.18263516451435	98.8843021925119
60.197130018841065	98.88512945237903
60.21162487316778	98.88595671224617
60.22611972749449	98.8867839721133
60.240614581821205	98.88761123198044
60.25510943614792	98.88843849184758
60.26960429047463	98.88926575171472
60.284099144801345	98.89009301158185
60.29859399912806	98.89092027144899
60.31308885345477	98.89174753131613
60.327583707781486	98.89257479118326
60.3420785621082	98.8934020510504
60.35657341643491	98.89422931091754
60.371068270761626	98.89505657078467
60.38556312508834	98.89588383065181
60.40005797941505	98.89671109051895
60.414552833741766	98.89753835038609
60.42904768806848	98.89836561025322
60.44354254239519	98.89919287012036
60.458037396721906	98.9000201299875
60.47253225104862	98.90084738985463
60.48702710537533	98.90167464972177
60.501521959702046	98.9025019095889
60.51601681402876	98.90332916945604
60.53051166835547	98.90415642932318
60.545006522682186	98.90498368919032
60.5595013770089	98.90581094905745
60.57399623133561	98.90663820892459
60.588491085662326	98.90746546879173
60.60298593998904	98.90829272865886
60.61748079431575	98.909119988526
60.63197564864247	98.90994724839314
60.64647050296918	98.91077450826027
60.66096535729589	98.91160176812741
60.67546021162261	98.91242902799455
60.68995506594932	98.91325628786169
60.70444992027603	98.91408354772882
60.71894477460275	98.91491080759596
60.73343962892946	98.9157380674631
60.747934483256174	98.91656532733023
60.76242933758289	98.91739258719737
60.7769241919096	98.9182198470645
60.791419046236314	98.91904710693164
60.80591390056303	98.91987436679878
60.82040875488974	98.92070162666592
60.834903609216454	98.92152888653305
60.84939846354317	98.92235614640019
60.86389331786988	98.92318340626733
60.878388172196594	98.92401066613446
60.89288302652331	98.9248379260016
60.90737788085002	98.92566518586874
60.921872735176734	98.92649244573587
60.93636758950345	98.92731970560301
60.95086244383016	98.92814696547015
60.965357298156874	98.92897422533729
60.97985215248359	98.92980148520442
60.9943470068103	98.93062874507156
61.008841861137014	98.9314560049387
61.02333671546373	98.93228326480583
61.03783156979044	98.93311052467297
61.052326424117155	98.9339377845401
61.06682127844387	98.93476504440724
61.08131613277058	98.93559230427438
61.095810987097295	98.93641956414152
61.11030584142401	98.93724682400865
61.12480069575072	98.93807408387579
61.139295550077435	98.93890134374293
61.15379040440415	98.93972860361006
61.16828525873086	98.9405558634772
61.182780113057575	98.94138312334434
61.19727496738429	98.94221038321147
61.211769821711	98.94303764307861
61.226264676037715	98.94386490294575
61.24075953036443	98.94469216281288
61.25525438469114	98.94551942268002
61.269749239017855	98.94634668254716
61.28424409334457	98.9471739424143
61.29873894767128	98.94800120228143
61.313233801997995	98.94882846214857
61.32772865632471	98.9496557220157
61.34222351065142	98.95048298188284
61.356718364978136	98.95131024174998
61.37121321930485	98.95213750161712
61.38570807363156	98.95296476148425
61.400202927958276	98.95379202135139
61.41469778228499	98.95461928121853
61.4291926366117	98.95544654108566
61.443687490938416	98.9562738009528
61.45818234526513	98.95710106081994
61.47267719959184	98.95792832068707
61.487172053918556	98.95875558055421
61.50166690824527	98.95958284042135
61.51616176257198	98.96041010028848
61.530656616898696	98.96123736015562
61.54515147122541	98.96206462002276
61.55964632555212	98.9628918798899
61.574141179878836	98.96371913975703
61.58863603420555	98.96454639962417
61.60313088853226	98.9653736594913
61.617625742858976	98.96620091935844
61.63212059718569	98.96702817922558
61.6466154515124	98.96785543909272
61.66111030583912	98.96868269895985
61.67560516016583	98.96950995882699
61.69010001449254	98.97033721869413
61.70459486881926	98.97116447856126
61.71908972314597	98.9719917384284
61.73358457747268	98.97281899829554
61.7480794317994	98.97364625816267
61.76257428612611	98.97447351802981
61.777069140452824	98.9750250246079
61.79156399477954	98.975576531186
61.80605884910625	98.97612803776408
61.820553703432964	98.97667954434218
61.83504855775968	98.97723105092027
61.84954341208639	98.97778255749836
61.864038266413104	98.97833406407645
61.87853312073982	98.97888557065454
61.89302797506653	98.97943707723263
61.907522829393244	98.97998858381072
61.92201768371996	98.98054009038881
61.93651253804667	98.9810915969669
61.951007392373384	98.981643103545
61.9655022467001	98.98219461012309
61.97999710102681	98.98274611670118
61.994491955353524	98.98329762327927
62.00898680968024	98.98384912985736
62.02348166400695	98.98440063643545
62.037976518333664	98.98495214301354
62.05247137266038	98.98550364959164
62.06696622698709	98.98605515616973
62.081461081313805	98.98660666274782
62.09595593564052	98.98715816932591
62.11045078996723	98.987709675904
62.124945644293945	98.98826118248209
62.13944049862066	98.98881268906018
62.15393535294737	98.98936419563827
62.168430207274085	98.98991570221636
62.1829250616008	98.99046720879446
62.19741991592751	98.99101871537255
62.211914770254225	98.99157022195064
62.22640962458094	98.99212172852873
62.24090447890765	98.99267323510682
62.255399333234365	98.99322474168491
62.26989418756108	98.993776248263
62.28438904188779	98.9943277548411
62.298883896214505	98.99487926141919
62.31337875054122	98.99543076799728
62.32787360486793	98.99598227457537
62.342368459194645	98.99653378115346
62.35686331352136	98.99708528773155
62.37135816784807	98.99763679430964
62.385853022174786	98.99818830088773
62.4003478765015	98.99873980746582
62.41484273082821	98.99929131404392
62.429337585154926	98.999842820622
62.44383243948164	99.0003943272001
62.45832729380835	99.00094583377819
62.472822148135066	99.00149734035628
62.48731700246178	99.00204884693437
62.50181185678849	99.00260035351246
62.516306711115206	99.00315186009055
62.53080156544192	99.00370336666865
62.54529641976863	99.00425487324674
62.559791274095346	99.00480637982483
62.57428612842206	99.00535788640292
62.58878098274877	99.00590939298101
62.603275837075486	99.0064608995591
62.6177706914022	99.00701240613719
62.63226554572891	99.00756391271528
62.646760400055626	99.00811541929338
62.66125525438234	99.00866692587147
62.67575010870905	99.00921843244956
62.69024496303577	99.00976993902765
62.70473981736248	99.01032144560574
62.71923467168919	99.01087295218383
62.73372952601591	99.01142445876192
62.74822438034262	99.01197596534001
62.76271923466933	99.0125274719181
62.77721408899605	99.0130789784962
62.79170894332276	99.01363048507429
62.806203797649474	99.01418199165238
62.82069865197619	99.01473349823047
62.8351935063029	99.01528500480856
62.849688360629614	99.01583651138665
62.86418321495633	99.01638801796474
62.87867806928304	99.01693952454283
62.893172923609754	99.01749103112093
62.90766777793647	99.01804253769902
62.92216263226318	99.01859404427711
62.936657486589894	99.0191455508552
62.95115234091661	99.01969705743329
62.96564719524332	99.02024856401138
62.980142049570034	99.02080007058947
62.99463690389675	99.02135157716756
63.00913175822346	99.02190308374566
63.023626612550174	99.02245459032375
63.03812146687689	99.02300609690184
63.0526163212036	99.02355760347993
63.067111175530314	99.02410911005802
63.08160602985703	99.02466061663611
63.09610088418374	99.0252121232142
63.110595738510455	99.0257636297923
63.12509059283717	99.02631513637039
63.13958544716388	99.02686664294848
63.154080301490595	99.02741814952657
63.16857515581731	99.02796965610466
63.18307001014402	99.02852116268275
63.197564864470735	99.02907266926084
63.21205971879745	99.02962417583893
63.22655457312416	99.03017568241702
63.241049427450875	99.03072718899512
63.25554428177759	99.0312786955732
63.2700391361043	99.0318302021513
63.284533990431015	99.03238170872939
63.29902884475773	99.03293321530748
63.31352369908444	99.03348472188557
63.328018553411155	99.03403622846366
63.34251340773787	99.03458773504175
63.35700826206458	99.03513924161985
63.371503116391295	99.03569074819794
63.38599797071801	99.03624225477603
63.40049282504472	99.03679376135412
63.414987679371436	99.03734526793221
63.42948253369815	99.0378967745103
63.44397738802486	99.03844828108839
63.458472242351576	99.03899978766648
63.47296709667829	99.03955129424457
63.487461951005	99.04010280082267
63.501956805331716	99.04065430740076
63.51645165965843	99.04120581397885
63.53094651398514	99.04175732055694
63.545441368311856	99.04230882713503
63.55993622263857	99.04286033371312
63.57443107696528	99.04341184029121
63.588925931291996	99.0439633468693
63.60342078561871	99.0445148534474
63.61791563994542	99.04506636002549
63.632410494272136	99.04561786660358
63.64690534859885	99.04616937318167
63.66140020292556	99.04672087975976
63.675895057252276	99.04727238633785
63.69038991157899	99.04782389291594
63.7048847659057	99.04837539949403
63.71937962023242	99.04892690607213
63.73387447455913	99.04947841265022
63.74836932888584	99.05002991922831
63.76286418321256	99.0505814258064
63.77735903753927	99.05113293238449
63.79185389186598	99.05168443896258
63.8063487461927	99.05223594554067
63.82084360051941	99.05278745211876
63.835338454846124	99.05333895869686
63.84983330917284	99.05389046527495
63.86432816349955	99.05444197185304
63.878823017826264	99.05499347843113
63.89331787215298	99.05554498500922
63.90781272647969	99.05609649158731
63.922307580806404	99.0566479981654
63.93680243513312	99.0571995047435
63.95129728945983	99.05775101132159
63.965792143786544	99.05830251789968
63.98028699811326	99.05885402447777
63.99478185243997	99.05940553105586
64.00927670676668	99.05995703763395
64.0237715610934	99.06050854421204
64.03826641542011	99.06106005079013
64.05276126974682	99.06161155736822
64.06725612407354	99.06216306394631
64.08175097840025	99.0627145705244
64.09624583272696	99.0632660771025
64.11074068705368	99.06381758368059
64.12523554138039	99.06436909025868
64.1397303957071	99.06492059683677
64.15422525003382	99.06547210341486
64.16872010436053	99.06602360999295
64.18321495868724	99.06657511657104
64.19770981301396	99.06712662314914
64.21220466734067	99.06767812972723
64.22669952166738	99.06822963630532
64.2411943759941	99.06878114288341
64.25568923032081	99.0693326494615
64.27018408464752	99.06988415603959
64.28467893897424	99.07043566261768
64.29917379330095	99.07098716919577
64.31366864762767	99.07153867577387
64.32816350195438	99.07209018235196
64.34265835628109	99.07264168893005
64.3571532106078	99.07319319550814
64.37164806493452	99.07374470208623
64.38614291926123	99.07429620866432
64.40063777358795	99.07484771524241
64.41513262791466	99.0753992218205
64.42962748224137	99.0759507283986
64.44412233656809	99.07650223497669
64.4586171908948	99.07705374155478
64.47311204522151	99.07760524813287
64.48760689954823	99.07815675471096
64.50210175387494	99.07870826128905
64.51659660820165	99.07925976786714
64.53109146252837	99.07981127444523
64.54558631685508	99.08036278102333
64.56008117118179	99.08091428760142
64.5745760255085	99.08146579417951
64.58907087983522	99.0820173007576
64.60356573416193	99.08256880733569
64.61806058848865	99.08312031391378
64.63255544281536	99.08367182049187
64.64705029714207	99.08422332706996
64.66154515146879	99.08477483364805
64.6760400057955	99.08532634022615
64.69053486012221	99.08587784680424
64.70502971444893	99.08642935338233
64.71952456877564	99.08698085996042
64.73401942310235	99.08753236653851
64.74851427742907	99.0880838731166
64.76300913175578	99.0886353796947
64.7775039860825	99.08918688627278
64.7919988404092	99.08973839285088
64.80649369473592	99.09028989942897
64.82098854906263	99.09084140600706
64.83548340338935	99.09139291258515
64.84997825771606	99.09194441916324
64.86447311204277	99.09249592574133
64.87896796636949	99.09304743231942
64.8934628206962	99.09359893889751
64.90795767502291	99.0941504454756
64.92245252934963	99.0947019520537
64.93694738367634	99.09525345863179
64.95144223800305	99.09580496520988
64.96593709232977	99.09635647178797
64.98043194665648	99.09690797836606
64.9949268009832	99.09745948494415
65.00942165530991	99.09801099152224
65.02391650963662	99.09856249810034
65.03841136396333	99.09911400467843
65.05290621829005	99.09966551125652
65.06740107261676	99.10021701783461
65.08189592694347	99.1007685244127
65.09639078127019	99.10132003099079
65.1108856355969	99.10187153756888
65.12538048992361	99.10242304414697
65.13987534425033	99.10297455072507
65.15437019857704	99.10352605730316
65.16886505290375	99.10407756388125
65.18335990723047	99.10462907045934
65.19785476155718	99.10518057703743
65.2123496158839	99.10573208361552
65.22684447021061	99.10628359019361
65.24133932453732	99.1068350967717
65.25583417886403	99.1073866033498
65.27032903319075	99.10793810992789
65.28482388751746	99.10848961650598
65.29931874184417	99.10904112308407
65.31381359617089	99.10959262966216
65.3283084504976	99.11014413624025
65.34280330482432	99.11069564281834
65.35729815915103	99.11124714939643
65.37179301347774	99.11179865597452
65.38628786780446	99.11235016255262
65.40078272213117	99.11290166913071
65.41527757645788	99.1134531757088
65.4297724307846	99.11400468228689
65.44426728511131	99.11455618886498
65.45876213943802	99.11510769544307
65.47325699376474	99.11565920202116
65.48775184809145	99.11621070859925
65.50224670241816	99.11676221517735
65.51674155674488	99.11731372175544
65.53123641107159	99.11786522833353
65.5457312653983	99.11841673491162
65.56022611972502	99.11896824148971
65.57472097405173	99.1195197480678
65.58921582837844	99.1200712546459
65.60371068270516	99.12062276122398
65.61820553703187	99.12117426780208
65.63270039135858	99.12172577438017
65.6471952456853	99.12227728095826
65.66169010001201	99.12282878753635
65.67618495433872	99.12338029411444
65.69067980866544	99.12393180069253
65.70517466299215	99.12448330727062
65.71966951731886	99.12503481384871
65.73416437164558	99.1255863204268
65.74865922597229	99.1261378270049
65.763154080299	99.12668933358299
65.77764893462572	99.12724084016108
65.79214378895243	99.12779234673917
65.80663864327914	99.12834385331726
65.82113349760586	99.12889535989535
65.83562835193257	99.12944686647344
65.85012320625928	99.12999837305154
65.864618060586	99.13054987962963
65.87911291491271	99.13110138620772
65.89360776923942	99.13165289278581
65.90810262356614	99.1322043993639
65.92259747789285	99.13275590594199
65.93709233221956	99.13330741252008
65.95158718654628	99.13385891909817
65.96608204087299	99.13441042567626
65.9805768951997	99.13496193225436
65.99507174952642	99.13551343883245
66.00956660385313	99.13606494541054
66.02406145817984	99.13661645198863
66.03855631250656	99.13716795856672
66.05305116683327	99.13771946514481
66.06754602115998	99.1382709717229
66.0820408754867	99.138822478301
66.09653572981341	99.13937398487909
66.11103058414012	99.13992549145718
66.12552543846684	99.14047699803527
66.14002029279355	99.14102850461336
66.15451514712026	99.14158001119145
66.16901000144698	99.14213151776954
66.18350485577369	99.14268302434763
66.1979997101004	99.14323453092572
66.21249456442712	99.14378603750382
66.22698941875383	99.1443375440819
66.24148427308054	99.14488905066
66.25597912740726	99.14544055723809
66.27047398173397	99.14599206381618
66.28496883606068	99.14654357039427
66.2994636903874	99.14709507697236
66.31395854471411	99.14764658355045
66.32845339904082	99.14819809012855
66.34294825336754	99.14874959670664
66.35744310769425	99.14930110328473
66.37193796202097	99.14985260986282
66.38643281634768	99.15040411644091
66.40092767067439	99.150955623019
66.4154225250011	99.15150712959709
66.42991737932782	99.15205863617518
66.44441223365453	99.15261014275328
66.45890708798125	99.15316164933137
66.47340194230796	99.15371315590946
66.48789679663467	99.15426466248755
66.50239165096139	99.15481616906564
66.5168865052881	99.15536767564373
66.53138135961481	99.15591918222182
66.54587621394153	99.15647068879991
66.56037106826824	99.157022195378
66.57486592259495	99.1575737019561
66.58936077692167	99.15812520853419
66.60385563124838	99.15867671511228
66.61835048557509	99.15922822169037
66.6328453399018	99.15977972826846
66.64734019422852	99.16033123484655
66.66183504855523	99.16088274142464
66.67632990288195	99.16143424800273
66.69082475720866	99.16198575458083
66.70531961153537	99.16253726115892
66.71981446586209	99.16308876773701
66.7343093201888	99.1636402743151
66.74880417451551	99.16419178089319
66.76329902884223	99.16474328747128
66.77779388316894	99.16529479404937
66.79228873749565	99.16584630062746
66.80678359182237	99.16639780720556
66.82127844614908	99.16694931378365
66.8357733004758	99.16750082036174
66.8502681548025	99.16805232693983
66.86476300912922	99.16860383351792
66.87925786345593	99.16915534009601
66.89375271778265	99.1697068466741
66.90824757210936	99.1702583532522
66.92274242643607	99.17080985983029
66.93723728076279	99.17136136640838
66.9517321350895	99.17191287298647
66.96622698941621	99.17246437956456
66.98072184374293	99.17301588614265
66.99521669806964	99.17356739272074
67.00971155239635	99.17411889929883
67.02420640672307	99.17467040587692
67.03870126104978	99.17522191245502
67.0531961153765	99.1757734190331
67.06769096970321	99.1763249256112
67.08218582402992	99.17687643218929
67.09668067835663	99.17742793876738
67.11117553268335	99.17797944534547
67.12567038701006	99.17853095192356
67.14016524133677	99.17908245850165
67.15466009566349	99.17963396507974
67.1691549499902	99.18018547165784
67.18364980431691	99.18073697823593
67.19814465864363	99.18128848481402
67.21263951297034	99.18183999139211
67.22713436729705	99.1823914979702
67.24162922162377	99.18294300454829
67.25612407595048	99.18349451112638
67.2706189302772	99.18404601770447
67.28511378460391	99.18459752428257
67.29960863893062	99.18514903086066
67.31410349325733	99.18570053743875
67.32859834758405	99.18625204401684
67.34309320191076	99.18680355059493
67.35758805623747	99.18735505717302
67.37208291056419	99.18790656375111
67.3865777648909	99.1884580703292
67.40107261921762	99.1890095769073
67.41556747354433	99.18956108348539
67.43006232787104	99.19011259006348
67.44455718219776	99.19066409664157
67.45905203652447	99.19121560321966
67.47354689085118	99.19176710979775
67.4880417451779	99.19231861637584
67.50253659950461	99.19287012295393
67.51703145383132	99.19342162953203
67.53152630815804	99.19397313611012
67.54602116248475	99.19452464268821
67.56051601681146	99.1950761492663
67.57501087113818	99.19562765584439
67.58950572546489	99.19617916242248
67.6040005797916	99.19673066900057
67.61849543411832	99.19728217557866
67.63299028844503	99.19783368215676
67.64748514277174	99.19838518873485
67.66197999709846	99.19893669531294
67.67647485142517	99.19948820189103
67.69096970575188	99.20003970846912
67.7054645600786	99.20059121504721
67.71995941440531	99.2011427216253
67.73445426873202	99.2016942282034
67.74894912305874	99.20224573478148
67.76344397738545	99.20279724135958
67.77793883171216	99.20334874793767
67.79243368603888	99.20390025451576
67.80692854036559	99.20445176109385
67.8214233946923	99.20500326767194
67.83591824901902	99.20555477425003
67.85041310334573	99.20610628082812
67.86490795767244	99.20665778740621
67.87940281199916	99.2072092939843
67.89389766632587	99.2077608005624
67.90839252065258	99.20831230714049
67.9228873749793	99.20886381371858
67.93738222930601	99.20941532029667
67.95187708363272	99.20996682687476
67.96637193795944	99.21051833345285
67.98086679228615	99.21106984003094
67.99536164661286	99.21162134660904
68.00985650093958	99.21217285318713
68.02435135526629	99.21272435976522
68.038846209593	99.21327586634331
68.05334106391972	99.2138273729214
68.06783591824643	99.21437887949949
68.08233077257314	99.21493038607758
68.09682562689986	99.21548189265567
68.11132048122657	99.21603339923377
68.12581533555328	99.21658490581186
68.14031018988	99.21713641238995
68.15480504420671	99.21768791896804
68.16929989853342	99.21823942554613
68.18379475286014	99.21879093212422
68.19828960718685	99.21934243870231
68.21278446151356	99.2198939452804
68.22727931584028	99.2204454518585
68.24177417016699	99.22099695843659
68.2562690244937	99.22154846501468
68.27076387882042	99.22209997159277
68.28525873314713	99.22265147817086
68.29975358747384	99.22320298474895
68.31424844180056	99.22375449132704
68.32874329612727	99.22430599790513
68.34323815045398	99.22485750448323
68.3577330047807	99.22540901106132
68.37222785910741	99.22596051763941
68.38672271343412	99.2265120242175
68.40121756776084	99.22706353079559
68.41571242208755	99.22761503737368
68.43020727641427	99.22816654395177
68.44470213074098	99.22871805052986
68.45919698506769	99.22926955710795
68.4736918393944	99.22982106368605
68.48818669372112	99.23037257026414
68.50268154804783	99.23092407684223
68.51717640237455	99.23147558342032
68.53167125670126	99.23202708999841
68.54616611102797	99.2325785965765
68.56066096535469	99.2331301031546
68.5751558196814	99.23368160973268
68.58965067400811	99.23423311631078
68.60414552833483	99.23478462288887
68.61864038266154	99.23533612946696
68.63313523698825	99.23588763604505
68.64763009131497	99.23643914262314
68.66212494564168	99.23699064920123
68.67661979996839	99.23754215577932
68.6911146542951	99.23809366235741
68.70560950862182	99.2386451689355
68.72010436294853	99.2391966755136
68.73459921727525	99.23974818209169
68.74909407160196	99.24029968866978
68.76358892592867	99.24085119524787
68.77808378025539	99.24140270182596
68.7925786345821	99.24195420840405
68.80707348890881	99.24250571498214
68.82156834323553	99.24305722156024
68.83606319756224	99.24360872813833
68.85055805188895	99.24416023471642
68.86505290621567	99.24471174129451
68.87954776054238	99.2452632478726
68.8940426148691	99.24581475445069
68.9085374691958	99.24636626102878
68.92303232352252	99.24691776760687
68.93752717784923	99.24746927418497
68.95202203217595	99.24802078076306
68.96651688650266	99.24857228734115
68.98101174082937	99.24912379391924
68.99550659515609	99.24967530049733
69.0100014494828	99.25022680707542
69.02449630380951	99.25077831365351
69.03899115813623	99.2513298202316
69.05348601246294	99.2518813268097
69.06798086678965	99.25243283338779
69.08247572111637	99.25298433996588
69.09697057544308	99.25353584654397
69.1114654297698	99.25408735312206
69.12596028409651	99.25463885970015
69.14045513842322	99.25519036627824
69.15494999274993	99.25574187285633
69.16944484707665	99.25629337943442
69.18393970140336	99.25684488601252
69.19843455573007	99.2573963925906
69.21292941005679	99.2579478991687
69.2274242643835	99.25849940574679
69.24191911871021	99.25905091232488
69.25641397303693	99.25960241890297
69.27090882736364	99.26015392548106
69.28540368169035	99.26070543205915
69.29989853601707	99.26125693863725
69.31439339034378	99.26180844521534
69.3288882446705	99.26235995179343
69.34338309899721	99.26291145837152
69.35787795332392	99.26346296494961
69.37237280765063	99.2640144715277
69.38686766197735	99.2645659781058
69.40136251630406	99.26511748468388
69.41585737063077	99.26566899126198
69.43035222495749	99.26622049784007
69.4448470792842	99.26677200441816
69.45934193361092	99.26732351099625
69.47383678793763	99.26787501757434
69.48833164226434	99.26842652415243
69.50282649659106	99.26897803073052
69.51732135091777	99.26952953730861
69.53181620524448	99.2700810438867
69.5463110595712	99.2706325504648
69.56080591389791	99.27118405704289
69.57530076822462	99.27173556362098
69.58979562255134	99.27228707019907
69.60429047687805	99.27283857677716
69.61878533120476	99.27339008335525
69.63328018553148	99.27394158993334
69.64777503985819	99.27449309651143
69.6622698941849	99.27504460308953
69.67676474851162	99.27559610966762
69.69125960283833	99.27614761624571
69.70575445716504	99.2766991228238
69.72024931149176	99.27725062940189
69.73474416581847	99.27780213597998
69.74923902014518	99.27835364255807
69.7637338744719	99.27890514913616
69.77822872879861	99.27945665571426
69.79272358312532	99.28000816229235
69.80721843745204	99.28055966887044
69.82171329177875	99.28111117544853
69.83620814610546	99.28166268202662
69.85070300043218	99.28221418860471
69.86519785475889	99.2827656951828
69.8796927090856	99.2833172017609
69.89418756341232	99.28386870833899
69.90868241773903	99.28442021491708
69.92317727206574	99.28497172149517
69.93767212639246	99.28552322807326
69.95216698071917	99.28607473465135
69.96666183504588	99.28662624122944
69.9811566893726	99.28717774780753
69.99565154369931	99.28772925438562
70.01014639802602	99.28828076096372
70.02464125235274	99.2888322675418
70.03913610667945	99.2893837741199
70.05363096100616	99.28993528069799
70.06812581533288	99.29048678727608
70.08262066965959	99.29103829385417
70.0971155239863	99.29158980043226
70.11161037831302	99.29214130701035
70.12610523263973	99.29269281358845
70.14060008696644	99.29324432016654
70.15509494129316	99.29379582674463
70.16958979561987	99.29434733332272
70.18408464994658	99.29489883990081
70.1985795042733	99.2954503464789
70.21307435860001	99.29600185305699
70.22756921292672	99.29655335963508
70.24206406725344	99.29710486621318
70.25655892158015	99.29765637279127
70.27105377590686	99.29820787936936
70.28554863023358	99.29875938594745
70.30004348456029	99.29931089252554
70.314538338887	99.29986239910363
70.32903319321372	99.30041390568172
70.34352804754043	99.30096541225981
70.35802290186714	99.3015169188379
70.37251775619386	99.302068425416
70.38701261052057	99.30261993199409
70.40150746484728	99.30317143857218
70.416002319174	99.30372294515027
70.43049717350071	99.30427445172836
70.44499202782742	99.30482595830645
70.45948688215414	99.30537746488454
70.47398173648085	99.30592897146263
70.48847659080757	99.30648047804073
70.50297144513428	99.30703198461882
70.51746629946099	99.30758349119691
70.5319611537877	99.308134997775
70.54645600811442	99.30868650435309
70.56095086244113	99.30923801093118
70.57544571676785	99.30978951750927
70.58994057109456	99.31034102408736
70.60443542542127	99.31089253066546
70.61893027974799	99.31144403724355
70.6334251340747	99.31199554382164
70.64791998840141	99.31254705039973
70.66241484272813	99.31309855697782
70.67690969705484	99.31365006355591
70.69140455138155	99.314201570134
70.70589940570827	99.3147530767121
70.72039426003498	99.31530458329019
70.73488911436169	99.31585608986828
70.7493839686884	99.31640759644637
70.76387882301512	99.31695910302446
70.77837367734183	99.31751060960255
70.79286853166855	99.31806211618064
70.80736338599526	99.31861362275873
70.82185824032197	99.31916512933682
70.83635309464869	99.31971663591492
70.8508479489754	99.320268142493
70.86534280330211	99.3208196490711
70.87983765762883	99.32137115564919
70.89433251195554	99.32192266222728
70.90882736628225	99.32247416880537
70.92332222060897	99.32302567538346
70.93781707493568	99.32357718196155
70.9523119292624	99.32412868853964
70.9668067835891	99.32468019511774
70.98130163791582	99.32523170169583
70.99579649224253	99.32578320827392
71.01029134656925	99.32633471485201
71.02478620089596	99.3268862214301
71.03928105522267	99.32743772800819
71.05377590954939	99.32798923458628
71.0682707638761	99.32854074116437
71.08276561820281	99.32909224774247
71.09726047252953	99.32964375432056
71.11175532685624	99.33019526089865
71.12625018118295	99.33074676747674
71.14074503550967	99.33129827405483
71.15523988983638	99.33184978063292
71.1697347441631	99.33240128721101
71.18422959848981	99.3329527937891
71.19872445281652	99.3335043003672
71.21321930714323	99.33405580694529
71.22771416146995	99.33460731352338
71.24220901579666	99.33515882010147
71.25670387012337	99.33571032667956
71.27119872445009	99.33626183325765
71.2856935787768	99.33681333983574
71.30018843310351	99.33736484641383
71.31468328743023	99.33791635299193
71.32917814175694	99.33846785957002
71.34367299608365	99.33901936614811
71.35816785041037	99.3395708727262
71.37266270473708	99.34012237930429
71.3871575590638	99.34067388588238
71.40165241339051	99.34122539246047
71.41614726771722	99.34177689903856
71.43064212204393	99.34232840561666
71.44513697637065	99.34287991219475
71.45963183069736	99.34343141877284
71.47412668502407	99.34398292535093
71.48862153935079	99.34453443192902
71.5031163936775	99.34508593850711
71.51761124800421	99.3456374450852
71.53210610233093	99.3461889516633
71.54660095665764	99.34674045824138
71.56109581098436	99.34729196481948
71.57559066531107	99.34784347139757
71.59008551963778	99.34839497797566
71.6045803739645	99.34894648455375
71.61907522829121	99.34949799113184
71.63357008261792	99.35004949770993
71.64806493694464	99.35060100428802
71.66255979127135	99.35115251086611
71.67705464559806	99.3517040174442
71.69154949992478	99.3522555240223
71.70604435425149	99.35280703060039
71.7205392085782	99.35335853717848
71.73503406290492	99.35391004375657
71.74952891723163	99.35446155033466
71.76402377155834	99.35501305691275
71.77851862588506	99.35556456349084
71.79301348021177	99.35611607006894
71.80750833453848	99.35666757664703
71.8220031888652	99.35721908322512
71.83649804319191	99.35777058980321
71.85099289751862	99.3583220963813
71.86548775184534	99.35887360295939
71.87998260617205	99.35942510953748
71.89447746049876	99.35997661611557
71.90897231482548	99.36052812269367
71.92346716915219	99.36107962927176
71.9379620234789	99.36163113584985
71.95245687780562	99.36218264242794
71.96695173213233	99.36273414900603
71.98144658645904	99.36328565558412
71.99594144078576	99.36383716216221
72.01043629511247	99.3643886687403
72.02493114943918	99.3649401753184
72.0394260037659	99.36549168189649
72.05392085809261	99.36604318847458
72.06841571241932	99.36659469505267
72.08291056674604	99.36714620163076
72.09740542107275	99.36769770820885
72.11190027539946	99.36824921478694
72.12639512972618	99.36880072136503
72.14088998405289	99.36935222794312
72.1553848383796	99.36990373452122
72.16987969270632	99.37045524109931
72.18437454703303	99.3710067476774
72.19886940135974	99.37155825425549
72.21336425568646	99.37210976083358
72.22785911001317	99.37266126741167
72.24235396433988	99.37321277398976
72.2568488186666	99.37376428056785
72.27134367299331	99.37431578714595
72.28583852732002	99.37486729372404
72.30033338164674	99.37541880030213
72.31482823597345	99.37597030688022
72.32932309030016	99.37652181345831
72.34381794462688	99.3770733200364
72.35831279895359	99.3776248266145
72.3728076532803	99.37817633319258
72.38730250760702	99.37872783977068
72.40179736193373	99.37927934634877
72.41629221626044	99.37983085292686
72.43078707058716	99.38038235950495
72.44528192491387	99.38093386608304
72.45977677924058	99.38148537266113
72.4742716335673	99.38203687923922
72.48876648789401	99.38258838581731
72.50326134222072	99.3831398923954
72.51775619654744	99.3836913989735
72.53225105087415	99.38424290555159
72.54674590520086	99.38479441212968
72.56124075952758	99.38534591870777
72.57573561385429	99.38589742528586
72.590230468181	99.38644893186395
72.60472532250772	99.38700043844204
72.61922017683443	99.38755194502014
72.63371503116115	99.38810345159823
72.64820988548786	99.38865495817632
72.66270473981457	99.38920646475441
72.67719959414129	99.3897579713325
72.691694448468	99.39030947791059
72.70618930279471	99.39086098448868
72.72068415712143	99.39141249106677
72.73517901144814	99.39196399764487
72.74967386577485	99.39251550422296
72.76416872010157	99.39306701080105
72.77866357442828	99.39361851737914
72.79315842875499	99.39417002395723
72.8076532830817	99.39472153053532
72.82214813740842	99.39527303711341
72.83664299173513	99.3958245436915
72.85113784606185	99.3963760502696
72.86563270038856	99.39692755684769
72.88012755471527	99.39747906342578
72.89462240904199	99.39803057000387
72.9091172633687	99.39858207658196
72.92361211769541	99.39913358316005
72.93810697202213	99.39968508973814
72.95260182634884	99.40023659631623
72.96709668067555	99.40078810289432
72.98159153500227	99.40133960947242
72.99608638932898	99.4018911160505
73.0105812436557	99.4024426226286
73.0250760979824	99.40299412920669
73.03957095230912	99.40354563578478
73.05406580663583	99.40409714236287
73.06856066096255	99.40464864894096
73.08305551528926	99.40520015551905
73.09755036961597	99.40575166209715
73.11204522394269	99.40630316867524
73.1265400782694	99.40685467525333
73.14103493259611	99.40740618183142
73.15552978692283	99.40795768840951
73.17002464124954	99.4085091949876
73.18451949557625	99.40906070156569
73.19901434990297	99.40961220814378
73.21350920422968	99.41016371472188
73.2280040585564	99.41071522129997
73.24249891288311	99.41126672787806
73.25699376720982	99.41181823445615
73.27148862153653	99.41236974103424
73.28598347586325	99.41292124761233
73.30047833018996	99.41347275419042
73.31497318451667	99.41402426076851
73.32946803884339	99.4145757673466
73.3439628931701	99.4151272739247
73.35845774749681	99.41567878050279
73.37295260182353	99.41623028708088
73.38744745615024	99.41678179365897
73.40194231047695	99.41733330023706
73.41643716480367	99.41788480681515
73.43093201913038	99.41843631339324
73.4454268734571	99.41898781997133
73.45992172778381	99.41953932654943
73.47441658211052	99.42009083312752
73.48891143643723	99.42064233970561
73.50340629076395	99.4211938462837
73.51790114509066	99.42174535286179
73.53239599941737	99.42229685943988
73.54689085374409	99.42284836601797
73.5613857080708	99.42339987259606
73.57588056239751	99.42395137917416
73.59037541672423	99.42450288575225
73.60487027105094	99.42505439233034
73.61936512537766	99.42560589890843
73.63385997970437	99.42615740548652
73.64835483403108	99.42670891206461
73.6628496883578	99.4272604186427
73.67734454268451	99.4278119252208
73.69183939701122	99.42836343179889
73.70633425133794	99.42891493837698
73.72082910566465	99.42946644495507
73.73532395999136	99.43001795153316
73.74981881431808	99.43056945811125
73.76431366864479	99.43112096468934
73.7788085229715	99.43167247126743
73.79330337729822	99.43222397784552
73.80779823162493	99.43277548442362
73.82229308595164	99.4333269910017
73.83678794027836	99.4338784975798
73.85128279460507	99.43443000415789
73.86577764893178	99.43498151073598
73.8802725032585	99.43553301731407
73.89476735758521	99.43608452389216
73.90926221191192	99.43663603047025
73.92375706623864	99.43718753704835
73.93825192056535	99.43773904362644
73.95274677489206	99.43829055020453
73.96724162921878	99.43884205678262
73.98173648354549	99.43939356336071
73.9962313378722	99.4399450699388
74.01072619219892	99.44049657651689
74.02522104652563	99.44104808309498
74.03971590085234	99.44159958967307
74.05421075517906	99.44215109625117
74.06870560950577	99.44270260282926
74.08320046383248	99.44325410940735
74.0976953181592	99.44380561598544
74.11219017248591	99.44435712256353
74.12668502681262	99.44490862914162
74.14117988113934	99.44546013571971
74.15567473546605	99.4460116422978
74.17016958979276	99.4465631488759
74.18466444411948	99.44711465545399
74.19915929844619	99.44766616203208
74.2136541527729	99.44821766861017
74.22814900709962	99.44876917518826
74.24264386142633	99.44932068176635
74.25713871575304	99.44987218834444
74.27163357007976	99.45042369492253
74.28612842440647	99.45097520150063
74.30062327873318	99.45152670807872
74.3151181330599	99.45207821465681
74.32961298738661	99.4526297212349
74.34410784171332	99.45318122781299
74.35860269604004	99.45373273439108
74.37309755036675	99.45428424096917
74.38759240469346	99.45483574754726
74.40208725902018	99.45538725412536
74.41658211334689	99.45593876070345
74.4310769676736	99.45649026728154
74.44557182200032	99.45704177385963
74.46006667632703	99.45759328043772
74.47456153065374	99.45814478701581
74.48905638498046	99.4586962935939
74.50355123930717	99.459247800172
74.51804609363388	99.45979930675009
74.5325409479606	99.46035081332818
74.54703580228731	99.46090231990627
74.56153065661402	99.46145382648436
74.57602551094074	99.46200533306245
74.59052036526745	99.46255683964054
74.60501521959416	99.46310834621863
74.61951007392088	99.46365985279672
74.63400492824759	99.46421135937481
74.6484997825743	99.4647628659529
74.66299463690102	99.465314372531
74.67748949122773	99.46586587910909
74.69198434555445	99.46641738568718
74.70647919988116	99.46696889226527
74.72097405420787	99.46752039884336
74.73546890853459	99.46807190542145
74.7499637628613	99.46862341199954
74.76445861718801	99.46917491857764
74.77895347151473	99.46972642515573
74.79344832584144	99.47027793173382
74.80794318016815	99.47082943831191
74.82243803449487	99.47138094489
74.83693288882158	99.47193245146809
74.85142774314829	99.47248395804618
74.865922597475	99.47303546462427
74.88041745180172	99.47358697120237
74.89491230612843	99.47413847778046
74.90940716045515	99.47468998435855
74.92390201478186	99.47524149093664
74.93839686910857	99.47579299751473
74.95289172343529	99.47634450409282
74.967386577762	99.47689601067091
74.98188143208871	99.477447517249
74.99637628641543	99.4779990238271
75.01087114074214	99.47855053040519
75.02536599506885	99.47910203698328
75.03986084939557	99.47965354356137
75.05435570372228	99.48020505013946
75.068850558049	99.48075655671755
75.0833454123757	99.48130806329564
75.09784026670242	99.48185956987373
75.11233512102913	99.48241107645183
75.12682997535585	99.48296258302992
75.14132482968256	99.48351408960801
75.15581968400927	99.4840655961861
75.17031453833599	99.48461710276419
75.1848093926627	99.48516860934228
75.19930424698941	99.48572011592037
75.21379910131613	99.48627162249846
75.22829395564284	99.48682312907656
75.24278880996955	99.48737463565465
75.25728366429627	99.48792614223274
75.27177851862298	99.48847764881083
75.2862733729497	99.48902915538892
75.30076822727641	99.48958066196701
75.31526308160312	99.4901321685451
75.32975793592983	99.4906836751232
75.34425279025655	99.49123518170128
75.35874764458326	99.49178668827938
75.37324249890997	99.49233819485747
75.38773735323669	99.49288970143556
75.4022322075634	99.49344120801365
75.41672706189011	99.49399271459174
75.43122191621683	99.49454422116983
75.44571677054354	99.49509572774792
75.46021162487025	99.49564723432601
75.47470647919697	99.4961987409041
75.48920133352368	99.4967502474822
75.5036961878504	99.49730175406029
75.51819104217711	99.49785326063838
75.53268589650382	99.49840476721647
75.54718075083053	99.49895627379456
75.56167560515725	99.49950778037265
75.57617045948396	99.50005928695074
75.59066531381067	99.50061079352884
75.60516016813739	99.50116230010693
75.6196550224641	99.50171380668502
75.63414987679081	99.50226531326311
75.64864473111753	99.5028168198412
75.66313958544424	99.50336832641929
75.67763443977096	99.50391983299738
75.69212929409767	99.50447133957547
75.70662414842438	99.50502284615357
75.7211190027511	99.50557435273166
75.73561385707781	99.50612585930975
75.75010871140452	99.50667736588784
75.76460356573124	99.50722887246593
75.77909842005795	99.50778037904402
75.79359327438466	99.50833188562211
75.80808812871138	99.5088833922002
75.82258298303809	99.5094348987783
75.8370778373648	99.50998640535639
75.85157269169152	99.51053791193448
75.86606754601823	99.51108941851257
75.88056240034494	99.51164092509066
75.89505725467166	99.51219243166875
75.90955210899837	99.51274393824684
75.92404696332508	99.51329544482493
75.9385418176518	99.51384695140302
75.95303667197851	99.51439845798112
75.96753152630522	99.51494996455921
75.98202638063194	99.5155014711373
75.99652123495865	99.51605297771539
76.01101608928536	99.51660448429348
76.02551094361208	99.51715599087157
76.04000579793879	99.51770749744966
76.0545006522655	99.51825900402775
76.06899550659222	99.51881051060585
76.08349036091893	99.51936201718394
76.09798521524564	99.51991352376203
76.11248006957236	99.52046503034012
76.12697492389907	99.52101653691821
76.14146977822578	99.5215680434963
76.1559646325525	99.5221195500744
76.17045948687921	99.52267105665248
76.18495434120592	99.52322256323058
76.19944919553264	99.52377406980867
76.21394404985935	99.52432557638676
76.22843890418606	99.52487708296485
76.24293375851278	99.52542858954294
76.25742861283949	99.52598009612103
76.2719234671662	99.52653160269912
76.28641832149292	99.52708310927721
76.30091317581963	99.5276346158553
76.31540803014634	99.5281861224334
76.32990288447306	99.52873762901149
76.34439773879977	99.52928913558958
76.35889259312648	99.52984064216767
76.3733874474532	99.53039214874576
76.38788230177991	99.53094365532385
76.40237715610662	99.53149516190194
76.41687201043334	99.53204666848004
76.43136686476005	99.53259817505813
76.44586171908676	99.53314968163622
76.46035657341348	99.53370118821431
76.47485142774019	99.5342526947924
76.4893462820669	99.53480420137049
76.50384113639362	99.53535570794858
76.51833599072033	99.53590721452667
76.53283084504704	99.53645872110476
76.54732569937376	99.53701022768286
76.56182055370047	99.53756173426095
76.57631540802718	99.53811324083904
76.5908102623539	99.53866474741713
76.60530511668061	99.53921625399522
76.61979997100732	99.53976776057331
76.63429482533404	99.5403192671514
76.64878967966075	99.5408707737295
76.66328453398746	99.54142228030759
76.67777938831418	99.54197378688568
76.69227424264089	99.54252529346377
76.7067690969676	99.54307680004186
76.72126395129432	99.54362830661995
76.73575880562103	99.54417981319804
76.75025365994775	99.54473131977613
76.76474851427446	99.54528282635422
76.77924336860117	99.54583433293232
76.79373822292789	99.5463858395104
76.8082330772546	99.5469373460885
76.82272793158131	99.54748885266659
76.83722278590803	99.54804035924468
76.85171764023474	99.54859186582277
76.86621249456145	99.54914337240086
76.88070734888817	99.54969487897895
76.89520220321488	99.55024638555705
76.90969705754159	99.55079789213514
76.9241919118683	99.55134939871323
76.93868676619502	99.55190090529132
76.95318162052173	99.55245241186941
76.96767647484845	99.5530039184475
76.98217132917516	99.55355542502559
76.99666618350187	99.55410693160368
77.01116103782859	99.55465843818178
77.0256558921553	99.55520994475987
77.04015074648201	99.55576145133796
77.05464560080873	99.55631295791605
77.06914045513544	99.55686446449414
77.08363530946215	99.55741597107223
77.09813016378887	99.55796747765032
77.11262501811558	99.55851898422841
77.1271198724423	99.5590704908065
77.141614726769	99.5596219973846
77.15610958109572	99.56017350396269
77.17060443542243	99.56072501054078
77.18509928974915	99.56127651711887
77.19959414407586	99.56182802369696
77.21408899840257	99.56237953027505
77.22858385272929	99.56293103685314
77.243078707056	99.56348254343123
77.25757356138271	99.56403405000933
77.27206841570943	99.56458555658742
77.28656327003614	99.56513706316551
77.30105812436285	99.5656885697436
77.31555297868957	99.56624007632169
77.33004783301628	99.56679158289978
77.344542687343	99.56734308947787
77.35903754166971	99.56789459605596
77.37353239599642	99.56844610263406
77.38802725032313	99.56899760921215
77.40252210464985	99.56954911579024
77.41701695897656	99.57010062236833
77.43151181330327	99.57065212894642
77.44600666762999	99.57092788223547
77.4605015219567	99.57120363552451
77.47499637628341	99.57147938881356
77.48949123061013	99.5717551421026
77.50398608493684	99.57203089539165
77.51848093926355	99.5723066486807
77.53297579359027	99.57258240196974
77.54747064791698	99.57285815525879
77.5619655022437	99.57313390854783
77.57646035657041	99.57340966183688
77.59095521089712	99.57368541512592
77.60545006522383	99.57396116841497
77.61994491955055	99.57423692170401
77.63443977387726	99.57451267499306
77.64893462820397	99.5747884282821
77.66342948253069	99.57506418157115
77.6779243368574	99.5753399348602
77.69241919118411	99.57561568814924
77.70691404551083	99.57589144143829
77.72140889983754	99.57616719472733
77.73590375416426	99.57644294801638
77.75039860849097	99.57671870130542
77.76489346281768	99.57699445459447
77.7793883171444	99.57727020788352
77.79388317147111	99.57754596117256
77.80837802579782	99.5778217144616
77.82287288012454	99.57809746775065
77.83736773445125	99.5783732210397
77.85186258877796	99.57864897432874
77.86635744310468	99.57892472761779
77.88085229743139	99.57920048090683
77.8953471517581	99.57947623419588
77.90984200608482	99.57975198748493
77.92433686041153	99.58002774077397
77.93883171473824	99.58030349406302
77.95332656906496	99.58057924735206
77.96782142339167	99.58085500064111
77.98231627771838	99.58113075393015
77.9968111320451	99.5814065072192
78.01130598637181	99.58168226050825
78.02580084069852	99.58195801379729
78.04029569502524	99.58223376708634
78.05479054935195	99.58250952037538
78.06928540367866	99.58278527366443
78.08378025800538	99.58306102695347
78.09827511233209	99.58333678024252
78.1127699666588	99.58361253353156
78.12726482098552	99.58388828682061
78.14175967531223	99.58416404010966
78.15625452963894	99.5844397933987
78.17074938396566	99.58471554668775
78.18524423829237	99.58499129997679
78.19973909261908	99.58526705326584
78.2142339469458	99.58554280655488
78.22872880127251	99.58581855984393
78.24322365559922	99.58609431313297
78.25771850992594	99.58637006642202
78.27221336425265	99.58664581971107
78.28670821857936	99.58692157300011
78.30120307290608	99.58719732628916
78.31569792723279	99.5874730795782
78.3301927815595	99.58774883286725
78.34468763588622	99.5880245861563
78.35918249021293	99.58830033944534
78.37367734453964	99.58857609273439
78.38817219886636	99.58885184602343
78.40266705319307	99.58912759931248
78.41716190751978	99.58940335260152
78.4316567618465	99.58967910589057
78.44615161617321	99.58995485917961
78.46064647049992	99.59023061246866
78.47514132482664	99.5905063657577
78.48963617915335	99.59078211904675
78.50413103348006	99.5910578723358
78.51862588780678	99.59133362562484
78.53312074213349	99.59160937891389
78.5476155964602	99.59188513220293
78.56211045078692	99.59216088549198
78.57660530511363	99.59243663878102
78.59110015944034	99.59271239207007
78.60559501376706	99.59298814535912
78.62008986809377	99.59326389864816
78.63458472242048	99.5935396519372
78.6490795767472	99.59381540522625
78.66357443107391	99.5940911585153
78.67806928540062	99.59436691180434
78.69256413972734	99.59464266509339
78.70705899405405	99.59491841838243
78.72155384838076	99.59519417167148
78.73604870270748	99.59546992496053
78.75054355703419	99.59574567824957
78.7650384113609	99.59602143153862
78.77953326568762	99.59629718482766
78.79402812001433	99.59657293811671
78.80852297434105	99.59684869140575
78.82301782866776	99.5971244446948
78.83751268299447	99.59740019798384
78.85200753732119	99.59767595127289
78.8665023916479	99.59795170456194
78.88099724597461	99.59822745785098
78.89549210030133	99.59850321114003
78.90998695462804	99.59877896442907
78.92448180895475	99.59905471771812
78.93897666328147	99.59933047100716
78.95347151760818	99.59960622429621
78.96796637193489	99.59988197758526
78.9824612262616	99.6001577308743
78.99695608058832	99.60043348416335
79.01145093491503	99.60070923745239
79.02594578924175	99.60098499074144
79.04044064356846	99.60126074403048
79.05493549789517	99.60153649731953
79.06943035222189	99.60181225060857
79.0839252065486	99.60208800389762
79.09842006087531	99.60236375718667
79.11291491520203	99.60263951047571
79.12740976952874	99.60291526376476
79.14190462385545	99.6031910170538
79.15639947818217	99.60346677034285
79.17089433250888	99.6037425236319
79.1853891868356	99.60401827692094
79.1998840411623	99.60429403020999
79.21437889548902	99.60456978349903
79.22887374981573	99.60484553678808
79.24336860414245	99.60512129007712
79.25786345846916	99.60539704336617
79.27235831279587	99.60567279665521
79.28685316712259	99.60594854994426
79.3013480214493	99.6062243032333
79.31584287577601	99.60650005652235
79.33033773010273	99.6067758098114
79.34483258442944	99.60705156310044
79.35932743875615	99.60732731638949
79.37382229308287	99.60760306967853
79.38831714740958	99.60787882296758
79.4028120017363	99.60815457625662
79.417306856063	99.60843032954567
79.43180171038972	99.60870608283471
79.44629656471643	99.60898183612376
79.46079141904315	99.6092575894128
79.47528627336986	99.60953334270185
79.48978112769657	99.6098090959909
79.50427598202329	99.61008484927994
79.51877083635	99.61036060256899
79.53326569067671	99.61063635585803
79.54776054500343	99.61091210914708
79.56225539933014	99.61118786243613
79.57675025365685	99.61146361572517
79.59124510798357	99.61173936901422
79.60573996231028	99.61201512230326
79.620234816637	99.61229087559231
79.63472967096371	99.61256662888135
79.64922452529042	99.6128423821704
79.66371937961713	99.61311813545944
79.67821423394385	99.61339388874849
79.69270908827056	99.61366964203754
79.70720394259727	99.61394539532658
79.72169879692399	99.61422114861563
79.7361936512507	99.61449690190467
79.75068850557741	99.61477265519372
79.76518335990413	99.61504840848276
79.77967821423084	99.61532416177181
79.79417306855755	99.61559991506086
79.80866792288427	99.6158756683499
79.82316277721098	99.61615142163895
79.8376576315377	99.61642717492799
79.85215248586441	99.61670292821704
79.86664734019112	99.61697868150608
79.88114219451784	99.61725443479513
79.89563704884455	99.61753018808417
79.91013190317126	99.61780594137322
79.92462675749798	99.61808169466227
79.93912161182469	99.61835744795131
79.9536164661514	99.61863320124036
79.96811132047812	99.6189089545294
79.98260617480483	99.61918470781845
79.99710102913154	99.6194604611075
80.01159588345826	99.61973621439654
80.02609073778497	99.62001196768558
80.04058559211168	99.62028772097463
80.0550804464384	99.62056347426368
80.06957530076511	99.62083922755272
80.08407015509182	99.62111498084177
80.09856500941854	99.62139073413081
80.11305986374525	99.62166648741986
80.12755471807196	99.6219422407089
80.14204957239868	99.62221799399795
80.15654442672539	99.622493747287
80.1710392810521	99.62276950057604
80.18553413537882	99.62304525386509
80.20002898970553	99.62332100715413
80.21452384403224	99.62359676044318
80.22901869835896	99.62387251373222
80.24351355268567	99.62414826702127
80.25800840701238	99.62442402031031
80.2725032613391	99.62469977359936
80.28699811566581	99.6249755268884
80.30149296999252	99.62525128017745
80.31598782431924	99.6255270334665
80.33048267864595	99.62580278675554
80.34497753297266	99.62607854004459
80.35947238729938	99.62635429333363
80.37396724162609	99.62663004662268
80.3884620959528	99.62690579991173
80.40295695027952	99.62718155320077
80.41745180460623	99.62745730648982
80.43194665893294	99.62773305977886
80.44644151325966	99.62800881306791
80.46093636758637	99.62828456635695
80.47543122191308	99.628560319646
80.4899260762398	99.62883607293504
80.50442093056651	99.62911182622409
80.51891578489322	99.62938757951314
80.53341063921994	99.62966333280218
80.54790549354665	99.62993908609123
80.56240034787336	99.63021483938027
80.57689520220008	99.63049059266932
80.59139005652679	99.63076634595836
80.6058849108535	99.63104209924741
80.62037976518022	99.63131785253645
80.63487461950693	99.6315936058255
80.64936947383364	99.63186935911455
80.66386432816036	99.63214511240359
80.67835918248707	99.63242086569264
80.69285403681378	99.63269661898168
80.7073488911405	99.63297237227073
80.72184374546721	99.63324812555977
80.73633859979392	99.63352387884882
80.75083345412064	99.63379963213787
80.76532830844735	99.63407538542691
80.77982316277406	99.63435113871596
80.79431801710078	99.634626892005
80.80881287142749	99.63490264529405
80.8233077257542	99.6351783985831
80.83780258008092	99.63545415187214
80.85229743440763	99.63572990516118
80.86679228873435	99.63600565845023
80.88128714306106	99.63628141173928
80.89578199738777	99.63655716502832
80.91027685171449	99.63683291831737
80.9247717060412	99.63710867160641
80.93926656036791	99.63738442489546
80.95376141469463	99.6376601781845
80.96825626902134	99.63793593147355
80.98275112334805	99.6382116847626
80.99724597767477	99.63848743805164
81.01174083200148	99.63876319134069
81.02623568632819	99.63903894462973
81.0407305406549	99.63931469791878
81.05522539498162	99.63959045120782
81.06972024930833	99.63986620449687
81.08421510363505	99.64014195778591
81.09870995796176	99.64041771107496
81.11320481228847	99.640693464364
81.12769966661519	99.64096921765305
81.1421945209419	99.6412449709421
81.15668937526861	99.64152072423114
81.17118422959533	99.64179647752019
81.18567908392204	99.64207223080923
81.20017393824875	99.64234798409828
81.21466879257547	99.64262373738732
81.22916364690218	99.64289949067637
81.2436585012289	99.64317524396542
81.2581533555556	99.64345099725446
81.27264820988232	99.64372675054351
81.28714306420903	99.64400250383255
81.30163791853575	99.6442782571216
81.31613277286246	99.64455401041064
81.33062762718917	99.64482976369969
81.34512248151589	99.64510551698874
81.3596173358426	99.64538127027778
81.37411219016931	99.64565702356683
81.38860704449603	99.64593277685587
81.40310189882274	99.64620853014492
81.41759675314945	99.64648428343396
81.43209160747617	99.64676003672301
81.44658646180288	99.64703579001205
81.4610813161296	99.6473115433011
81.4755761704563	99.64758729659015
81.49007102478302	99.64786304987919
81.50456587910973	99.64813880316824
81.51906073343645	99.64841455645728
81.53355558776316	99.64869030974633
81.54805044208987	99.64896606303537
81.56254529641659	99.64924181632442
81.5770401507433	99.64951756961347
81.59153500507001	99.64979332290251
81.60602985939673	99.65006907619156
81.62052471372344	99.6503448294806
81.63501956805015	99.65062058276965
81.64951442237687	99.6508963360587
81.66400927670358	99.65117208934774
81.6785041310303	99.65144784263678
81.69299898535701	99.65172359592583
81.70749383968372	99.65199934921488
81.72198869401043	99.65227510250392
81.73648354833715	99.65255085579297
81.75097840266386	99.65282660908201
81.76547325699057	99.65310236237106
81.77996811131729	99.6533781156601
81.794462965644	99.65365386894915
81.80895781997071	99.6539296222382
81.82345267429743	99.65420537552724
81.83794752862414	99.65448112881629
81.85244238295085	99.65475688210533
81.86693723727757	99.65503263539438
81.88143209160428	99.65530838868342
81.895926945931	99.65558414197247
81.91042180025771	99.65585989526151
81.92491665458442	99.65613564855056
81.93941150891114	99.6564114018396
81.95390636323785	99.65668715512865
81.96840121756456	99.6569629084177
81.98289607189128	99.65723866170674
81.99739092621799	99.65751441499579
82.0118857805447	99.65779016828483
82.02638063487142	99.65806592157388
82.04087548919813	99.65834167486292
82.05537034352484	99.65861742815197
82.06986519785156	99.65889318144102
82.08436005217827	99.65916893473006
82.09885490650498	99.65944468801911
82.1133497608317	99.65972044130815
82.12784461515841	99.6599961945972
82.14233946948512	99.66027194788624
82.15683432381184	99.66054770117529
82.17132917813855	99.66082345446434
82.18582403246526	99.66109920775338
82.20031888679198	99.66137496104243
82.21481374111869	99.66165071433147
82.2293085954454	99.66192646762052
82.24380344977212	99.66220222090956
82.25829830409883	99.66247797419861
82.27279315842554	99.66275372748765
82.28728801275226	99.6630294807767
82.30178286707897	99.66330523406575
82.31627772140568	99.66358098735479
82.3307725757324	99.66385674064384
82.34526743005911	99.66413249393288
82.35976228438582	99.66440824722193
82.37425713871254	99.66468400051097
82.38875199303925	99.66495975380002
82.40324684736596	99.66523550708906
82.41774170169268	99.66551126037811
82.43223655601939	99.66578701366716
82.4467314103461	99.6660627669562
82.46122626467282	99.66633852024525
82.47572111899953	99.6666142735343
82.49021597332624	99.66689002682334
82.50471082765296	99.66716578011238
82.51920568197967	99.66744153340143
82.53370053630638	99.66771728669048
82.5481953906331	99.66799303997952
82.56269024495981	99.66826879326857
82.57718509928652	99.66854454655761
82.59167995361324	99.66882029984666
82.60617480793995	99.6690960531357
82.62066966226666	99.66937180642475
82.63516451659338	99.6696475597138
82.64965937092009	99.66992331300284
82.6641542252468	99.67019906629189
82.67864907957352	99.67047481958093
82.69314393390023	99.67075057286998
82.70763878822694	99.67102632615902
82.72213364255366	99.67130207944807
82.73662849688037	99.67157783273711
82.75112335120708	99.67185358602616
82.7656182055338	99.6721293393152
82.78011305986051	99.67240509260425
82.79460791418722	99.6726808458933
82.80910276851394	99.67295659918234
82.82359762284065	99.67323235247139
82.83809247716736	99.67350810576043
82.85258733149408	99.67378385904948
82.86708218582079	99.67405961233852
82.8815770401475	99.67433536562757
82.89607189447422	99.67461111891662
82.91056674880093	99.67488687220566
82.92506160312765	99.6751626254947
82.93955645745436	99.67543837878375
82.95405131178107	99.6757141320728
82.96854616610779	99.67598988536184
82.9830410204345	99.67626563865089
82.99753587476121	99.67654139193994
83.01203072908793	99.67681714522898
83.02652558341464	99.67709289851803
83.04102043774135	99.67736865180707
83.05551529206807	99.67764440509612
83.07001014639478	99.67792015838516
83.08450500072149	99.67819591167421
83.0989998550482	99.67847166496325
83.11349470937492	99.6787474182523
83.12798956370163	99.67902317154135
83.14248441802835	99.67929892483039
83.15697927235506	99.67957467811944
83.17147412668177	99.67985043140848
83.18596898100849	99.68012618469753
83.2004638353352	99.68040193798657
83.21495868966191	99.68067769127562
83.22945354398863	99.68095344456466
83.24394839831534	99.68122919785371
83.25844325264205	99.68150495114276
83.27293810696877	99.6817807044318
83.28743296129548	99.68205645772085
83.3019278156222	99.68233221100989
83.3164226699489	99.68260796429894
83.33091752427562	99.68288371758798
83.34541237860233	99.68315947087703
83.35990723292905	99.68343522416608
83.37440208725576	99.68371097745512
83.38889694158247	99.68398673074417
83.40339179590919	99.68426248403321
83.4178866502359	99.68453823732226
83.43238150456261	99.6848139906113
83.44687635888933	99.68508974390035
83.46137121321604	99.6853654971894
83.47586606754275	99.68564125047844
83.49036092186947	99.68591700376749
83.50485577619618	99.68619275705653
83.5193506305229	99.68646851034558
83.5338454848496	99.68674426363462
83.54834033917632	99.68702001692367
83.56283519350303	99.68729577021271
83.57733004782975	99.68757152350176
83.59182490215646	99.6878472767908
83.60631975648317	99.68812303007985
83.62081461080989	99.6883987833689
83.6353094651366	99.68867453665794
83.64980431946331	99.68895028994699
83.66429917379003	99.68922604323603
83.67879402811674	99.68950179652508
83.69328888244345	99.68977754981412
83.70778373677017	99.69005330310317
83.72227859109688	99.69032905639222
83.7367734454236	99.69060480968126
83.75126829975031	99.6908805629703
83.76576315407702	99.69115631625935
83.78025800840373	99.6914320695484
83.79475286273045	99.69170782283744
83.80924771705716	99.69198357612649
83.82374257138387	99.69225932941553
83.83823742571059	99.69253508270458
83.8527322800373	99.69281083599363
83.86722713436401	99.69308658928267
83.88172198869073	99.69336234257172
83.89621684301744	99.69363809586076
83.91071169734415	99.69391384914981
83.92520655167087	99.69418960243885
83.93970140599758	99.6944653557279
83.9541962603243	99.69474110901695
83.96869111465101	99.69501686230599
83.98318596897772	99.69529261559504
83.99768082330444	99.69556836888408
84.01217567763115	99.69584412217313
84.02667053195786	99.69611987546217
84.04116538628458	99.69639562875122
84.05566024061129	99.69667138204026
84.070155094938	99.69694713532931
84.08464994926472	99.69722288861836
84.09914480359143	99.6974986419074
84.11363965791814	99.69777439519645
84.12813451224486	99.69805014848549
84.14262936657157	99.69832590177454
84.15712422089828	99.69860165506358
84.171619075225	99.69887740835263
84.18611392955171	99.69915316164168
84.20060878387842	99.69942891493072
84.21510363820514	99.69970466821977
84.22959849253185	99.69998042150881
84.24409334685856	99.70025617479786
84.25858820118528	99.7005319280869
84.27308305551199	99.70080768137595
84.2875779098387	99.701083434665
84.30207276416542	99.70135918795404
84.31656761849213	99.70163494124309
84.33106247281884	99.70191069453213
84.34555732714556	99.70218644782118
84.36005218147227	99.70246220111022
84.37454703579898	99.70273795439927
84.3890418901257	99.70301370768831
84.40353674445241	99.70328946097736
84.41803159877912	99.7035652142664
84.43252645310584	99.70384096755545
84.44702130743255	99.7041167208445
84.46151616175926	99.70439247413354
84.47601101608598	99.70466822742259
84.49050587041269	99.70494398071163
84.5050007247394	99.70521973400068
84.51949557906612	99.70549548728972
84.53399043339283	99.70577124057877
84.54848528771954	99.70604699386782
84.56298014204626	99.70632274715686
84.57747499637297	99.7065985004459
84.59196985069968	99.70687425373495
84.6064647050264	99.707150007024
84.62095955935311	99.70742576031304
84.63545441367982	99.70770151360209
84.64994926800654	99.70797726689113
84.66444412233325	99.70825302018018
84.67893897665996	99.70852877346923
84.69343383098668	99.70880452675827
84.70792868531339	99.70908028004732
84.7224235396401	99.70935603333636
84.73691839396682	99.70963178662541
84.75141324829353	99.70990753991445
84.76590810262024	99.7101832932035
84.78040295694696	99.71045904649255
84.79489781127367	99.71073479978159
84.80939266560038	99.71101055307064
84.8238875199271	99.71128630635968
84.83838237425381	99.71156205964873
84.85287722858052	99.71183781293777
84.86737208290724	99.71211356622682
84.88186693723395	99.71238931951586
84.89636179156066	99.71266507280491
84.91085664588738	99.71294082609396
84.92535150021409	99.713216579383
84.9398463545408	99.71349233267205
84.95434120886752	99.71376808596109
84.96883606319423	99.71404383925014
84.98333091752095	99.71431959253918
84.99782577184766	99.71459534582823
85.01232062617437	99.71487109911727
85.02681548050109	99.71514685240632
85.0413103348278	99.71542260569537
85.05580518915451	99.71569835898441
85.07030004348123	99.71597411227346
85.08479489780794	99.7162498655625
85.09928975213465	99.71652561885155
85.11378460646137	99.7168013721406
85.12827946078808	99.71707712542964
85.14277431511479	99.71735287871869
85.1572691694415	99.71762863200773
85.17176402376822	99.71790438529678
85.18625887809493	99.71818013858582
85.20075373242165	99.71845589187487
85.21524858674836	99.71873164516391
85.22974344107507	99.71900739845296
85.24423829540179	99.719283151742
85.2587331497285	99.71955890503105
85.27322800405521	99.7198346583201
85.28772285838193	99.72011041160914
85.30221771270864	99.72038616489819
85.31671256703535	99.72066191818723
85.33120742136207	99.72093767147628
85.34570227568878	99.72121342476532
85.3601971300155	99.72148917805437
85.3746919843422	99.72176493134342
85.38918683866892	99.72204068463246
85.40368169299563	99.7223164379215
85.41817654732235	99.72259219121055
85.43267140164906	99.7228679444996
85.44716625597577	99.72314369778864
85.46166111030249	99.72341945107769
85.4761559646292	99.72369520436673
85.49065081895591	99.72397095765578
85.50514567328263	99.72424671094483
85.51964052760934	99.72452246423387
85.53413538193605	99.72479821752292
85.54863023626277	99.72507397081196
85.56312509058948	99.72534972410101
85.5776199449162	99.72562547739005
85.5921147992429	99.7259012306791
85.60660965356962	99.72617698396814
85.62110450789633	99.72645273725719
85.63559936222305	99.72672849054624
85.65009421654976	99.72700424383528
85.66458907087647	99.72727999712433
85.67908392520319	99.72755575041337
85.6935787795299	99.72783150370242
85.70807363385661	99.72810725699146
85.72256848818333	99.72838301028051
85.73706334251004	99.72865876356956
85.75155819683675	99.7289345168586
85.76605305116347	99.72921027014765
85.78054790549018	99.72948602343669
85.7950427598169	99.72976177672574
85.80953761414361	99.73003753001478
85.82403246847032	99.73031328330383
85.83852732279703	99.73058903659287
85.85302217712375	99.73086478988192
85.86751703145046	99.73114054317097
85.88201188577717	99.73141629646001
85.89650674010389	99.73169204974906
85.9110015944306	99.7319678030381
85.92549644875731	99.73224355632715
85.93999130308403	99.7325193096162
85.95448615741074	99.73279506290524
85.96898101173745	99.73307081619429
85.98347586606417	99.73334656948333
85.99797072039088	99.73362232277238
86.0124655747176	99.73389807606142
86.02696042904431	99.73417382935047
86.04145528337102	99.73444958263951
86.05595013769774	99.73472533592856
86.07044499202445	99.7350010892176
86.08493984635116	99.73527684250665
86.09943470067788	99.7355525957957
86.11392955500459	99.73582834908474
86.1284244093313	99.73610410237379
86.14291926365802	99.73637985566283
86.15741411798473	99.73665560895188
86.17190897231144	99.73693136224092
86.18640382663816	99.73720711552997
86.20089868096487	99.73748286881901
86.21539353529158	99.73775862210806
86.2298883896183	99.7380343753971
86.24438324394501	99.73831012868615
86.25887809827172	99.7385858819752
86.27337295259844	99.73886163526424
86.28786780692515	99.73913738855329
86.30236266125186	99.73941314184233
86.31685751557858	99.73968889513138
86.33135236990529	99.73996464842043
86.345847224232	99.74024040170947
86.36034207855872	99.74051615499852
86.37483693288543	99.74079190828756
86.38933178721214	99.74106766157661
86.40382664153886	99.74134341486565
86.41832149586557	99.7416191681547
86.43281635019228	99.74189492144374
86.447311204519	99.74217067473279
86.46180605884571	99.74244642802184
86.47630091317242	99.74272218131088
86.49079576749914	99.74299793459993
86.50529062182585	99.74327368788897
86.51978547615256	99.74354944117802
86.53428033047928	99.74382519446706
86.54877518480599	99.74410094775611
86.5632700391327	99.74437670104516
86.57776489345942	99.7446524543342
86.59225974778613	99.74492820762325
86.60675460211284	99.74520396091229
86.62124945643956	99.74547971420134
86.63574431076627	99.74575546749038
86.65023916509298	99.74603122077943
86.6647340194197	99.74630697406847
86.67922887374641	99.74658272735752
86.69372372807312	99.74685848064657
86.70821858239984	99.74713423393561
86.72271343672655	99.74740998722466
86.73720829105326	99.7476857405137
86.75170314537998	99.74796149380275
86.76619799970669	99.7482372470918
86.7806928540334	99.74851300038084
86.79518770836012	99.74878875366988
86.80968256268683	99.74906450695893
86.82417741701354	99.74934026024798
86.83867227134026	99.74961601353702
86.85316712566697	99.74989176682607
86.86766197999368	99.75016752011511
86.8821568343204	99.75044327340416
86.89665168864711	99.7507190266932
86.91114654297382	99.75099477998225
86.92564139730054	99.7512705332713
86.94013625162725	99.75154628656034
86.95463110595396	99.75182203984939
86.96912596028068	99.75209779313843
86.98362081460739	99.75237354642748
86.9981156689341	99.75264929971652
87.01261052326082	99.75292505300557
87.02710537758753	99.75320080629461
87.04160023191425	99.75347655958366
87.05609508624096	99.7537523128727
87.07058994056767	99.75402806616175
87.08508479489439	99.7543038194508
87.0995796492211	99.75457957273984
87.11407450354781	99.75485532602889
87.12856935787453	99.75513107931793
87.14306421220124	99.75540683260698
87.15755906652795	99.75568258589603
87.17205392085467	99.75595833918507
87.18654877518138	99.75623409247412
87.20104362950809	99.75650984576316
87.2155384838348	99.75678559905221
87.23003333816152	99.75706135234125
87.24452819248823	99.7573371056303
87.25902304681495	99.75761285891934
87.27351790114166	99.75788861220839
87.28801275546837	99.75816436549744
87.30250760979509	99.75844011878648
87.3170024641218	99.75871587207553
87.33149731844851	99.75899162536457
87.34599217277523	99.75926737865362
87.36048702710194	99.75954313194266
87.37498188142865	99.75981888523171
87.38947673575537	99.76009463852075
87.40397159008208	99.7603703918098
87.41846644440879	99.76064614509885
87.4329612987355	99.76092189838789
87.44745615306222	99.76119765167694
87.46195100738893	99.76147340496598
87.47644586171565	99.76174915825503
87.49094071604236	99.76202491154407
87.50543557036907	99.76230066483312
87.51993042469579	99.76257641812217
87.5344252790225	99.76285217141121
87.54892013334921	99.76312792470026
87.56341498767593	99.7634036779893
87.57790984200264	99.76367943127835
87.59240469632935	99.7639551845674
87.60689955065607	99.76423093785644
87.62139440498278	99.76450669114548
87.6358892593095	99.76478244443453
87.6503841136362	99.76505819772358
87.66487896796292	99.76533395101262
87.67937382228963	99.76560970430167
87.69386867661635	99.76588545759071
87.70836353094306	99.76616121087976
87.72285838526977	99.7664369641688
87.73735323959649	99.76671271745785
87.7518480939232	99.7669884707469
87.76634294824991	99.76726422403594
87.78083780257663	99.76753997732499
87.79533265690334	99.76781573061403
87.80982751123005	99.76809148390308
87.82432236555677	99.76836723719212
87.83881721988348	99.76864299048117
87.8533120742102	99.76891874377021
87.86780692853691	99.76919449705926
87.88230178286362	99.7694702503483
87.89679663719033	99.76974600363735
87.91129149151705	99.7700217569264
87.92578634584376	99.77029751021544
87.94028120017047	99.77057326350449
87.95477605449719	99.77084901679353
87.9692709088239	99.77112477008258
87.98376576315061	99.77140052337163
87.99826061747733	99.77167627666067
88.01275547180404	99.77195202994972
88.02725032613075	99.77222778323876
88.04174518045747	99.77250353652781
88.05624003478418	99.77277928981685
88.0707348891109	99.7730550431059
88.08522974343761	99.77333079639494
88.09972459776432	99.77360654968399
88.11421945209104	99.77388230297304
88.12871430641775	99.77415805626208
88.14320916074446	99.77443380955113
88.15770401507118	99.77470956284017
88.17219886939789	99.77498531612922
88.1866937237246	99.77526106941826
88.20118857805132	99.77553682270731
88.21568343237803	99.77581257599635
88.23017828670474	99.7760883292854
88.24467314103146	99.77636408257445
88.25916799535817	99.77663983586349
88.27366284968488	99.77691558915254
88.2881577040116	99.77719134244158
88.30265255833831	99.77746709573063
88.31714741266502	99.77774284901967
88.33164226699174	99.77801860230872
88.34613712131845	99.77829435559777
88.36063197564516	99.77857010888681
88.37512682997188	99.77884586217586
88.38962168429859	99.7791216154649
88.4041165386253	99.77939736875395
88.41861139295202	99.779673122043
88.43310624727873	99.77994887533204
88.44760110160544	99.78022462862108
88.46209595593216	99.78050038191013
88.47659081025887	99.78077613519918
88.49108566458558	99.78105188848822
88.5055805189123	99.78132764177727
88.52007537323901	99.78160339506631
88.53457022756572	99.78187914835536
88.54906508189244	99.7821549016444
88.56355993621915	99.78243065493345
88.57805479054586	99.7827064082225
88.59254964487258	99.78298216151154
88.60704449919929	99.78325791480059
88.621539353526	99.78353366808963
88.63603420785272	99.78380942137868
88.65052906217943	99.78408517466772
88.66502391650614	99.78436092795677
88.67951877083286	99.78463668124581
88.69401362515957	99.78491243453486
88.70850847948628	99.7851881878239
88.723003333813	99.78546394111295
88.73749818813971	99.785739694402
88.75199304246642	99.78601544769104
88.76648789679314	99.78629120098009
88.78098275111985	99.78656695426913
88.79547760544656	99.78684270755818
88.80997245977328	99.78711846084722
88.82446731409999	99.78739421413627
88.8389621684267	99.78766996742532
88.85345702275342	99.78794572071436
88.86795187708013	99.78822147400341
88.88244673140684	99.78849722729245
88.89694158573356	99.7887729805815
88.91143644006027	99.78904873387054
88.92593129438698	99.78932448715959
88.9404261487137	99.78960024044864
88.95492100304041	99.78987599373768
88.96941585736712	99.79015174702673
88.98391071169384	99.79042750031577
88.99840556602055	99.79070325360482
89.01290042034726	99.79097900689386
89.02739527467398	99.79125476018291
89.04189012900069	99.79153051347195
89.0563849833274	99.791806266761
89.07087983765412	99.79208202005005
89.08537469198083	99.79235777333909
89.09986954630754	99.79263352662814
89.11436440063426	99.79290927991718
89.12885925496097	99.79318503320623
89.14335410928769	99.79346078649527
89.1578489636144	99.79373653978432
89.17234381794111	99.79401229307337
89.18683867226783	99.79428804636241
89.20133352659454	99.79456379965146
89.21582838092125	99.7948395529405
89.23032323524797	99.79511530622955
89.24481808957468	99.7953910595186
89.25931294390139	99.79566681280764
89.2738077982281	99.79594256609668
89.28830265255482	99.79621831938573
89.30279750688153	99.79649407267478
89.31729236120825	99.79676982596382
89.33178721553496	99.79704557925287
89.34628206986167	99.79732133254191
89.36077692418839	99.79759708583096
89.3752717785151	99.79787283912
89.38976663284181	99.79814859240905
89.40426148716853	99.7984243456981
89.41875634149524	99.79870009898714
89.43325119582195	99.79897585227619
89.44774605014867	99.79925160556523
89.46224090447538	99.79952735885428
89.47673575880209	99.79980311214332
89.4912306131288	99.80007886543237
89.50572546745552	99.80035461872141
89.52022032178223	99.80063037201046
89.53471517610895	99.8009061252995
89.54921003043566	99.80118187858855
89.56370488476237	99.8014576318776
89.57819973908909	99.80173338516664
89.5926945934158	99.80200913845569
89.60718944774251	99.80228489174473
89.62168430206923	99.80256064503378
89.63617915639594	99.80283639832282
89.65067401072265	99.80311215161187
89.66516886504937	99.80338790490092
89.67966371937608	99.80366365818996
89.6941585737028	99.803939411479
89.7086534280295	99.80421516476805
89.72314828235622	99.8044909180571
89.73764313668293	99.80476667134614
89.75213799100965	99.80504242463519
89.76663284533636	99.80531817792424
89.78112769966307	99.80559393121328
89.79562255398979	99.80586968450233
89.8101174083165	99.80614543779137
89.82461226264321	99.80642119108042
89.83910711696993	99.80669694436946
89.85360197129664	99.80697269765851
89.86809682562335	99.80724845094755
89.88259167995007	99.8075242042366
89.89708653427678	99.80779995752565
89.9115813886035	99.80807571081469
89.92607624293021	99.80835146410374
89.94057109725692	99.80862721739278
89.95506595158363	99.80890297068183
89.96956080591035	99.80917872397087
89.98405566023706	99.80945447725992
89.99855051456377	99.80973023054896
90.01304536889049	99.81000598383801
90.0275402232172	99.81028173712706
90.04203507754391	99.8105574904161
90.05652993187063	99.81083324370515
90.07102478619734	99.8111089969942
90.08551964052405	99.81138475028324
90.10001449485077	99.81166050357228
90.11450934917748	99.81193625686133
90.1290042035042	99.81221201015038
90.14349905783091	99.81248776343942
90.15799391215762	99.81276351672847
90.17248876648434	99.81303927001751
90.18698362081105	99.81331502330656
90.20147847513776	99.8135907765956
90.21597332946448	99.81386652988465
90.23046818379119	99.8141422831737
90.2449630381179	99.81441803646274
90.25945789244462	99.81469378975179
90.27395274677133	99.81496954304083
90.28844760109804	99.81524529632988
90.30294245542476	99.81552104961892
90.31743730975147	99.81579680290797
90.33193216407818	99.81607255619701
90.3464270184049	99.81634830948606
90.36092187273161	99.8166240627751
90.37541672705832	99.81689981606415
90.38991158138504	99.8171755693532
90.40440643571175	99.81745132264224
90.41890129003846	99.81772707593129
90.43339614436518	99.81800282922033
90.44789099869189	99.81827858250938
90.4623858530186	99.81855433579842
90.47688070734532	99.81883008908747
90.49137556167203	99.81910584237652
90.50587041599874	99.81938159566556
90.52036527032546	99.8196573489546
90.53486012465217	99.81993310224365
90.54935497897888	99.8202088555327
90.5638498333056	99.82048460882174
90.57834468763231	99.82076036211079
90.59283954195902	99.82103611539983
90.60733439628574	99.82131186868888
90.62182925061245	99.82158762197793
90.63632410493916	99.82186337526697
90.65081895926588	99.82213912855602
90.66531381359259	99.82241488184506
90.6798086679193	99.82269063513411
90.69430352224602	99.82296638842315
90.70879837657273	99.8232421417122
90.72329323089944	99.82351789500125
90.73778808522616	99.82379364829029
90.75228293955287	99.82406940157934
90.76677779387958	99.82434515486838
90.7812726482063	99.82462090815743
90.79576750253301	99.82489666144647
90.81026235685972	99.82517241473552
90.82475721118644	99.82544816802456
90.83925206551315	99.82572392131361
90.85374691983986	99.82599967460266
90.86824177416658	99.8262754278917
90.88273662849329	99.82655118118075
90.89723148282	99.82682693446979
90.91172633714672	99.82710268775884
90.92622119147343	99.82737844104788
90.94071604580014	99.82765419433693
90.95521090012686	99.82792994762598
90.96970575445357	99.82820570091502
90.98420060878028	99.82848145420407
90.998695463107	99.82875720749311
91.01319031743371	99.82903296078216
91.02768517176042	99.8293087140712
91.04218002608714	99.82958446736025
91.05667488041385	99.8298602206493
91.07116973474056	99.83013597393834
91.08566458906728	99.83041172722739
91.10015944339399	99.83068748051643
91.1146542977207	99.83096323380548
91.12914915204742	99.83123898709452
91.14364400637413	99.83151474038357
91.15813886070084	99.83179049367261
91.17263371502756	99.83206624696166
91.18712856935427	99.8323420002507
91.20162342368099	99.83261775353975
91.2161182780077	99.8328935068288
91.23061313233441	99.83316926011784
91.24510798666113	99.83344501340689
91.25960284098784	99.83372076669593
91.27409769531455	99.83399651998498
91.28859254964127	99.83427227327402
91.30308740396798	99.83454802656307
91.31758225829469	99.83482377985212
91.3320771126214	99.83509953314116
91.34657196694812	99.8353752864302
91.36106682127483	99.83565103971925
91.37556167560155	99.8359267930083
91.39005652992826	99.83620254629734
91.40455138425497	99.83647829958639
91.41904623858169	99.83675405287543
91.4335410929084	99.83702980616448
91.44803594723511	99.83730555945353
91.46253080156183	99.83758131274257
91.47702565588854	99.83785706603162
91.49152051021525	99.83813281932066
91.50601536454197	99.83840857260971
91.52051021886868	99.83868432589875
91.53500507319539	99.8389600791878
91.5494999275221	99.83923583247685
91.56399478184882	99.83951158576589
91.57848963617553	99.83978733905494
91.59298449050225	99.84006309234398
91.60747934482896	99.84033884563303
91.62197419915567	99.84061459892207
91.63646905348239	99.84089035221112
91.6509639078091	99.84116610550016
91.66545876213581	99.84144185878921
91.67995361646253	99.84171761207826
91.69444847078924	99.8419933653673
91.70894332511595	99.84226911865635
91.72343817944267	99.84254487194539
91.73793303376938	99.84282062523444
91.7524278880961	99.84309637852348
91.7669227424228	99.84337213181253
91.78141759674952	99.84364788510157
91.79591245107623	99.84392363839062
91.81040730540295	99.84419939167967
91.82490215972966	99.84447514496871
91.83939701405637	99.84475089825776
91.85389186838309	99.8450266515468
91.8683867227098	99.84530240483585
91.88288157703651	99.8455781581249
91.89737643136323	99.84585391141394
91.91187128568994	99.84612966470299
91.92636614001665	99.84640541799203
91.94086099434337	99.84668117128108
91.95535584867008	99.84695692457012
91.9698507029968	99.84723267785917
91.98434555732351	99.84750843114821
91.99884041165022	99.84778418443726
92.01333526597693	99.8480599377263
92.02783012030365	99.84833569101535
92.04232497463036	99.8486114443044
92.05681982895707	99.84888719759344
92.07131468328379	99.84916295088249
92.0858095376105	99.84943870417153
92.10030439193721	99.84971445746058
92.11479924626393	99.84999021074962
92.12929410059064	99.85026596403867
92.14378895491735	99.85054171732772
92.15828380924407	99.85081747061676
92.17277866357078	99.8510932239058
92.1872735178975	99.85136897719485
92.20176837222421	99.8516447304839
92.21626322655092	99.85192048377294
92.23075808087764	99.85219623706199
92.24525293520435	99.85247199035103
92.25974778953106	99.85274774364008
92.27424264385778	99.85302349692913
92.28873749818449	99.85329925021817
92.3032323525112	99.85357500350722
92.31772720683792	99.85385075679626
92.33222206116463	99.85412651008531
92.34671691549134	99.85440226337435
92.36121176981806	99.8546780166634
92.37570662414477	99.85495376995244
92.39020147847148	99.85522952324149
92.4046963327982	99.85550527653054
92.41919118712491	99.85578102981958
92.43368604145162	99.85605678310863
92.44818089577834	99.85633253639767
92.46267575010505	99.85660828968672
92.47717060443176	99.85688404297576
92.49166545875848	99.85715979626481
92.50616031308519	99.85743554955386
92.5206551674119	99.8577113028429
92.53515002173862	99.85798705613195
92.54964487606533	99.85826280942099
92.56413973039204	99.85853856271004
92.57863458471876	99.85881431599908
92.59312943904547	99.85909006928813
92.60762429337218	99.85936582257717
92.6221191476989	99.85964157586622
92.63661400202561	99.85991732915527
92.65110885635232	99.86019308244431
92.66560371067904	99.86046883573336
92.68009856500575	99.8607445890224
92.69459341933246	99.86102034231145
92.70908827365918	99.8612960956005
92.72358312798589	99.86157184888954
92.7380779823126	99.86184760217859
92.75257283663932	99.86212335546763
92.76706769096603	99.86239910875668
92.78156254529274	99.86267486204572
92.79605739961946	99.86295061533477
92.81055225394617	99.86322636862381
92.82504710827288	99.86350212191286
92.8395419625996	99.8637778752019
92.85403681692631	99.86405362849095
92.86853167125302	99.86432938178
92.88302652557974	99.86460513506904
92.89752137990645	99.86488088835809
92.91201623423316	99.86515664164713
92.92651108855988	99.86543239493618
92.94100594288659	99.86570814822522
92.9555007972133	99.86598390151427
92.96999565154002	99.86625965480332
92.98449050586673	99.86653540809236
92.99898536019344	99.8668111613814
93.01348021452016	99.86708691467045
93.02797506884687	99.8673626679595
93.04246992317358	99.86763842124854
93.0569647775003	99.86791417453759
93.07145963182701	99.86818992782663
93.08595448615372	99.86846568111568
93.10044934048044	99.86874143440473
93.11494419480715	99.86901718769377
93.12943904913386	99.86929294098282
93.14393390346058	99.86956869427186
93.15842875778729	99.86984444756091
93.172923612114	99.87012020084995
93.18741846644072	99.870395954139
93.20191332076743	99.87067170742804
93.21640817509414	99.87094746071709
93.23090302942086	99.87122321400614
93.24539788374757	99.87149896729518
93.25989273807429	99.87177472058423
93.274387592401	99.87205047387327
93.28888244672771	99.87232622716232
93.30337730105443	99.87260198045136
93.31787215538114	99.87287773374041
93.33236700970785	99.87315348702946
93.34686186403457	99.8734292403185
93.36135671836128	99.87370499360755
93.37585157268799	99.87398074689659
93.3903464270147	99.87425650018564
93.40484128134142	99.87453225347468
93.41933613566813	99.87480800676373
93.43383098999485	99.87508376005277
93.44832584432156	99.87535951334182
93.46282069864827	99.87563526663087
93.47731555297499	99.87591101991991
93.4918104073017	99.87618677320896
93.50630526162841	99.876462526498
93.52080011595513	99.87673827978705
93.53529497028184	99.8770140330761
93.54978982460855	99.87728978636514
93.56428467893527	99.87756553965419
93.57877953326198	99.87784129294323
93.59327438758869	99.87811704623228
93.6077692419154	99.87839279952132
93.62226409624212	99.87866855281037
93.63675895056883	99.87894430609941
93.65125380489555	99.87922005938846
93.66574865922226	99.8794958126775
93.68024351354897	99.87977156596655
93.69473836787569	99.8800473192556
93.7092332222024	99.88032307254464
93.72372807652911	99.88059882583369
93.73822293085583	99.88087457912273
93.75271778518254	99.88115033241178
93.76721263950925	99.88142608570082
93.78170749383597	99.88170183898987
93.79620234816268	99.88197759227891
93.8106972024894	99.88225334556796
93.8251920568161	99.882529098857
93.83968691114282	99.88280485214605
93.85418176546953	99.8830806054351
93.86867661979625	99.88335635872414
93.88317147412296	99.88363211201319
93.89766632844967	99.88390786530223
93.91216118277639	99.88418361859128
93.9266560371031	99.88445937188033
93.94115089142981	99.88473512516937
93.95564574575653	99.88501087845842
93.97014060008324	99.88528663174746
93.98463545440995	99.88556238503651
93.99913030873667	99.88583813832555
94.01362516306338	99.8861138916146
94.0281200173901	99.88638964490364
94.04261487171681	99.88666539819269
94.05710972604352	99.88694115148174
94.07160458037023	99.88721690477078
94.08609943469695	99.88749265805983
94.10059428902366	99.88776841134887
94.11508914335037	99.88804416463792
94.12958399767709	99.88831991792696
94.1440788520038	99.88859567121601
94.15857370633051	99.88887142450506
94.17306856065723	99.8891471777941
94.18756341498394	99.88942293108315
94.20205826931065	99.88969868437219
94.21655312363737	99.88997443766124
94.23104797796408	99.89025019095028
94.2455428322908	99.89052594423933
94.26003768661751	99.89080169752837
94.27453254094422	99.89107745081742
94.28902739527094	99.89135320410647
94.30352224959765	99.89162895739551
94.31801710392436	99.89190471068456
94.33251195825108	99.8921804639736
94.34700681257779	99.89245621726265
94.3615016669045	99.8927319705517
94.37599652123122	99.89300772384074
94.39049137555793	99.89328347712978
94.40498622988464	99.89355923041883
94.41948108421136	99.89383498370788
94.43397593853807	99.89411073699692
94.44847079286478	99.89438649028597
94.4629656471915	99.89466224357501
94.47746050151821	99.89493799686406
94.49195535584492	99.8952137501531
94.50645021017164	99.89548950344215
94.52094506449835	99.8957652567312
94.53543991882506	99.89604101002024
94.54993477315178	99.89631676330929
94.56442962747849	99.89659251659833
94.5789244818052	99.89686826988738
94.59341933613192	99.89714402317642
94.60791419045863	99.89741977646547
94.62240904478534	99.89769552975451
94.63690389911206	99.89797128304356
94.65139875343877	99.8982470363326
94.66589360776548	99.89852278962165
94.6803884620922	99.8987985429107
94.69488331641891	99.89907429619974
94.70937817074562	99.89935004948879
94.72387302507234	99.89962580277783
94.73836787939905	99.89990155606688
94.75286273372576	99.90017730935593
94.76735758805248	99.90045306264497
94.78185244237919	99.90072881593402
94.7963472967059	99.90100456922306
94.81084215103262	99.90128032251211
94.82533700535933	99.90155607580115
94.83983185968604	99.9018318290902
94.85432671401276	99.90210758237924
94.86882156833947	99.90238333566829
94.88331642266618	99.90265908895734
94.8978112769929	99.90293484224638
94.91230613131961	99.90321059553543
94.92680098564632	99.90348634882447
94.94129583997304	99.90376210211352
94.95579069429975	99.90403785540256
94.97028554862646	99.90431360869161
94.98478040295318	99.90458936198065
94.99927525727989	99.9048651152697
95.0137701116066	99.90514086855875
95.02826496593332	99.90541662184779
95.04275982026003	99.90569237513684
95.05725467458674	99.90596812842588
95.07174952891346	99.90624388171493
95.08624438324017	99.90651963500397
95.10073923756688	99.90679538829302
95.1152340918936	99.90707114158207
95.12972894622031	99.90734689487111
95.14422380054702	99.90762264816016
95.15871865487374	99.9078984014492
95.17321350920045	99.90817415473825
95.18770836352716	99.9084499080273
95.20220321785388	99.90872566131634
95.21669807218059	99.90900141460538
95.2311929265073	99.90927716789443
95.24568778083402	99.90955292118348
95.26018263516073	99.90982867447252
95.27467748948744	99.91010442776157
95.28917234381416	99.91038018105061
95.30366719814087	99.91065593433966
95.31816205246758	99.9109316876287
95.3326569067943	99.91120744091775
95.34715176112101	99.9114831942068
95.36164661544773	99.91175894749584
95.37614146977444	99.91203470078489
95.39063632410115	99.91231045407393
95.40513117842787	99.91258620736298
95.41962603275458	99.91286196065202
95.43412088708129	99.91313771394107
95.448615741408	99.91341346723011
95.46311059573472	99.91368922051916
95.47760545006143	99.9139649738082
95.49210030438815	99.91424072709725
95.50659515871486	99.9145164803863
95.52109001304157	99.91479223367534
95.53558486736829	99.91506798696439
95.550079721695	99.91534374025343
95.56457457602171	99.91561949354248
95.57906943034843	99.91589524683152
95.59356428467514	99.91617100012057
95.60805913900185	99.91644675340962
95.62255399332857	99.91672250669866
95.63704884765528	99.91699825998771
95.65154370198199	99.91727401327675
95.6660385563087	99.9175497665658
95.68053341063542	99.91782551985484
95.69502826496213	99.91810127314389
95.70952311928885	99.91837702643294
95.72401797361556	99.91865277972198
95.73851282794227	99.91892853301103
95.75300768226899	99.91920428630007
95.7675025365957	99.91948003958912
95.78199739092241	99.91975579287816
95.79649224524913	99.92003154616721
95.81098709957584	99.92030729945625
95.82548195390255	99.9205830527453
95.83997680822927	99.92085880603435
95.85447166255598	99.92113455932339
95.8689665168827	99.92141031261244
95.8834613712094	99.92168606590148
95.89795622553612	99.92196181919053
95.91245107986283	99.92223757247957
95.92694593418955	99.92251332576862
95.94144078851626	99.92278907905767
95.95593564284297	99.92306483234671
95.97043049716969	99.92334058563576
95.9849253514964	99.9236163389248
95.99942020582311	99.92389209221385
96.01391506014983	99.9241678455029
96.02840991447654	99.92444359879194
96.04290476880325	99.92471935208098
96.05739962312997	99.92499510537003
96.07189447745668	99.92527085865908
96.0863893317834	99.92554661194812
96.10088418611011	99.92582236523717
96.11537904043682	99.92609811852621
96.12987389476353	99.92637387181526
96.14436874909025	99.9266496251043
96.15886360341696	99.92692537839335
96.17335845774367	99.9272011316824
96.18785331207039	99.92747688497144
96.2023481663971	99.92775263826049
96.21684302072381	99.92802839154953
96.23133787505053	99.92830414483858
96.24583272937724	99.92857989812762
96.26032758370395	99.92885565141667
96.27482243803067	99.92913140470571
96.28931729235738	99.92940715799476
96.3038121466841	99.9296829112838
96.31830700101081	99.92995866457285
96.33280185533752	99.9302344178619
96.34729670966423	99.93051017115094
96.36179156399095	99.93078592443999
96.37628641831766	99.93106167772903
96.39078127264438	99.93133743101808
96.40527612697109	99.93161318430712
96.4197709812978	99.93188893759617
96.43426583562452	99.93216469088522
96.44876068995123	99.93244044417426
96.46325554427794	99.93271619746331
96.47775039860466	99.93299195075235
96.49224525293137	99.9332677040414
96.50674010725808	99.93354345733044
96.5212349615848	99.93381921061949
96.53572981591151	99.93409496390854
96.55022467023822	99.93437071719758
96.56471952456494	99.93464647048663
96.57921437889165	99.93492222377567
96.59370923321836	99.93519797706472
96.60820408754508	99.93547373035376
96.62269894187179	99.93574948364281
96.6371937961985	99.93602523693185
96.65168865052522	99.9363009902209
96.66618350485193	99.93657674350995
96.68067835917864	99.93685249679899
96.69517321350536	99.93712825008804
96.70966806783207	99.93740400337708
96.72416292215878	99.93767975666613
96.7386577764855	99.93795550995517
96.75315263081221	99.93823126324422
96.76764748513892	99.93850701653326
96.78214233946564	99.93878276982231
96.79663719379235	99.93905852311136
96.81113204811906	99.9393342764004
96.82562690244578	99.93961002968945
96.84012175677249	99.9398857829785
96.8546166110992	99.94016153626754
96.86911146542592	99.94043728955658
96.88360631975263	99.94071304284563
96.89810117407934	99.94098879613468
96.91259602840606	99.94126454942372
96.92709088273277	99.94154030271277
96.94158573705948	99.94181605600181
96.9560805913862	99.94209180929086
96.97057544571291	99.9423675625799
96.98507030003962	99.94264331586895
96.99956515436634	99.942919069158
97.01406000869305	99.94319482244704
97.02855486301976	99.94347057573609
97.04304971734648	99.94374632902513
97.05754457167319	99.94402208231418
97.0720394259999	99.94429783560322
97.08653428032662	99.94457358889227
97.10102913465333	99.94484934218131
97.11552398898004	99.94512509547036
97.13001884330676	99.9454008487594
97.14451369763347	99.94567660204845
97.15900855196018	99.9459523553375
97.1735034062869	99.94622810862654
97.18799826061361	99.94650386191559
97.20249311494032	99.94677961520463
97.21698796926704	99.94705536849368
97.23148282359375	99.94733112178272
97.24597767792046	99.94760687507177
97.26047253224718	99.94788262836082
97.27496738657389	99.94815838164986
97.2894622409006	99.9484341349389
97.30395709522732	99.94870988822795
97.31845194955403	99.948985641517
97.33294680388074	99.94926139480604
97.34744165820746	99.94953714809509
97.36193651253417	99.94981290138413
97.37643136686088	99.95008865467318
97.3909262211876	99.95036440796223
97.40542107551431	99.95064016125127
97.41991592984103	99.95091591454032
97.43441078416774	99.95119166782936
97.44890563849445	99.95146742111841
97.46340049282117	99.95174317440745
97.47789534714788	99.9520189276965
97.49239020147459	99.95229468098555
97.5068850558013	99.95257043427459
97.52137991012802	99.95284618756364
97.53587476445473	99.95312194085268
97.55036961878145	99.95339769414173
97.56486447310816	99.95367344743077
97.57935932743487	99.95394920071982
97.59385418176159	99.95422495400886
97.6083490360883	99.95450070729791
97.62284389041501	99.95477646058696
97.63733874474173	99.955052213876
97.65183359906844	99.95532796716505
97.66632845339515	99.95560372045409
97.68082330772187	99.95587947374314
97.69531816204858	99.95615522703218
97.70981301637529	99.95643098032123
97.724307870702	99.95670673361028
97.73880272502872	99.95698248689932
97.75329757935543	99.95725824018837
97.76779243368215	99.95753399347741
97.78228728800886	99.95780974676646
97.79678214233557	99.9580855000555
97.81127699666229	99.95836125334455
97.825771850989	99.9586370066336
97.84026670531571	99.95891275992264
97.85476155964243	99.95918851321169
97.86925641396914	99.95946426650073
97.88375126829585	99.95974001978978
97.89824612262257	99.96001577307882
97.91274097694928	99.96029152636787
97.927235831276	99.96056727965691
97.9417306856027	99.96084303294596
97.95622553992942	99.961118786235
97.97072039425613	99.96139453952405
97.98521524858285	99.9616702928131
97.99971010290956	99.96194604610214
98.01420495723627	99.96222179939119
98.02869981156299	99.96249755268023
98.0431946658897	99.96277330596928
98.05768952021641	99.96304905925832
98.07218437454313	99.96332481254737
98.08667922886984	99.96360056583642
98.10117408319655	99.96387631912546
98.11566893752327	99.9641520724145
98.13016379184998	99.96442782570355
98.1446586461767	99.9647035789926
98.15915350050341	99.96497933228164
98.17364835483012	99.96525508557069
98.18814320915683	99.96553083885973
98.20263806348355	99.96580659214878
98.21713291781026	99.96608234543783
98.23162777213697	99.96635809872687
98.24612262646369	99.96663385201592
98.2606174807904	99.96690960530496
98.27511233511711	99.96718535859401
98.28960718944383	99.96746111188305
98.30410204377054	99.9677368651721
98.31859689809725	99.96801261846115
98.33309175242397	99.96828837175019
98.34758660675068	99.96856412503924
98.3620814610774	99.96883987832828
98.37657631540411	99.96911563161733
98.39107116973082	99.96939138490637
98.40556602405753	99.96966713819542
98.42006087838425	99.96994289148446
98.43455573271096	99.97021864477351
98.44905058703768	99.97049439806256
98.46354544136439	99.9707701513516
98.4780402956911	99.97104590464065
98.49253515001782	99.97132165792969
98.50703000434453	99.97159741121874
98.52152485867124	99.97187316450778
98.53601971299796	99.97214891779683
98.55051456732467	99.97242467108588
98.56500942165138	99.97270042437492
98.5795042759781	99.97297617766397
98.59399913030481	99.97325193095301
98.60849398463152	99.97352768424206
98.62298883895824	99.9738034375311
98.63748369328495	99.97407919082015
98.65197854761166	99.9743549441092
98.66647340193838	99.97463069739824
98.68096825626509	99.97490645068729
98.6954631105918	99.97518220397633
98.70995796491852	99.97545795726538
98.72445281924523	99.97573371055442
98.73894767357194	99.97600946384347
98.75344252789866	99.97628521713251
98.76793738222537	99.97656097042156
98.78243223655208	99.9768367237106
98.7969270908788	99.97711247699965
98.81142194520551	99.9773882302887
98.82591679953222	99.97766398357774
98.84041165385894	99.97793973686679
98.85490650818565	99.97821549015583
98.86940136251236	99.97849124344488
98.88389621683908	99.97876699673392
98.89839107116579	99.97904275002297
98.9128859254925	99.97931850331202
98.92738077981922	99.97959425660106
98.94187563414593	99.9798700098901
98.95637048847264	99.98014576317915
98.97086534279936	99.9804215164682
98.98536019712607	99.98069726975724
98.99985505145278	99.98097302304629
99.0143499057795	99.98124877633533
99.02884476010621	99.98152452962438
99.04333961443292	99.98180028291343
99.05783446875964	99.98207603620247
99.07232932308635	99.98235178949152
99.08682417741306	99.98262754278056
99.10131903173978	99.98290329606961
99.11581388606649	99.98317904935865
99.1303087403932	99.9834548026477
99.14480359471992	99.98373055593675
99.15929844904663	99.98400630922579
99.17379330337334	99.98428206251484
99.18828815770006	99.98455781580388
99.20278301202677	99.98483356909293
99.21727786635348	99.98510932238197
99.2317727206802	99.98538507567102
99.24626757500691	99.98566082896006
99.26076242933362	99.98593658224911
99.27525728366034	99.98621233553816
99.28975213798705	99.9864880888272
99.30424699231376	99.98676384211625
99.31874184664048	99.98703959540529
99.33323670096719	99.98731534869434
99.3477315552939	99.98759110198338
99.36222640962062	99.98786685527243
99.37672126394733	99.98814260856147
99.39121611827404	99.98841836185052
99.40571097260076	99.98869411513957
99.42020582692747	99.98896986842861
99.43470068125418	99.98924562171766
99.4491955355809	99.9895213750067
99.46369038990761	99.98979712829575
99.47818524423433	99.9900728815848
99.49268009856104	99.99034863487384
99.50717495288775	99.99062438816289
99.52166980721447	99.99090014145193
99.53616466154118	99.99117589474098
99.55065951586789	99.99145164803002
99.5651543701946	99.99172740131907
99.57964922452132	99.99200315460811
99.59414407884803	99.99227890789716
99.60863893317475	99.9925546611862
99.62313378750146	99.99283041447525
99.63762864182817	99.9931061677643
99.65212349615489	99.99338192105334
99.6666183504816	99.99365767434239
99.68111320480831	99.99393342763143
99.69560805913503	99.99420918092048
99.71010291346174	99.99448493420952
99.72459776778845	99.99476068749857
99.73909262211517	99.99503644078762
99.75358747644188	99.99531219407666
99.76808233076859	99.9955879473657
99.7825771850953	99.99586370065475
99.79707203942202	99.9961394539438
99.81156689374873	99.99641520723284
99.82606174807545	99.99669096052189
99.84055660240216	99.99696671381093
99.85505145672887	99.99724246709998
99.86954631105559	99.99751822038903
99.8840411653823	99.99779397367807
99.89853601970901	99.99806972696712
99.91303087403573	99.99834548025616
99.92752572836244	99.99862123354521
99.94202058268915	99.99889698683425
99.95651543701587	99.9991727401233
99.97101029134258	99.99944849341234
99.9855051456693	99.99972424670139
99.999999999996	99.99999999999044


==> xp.030.fe.distrib.train.ft.dat <==
0.14492753623188406	8.879027590198726
0.2898550724637681	14.817673162261238
0.4347826086956522	20.634767509164575
0.5797101449275363	25.6974725062705
0.7246376811594203	29.453984179046884
0.8695652173913043	32.189851437391475
1.0144927536231885	34.85047269920896
1.1594202898550725	37.393401504919936
1.3043478260869565	39.60061740304843
1.4492753623188406	41.74609299633417
1.5942028985507246	43.83368705382983
1.7391304347826086	45.75535404206058
1.8840579710144927	47.49565888481574
2.028985507246377	49.23017557399189
2.173913043478261	50.92031641906232
2.3188405797101455	52.59695157244839
2.4637681159420297	54.252363496044765
2.608695652173914	55.828670654061355
2.7536231884057982	57.3490256608142
2.8985507246376825	58.732394366197184
3.0434782608695667	59.79934400926105
3.188405797101451	60.835423499903534
3.3333333333333353	61.859926683388004
3.4782608695652195	62.82076017750338
3.6231884057971038	63.77194674898708
3.768115942028988	64.70576885973375
3.9130434782608723	65.63573220142776
4.0579710144927565	66.48080262396297
4.20289855072464	67.30272043218216
4.347826086956524	68.11306193324332
4.492753623188408	68.9137565116728
4.637681159420292	69.69708662936526
4.782608695652176	70.47269920895238
4.927536231884059	71.16727763843338
5.072463768115943	71.83291530001932
5.217391304347827	72.49662357707894
5.362318840579711	73.10245031834847
5.507246376811595	73.66197183098595
5.6521739130434785	74.2157051900444
5.797101449275362	74.73278024310248
5.942028985507246	75.19197376037047
6.08695652173913	75.61643835616441
6.231884057971014	76.03897356743201
6.376811594202898	76.45957939417328
6.521739130434781	76.87632645186187
6.666666666666665	77.2679915107081
6.811594202898549	77.65965656955433
6.956521739130433	78.04939224387422
7.101449275362317	78.42369284198342
7.2463768115942	78.78255836388193
7.391304347826084	79.13756511672777
7.536231884057968	79.49064248504727
7.681159420289852	79.82635539262975
7.826086956521736	80.16013891568589
7.9710144927536195	80.4919930542157
8.115942028985504	80.81420027011383
8.260869565217389	81.1229017943276
8.405797101449274	81.42967393401504
8.550724637681158	81.70364653675477
8.695652173913043	81.96797221686282
8.840579710144928	82.22265097433919
8.985507246376812	82.46189465560487
9.130434782608697	82.70113833687054
9.275362318840582	82.94038201813622
9.420289855072467	83.17769631487556
9.565217391304351	83.40343430445688
9.710144927536236	83.62145475593286
9.85507246376812	83.8375458228825
10.000000000000005	84.04784873625314
10.14492753623189	84.25236349604477
10.289855072463775	84.45109010225738
10.43478260869566	84.64981670847
10.579710144927544	84.84082577657728
10.724637681159429	85.02990546015822
10.869565217391314	85.21319699016014
11.014492753623198	85.3926297511094
11.159420289855083	85.57013312753232
11.304347826086968	85.7457071194289
11.449275362318852	85.91935172679915
11.594202898550737	86.09106694964306
11.739130434782622	86.26085278796064
11.884057971014506	86.43063862627822
12.028985507246391	86.6004244645958
12.173913043478276	86.76635153386071
12.31884057971016	86.93034921859929
12.463768115942045	87.09048813428518
12.60869565217393	87.2467682809184
12.753623188405815	87.40304842755162
12.8985507246377	87.55739918965851
13.043478260869584	87.70789118271273
13.188405797101469	87.8506656376616
13.333333333333353	87.98765193903147
13.478260869565238	88.12077947134865
13.623188405797123	88.25390700366584
13.768115942029008	88.3851051514567
13.913043478260892	88.51051514566855
14.057971014492777	88.63399575535406
14.202898550724662	88.75554698051324
14.347826086956546	88.87709820567243
14.492753623188431	88.99672004630526
14.637681159420316	89.11634188693809
14.7826086956522	89.23210495851825
14.927536231884085	89.34786803009841
15.07246376811597	89.46363110167857
15.217391304347855	89.57360601967973
15.36231884057974	89.68165155315455
15.507246376811624	89.7858383175767
15.652173913043509	89.88809569747252
15.797101449275393	89.99035307736834
15.942028985507278	90.09068107273782
16.08695652173916	90.1910090681073
16.231884057971044	90.28940767895045
16.376811594202927	90.38587690526725
16.52173913043481	90.48041674705772
16.666666666666693	90.57495658884818
16.811594202898576	90.66756704611231
16.95652173913046	90.76017750337644
17.10144927536234	90.8489291915879
17.246376811594224	90.93575149527302
17.391304347826107	91.02064441443181
17.53623188405799	91.1055373335906
17.681159420289873	91.1904302527494
17.826086956521756	91.27146440285551
17.97101449275364	91.35249855296163
18.115942028985522	91.43160331854142
18.260869565217405	91.5107080841212
18.405797101449288	91.58788346517466
18.55072463768117	91.6650588462281
18.695652173913054	91.74223422728156
18.840579710144937	91.81748022380866
18.98550724637682	91.89272622033576
19.130434782608702	91.96604283233653
19.275362318840585	92.03743005981096
19.42028985507247	92.10881728728539
19.56521739130435	92.17827513023349
19.710144927536234	92.24773297318158
19.855072463768117	92.31719081612968
20.0	92.38664865907778
20.144927536231883	92.45610650202588
20.289855072463766	92.52363496044764
20.43478260869565	92.5853752652904
20.57971014492753	92.64711557013315
20.724637681159415	92.70885587497591
20.869565217391298	92.77059617981867
21.01449275362318	92.83040710013509
21.159420289855063	92.89021802045151
21.304347826086946	92.95002894076794
21.44927536231883	93.00983986108436
21.594202898550712	93.06772139687445
21.739130434782595	93.1236735481382
21.884057971014478	93.17962569940195
22.02898550724636	93.2355778506657
22.173913043478244	93.29153000192946
22.318840579710127	93.34748215319321
22.46376811594201	93.40343430445697
22.608695652173893	93.45938645572072
22.753623188405776	93.51340922245812
22.89855072463766	93.56743198919553
23.04347826086954	93.62145475593293
23.188405797101424	93.67547752267033
23.333333333333307	93.7275709048814
23.47826086956519	93.77966428709247
23.623188405797073	93.83175766930354
23.768115942028956	93.88385105151461
23.91304347826084	93.93401504919935
24.057971014492722	93.98224966235775
24.202898550724605	94.03048427551614
24.347826086956488	94.07871888867454
24.49275362318837	94.12695350183294
24.637681159420254	94.17325873046501
24.782608695652137	94.21956395909707
24.92753623188402	94.26586918772914
25.072463768115902	94.31024503183487
25.217391304347785	94.3546208759406
25.36231884057967	94.39899672004633
25.50724637681155	94.44337256415206
25.652173913043434	94.48774840825779
25.797101449275317	94.53212425236352
25.9420289855072	94.57650009646925
26.086956521739083	94.62087594057498
26.231884057970966	94.66332240015437
26.37681159420285	94.70576885973377
26.52173913043473	94.74628593478683
26.666666666666615	94.78680300983989
26.811594202898497	94.82732008489295
26.95652173913038	94.867837159946
27.101449275362263	94.90835423499907
27.246376811594146	94.94887131005213
27.39130434782603	94.98938838510519
27.536231884057912	95.02797607563191
27.681159420289795	95.06656376615864
27.826086956521678	95.10515145668536
27.97101449275356	95.14373914721209
28.115942028985444	95.18232683773881
28.260869565217327	95.2189851437392
28.40579710144921	95.2556434497396
28.550724637681093	95.29230175573998
28.695652173912976	95.32896006174037
28.84057971014486	95.36561836774077
28.98550724637674	95.40227667374116
29.130434782608624	95.43893497974155
29.275362318840507	95.47559328574194
29.42028985507239	95.51225159174233
29.565217391304273	95.54890989774272
29.710144927536156	95.58556820374311
29.85507246376804	95.6222265097435
29.999999999999922	95.65695543121755
30.144927536231805	95.69168435269161
30.289855072463688	95.72641327416567
30.43478260869557	95.76114219563972
30.579710144927454	95.79587111711378
30.724637681159336	95.83060003858783
30.86956521739122	95.86339957553555
31.014492753623102	95.89619911248327
31.159420289854985	95.928998649431
31.304347826086868	95.96179818637872
31.44927536231875	95.99459772332644
31.594202898550634	96.02739726027416
31.739130434782517	96.05826741269553
31.8840579710144	96.0891375651169
32.02898550724628	96.12000771753827
32.173913043478166	96.14894848543331
32.31884057971005	96.17788925332835
32.46376811594193	96.20683002122338
32.608695652173814	96.23577078911842
32.7536231884057	96.26471155701346
32.89855072463758	96.29365232490849
33.04347826086946	96.32259309280353
33.188405797101346	96.34960447617223
33.33333333333323	96.37661585954093
33.47826086956511	96.40362724290964
33.623188405796995	96.43063862627834
33.76811594202888	96.45765000964704
33.91304347826076	96.48466139301574
34.057971014492644	96.51167277638444
34.20289855072453	96.53868415975315
34.34782608695641	96.56569554312185
34.49275362318829	96.59077754196421
34.637681159420175	96.61585954080658
34.78260869565206	96.64094153964895
34.92753623188394	96.66602353849132
35.072463768115824	96.69110553733368
35.21739130434771	96.71618753617605
35.36231884057959	96.74126953501842
35.50724637681147	96.76635153386079
35.652173913043356	96.79143353270315
35.79710144927524	96.81458614701918
35.94202898550712	96.83773876133522
36.086956521739005	96.86089137565125
36.23188405797089	96.88404398996728
36.37681159420277	96.90719660428331
36.52173913043465	96.93034921859935
36.666666666666536	96.95350183291538
36.81159420289842	96.97665444723141
36.9565217391303	96.99787767702111
37.101449275362185	97.0191009068108
37.24637681159407	97.0403241366005
37.39130434782595	97.0615473663902
37.536231884057834	97.0827705961799
37.68115942028972	97.1039938259696
37.8260869565216	97.1252170557593
37.97101449275348	97.14644028554899
38.115942028985366	97.16766351533869
38.26086956521725	97.18888674512839
38.40579710144913	97.20818059039175
38.550724637681014	97.22747443565511
38.6956521739129	97.24676828091847
38.84057971014478	97.26606212618184
38.98550724637666	97.2853559714452
39.130434782608546	97.30464981670856
39.27536231884043	97.32394366197192
39.42028985507231	97.34323750723529
39.565217391304195	97.36253135249865
39.71014492753608	97.38182519776201
39.85507246376796	97.40111904302537
39.999999999999844	97.42041288828874
40.14492753623173	97.43777734902577
40.28985507246361	97.4551418097628
40.43478260869549	97.47250627049982
40.579710144927375	97.48987073123685
40.72463768115926	97.50723519197388
40.86956521739114	97.5245996527109
41.014492753623024	97.54196411344793
41.15942028985491	97.55932857418496
41.30434782608679	97.57669303492199
41.44927536231867	97.59405749565902
41.594202898550556	97.61142195639604
41.73913043478244	97.62878641713307
41.88405797101432	97.6461508778701
42.028985507246205	97.66351533860713
42.17391304347809	97.68087979934415
42.31884057970997	97.69824426008118
42.46376811594185	97.71560872081821
42.608695652173736	97.7310437970289
42.75362318840562	97.7464788732396
42.8985507246375	97.76191394945029
43.043478260869385	97.77734902566098
43.18840579710127	97.79278410187167
43.33333333333315	97.80821917808237
43.478260869565034	97.82365425429306
43.62318840579692	97.83908933050375
43.7681159420288	97.85452440671445
43.91304347826068	97.86995948292514
44.057971014492566	97.88539455913583
44.20289855072445	97.90082963534653
44.34782608695633	97.91626471155722
44.492753623188214	97.93169978776791
44.6376811594201	97.9471348639786
44.78260869565198	97.9625699401893
44.92753623188386	97.97800501639999
45.072463768115746	97.99344009261068
45.21739130434763	98.00887516882138
45.36231884057951	98.02431024503207
45.507246376811395	98.03781593671643
45.65217391304328	98.05132162840079
45.79710144927516	98.06482732008514
45.942028985507044	98.0783330117695
46.08695652173893	98.09183870345386
46.23188405797081	98.10534439513822
46.37681159420269	98.11885008682258
46.521739130434575	98.13235577850693
46.66666666666646	98.14586147019129
46.81159420289834	98.15936716187565
46.956521739130224	98.17287285356001
47.10144927536211	98.18637854524437
47.24637681159399	98.19988423692872
47.39130434782587	98.21338992861308
47.536231884057756	98.22689562029744
47.68115942028964	98.2404013119818
47.82608695652152	98.25390700366616
47.971014492753405	98.26741269535052
48.11594202898529	98.27898900250854
48.26086956521717	98.29056530966656
48.40579710144905	98.30214161682458
48.550724637680936	98.31371792398261
48.69565217391282	98.32529423114063
48.8405797101447	98.33687053829865
48.985507246376585	98.34844684545668
49.13043478260847	98.3600231526147
49.27536231884035	98.37159945977272
49.420289855072234	98.38317576693075
49.56521739130412	98.39475207408877
49.710144927536	98.4063283812468
49.85507246376788	98.41790468840482
49.999999999999766	98.42948099556284
50.14492753623165	98.44105730272086
50.28985507246353	98.45263360987889
50.434782608695414	98.46420991703691
50.5797101449273	98.47578622419493
50.72463768115918	98.48736253135296
50.86956521739106	98.49893883851098
51.014492753622946	98.510515145669
51.15942028985483	98.52209145282703
51.30434782608671	98.53366775998505
51.449275362318595	98.54331468261672
51.59420289855048	98.5529616052484
51.73913043478236	98.56260852788007
51.88405797101424	98.57225545051175
52.02898550724613	98.58190237314342
52.17391304347801	98.5915492957751
52.31884057970989	98.60119621840677
52.463768115941775	98.61084314103844
52.60869565217366	98.62049006367012
52.75362318840554	98.63013698630179
52.898550724637424	98.63978390893347
53.04347826086931	98.64943083156514
53.18840579710119	98.65907775419682
53.33333333333307	98.66872467682849
53.478260869564956	98.67837159946016
53.62318840579684	98.68801852209184
53.76811594202872	98.69766544472351
53.913043478260605	98.70731236735519
54.05797101449249	98.71695928998686
54.20289855072437	98.72660621261853
54.34782608695625	98.73625313525021
54.492753623188136	98.74590005788188
54.63768115942002	98.75554698051356
54.7826086956519	98.76519390314523
54.927536231883785	98.7748408257769
55.07246376811567	98.78448774840858
55.21739130434755	98.79413467104025
55.362318840579434	98.80378159367193
55.50724637681132	98.8134285163036
55.6521739130432	98.82307543893528
55.79710144927508	98.83272236156695
55.942028985506965	98.84236928419863
56.08695652173885	98.8520162068303
56.23188405797073	98.86166312946197
56.376811594202614	98.86938066756731
56.5217391304345	98.87709820567265
56.66666666666638	98.88481574377799
56.81159420289826	98.89253328188333
56.956521739130146	98.90025081998867
57.10144927536203	98.90796835809401
57.24637681159391	98.91568589619935
57.391304347825795	98.92340343430469
57.53623188405768	98.93112097241003
57.68115942028956	98.93883851051537
57.82608695652144	98.9465560486207
57.971014492753326	98.95427358672605
58.11594202898521	98.96199112483139
58.26086956521709	98.96970866293672
58.405797101448975	98.97742620104206
58.55072463768086	98.9851437391474
58.69565217391274	98.99286127725274
58.840579710144624	99.00057881535808
58.98550724637651	99.00829635346342
59.13043478260839	99.01601389156876
59.27536231884027	99.0237314296741
59.420289855072156	99.03144896777944
59.56521739130404	99.03916650588478
59.71014492753592	99.04688404399012
59.855072463767804	99.05460158209546
59.99999999999969	99.0623191202008
60.14492753623157	99.07003665830614
60.28985507246345	99.07775419641148
60.434782608695336	99.08547173451682
60.57971014492722	99.09318927262215
60.7246376811591	99.1009068107275
60.869565217390985	99.10862434883283
61.01449275362287	99.11634188693817
61.15942028985475	99.12213004051718
61.304347826086634	99.12791819409618
61.44927536231852	99.13370634767519
61.5942028985504	99.13949450125419
61.73913043478228	99.1452826548332
61.884057971014165	99.1510708084122
62.02898550724605	99.1568589619912
62.17391304347793	99.16264711557021
62.318840579709814	99.16843526914921
62.4637681159417	99.17422342272822
62.60869565217358	99.18001157630722
62.75362318840546	99.18579972988623
62.898550724637346	99.19158788346523
63.04347826086923	99.19737603704424
63.18840579710111	99.20316419062324
63.333333333332995	99.20895234420225
63.47826086956488	99.21474049778125
63.62318840579676	99.22052865136025
63.76811594202864	99.22631680493926
63.913043478260526	99.23210495851826
64.05797101449241	99.23789311209727
64.2028985507243	99.24368126567627
64.34782608695619	99.24946941925528
64.49275362318808	99.25525757283428
64.63768115941997	99.26104572641329
64.78260869565186	99.26683387999229
64.92753623188375	99.2726220335713
65.07246376811564	99.2784101871503
65.21739130434753	99.2841983407293
65.36231884057942	99.28998649430831
65.50724637681131	99.29577464788731
65.6521739130432	99.30156280146632
65.79710144927509	99.30735095504532
65.94202898550698	99.31313910862433
66.08695652173887	99.31892726220333
66.23188405797076	99.32471541578234
66.37681159420265	99.33050356936134
66.52173913043454	99.33629172294035
66.66666666666643	99.34207987651935
66.81159420289832	99.34786803009835
66.95652173913021	99.35365618367736
67.1014492753621	99.35944433725636
67.24637681159399	99.36523249083537
67.39130434782588	99.37102064441437
67.53623188405777	99.37680879799338
67.68115942028966	99.38259695157238
67.82608695652155	99.38838510515139
67.97101449275344	99.39417325873039
68.11594202898533	99.3999614123094
68.26086956521722	99.4057495658884
68.40579710144911	99.4115377194674
68.550724637681	99.41732587304641
68.69565217391289	99.42311402662541
68.84057971014478	99.42890218020442
68.98550724637667	99.43469033378342
69.13043478260856	99.44047848736243
69.27536231884045	99.44626664094143
69.42028985507234	99.45205479452044
69.56521739130423	99.45784294809944
69.71014492753612	99.46363110167844
69.85507246376801	99.46941925525745
69.9999999999999	99.47327802431012
70.14492753623179	99.47713679336279
70.28985507246368	99.48099556241546
70.43478260869557	99.48485433146813
70.57971014492746	99.4887131005208
70.72463768115935	99.49257186957347
70.86956521739124	99.49643063862614
71.01449275362313	99.5002894076788
71.15942028985502	99.50414817673148
71.30434782608691	99.50800694578415
71.4492753623188	99.51186571483682
71.59420289855069	99.51572448388949
71.73913043478258	99.51958325294216
71.88405797101447	99.52344202199482
72.02898550724636	99.5273007910475
72.17391304347825	99.53115956010016
72.31884057971014	99.53501832915283
72.46376811594203	99.5388770982055
72.60869565217392	99.54273586725817
72.75362318840581	99.54659463631084
72.8985507246377	99.55045340536351
73.04347826086959	99.55431217441618
73.18840579710148	99.55817094346885
73.33333333333337	99.56202971252152
73.47826086956526	99.56588848157419
73.62318840579715	99.56974725062686
73.76811594202904	99.57360601967953
73.91304347826093	99.5774647887322
74.05797101449282	99.58132355778487
74.20289855072471	99.58518232683754
74.3478260869566	99.58904109589021
74.49275362318849	99.59289986494288
74.63768115942038	99.59675863399555
74.78260869565227	99.60061740304822
74.92753623188416	99.60447617210089
75.07246376811605	99.60833494115356
75.21739130434794	99.61219371020623
75.36231884057983	99.6160524792589
75.50724637681172	99.61991124831157
75.65217391304361	99.62377001736424
75.7971014492755	99.6276287864169
75.94202898550739	99.63148755546958
76.08695652173928	99.63534632452225
76.23188405797117	99.63920509357492
76.37681159420306	99.64306386262759
76.52173913043495	99.64692263168025
76.66666666666684	99.65078140073292
76.81159420289873	99.6546401697856
76.95652173913062	99.65849893883826
77.10144927536251	99.66235770789093
77.2463768115944	99.6662164769436
77.39130434782629	99.67007524599627
77.53623188405818	99.67393401504894
77.68115942029007	99.67779278410161
77.82608695652196	99.68165155315428
77.97101449275385	99.68551032220695
78.11594202898574	99.68936909125962
78.26086956521763	99.69322786031229
78.40579710144952	99.69708662936496
78.55072463768141	99.70094539841763
78.6956521739133	99.7048041674703
78.84057971014519	99.70866293652297
78.98550724637708	99.71252170557564
79.13043478260897	99.71638047462831
79.27536231884086	99.72023924368098
79.42028985507275	99.72409801273365
79.56521739130464	99.72795678178632
79.71014492753653	99.72988616631265
79.85507246376842	99.73181555083899
80.00000000000031	99.73374493536532
80.1449275362322	99.73567431989166
80.28985507246409	99.73760370441799
80.43478260869598	99.73953308894433
80.57971014492787	99.74146247347066
80.72463768115976	99.743391857997
80.86956521739165	99.74532124252333
81.01449275362354	99.74725062704967
81.15942028985543	99.749180011576
81.30434782608732	99.75110939610234
81.44927536231921	99.75303878062867
81.5942028985511	99.754968165155
81.739130434783	99.75689754968134
81.88405797101488	99.75882693420768
82.02898550724677	99.76075631873401
82.17391304347866	99.76268570326035
82.31884057971055	99.76461508778668
82.46376811594244	99.76654447231302
82.60869565217433	99.76847385683935
82.75362318840622	99.77040324136568
82.89855072463811	99.77233262589202
83.04347826087	99.77426201041835
83.1884057971019	99.77619139494469
83.33333333333378	99.77812077947102
83.47826086956567	99.78005016399736
83.62318840579756	99.7819795485237
83.76811594202945	99.78390893305003
83.91304347826134	99.78583831757636
84.05797101449323	99.7877677021027
84.20289855072512	99.78969708662903
84.34782608695701	99.79162647115537
84.4927536231889	99.7935558556817
84.6376811594208	99.79548524020804
84.78260869565268	99.79741462473437
84.92753623188457	99.79934400926071
85.07246376811646	99.80127339378704
85.21739130434835	99.80320277831338
85.36231884058024	99.80513216283971
85.50724637681213	99.80706154736605
85.65217391304402	99.80899093189238
85.79710144927591	99.81092031641872
85.9420289855078	99.81284970094505
86.0869565217397	99.81477908547139
86.23188405797158	99.81670846999772
86.37681159420347	99.81863785452406
86.52173913043536	99.82056723905039
86.66666666666725	99.82249662357673
86.81159420289914	99.82442600810306
86.95652173913103	99.8263553926294
87.10144927536292	99.82828477715573
87.24637681159481	99.83021416168206
87.3913043478267	99.8321435462084
87.5362318840586	99.83407293073473
87.68115942029048	99.83600231526107
87.82608695652237	99.8379316997874
87.97101449275426	99.83986108431374
88.11594202898615	99.84179046884007
88.26086956521804	99.84371985336641
88.40579710144993	99.84564923789274
88.55072463768182	99.84757862241908
88.69565217391371	99.84950800694541
88.8405797101456	99.85143739147175
88.9855072463775	99.85336677599808
89.13043478260938	99.85529616052442
89.27536231884127	99.85722554505075
89.42028985507316	99.85915492957709
89.56521739130505	99.86108431410342
89.71014492753694	99.86301369862976
89.85507246376883	99.86494308315609
90.00000000000072	99.86687246768243
90.14492753623261	99.86880185220876
90.2898550724645	99.8707312367351
90.4347826086964	99.87266062126143
90.57971014492828	99.87459000578777
90.72463768116017	99.8765193903141
90.86956521739206	99.87844877484044
91.01449275362395	99.88037815936677
91.15942028985584	99.8823075438931
91.30434782608774	99.88423692841944
91.44927536231963	99.88616631294578
91.59420289855152	99.88809569747211
91.7391304347834	99.89002508199844
91.8840579710153	99.89195446652478
92.02898550724719	99.89388385105111
92.17391304347908	99.89581323557745
92.31884057971097	99.89774262010378
92.46376811594286	99.89967200463012
92.60869565217475	99.90160138915645
92.75362318840664	99.90353077368279
92.89855072463853	99.90546015820912
93.04347826087042	99.90738954273546
93.1884057971023	99.9093189272618
93.3333333333342	99.91124831178813
93.47826086956609	99.91317769631446
93.62318840579798	99.9151070808408
93.76811594202987	99.91703646536713
93.91304347826176	99.91896584989347
94.05797101449365	99.9208952344198
94.20289855072554	99.92282461894614
94.34782608695743	99.92475400347247
94.49275362318932	99.9266833879988
94.6376811594212	99.92861277252514
94.7826086956531	99.93054215705148
94.92753623188499	99.93247154157781
95.07246376811688	99.93440092610415
95.21739130434877	99.93633031063048
95.36231884058066	99.93825969515682
95.50724637681255	99.94018907968315
95.65217391304444	99.94211846420949
95.79710144927633	99.94404784873582
95.94202898550822	99.94597723326216
96.0869565217401	99.94790661778849
96.231884057972	99.94983600231483
96.37681159420389	99.95176538684116
96.52173913043578	99.9536947713675
96.66666666666767	99.95562415589383
96.81159420289956	99.95755354042016
96.95652173913145	99.9594829249465
97.10144927536334	99.96141230947283
97.24637681159523	99.96334169399917
97.39130434782712	99.9652710785255
97.536231884059	99.96720046305184
97.6811594202909	99.96912984757817
97.82608695652279	99.97105923210451
97.97101449275468	99.97298861663084
98.11594202898657	99.97491800115718
98.26086956521846	99.97684738568351
98.40579710145035	99.97877677020985
98.55072463768224	99.98070615473618
98.69565217391413	99.98263553926252
98.84057971014602	99.98456492378885
98.9855072463779	99.98649430831519
99.1304347826098	99.98842369284152
99.27536231884169	99.99035307736786
99.42028985507358	99.99228246189419
99.56521739130547	99.99421184642053
99.71014492753736	99.99614123094686
99.85507246376925	99.9980706154732
100.00000000000114	99.99999999999953


==> xp.030.lu.distrib.train.ft.dat <==
0.028522532800912718	1.845006161121657
0.057045065601825436	2.7675092416824856
0.08556759840273816	3.6866819862124087
0.11409013120365087	4.605854730742331
0.1426126640045636	5.521697139241349
0.17113519680547631	6.357611482998633
0.19965772960638903	7.146901122323241
0.22818026240730174	7.9261997535551325
0.2567027952082145	8.698837712725213
0.2852253280091272	9.441502647617144
0.3137478608100399	10.180837246478168
0.34227039361095263	10.916841509308288
0.37079292641186534	11.63619409198388
0.39931545921277806	12.352216338628565
0.42783799201369077	13.064908249242347
0.4563605248146035	13.710993439238017
0.4848830576155162	14.353748293202782
0.513405590416429	14.986512139074831
0.5419281232173417	15.579311952576013
0.5704506560182545	16.16212075798448
0.5989731888191673	16.698304858960267
0.62749572162008	17.22449795184334
0.6560182544209928	17.734039364571885
0.6845407872219056	18.226929097145902
0.7130633200228184	18.713158157658107
0.7415858528237311	19.199387218170312
0.7701083856246439	19.68228594265161
0.7986309184255567	20.16518466713291
0.8271534512264694	20.604789023212437
0.8556759840273822	21.041063043261058
0.884198516828295	21.47067639124787
0.9127210496292077	21.896959403203777
0.9412435824301205	22.319912079128777
0.9697661152310333	22.73953441902287
0.9982886480319461	23.14916575082425
1.0268111808328588	23.548806074532912
1.0553337136337715	23.925134046025235
1.0838562464346841	24.29480134545575
1.1123787792355968	24.647816964731735
1.1409013120365095	24.997502247976815
1.1694238448374221	25.34385719519099
1.1979463776383348	25.690212142405162
1.2264689104392474	26.036567089619336
1.25499144324016	26.38292203683351
1.2835139760410728	26.719285975954968
1.3120365088419854	27.05231957904552
1.340559041642898	27.375362174043357
1.3690815744438107	27.698404769041193
1.3976041072447234	28.018117028008124
1.426126640045636	28.324507942851433
1.4546491728465487	28.630898857694742
1.4831717056474614	28.93728977253805
1.511694238448374	29.240350351350454
1.5402167712492867	29.543410930162857
1.5687393040501993	29.843141172944353
1.597261836851112	30.136210743664037
1.6257843696520247	30.419289306291006
1.6543069024529373	30.702367868917975
1.68282943525385	30.982116095514037
1.7113519680547626	31.2618643221101
1.7398745008556753	31.541612548706162
1.768397033656588	31.821360775302225
1.7969195664575006	32.10110900189829
1.8254420992584133	32.37752689246344
1.853964632059326	32.65061444699769
1.8824871648602386	32.92370200153194
1.9110096976611513	33.18013787591167
1.939532230462064	33.42991307822958
1.9680547632629766	33.67635794451659
1.9965772960638892	33.922802810803596
2.025099828864802	34.1692476770906
2.053622361665715	34.4123622073467
2.082144894466628	34.655476737602804
2.1106674272675408	34.898591267858905
2.1391899600684536	35.1383754620841
2.1677124928693665	35.37815965630929
2.1962350256702794	35.61128317847268
2.2247575584711923	35.841076364605165
2.253280091272105	36.07086955073765
2.281802624073018	36.297332400839224
2.310325156873931	36.5237952509408
2.338847689674844	36.75025810104238
2.3673702224757567	36.97672095114395
2.3958927552766696	37.19985346521462
2.4244152880775824	37.41632530722348
2.4529378208784953	37.62946681320143
2.481460353679408	37.842608319179384
2.509982886480321	38.05241948912643
2.538505419281234	38.25556998701167
2.567027952082147	38.455390148866
2.5955504848830597	38.65187997468943
2.6240730176839726	38.848369800512856
2.6525955504848855	39.04152929030538
2.6811180832857984	39.2346887800979
2.7096406160867113	39.42451793385951
2.738163148887624	39.61434708762113
2.766685681688537	39.800845905351835
2.79520821448945	39.98734472308254
2.8237307472903628	40.17384354081325
2.8522532800912757	40.357012022513054
2.8807758128921885	40.53685016818195
2.9092983456931014	40.716688313850845
2.9378208784940143	40.89652645951974
2.966343411294927	41.07636460518864
2.99486594409584	41.252872414826626
3.023388476896753	41.429380224464616
3.051911009697666	41.605888034102605
3.0804335424985787	41.782395843740595
3.1089560752994916	41.955573317347685
3.1374786081004045	42.128750790954776
3.1660011409013173	42.301928264561866
3.1945236737022302	42.475105738168956
3.223046206503143	42.64495287574514
3.251568739304056	42.814800013321324
3.280091272104969	42.98464715089751
3.3086138049058818	43.151163952442786
3.3371363377067946	43.31435041795716
3.3656588705077075	43.47753688347153
3.3941814033086204	43.6407233489859
3.4227039361095333	43.80390981450027
3.451226468910446	43.96376594398374
3.479749001711359	44.1202917374363
3.508271534512272	44.276817530888856
3.536794067313185	44.433343324341415
3.5653166001140977	44.589869117793974
3.5938391329150106	44.74306457521563
3.6223616657159234	44.89626003263728
3.6508841985168363	45.04945549005893
3.679406731317749	45.19932061144968
3.707929264118662	45.349185732840425
3.736451796919575	45.49905085423117
3.764974329720488	45.64558563959101
3.7934968625214007	45.79212042495085
3.8220193953223136	45.93865521031069
3.8505419281232265	46.081859659639626
3.8790644609241394	46.22173377293766
3.9075869937250522	46.361607886235696
3.936109526525965	46.50148199953373
3.964632059326878	46.641356112831765
3.993154592127791	46.777899890098894
4.021677124928703	46.91444366736602
4.050199657729616	47.047657108602245
4.078722190530528	47.18087054983847
4.107244723331441	47.31075365504378
4.135767256132353	47.4406367602491
4.1642897889332655	47.570519865454415
4.192812321734178	47.70040297065973
4.22133485453509	47.83028607586505
4.249857387336003	47.95683884503946
4.278379920136915	48.083391614213866
4.306902452937828	48.209944383388276
4.33542498573874	48.336497152562686
4.363947518539653	48.463049921737095
4.392470051340565	48.589602690911505
4.420992584141477	48.716155460085915
4.44951511694239	48.83937789322942
4.478037649743302	48.959269990342015
4.506560182544215	49.07916208745461
4.535082715345127	49.19905418456721
4.56360524814604	49.3156159456489
4.592127780946952	49.43217770673059
4.6206503137478645	49.54873946781228
4.649172846548777	49.66530122889397
4.677695379349689	49.781862989975664
4.706217912150602	49.89509441502645
4.734740444951514	50.008325840077234
4.763262977752427	50.12155726512802
4.791785510553339	50.2347886901788
4.820308043354252	50.34802011522959
4.848830576155164	50.46125154028037
4.877353108956076	50.57115262930026
4.905875641756989	50.68105371832014
4.934398174557901	50.79095480734003
4.962920707358814	50.89752556032901
4.991443240159726	51.00409631331799
5.019965772960639	51.110667066306966
5.048488305761551	51.21390748326504
5.0770108385624635	51.31714790022311
5.105533371363376	51.420388317181185
5.134055904164288	51.52362873413926
5.162578436965201	51.62686915109733
5.191100969766113	51.730109568055404
5.219623502567026	51.83334998501348
5.248146035367938	51.93659040197155
5.2766685681688505	52.03983081892962
5.305191100969763	52.143071235887696
5.333713633770675	52.24298131681486
5.362236166571588	52.34289139774203
5.3907586993725	52.442801478669196
5.419281232173413	52.54271155959636
5.447803764974325	52.64262164052353
5.476326297775238	52.742531721450696
5.50484883057615	52.84244180237786
5.5333713633770625	52.94235188330503
5.561893896177975	53.042261964232196
5.590416428978887	53.13884170912846
5.6189389617798	53.23542145402472
5.647461494580712	53.33200119892098
5.675984027381625	53.42525060778633
5.704506560182537	53.518500016651686
5.7330290929834495	53.61174942551704
5.761551625784362	53.704998834382394
5.790074158585274	53.79824824324775
5.818596691386187	53.8914976521131
5.847119224187099	53.98474706097846
5.875641756988012	54.074666133812904
5.904164289788924	54.16458520664735
5.932686822589837	54.2545042794818
5.961209355390749	54.34442335231625
5.9897318881916615	54.434342425150696
6.018254420992574	54.524261497985144
6.046776953793486	54.610850234788685
6.075299486594399	54.69743897159223
6.103822019395311	54.78402770839577
6.132344552196224	54.87061644519931
6.160867084997136	54.95720518200285
6.1893896177980485	55.043793918806394
6.217912150598961	55.130382655609935
6.246434683399873	55.21697139241348
6.274957216200786	55.30022979318611
6.303479749001698	55.38348819395875
6.332002281802611	55.46674659473138
6.360524814603523	55.55000499550402
6.389047347404436	55.633263396276654
6.417569880205348	55.71652179704929
6.4460924130062605	55.799780197821924
6.474614945807173	55.88303859859456
6.503137478608085	55.966296999367195
6.531660011408998	56.04955540013983
6.56018254420991	56.132813800912466
6.588705077010823	56.2160722016851
6.617227609811735	56.29600026642683
6.6457501426126475	56.37592833116856
6.67427267541356	56.45585639591029
6.702795208214472	56.53578446065202
6.731317741015385	56.61571252539375
6.759840273816297	56.695640590135476
6.78836280661721	56.775568654877205
6.816885339418122	56.855496719618934
6.845407872219035	56.93542478436066
6.873930405019947	57.01535284910239
6.9024529378208594	57.09528091384412
6.930975470621772	57.17187864255495
6.959498003422684	57.24847637126578
6.988020536223597	57.32507409997661
7.016543069024509	57.40167182868744
7.045065601825422	57.47826955739827
7.073588134626334	57.5548672861091
7.1021106674272465	57.63146501481993
7.130633200228159	57.70806274353076
7.159155733029071	57.78466047224159
7.187678265829984	57.86125820095242
7.216200798630896	57.934525593632344
7.244723331431809	58.00779298631227
7.273245864232721	58.08106037899219
7.301768397033634	58.154327771672115
7.330290929834546	58.22759516435204
7.358813462635458	58.30086255703196
7.387335995436371	58.374129949711886
7.415858528237283	58.44739734239181
7.444381061038196	58.52066473507173
7.472903593839108	58.59393212775166
7.501426126640021	58.66719952043158
7.529948659440933	58.740466913111504
7.5584711922418455	58.81373430579143
7.586993725042758	58.88700169847135
7.61551625784367	58.960269091151275
7.644038790644583	59.0335364838312
7.672561323445495	59.103473540480216
7.701083856246408	59.173410597129234
7.72960638904732	59.24334765377825
7.7581289218482326	59.31328471042727
7.786651454649145	59.383221767076286
7.815173987450057	59.4531588237253
7.84369652025097	59.52309588037432
7.872219053051882	59.59303293702334
7.900741585852795	59.662969993672355
7.929264118653707	59.73290705032137
7.95778665145462	59.80284410697039
7.986309184255532	59.8694508275885
8.014831717056445	59.93605754820661
8.043354249857359	60.002664268824724
8.071876782658272	60.069270989442835
8.100399315459185	60.135877710060946
8.128921848260099	60.20248443067906
8.157444381061012	60.26909115129717
8.185966913861925	60.33569787191528
8.214489446662839	60.40230459253339
8.243011979463752	60.4689113131515
8.271534512264665	60.53551803376961
8.300057045065579	60.602124754387724
8.328579577866492	60.668731475005835
8.357102110667405	60.735338195623946
8.385624643468319	60.80194491624206
8.414147176269232	60.86855163686017
8.442669709070145	60.93515835747828
8.471192241871059	61.00176507809639
8.499714774671972	61.0683717987145
8.528237307472885	61.13164818330171
8.556759840273799	61.19492456788891
8.585282373074712	61.258200952476116
8.613804905875625	61.32147733706332
8.642327438676539	61.384753721650526
8.670849971477452	61.44803010623773
8.699372504278365	61.511306490824936
8.727895037079278	61.57458287541214
8.756417569880192	61.637859259999345
8.784940102681105	61.70113564458655
8.813462635482018	61.764412029173755
8.841985168282932	61.82768841376096
8.870507701083845	61.890964798348165
8.899030233884758	61.95424118293537
8.927552766685672	62.017517567522574
8.956075299486585	62.08079395210978
8.984597832287498	62.144070336696984
9.013120365088412	62.20734672128419
9.041642897889325	62.270623105871394
9.070165430690238	62.3338994904586
9.098687963491152	62.397175875045804
9.127210496292065	62.46045225963301
9.155733029092978	62.52039830818931
9.184255561893892	62.580344356745606
9.212778094694805	62.640290405301904
9.241300627495718	62.7002364538582
9.269823160296632	62.7601825024145
9.298345693097545	62.8201285509708
9.326868225898458	62.8800745995271
9.355390758699372	62.9400206480834
9.383913291500285	62.999966696639696
9.412435824301198	63.059912745195994
9.440958357102112	63.11985879375229
9.469480889903025	63.17980484230859
9.498003422703938	63.23975089086489
9.526525955504852	63.29969693942119
9.555048488305765	63.35964298797749
9.583571021106678	63.419589036533786
9.612093553907592	63.479535085090085
9.640616086708505	63.53948113364638
9.669138619509418	63.59942718220268
9.697661152310332	63.656042894728074
9.726183685111245	63.712658607253466
9.754706217912158	63.76927431977886
9.783228750713072	63.82589003230425
9.811751283513985	63.88250574482964
9.840273816314898	63.939121457355036
9.868796349115811	63.99573716988043
9.897318881916725	64.05235288240583
9.925841414717638	64.10896859493123
9.954363947518551	64.16558430745663
9.982886480319465	64.22220001998203
10.011409013120378	64.27881573250743
10.039931545921291	64.33543144503282
10.068454078722205	64.39204715755822
10.096976611523118	64.44866287008362
10.125499144324031	64.50527858260902
10.154021677124945	64.56189429513442
10.182544209925858	64.61851000765982
10.211066742726771	64.67512572018522
10.239589275527685	64.73174143271062
10.268111808328598	64.78835714523602
10.296634341129511	64.84497285776142
10.325156873930425	64.8982582342559
10.353679406731338	64.95154361075039
10.382201939532251	65.00482898724488
10.410724472333165	65.05811436373936
10.439247005134078	65.11139974023385
10.467769537934991	65.16468511672834
10.496292070735905	65.21797049322282
10.524814603536818	65.27125586971731
10.553337136337731	65.3245412462118
10.581859669138645	65.37782662270628
10.610382201939558	65.43111199920077
10.638904734740471	65.48439737569525
10.667427267541385	65.53768275218974
10.695949800342298	65.59096812868422
10.724472333143211	65.64425350517871
10.752994865944125	65.6975388816732
10.781517398745038	65.75082425816768
10.810039931545951	65.80410963466217
10.838562464346865	65.85739501115665
10.867084997147778	65.91068038765114
10.895607529948691	65.96396576414563
10.924130062749605	66.01725114064011
10.952652595550518	66.0705365171346
10.981175128351431	66.12049155759819
11.009697661152344	66.17044659806177
11.038220193953258	66.22040163852536
11.066742726754171	66.27035667898895
11.095265259555084	66.32031171945253
11.123787792355998	66.37026675991612
11.152310325156911	66.42022180037971
11.180832857957824	66.4701768408433
11.209355390758738	66.52013188130688
11.237877923559651	66.57008692177047
11.266400456360564	66.62004196223405
11.294922989161478	66.66999700269764
11.323445521962391	66.71995204316123
11.351968054763304	66.76990708362482
11.380490587564218	66.8198621240884
11.409013120365131	66.86981716455199
11.437535653166044	66.91977220501558
11.466058185966958	66.96972724547916
11.494580718767871	67.01968228594275
11.523103251568784	67.06963732640634
11.551625784369698	67.11959236686992
11.580148317170611	67.16954740733351
11.608670849971524	67.2195024477971
11.637193382772438	67.26945748826068
11.665715915573351	67.31608219269336
11.694238448374264	67.36270689712603
11.722760981175178	67.4093316015587
11.751283513976091	67.45595630599138
11.779806046777004	67.50258101042405
11.808328579577918	67.54920571485673
11.836851112378831	67.5958304192894
11.865373645179744	67.64245512372207
11.893896177980658	67.68907982815475
11.922418710781571	67.73570453258742
11.950941243582484	67.7823292370201
11.979463776383398	67.82895394145277
12.00798630918431	67.87557864588544
12.036508841985224	67.92220335031811
12.065031374786138	67.96882805475079
12.09355390758705	68.01545275918346
12.122076440387964	68.06207746361613
12.150598973188877	68.10870216804881
12.17912150598979	68.15532687248148
12.207644038790704	68.20195157691415
12.236166571591617	68.24857628134683
12.26468910439253	68.2952009857795
12.293211637193444	68.34182569021218
12.321734169994357	68.38845039464485
12.35025670279527	68.43507509907752
12.378779235596184	68.4816998035102
12.407301768397097	68.52832450794287
12.43582430119801	68.57494921237554
12.464346833998924	68.62157391680822
12.492869366799837	68.66819862124089
12.52139189960075	68.71482332567356
12.549914432401664	68.75811769407534
12.578436965202577	68.80141206247711
12.60695949800349	68.84470643087889
12.635482030804404	68.88800079928066
12.664004563605317	68.93129516768244
12.69252709640623	68.97458953608421
12.721049629207144	69.01788390448598
12.749572162008057	69.06117827288776
12.77809469480897	69.10447264128953
12.806617227609884	69.14776700969131
12.835139760410797	69.19106137809308
12.86366229321171	69.23435574649486
12.892184826012624	69.27765011489663
12.920707358813537	69.3209444832984
12.94922989161445	69.36423885170018
12.977752424415364	69.40753322010195
13.006274957216277	69.45082758850373
13.03479749001719	69.4941219569055
13.063320022818104	69.53741632530728
13.091842555619017	69.58071069370905
13.12036508841993	69.62400506211083
13.148887621220844	69.6672994305126
13.177410154021757	69.71059379891437
13.20593268682267	69.75388816731615
13.234455219623584	69.79718253571792
13.262977752424497	69.8404769041197
13.29150028522541	69.88377127252147
13.320022818026324	69.92706564092325
13.348545350827237	69.97036000932502
13.37706788362815	70.0136543777268
13.405590416429064	70.05694874612857
13.434112949229977	70.10024311453034
13.46263548203089	70.14353748293212
13.491158014831804	70.18683185133389
13.519680547632717	70.23012621973567
13.54820308043363	70.27342058813744
13.576725613234544	70.31671495653922
13.605248146035457	70.35667898891008
13.63377067883637	70.39664302128094
13.662293211637284	70.4366070536518
13.690815744438197	70.47657108602266
13.71933827723911	70.51653511839352
13.747860810040024	70.55649915076438
13.776383342840937	70.59646318313524
13.80490587564185	70.6364272155061
13.833428408442764	70.67639124787696
13.861950941243677	70.71635528024783
13.89047347404459	70.75631931261869
13.918996006845504	70.79628334498955
13.947518539646417	70.83624737736041
13.97604107244733	70.87621140973127
14.004563605248244	70.91617544210213
14.033086138049157	70.95613947447299
14.06160867085007	70.99610350684385
14.090131203650984	71.03606753921471
14.118653736451897	71.07603157158557
14.14717626925281	71.11599560395643
14.175698802053724	71.1559596363273
14.204221334854637	71.19592366869816
14.23274386765555	71.23588770106902
14.261266400456464	71.27585173343988
14.289788933257377	71.31581576581074
14.31831146605829	71.3557797981816
14.346833998859204	71.39574383055246
14.375356531660117	71.43570786292332
14.40387906446103	71.47567189529418
14.432401597261943	71.51563592766504
14.460924130062857	71.5555999600359
14.48944666286377	71.59556399240677
14.517969195664683	71.63552802477763
14.546491728465597	71.67549205714849
14.57501426126651	71.71545608951935
14.603536794067423	71.75542012189021
14.632059326868337	71.79538415426107
14.66058185966925	71.83534818663193
14.689104392470163	71.8753122190028
14.717626925271077	71.91527625137365
14.74614945807199	71.95524028374452
14.774671990872903	71.99520431611538
14.803194523673817	72.03516834848624
14.83171705647473	72.0718020448262
14.860239589275643	72.10843574116616
14.888762122076557	72.14506943750612
14.91728465487747	72.18170313384609
14.945807187678383	72.21833683018605
14.974329720479297	72.25497052652601
15.00285225328021	72.29160422286597
15.031374786081123	72.32823791920593
15.059897318882037	72.3648716155459
15.08841985168295	72.40150531188586
15.116942384483863	72.43813900822582
15.145464917284777	72.47477270456578
15.17398745008569	72.51140640090574
15.202509982886603	72.5480400972457
15.231032515687517	72.58467379358567
15.25955504848843	72.62130748992563
15.288077581289343	72.65794118626559
15.316600114090257	72.69457488260555
15.34512264689117	72.73120857894551
15.373645179692083	72.76784227528547
15.402167712492997	72.80447597162544
15.43069024529391	72.8411096679654
15.459212778094823	72.87774336430536
15.487735310895737	72.91437706064532
15.51625784369665	72.95101075698528
15.544780376497563	72.98764445332525
15.573302909298476	73.02427814966521
15.60182544209939	73.06091184600517
15.630347974900303	73.09754554234513
15.658870507701216	73.13417923868509
15.68739304050213	73.17081293502505
15.715915573303043	73.20744663136502
15.744438106103956	73.24408032770498
15.77296063890487	73.27738368801403
15.801483171705783	73.31068704832308
15.830005704506696	73.34399040863212
15.85852823730761	73.37729376894117
15.887050770108523	73.41059712925022
15.915573302909436	73.44390048955927
15.94409583571035	73.47720384986832
15.972618368511263	73.51050721017737
16.001140901312176	73.54381057048641
16.02966343411309	73.57711393079546
16.058185966914003	73.61041729110451
16.086708499714916	73.64372065141356
16.11523103251583	73.67702401172261
16.143753565316743	73.71032737203166
16.172276098117656	73.7436307323407
16.20079863091857	73.77693409264975
16.229321163719483	73.8102374529588
16.257843696520396	73.84354081326785
16.28636622932131	73.8768441735769
16.314888762122223	73.91014753388595
16.343411294923136	73.943450894195
16.37193382772405	73.97675425450404
16.400456360524963	74.01005761481309
16.428978893325876	74.04336097512214
16.45750142612679	74.07666433543119
16.486023958927703	74.10996769574024
16.514546491728616	74.14327105604929
16.54306902452953	74.17657441635833
16.571591557330443	74.20987777666738
16.600114090131356	74.24318113697643
16.62863662293227	74.27648449728548
16.657159155733183	74.30978785759453
16.685681688534096	74.34309121790358
16.71420422133501	74.37639457821263
16.742726754135923	74.40969793852167
16.771249286936836	74.44300129883072
16.79977181973775	74.47630465913977
16.828294352538663	74.50960801944882
16.856816885339576	74.54291137975787
16.88533941814049	74.57621474006692
16.913861950941403	74.60951810037596
16.942384483742316	74.64282146068501
16.97090701654323	74.67612482099406
16.999429549344143	74.70942818130311
17.027952082145056	74.73940120558126
17.05647461494597	74.76937422985941
17.084997147746883	74.79934725413756
17.113519680547796	74.82932027841571
17.14204221334871	74.85929330269386
17.170564746149623	74.889266326972
17.199087278950536	74.91923935125016
17.22760981175145	74.9492123755283
17.256132344552363	74.97918539980645
17.284654877353276	75.0091584240846
17.31317741015419	75.03913144836275
17.341699942955103	75.0691044726409
17.370222475756016	75.09907749691905
17.39874500855693	75.1290505211972
17.427267541357843	75.15902354547535
17.455790074158756	75.1889965697535
17.48431260695967	75.21896959403165
17.512835139760583	75.2489426183098
17.541357672561496	75.27891564258795
17.56988020536241	75.3088886668661
17.598402738163323	75.33886169114425
17.626925270964236	75.3688347154224
17.65544780376515	75.39880773970054
17.683970336566063	75.4287807639787
17.712492869366976	75.45875378825684
17.74101540216789	75.48872681253499
17.769537934968803	75.51869983681314
17.798060467769716	75.54867286109129
17.82658300057063	75.57864588536944
17.855105533371542	75.60861890964759
17.883628066172456	75.63859193392574
17.91215059897337	75.66856495820389
17.940673131774282	75.69853798248204
17.969195664575196	75.72851100676019
17.99771819737611	75.75848403103834
18.026240730177022	75.78845705531648
18.054763262977936	75.81843007959463
18.08328579577885	75.84840310387278
18.111808328579762	75.87837612815093
18.140330861380676	75.90834915242908
18.16885339418159	75.93832217670723
18.197375926982502	75.96829520098538
18.225898459783416	75.99826822526353
18.25442099258433	76.02824124954168
18.282943525385242	76.05821427381983
18.311466058186156	76.08818729809798
18.33998859098707	76.11816032237613
18.368511123787982	76.14813334665428
18.397033656588896	76.17810637093243
18.42555618938981	76.20807939521058
18.454078722190722	76.23805241948872
18.482601254991636	76.26802544376687
18.51112378779255	76.29799846804502
18.539646320593462	76.32797149232317
18.568168853394376	76.35794451660132
18.59669138619529	76.38791754087947
18.625213918996202	76.41789056515762
18.653736451797116	76.44786358943577
18.68225898459803	76.47783661371392
18.710781517398942	76.50780963799207
18.739304050199856	76.53778266227022
18.76782658300077	76.56775568654837
18.796349115801682	76.59772871082652
18.824871648602596	76.62770173510467
18.85339418140351	76.65767475938281
18.881916714204422	76.68764778366096
18.910439247005336	76.71762080793911
18.93896177980625	76.74759383221726
18.967484312607162	76.77756685649541
18.996006845408075	76.80753988077356
19.02452937820899	76.83418256902081
19.053051911009902	76.86082525726806
19.081574443810815	76.88746794551531
19.11009697661173	76.91411063376256
19.138619509412642	76.94075332200981
19.167142042213555	76.96739601025706
19.19566457501447	76.99403869850431
19.224187107815382	77.02068138675156
19.252709640616295	77.04732407499881
19.28123217341721	77.07396676324606
19.309754706218122	77.10060945149331
19.338277239019035	77.12725213974056
19.36679977181995	77.15389482798781
19.395322304620862	77.18053751623506
19.423844837421775	77.20718020448231
19.45236737022269	77.23382289272956
19.480889903023602	77.26046558097681
19.509412435824515	77.28710826922406
19.53793496862543	77.31375095747131
19.566457501426342	77.34039364571856
19.594980034227255	77.36703633396581
19.62350256702817	77.39367902221306
19.652025099829082	77.42032171046031
19.680547632629995	77.44696439870756
19.70907016543091	77.47360708695481
19.737592698231822	77.50024977520206
19.766115231032735	77.52689246344931
19.79463776383365	77.55353515169656
19.823160296634562	77.58017783994381
19.851682829435475	77.60682052819107
19.88020536223639	77.63346321643832
19.908727895037302	77.66010590468557
19.937250427838215	77.68674859293282
19.96577296063913	77.71339128118007
19.994295493440042	77.74003396942732
20.022818026240955	77.76667665767457
20.05134055904187	77.79331934592182
20.079863091842782	77.81996203416907
20.108385624643695	77.84660472241632
20.13690815744461	77.87324741066357
20.165430690245522	77.89989009891082
20.193953223046435	77.92653278715807
20.22247575584735	77.95317547540532
20.250998288648262	77.97981816365257
20.279520821449175	78.00646085189982
20.30804335425009	78.03310354014707
20.336565887051	78.05974622839432
20.365088419851915	78.08638891664157
20.39361095265283	78.11303160488882
20.42213348545374	78.13967429313607
20.450656018254655	78.16631698138332
20.47917855105557	78.19295966963057
20.50770108385648	78.21960235787782
20.536223616657395	78.24624504612507
20.56474614945831	78.27288773437232
20.59326868225922	78.29953042261957
20.621791215060135	78.32617311086682
20.65031374786105	78.35281579911407
20.67883628066196	78.37945848736132
20.707358813462875	78.40610117560857
20.73588134626379	78.43274386385582
20.7644038790647	78.45938655210307
20.792926411865615	78.48602924035032
20.82144894466653	78.51267192859757
20.84997147746744	78.53931461684482
20.878494010268355	78.56595730509207
20.90701654306927	78.59259999333932
20.93553907587018	78.61924268158657
20.964061608671095	78.64588536983382
20.99258414147201	78.67252805808107
21.02110667427292	78.69917074632832
21.049629207073835	78.72581343457557
21.078151739874748	78.75245612282282
21.10667427267566	78.77909881107007
21.135196805476575	78.80574149931732
21.163719338277488	78.83238418756457
21.1922418710784	78.85902687581182
21.220764403879315	78.88566956405907
21.249286936680228	78.91231225230632
21.27780946948114	78.93895494055357
21.306332002282055	78.96559762880082
21.334854535082968	78.99224031704807
21.36337706788388	79.01888300529532
21.391899600684795	79.04552569354257
21.420422133485708	79.07216838178982
21.44894466628662	79.09881107003707
21.477467199087535	79.12545375828432
21.505989731888448	79.15209644653157
21.53451226468936	79.17873913477882
21.563034797490275	79.20538182302607
21.591557330291188	79.22869417524241
21.6200798630921	79.25200652745875
21.648602395893015	79.27531887967508
21.677124928693928	79.29863123189142
21.70564746149484	79.32194358410776
21.734169994295755	79.3452559363241
21.762692527096668	79.36856828854043
21.79121505989758	79.39188064075677
21.819737592698495	79.4151929929731
21.848260125499408	79.43850534518944
21.87678265830032	79.46181769740578
21.905305191101235	79.48513004962211
21.933827723902148	79.50844240183845
21.96235025670306	79.53175475405479
21.990872789503975	79.55506710627112
22.019395322304888	79.57837945848746
22.0479178551058	79.6016918107038
22.076440387906715	79.62500416292013
22.104962920707628	79.64831651513647
22.13348545350854	79.67162886735281
22.162007986309455	79.69494121956915
22.190530519110368	79.71825357178548
22.21905305191128	79.74156592400182
22.247575584712195	79.76487827621816
22.276098117513108	79.78819062843449
22.30462065031402	79.81150298065083
22.333143183114935	79.83481533286717
22.361665715915848	79.8581276850835
22.39018824871676	79.88144003729984
22.418710781517674	79.90475238951618
22.447233314318588	79.92806474173251
22.4757558471195	79.95137709394885
22.504278379920414	79.97468944616519
22.532800912721328	79.99800179838152
22.56132344552224	80.02131415059786
22.589845978323154	80.0446265028142
22.618368511124068	80.06793885503053
22.64689104392498	80.09125120724687
22.675413576725894	80.1145635594632
22.703936109526808	80.13787591167954
22.73245864232772	80.16118826389588
22.760981175128634	80.18450061611222
22.789503707929548	80.20781296832855
22.81802624073046	80.23112532054489
22.846548773531374	80.25443767276123
22.875071306332288	80.27775002497756
22.9035938391332	80.3010623771939
22.932116371934114	80.32437472941024
22.960638904735028	80.34768708162657
22.98916143753594	80.37099943384291
23.017683970336854	80.39431178605925
23.046206503137768	80.41762413827558
23.07472903593868	80.44093649049192
23.103251568739594	80.46424884270826
23.131774101540508	80.4875611949246
23.16029663434142	80.51087354714093
23.188819167142334	80.53418589935727
23.217341699943248	80.5574982515736
23.24586423274416	80.58081060378994
23.274386765545074	80.60412295600628
23.302909298345988	80.62743530822262
23.3314318311469	80.65074766043895
23.359954363947814	80.67406001265529
23.388476896748728	80.69737236487163
23.41699942954964	80.72068471708796
23.445521962350554	80.7439970693043
23.474044495151468	80.76730942152064
23.50256702795238	80.79062177373697
23.531089560753294	80.81393412595331
23.559612093554207	80.83724647816965
23.58813462635512	80.86055883038598
23.616657159156034	80.88387118260232
23.645179691956947	80.90718353481866
23.67370222475786	80.930495887035
23.702224757558774	80.95380823925133
23.730747290359687	80.97712059146767
23.7592698231606	81.000432943684
23.787792355961514	81.02374529590034
23.816314888762427	81.04705764811668
23.84483742156334	81.07037000033301
23.873359954364254	81.09368235254935
23.901882487165167	81.11699470476569
23.93040501996608	81.14030705698202
23.958927552766994	81.16361940919836
23.987450085567907	81.1869317614147
24.01597261836882	81.21024411363103
24.044495151169734	81.23355646584737
24.073017683970647	81.25686881806371
24.10154021677156	81.28018117028004
24.130062749572474	81.30349352249638
24.158585282373387	81.32680587471272
24.1871078151743	81.35011822692906
24.215630347975214	81.37343057914539
24.244152880776127	81.39674293136173
24.27267541357704	81.42005528357807
24.301197946377954	81.4433676357944
24.329720479178867	81.46334965197984
24.35824301197978	81.48333166816528
24.386765544780694	81.50331368435072
24.415288077581607	81.52329570053615
24.44381061038252	81.54327771672159
24.472333143183434	81.56325973290703
24.500855675984347	81.58324174909247
24.52937820878526	81.6032237652779
24.557900741586174	81.62320578146334
24.586423274387087	81.64318779764878
24.614945807188	81.66316981383422
24.643468339988914	81.68315183001965
24.671990872789827	81.70313384620509
24.70051340559074	81.72311586239053
24.729035938391654	81.74309787857597
24.757558471192567	81.7630798947614
24.78608100399348	81.78306191094684
24.814603536794394	81.80304392713228
24.843126069595307	81.82302594331772
24.87164860239622	81.84300795950315
24.900171135197134	81.86298997568859
24.928693667998047	81.88297199187403
24.95721620079896	81.90295400805947
24.985738733599874	81.9229360242449
25.014261266400787	81.94291804043034
25.0427837992017	81.96290005661578
25.071306332002614	81.98288207280122
25.099828864803527	82.00286408898666
25.12835139760444	82.02284610517209
25.156873930405354	82.04282812135753
25.185396463206267	82.06281013754297
25.21391899600718	82.0827921537284
25.242441528808094	82.10277416991384
25.270964061609007	82.12275618609928
25.29948659440992	82.14273820228472
25.328009127210834	82.16272021847016
25.356531660011747	82.1827022346556
25.38505419281266	82.20268425084103
25.413576725613574	82.22266626702647
25.442099258414487	82.2426482832119
25.4706217912154	82.26263029939734
25.499144324016314	82.28261231558278
25.527666856817227	82.30259433176822
25.55618938961814	82.32257634795366
25.584711922419054	82.3425583641391
25.613234455219967	82.36254038032453
25.64175698802088	82.38252239650997
25.670279520821794	82.40250441269541
25.698802053622707	82.42248642888084
25.72732458642362	82.44246844506628
25.755847119224534	82.46245046125172
25.784369652025447	82.48243247743716
25.81289218482636	82.5024144936226
25.841414717627273	82.52239650980803
25.869937250428187	82.54237852599347
25.8984597832291	82.56236054217891
25.926982316030013	82.58234255836435
25.955504848830927	82.60232457454978
25.98402738163184	82.62230659073522
26.012549914432753	82.64228860692066
26.041072447233667	82.6622706231061
26.06959498003458	82.68225263929153
26.098117512835493	82.70223465547697
26.126640045636407	82.72221667166241
26.15516257843732	82.74219868784785
26.183685111238233	82.76218070403328
26.212207644039147	82.78216272021872
26.24073017684006	82.80214473640416
26.269252709640973	82.8221267525896
26.297775242441887	82.84210876877503
26.3262977752428	82.86209078496047
26.354820308043713	82.88207280114591
26.383342840844627	82.90205481733135
26.41186537364554	82.92203683351678
26.440387906446453	82.94201884970222
26.468910439247367	82.96200086588766
26.49743297204828	82.9819828820731
26.525955504849193	83.00196489825854
26.554478037650107	83.02194691444397
26.58300057045102	83.04192893062941
26.611523103251933	83.06191094681485
26.640045636052847	83.08189296300029
26.66856816885376	83.10187497918572
26.697090701654673	83.12185699537116
26.725613234455587	83.1418390115566
26.7541357672565	83.16182102774204
26.782658300057413	83.18180304392747
26.811180832858327	83.20178506011291
26.83970336565924	83.22176707629835
26.868225898460153	83.24174909248379
26.896748431261067	83.26173110866922
26.92527096406198	83.28171312485466
26.953793496862893	83.3016951410401
26.982316029663806	83.32167715722554
27.01083856246472	83.34165917341097
27.039361095265633	83.36164118959641
27.067883628066546	83.38162320578185
27.09640616086746	83.40160522196729
27.124928693668373	83.42158723815272
27.153451226469286	83.44156925433816
27.1819737592702	83.4615512705236
27.210496292071113	83.48153328670904
27.239018824872026	83.50151530289448
27.26754135767294	83.52149731907991
27.296063890473853	83.54147933526535
27.324586423274766	83.56146135145079
27.35310895607568	83.58144336763623
27.381631488876593	83.60142538382166
27.410154021677506	83.6214074000071
27.43867655447842	83.64138941619254
27.467199087279333	83.66137143237798
27.495721620080246	83.68135344856341
27.52424415288116	83.70133546474885
27.552766685682073	83.72131748093429
27.581289218482986	83.74129949711973
27.6098117512839	83.76128151330516
27.638334284084813	83.7812635294906
27.666856816885726	83.80124554567604
27.69537934968664	83.82122756186148
27.723901882487553	83.84120957804691
27.752424415288466	83.85786125820144
27.78094694808938	83.87451293835596
27.809469480890293	83.89116461851049
27.837992013691206	83.90781629866501
27.86651454649212	83.92446797881954
27.895037079293033	83.94111965897406
27.923559612093946	83.95777133912858
27.95208214489486	83.97442301928311
27.980604677695773	83.99107469943763
28.009127210496686	84.00772637959216
28.0376497432976	84.02437805974668
28.066172276098513	84.0410297399012
28.094694808899426	84.05768142005573
28.12321734170034	84.07433310021025
28.151739874501253	84.09098478036478
28.180262407302166	84.1076364605193
28.20878494010308	84.12428814067383
28.237307472903993	84.14093982082835
28.265830005704906	84.15759150098287
28.29435253850582	84.1742431811374
28.322875071306733	84.19089486129192
28.351397604107646	84.20754654144645
28.37992013690856	84.22419822160097
28.408442669709473	84.2408499017555
28.436965202510386	84.25750158191002
28.4654877353113	84.27415326206454
28.494010268112213	84.29080494221907
28.522532800913126	84.30745662237359
28.55105533371404	84.32410830252812
28.579577866514953	84.34075998268264
28.608100399315866	84.35741166283717
28.63662293211678	84.37406334299169
28.665145464917693	84.39071502314621
28.693667997718606	84.40736670330074
28.72219053051952	84.42401838345526
28.750713063320433	84.44067006360979
28.779235596121346	84.45732174376431
28.80775812892226	84.47397342391884
28.836280661723173	84.49062510407336
28.864803194524086	84.50727678422788
28.893325727325	84.52392846438241
28.921848260125913	84.54058014453693
28.950370792926826	84.55723182469146
28.97889332572774	84.57388350484598
29.007415858528653	84.5905351850005
29.035938391329566	84.60718686515503
29.06446092413048	84.62383854530955
29.092983456931393	84.64049022546408
29.121505989732306	84.6571419056186
29.15002852253322	84.67379358577313
29.178551055334133	84.69044526592765
29.207073588135046	84.70709694608217
29.23559612093596	84.7237486262367
29.264118653736872	84.74040030639122
29.292641186537786	84.75705198654575
29.3211637193387	84.77370366670027
29.349686252139612	84.7903553468548
29.378208784940526	84.80700702700932
29.40673131774144	84.82365870716384
29.435253850542352	84.84031038731837
29.463776383343266	84.85696206747289
29.49229891614418	84.87361374762742
29.520821448945092	84.89026542778194
29.549343981746006	84.90691710793647
29.57786651454692	84.92356878809099
29.606389047347832	84.94022046824551
29.634911580148746	84.95687214840004
29.66343411294966	84.97352382855456
29.691956645750572	84.99017550870909
29.720479178551486	85.00682718886361
29.7490017113524	85.02347886901813
29.777524244153312	85.04013054917266
29.806046776954226	85.05678222932718
29.83456930975514	85.07343390948171
29.863091842556052	85.09008558963623
29.891614375356966	85.10673726979076
29.92013690815788	85.12338894994528
29.948659440958792	85.1400406300998
29.977181973759706	85.15669231025433
30.00570450656062	85.17334399040885
30.034227039361532	85.18999567056338
30.062749572162446	85.2066473507179
30.09127210496336	85.22329903087243
30.119794637764272	85.23995071102695
30.148317170565186	85.25660239118147
30.1768397033661	85.273254071336
30.205362236167012	85.28990575149052
30.233884768967926	85.30655743164505
30.26240730176884	85.32320911179957
30.290929834569752	85.3398607919541
30.319452367370666	85.35651247210862
30.34797490017158	85.37316415226314
30.376497432972492	85.38981583241767
30.405019965773405	85.40646751257219
30.43354249857432	85.42311919272672
30.462065031375232	85.43977087288124
30.490587564176145	85.45642255303576
30.51911009697706	85.47307423319029
30.547632629777972	85.48972591334481
30.576155162578885	85.50637759349934
30.6046776953798	85.52302927365386
30.633200228180712	85.53968095380839
30.661722760981625	85.55633263396291
30.69024529378254	85.57298431411743
30.718767826583452	85.58963599427196
30.747290359384365	85.60628767442648
30.77581289218528	85.622939354581
30.804335424986192	85.63959103473553
30.832857957787105	85.65624271489006
30.86138049058802	85.67289439504458
30.889903023388932	85.6895460751991
30.918425556189845	85.70619775535363
30.94694808899076	85.72284943550815
30.975470621791672	85.73950111566268
31.003993154592585	85.7561527958172
31.0325156873935	85.77280447597172
31.061038220194412	85.78945615612625
31.089560752995325	85.80610783628077
31.11808328579624	85.8227595164353
31.146605818597152	85.83941119658982
31.175128351398065	85.85606287674435
31.20365088419898	85.87271455689887
31.232173416999892	85.8893662370534
31.260695949800805	85.90601791720792
31.28921848260172	85.92266959736244
31.317741015402632	85.93932127751697
31.346263548203545	85.95597295767149
31.37478608100446	85.97262463782602
31.403308613805372	85.98927631798054
31.431831146606285	86.00592799813506
31.4603536794072	86.02257967828959
31.488876212208112	86.03923135844411
31.517398745009025	86.05588303859864
31.54592127780994	86.07253471875316
31.574443810610852	86.08918639890769
31.602966343411765	86.10583807906221
31.63148887621268	86.12248975921673
31.660011409013592	86.13914143937126
31.688533941814505	86.15579311952578
31.71705647461542	86.1724447996803
31.74557900741633	86.18909647983483
31.774101540217245	86.20574815998935
31.80262407301816	86.22239984014388
31.83114660581907	86.2390515202984
31.859669138619985	86.25570320045293
31.8881916714209	86.27235488060745
31.91671420422181	86.28900656076198
31.945236737022725	86.3056582409165
31.97375926982364	86.32230992107102
32.00228180262455	86.33896160122555
32.030804335425465	86.35561328138007
32.05932686822638	86.3722649615346
32.08784940102729	86.38558630565822
32.116371933828205	86.39890764978185
32.14489446662912	86.41222899390547
32.17341699943003	86.4255503380291
32.201939532230945	86.43887168215272
32.23046206503186	86.45219302627635
32.25898459783277	86.46551437039997
32.287507130633685	86.4788357145236
32.3160296634346	86.49215705864722
32.34455219623551	86.50547840277085
32.373074729036425	86.51879974689447
32.40159726183734	86.5321210910181
32.43011979463825	86.54544243514172
32.458642327439165	86.55876377926535
32.48716486024008	86.57208512338897
32.51568739304099	86.5854064675126
32.544209925841905	86.59872781163622
32.57273245864282	86.61204915575985
32.60125499144373	86.62537049988347
32.629777524244645	86.6386918440071
32.65830005704556	86.65201318813072
32.68682258984647	86.66533453225435
32.715345122647385	86.67865587637797
32.7438676554483	86.6919772205016
32.77239018824921	86.70529856462522
32.800912721050125	86.71861990874885
32.82943525385104	86.73194125287247
32.85795778665195	86.7452625969961
32.886480319452865	86.75858394111972
32.91500285225378	86.77190528524335
32.94352538505469	86.78522662936697
32.972047917855605	86.7985479734906
33.00057045065652	86.81186931761422
33.02909298345743	86.82519066173785
33.057615516258345	86.83851200586147
33.08613804905926	86.8518333499851
33.11466058186017	86.86515469410872
33.143183114661085	86.87847603823235
33.171705647462	86.89179738235597
33.20022818026291	86.9051187264796
33.228750713063825	86.91844007060322
33.25727324586474	86.93176141472685
33.28579577866565	86.94508275885048
33.314318311466565	86.9584041029741
33.34284084426748	86.97172544709773
33.37136337706839	86.98504679122135
33.399885909869305	86.99836813534498
33.42840844267022	87.0116894794686
33.45693097547113	87.02501082359223
33.485453508272045	87.03833216771585
33.51397604107296	87.05165351183948
33.54249857387387	87.0649748559631
33.571021106674785	87.07829620008673
33.5995436394757	87.09161754421035
33.62806617227661	87.10493888833398
33.656588705077525	87.1182602324576
33.68511123787844	87.13158157658123
33.71363377067935	87.14490292070485
33.742156303480265	87.15822426482848
33.77067883628118	87.1715456089521
33.79920136908209	87.18486695307573
33.827723901883004	87.19818829719935
33.85624643468392	87.21150964132298
33.88476896748483	87.2248309854466
33.913291500285744	87.23815232957023
33.94181403308666	87.25147367369385
33.97033656588757	87.26479501781748
33.998859098688484	87.2781163619411
34.0273816314894	87.29143770606473
34.05590416429031	87.30475905018835
34.084426697091224	87.31808039431198
34.11294922989214	87.3314017384356
34.14147176269305	87.34472308255923
34.169994295493964	87.35804442668285
34.19851682829488	87.37136577080648
34.22703936109579	87.3846871149301
34.255561893896704	87.39800845905373
34.28408442669762	87.41132980317735
34.31260695949853	87.42465114730098
34.341129492299444	87.4379724914246
34.36965202510036	87.45129383554823
34.39817455790127	87.46461517967185
34.426697090702184	87.47793652379548
34.4552196235031	87.4912578679191
34.48374215630401	87.50457921204273
34.512264689104924	87.51790055616635
34.54078722190584	87.53122190028998
34.56930975470675	87.5445432444136
34.597832287507664	87.55786458853723
34.62635482030858	87.57118593266085
34.65487735310949	87.58450727678448
34.683399885910404	87.5978286209081
34.71192241871132	87.61114996503173
34.74044495151223	87.62447130915535
34.768967484313144	87.63779265327898
34.79749001711406	87.6511139974026
34.82601254991497	87.66443534152623
34.854535082715884	87.67775668564985
34.8830576155168	87.69107802977348
34.91158014831771	87.7043993738971
34.940102681118624	87.71772071802073
34.96862521391954	87.73104206214435
34.99714774672045	87.74436340626798
35.025670279521364	87.7576847503916
35.05419281232228	87.77100609451523
35.08271534512319	87.78432743863885
35.111237877924104	87.79764878276248
35.13976041072502	87.8109701268861
35.16828294352593	87.82429147100973
35.196805476326844	87.83761281513335
35.22532800912776	87.85093415925698
35.25385054192867	87.8642555033806
35.282373074729584	87.87757684750423
35.3108956075305	87.89089819162785
35.33941814033141	87.90421953575148
35.367940673132324	87.9175408798751
35.39646320593324	87.93086222399873
35.42498573873415	87.94418356812236
35.453508271535064	87.95750491224598
35.48203080433598	87.9708262563696
35.51055333713689	87.98414760049323
35.539075869937804	87.99746894461686
35.56759840273872	88.01079028874048
35.59612093553963	88.0241116328641
35.624643468340544	88.03743297698773
35.65316600114146	88.05075432111136
35.68168853394237	88.06407566523498
35.710211066743284	88.0773970093586
35.7387335995442	88.09071835348223
35.76725613234511	88.10403969760586
35.795778665146024	88.11736104172948
35.82430119794694	88.1306823858531
35.85282373074785	88.14400372997673
35.881346263548764	88.15732507410036
35.90986879634968	88.17064641822398
35.93839132915059	88.1839677623476
35.966913861951504	88.19728910647123
35.99543639475242	88.21061045059486
36.02395892755333	88.22393179471848
36.052481460354244	88.2372531388421
36.08100399315516	88.25057448296573
36.10952652595607	88.26389582708936
36.138049058756984	88.27721717121298
36.1665715915579	88.2905385153366
36.19509412435881	88.30385985946023
36.223616657159724	88.31718120358386
36.25213918996064	88.33050254770748
36.28066172276155	88.34382389183111
36.309184255562464	88.35714523595473
36.33770678836338	88.37046658007836
36.36622932116429	88.38378792420198
36.394751853965204	88.39710926832561
36.42327438676612	88.41043061244923
36.45179691956703	88.42375195657286
36.480319452367944	88.43707330069648
36.50884198516886	88.45039464482011
36.53736451796977	88.46371598894373
36.565887050770684	88.47703733306736
36.5944095835716	88.49035867719098
36.62293211637251	88.50368002131461
36.651454649173424	88.51700136543823
36.67997718197434	88.53032270956186
36.70849971477525	88.54364405368548
36.737022247576164	88.55696539780911
36.76554478037708	88.57028674193273
36.79406731317799	88.58360808605636
36.822589845978904	88.59692943017998
36.85111237877982	88.61025077430361
36.87963491158073	88.62357211842723
36.908157444381644	88.63689346255086
36.93667997718256	88.65021480667448
36.96520250998347	88.66353615079811
36.993725042784384	88.67685749492173
37.0222475755853	88.69017883904536
37.05077010838621	88.70350018316898
37.07929264118712	88.71682152729261
37.10781517398804	88.73014287141623
37.13633770678895	88.74346421553986
37.16486023958986	88.75678555966348
37.19338277239078	88.77010690378711
37.22190530519169	88.78342824791073
37.2504278379926	88.79674959203436
37.27895037079352	88.81007093615798
37.30747290359443	88.82339228028161
37.33599543639534	88.83671362440523
37.36451796919626	88.85003496852886
37.39304050199717	88.86335631265248
37.42156303479808	88.87667765677611
37.450085567599	88.88999900089973
37.47860810039991	88.90332034502336
37.50713063320082	88.91664168914699
37.53565316600174	88.92996303327061
37.56417569880265	88.94328437739424
37.59269823160356	88.95660572151786
37.62122076440448	88.96992706564149
37.64974329720539	88.98324840976511
37.6782658300063	88.99656975388874
37.70678836280722	89.00989109801236
37.73531089560813	89.02321244213599
37.76383342840904	89.03653378625961
37.79235596120996	89.04985513038324
37.82087849401087	89.06317647450686
37.84940102681178	89.07649781863049
37.8779235596127	89.08981916275411
37.90644609241361	89.10314050687774
37.93496862521452	89.11646185100136
37.96349115801544	89.12978319512499
37.99201369081635	89.14310453924861
38.02053622361726	89.15309554734132
38.04905875641818	89.16308655543403
38.07758128921909	89.17307756352675
38.10610382202	89.18306857161946
38.13462635482092	89.19305957971217
38.16314888762183	89.20305058780488
38.19167142042274	89.2130415958976
38.22019395322366	89.2230326039903
38.24871648602457	89.23302361208302
38.27723901882548	89.24301462017573
38.3057615516264	89.25300562826844
38.33428408442731	89.26299663636115
38.36280661722822	89.27298764445386
38.39132915002914	89.28297865254657
38.41985168283005	89.29296966063929
38.44837421563096	89.302960668732
38.47689674843188	89.31295167682471
38.50541928123279	89.32294268491742
38.5339418140337	89.33293369301013
38.562464346834616	89.34292470110285
38.59098687963553	89.35291570919556
38.61950941243644	89.36290671728827
38.648031945237356	89.37289772538098
38.67655447803827	89.38288873347369
38.70507701083918	89.3928797415664
38.733599543640096	89.40287074965912
38.76212207644101	89.41286175775183
38.79064460924192	89.42285276584454
38.819167142042836	89.43284377393725
38.84768967484375	89.44283478202996
38.87621220764466	89.45282579012267
38.904734740445576	89.46281679821539
38.93325727324649	89.4728078063081
38.9617798060474	89.48279881440081
38.990302338848316	89.49278982249352
39.01882487164923	89.50278083058623
39.04734740445014	89.51277183867894
39.075869937251056	89.52276284677166
39.10439247005197	89.53275385486437
39.13291500285288	89.54274486295708
39.161437535653796	89.55273587104979
39.18996006845471	89.5627268791425
39.21848260125562	89.57271788723521
39.247005134056536	89.58270889532793
39.27552766685745	89.59269990342064
39.30405019965836	89.60269091151335
39.332572732459276	89.61268191960606
39.36109526526019	89.62267292769877
39.3896177980611	89.63266393579148
39.418140330862016	89.6426549438842
39.44666286366293	89.65264595197691
39.47518539646384	89.66263696006962
39.503707929264756	89.67262796816233
39.53223046206567	89.68261897625504
39.56075299486658	89.69260998434775
39.589275527667496	89.70260099244047
39.61779806046841	89.71259200053318
39.64632059326932	89.72258300862589
39.674843126070236	89.7325740167186
39.70336565887115	89.74256502481131
39.73188819167206	89.75255603290402
39.760410724472976	89.76254704099674
39.78893325727389	89.77253804908945
39.8174557900748	89.78252905718216
39.845978322875716	89.79252006527487
39.87450085567663	89.80251107336758
39.90302338847754	89.8125020814603
39.931545921278456	89.822493089553
39.96006845407937	89.83248409764572
39.98859098688028	89.84247510573843
40.017113519681196	89.85246611383114
40.04563605248211	89.86245712192385
40.07415858528302	89.87244813001656
40.102681118083936	89.88243913810928
40.13120365088485	89.89243014620199
40.15972618368576	89.9024211542947
40.188248716486676	89.91241216238741
40.21677124928759	89.92240317048012
40.2452937820885	89.93239417857284
40.273816314889416	89.94238518666555
40.30233884769033	89.95237619475826
40.33086138049124	89.96236720285097
40.359383913292156	89.97235821094368
40.38790644609307	89.9823492190364
40.41642897889398	89.9923402271291
40.444951511694896	90.00233123522182
40.47347404449581	90.01232224331453
40.50199657729672	90.02231325140724
40.530519110097636	90.03230425949995
40.55904164289855	90.04229526759266
40.58756417569946	90.05228627568538
40.616086708500376	90.06227728377809
40.64460924130129	90.0722682918708
40.6731317741022	90.08225929996351
40.701654306903116	90.09225030805622
40.73017683970403	90.10224131614893
40.75869937250494	90.11223232424165
40.787221905305856	90.12222333233436
40.81574443810677	90.13221434042707
40.84426697090768	90.14220534851978
40.872789503708596	90.15219635661249
40.90131203650951	90.1621873647052
40.92983456931042	90.17217837279792
40.958357102111336	90.18216938089063
40.98687963491225	90.19216038898334
41.01540216771316	90.20215139707605
41.043924700514076	90.21214240516876
41.07244723331499	90.22213341326147
41.1009697661159	90.23212442135419
41.129492298916816	90.2421154294469
41.15801483171773	90.25210643753961
41.18653736451864	90.26209744563232
41.215059897319556	90.27208845372503
41.24358243012047	90.28207946181774
41.27210496292138	90.29207046991046
41.300627495722296	90.30206147800317
41.32915002852321	90.31205248609588
41.35767256132412	90.32204349418859
41.386195094125036	90.3320345022813
41.41471762692595	90.34202551037401
41.44324015972686	90.35201651846673
41.471762692527776	90.36200752655944
41.50028522532869	90.37199853465215
41.5288077581296	90.38198954274486
41.557330290930516	90.39198055083757
41.58585282373143	90.40197155893028
41.61437535653234	90.411962567023
41.642897889333256	90.42195357511571
41.67142042213417	90.43194458320842
41.69994295493508	90.44193559130113
41.728465487735996	90.45192659939384
41.75698802053691	90.46191760748655
41.78551055333782	90.47190861557927
41.814033086138735	90.48189962367198
41.84255561893965	90.49189063176469
41.87107815174056	90.5018816398574
41.899600684541475	90.51187264795011
41.92812321734239	90.52186365604283
41.9566457501433	90.53185466413554
41.985168282944215	90.54184567222825
42.01369081574513	90.55183668032096
42.04221334854604	90.56182768841367
42.070735881346955	90.57181869650638
42.09925841414787	90.5818097045991
42.12778094694878	90.5918007126918
42.156303479749695	90.60179172078452
42.18482601255061	90.61178272887723
42.21334854535152	90.62177373696994
42.241871078152435	90.63176474506265
42.27039361095335	90.64175575315537
42.29891614375426	90.65174676124808
42.327438676555175	90.66173776934079
42.35596120935609	90.6717287774335
42.384483742157	90.68171978552621
42.413006274957915	90.69171079361892
42.44152880775883	90.70170180171164
42.47005134055974	90.71169280980435
42.498573873360655	90.72168381789706
42.52709640616157	90.73167482598977
42.55561893896248	90.74166583408248
42.584141471763395	90.7516568421752
42.61266400456431	90.7616478502679
42.64118653736522	90.77163885836062
42.669709070166135	90.78162986645333
42.69823160296705	90.79162087454604
42.72675413576796	90.80161188263875
42.755276668568875	90.81160289073146
42.78379920136979	90.82159389882418
42.8123217341707	90.83158490691689
42.840844266971615	90.8415759150096
42.86936679977253	90.85156692310231
42.89788933257344	90.86155793119502
42.926411865374355	90.87154893928773
42.95493439817527	90.88153994738045
42.98345693097618	90.89153095547316
43.011979463777095	90.90152196356587
43.04050199657801	90.91151297165858
43.06902452937892	90.9215039797513
43.097547062179835	90.931494987844
43.12606959498075	90.94148599593672
43.15459212778166	90.95147700402943
43.183114660582575	90.96146801212214
43.21163719338349	90.97145902021485
43.2401597261844	90.98145002830756
43.268682258985315	90.99144103640027
43.29720479178623	91.00143204449299
43.32572732458714	91.0114230525857
43.354249857388055	91.02141406067841
43.38277239018897	91.03140506877112
43.41129492298988	91.04139607686383
43.439817455790795	91.05138708495654
43.46833998859171	91.06137809304926
43.49686252139262	91.07136910114197
43.525385054193535	91.08136010923468
43.55390758699445	91.09135111732739
43.58243011979536	91.1013421254201
43.610952652596275	91.11133313351282
43.63947518539719	91.12132414160553
43.6679977181981	91.13131514969824
43.696520250999015	91.14130615779095
43.72504278379993	91.15129716588366
43.75356531660084	91.16128817397637
43.782087849401755	91.17127918206909
43.81061038220267	91.1812701901618
43.83913291500358	91.19126119825451
43.867655447804495	91.20125220634722
43.89617798060541	91.21124321443993
43.92470051340632	91.22123422253264
43.953223046207235	91.23122523062536
43.98174557900815	91.24121623871807
44.01026811180906	91.25120724681078
44.038790644609975	91.26119825490349
44.06731317741089	91.2711892629962
44.0958357102118	91.28118027108891
44.124358243012715	91.29117127918163
44.15288077581363	91.30116228727434
44.18140330861454	91.31115329536705
44.209925841415455	91.32114430345976
44.23844837421637	91.33113531155247
44.26697090701728	91.34112631964518
44.295493439818195	91.3511173277379
44.32401597261911	91.36110833583061
44.35253850542002	91.37109934392332
44.381061038220935	91.38109035201603
44.40958357102185	91.39108136010874
44.43810610382276	91.40107236820145
44.466628636623675	91.41106337629417
44.49515116942459	91.42105438438688
44.5236737022255	91.43104539247959
44.552196235026415	91.4410364005723
44.58071876782733	91.45102740866501
44.60924130062824	91.46101841675772
44.637763833429155	91.47100942485044
44.66628636623007	91.48100043294315
44.69480889903098	91.49099144103586
44.723331431831895	91.50098244912857
44.75185396463281	91.51097345722128
44.78037649743372	91.520964465314
44.808899030234635	91.5309554734067
44.83742156303555	91.54094648149942
44.86594409583646	91.55093748959213
44.894466628637375	91.56092849768484
44.92298916143829	91.57091950577755
44.9515116942392	91.58091051387026
44.980034227040115	91.59090152196298
45.00855675984103	91.60089253005569
45.03707929264194	91.6108835381484
45.065601825442855	91.62087454624111
45.09412435824377	91.63086555433382
45.12264689104468	91.64085656242653
45.151169423845595	91.65084757051925
45.17969195664651	91.66083857861196
45.20821448944742	91.67082958670467
45.236737022248334	91.68082059479738
45.26525955504925	91.6908116028901
45.29378208785016	91.7008026109828
45.322304620651074	91.71079361907552
45.35082715345199	91.72078462716823
45.3793496862529	91.73077563526094
45.407872219053814	91.74076664335365
45.43639475185473	91.75075765144636
45.46491728465564	91.76074865953908
45.493439817456554	91.77073966763179
45.52196235025747	91.7807306757245
45.55048488305838	91.79072168381721
45.579007415859294	91.80071269190992
45.60752994866021	91.81070370000263
45.63605248146112	91.82069470809535
45.664575014262034	91.83068571618806
45.69309754706295	91.84067672428077
45.72162007986386	91.85066773237348
45.750142612664774	91.86065874046619
45.77866514546569	91.8706497485589
45.8071876782666	91.88064075665162
45.835710211067514	91.89063176474433
45.86423274386843	91.90062277283704
45.89275527666934	91.91061378092975
45.921277809470254	91.92060478902246
45.94980034227117	91.93059579711517
45.97832287507208	91.94058680520789
46.006845407872994	91.9505778133006
46.03536794067391	91.96056882139331
46.06389047347482	91.97055982948602
46.092413006275734	91.97722050154783
46.12093553907665	91.98388117360965
46.14945807187756	91.99054184567146
46.177980604678474	91.99720251773327
46.20650313747939	92.00386318979508
46.2350256702803	92.0105238618569
46.263548203081214	92.01718453391871
46.29207073588213	92.02384520598052
46.32059326868304	92.03050587804233
46.349115801483954	92.03716655010415
46.37763833428487	92.04382722216596
46.40616086708578	92.05048789422777
46.434683399886694	92.05714856628958
46.46320593268761	92.0638092383514
46.49172846548852	92.07046991041321
46.520250998289434	92.07713058247502
46.54877353109035	92.08379125453683
46.57729606389126	92.09045192659865
46.605818596692174	92.09711259866046
46.63434112949309	92.10377327072227
46.662863662294	92.11043394278408
46.691386195094914	92.1170946148459
46.71990872789583	92.12375528690771
46.74843126069674	92.13041595896952
46.776953793497654	92.13707663103133
46.80547632629857	92.14373730309315
46.83399885909948	92.15039797515496
46.862521391900394	92.15705864721677
46.89104392470131	92.16371931927858
46.91956645750222	92.1703799913404
46.948088990303134	92.17704066340221
46.97661152310405	92.18370133546402
47.00513405590496	92.19036200752583
47.033656588705874	92.19702267958765
47.06217912150679	92.20368335164946
47.0907016543077	92.21034402371127
47.119224187108614	92.21700469577308
47.14774671990953	92.2236653678349
47.17626925271044	92.23032603989671
47.204791785511354	92.23698671195852
47.23331431831227	92.24364738402033
47.26183685111318	92.25030805608215
47.290359383914094	92.25696872814396
47.31888191671501	92.26362940020577
47.34740444951592	92.27029007226758
47.375926982316834	92.2769507443294
47.40444951511775	92.28361141639121
47.43297204791866	92.29027208845302
47.461494580719574	92.29693276051484
47.49001711352049	92.30359343257665
47.5185396463214	92.31025410463846
47.547062179122314	92.31691477670027
47.57558471192323	92.32357544876209
47.60410724472414	92.3302361208239
47.632629777525054	92.33689679288571
47.66115231032597	92.34355746494752
47.68967484312688	92.35021813700934
47.718197375927794	92.35687880907115
47.74671990872871	92.36353948113296
47.77524244152962	92.37020015319477
47.803764974330534	92.37686082525659
47.83228750713145	92.3835214973184
47.86081003993236	92.39018216938021
47.889332572733274	92.39684284144202
47.91785510553419	92.40350351350384
47.9463776383351	92.41016418556565
47.974900171136014	92.41682485762746
48.00342270393693	92.42348552968927
48.03194523673784	92.43014620175109
48.060467769538754	92.4368068738129
48.08899030233967	92.44346754587471
48.11751283514058	92.45012821793652
48.146035367941494	92.45678888999834
48.17455790074241	92.46344956206015
48.20308043354332	92.47011023412196
48.231602966344234	92.47677090618377
48.26012549914515	92.48343157824559
48.28864803194606	92.4900922503074
48.317170564746974	92.49675292236921
48.34569309754789	92.50341359443102
48.3742156303488	92.51007426649284
48.402738163149714	92.51673493855465
48.43126069595063	92.52339561061646
48.45978322875154	92.53005628267827
48.48830576155245	92.53671695474009
48.51682829435337	92.5433776268019
48.54535082715428	92.55003829886371
48.57387335995519	92.55669897092552
48.60239589275611	92.56335964298734
48.63091842555702	92.57002031504915
48.65944095835793	92.57668098711096
48.68796349115885	92.58334165917277
48.71648602395976	92.59000233123459
48.74500855676067	92.5966630032964
48.77353108956159	92.60332367535821
48.8020536223625	92.60998434742002
48.83057615516341	92.61664501948184
48.85909868796433	92.62330569154365
48.88762122076524	92.62996636360546
48.91614375356615	92.63662703566727
48.94466628636707	92.64328770772909
48.97318881916798	92.6499483797909
49.00171135196889	92.65660905185271
49.03023388476981	92.66326972391452
49.05875641757072	92.66993039597634
49.08727895037163	92.67659106803815
49.11580148317255	92.68325174009996
49.14432401597346	92.68991241216177
49.17284654877437	92.69657308422359
49.20136908157529	92.7032337562854
49.2298916143762	92.70989442834721
49.25841414717711	92.71655510040902
49.28693667997803	92.72321577247084
49.31545921277894	92.72987644453265
49.34398174557985	92.73653711659446
49.37250427838077	92.74319778865627
49.40102681118168	92.74985846071809
49.42954934398259	92.7565191327799
49.45807187678351	92.76317980484171
49.48659440958442	92.76984047690352
49.51511694238533	92.77650114896534
49.54363947518625	92.78316182102715
49.57216200798716	92.78982249308896
49.60068454078807	92.79648316515078
49.62920707358899	92.80314383721259
49.6577296063899	92.8098045092744
49.68625213919081	92.81646518133621
49.71477467199173	92.82312585339803
49.74329720479264	92.82978652545984
49.77181973759355	92.83644719752165
49.80034227039447	92.84310786958346
49.82886480319538	92.84976854164528
49.85738733599629	92.85642921370709
49.88590986879721	92.8630898857689
49.91443240159812	92.86975055783071
49.94295493439903	92.87641122989253
49.971477467199946	92.88307190195434
50.00000000000086	92.88973257401615
50.02852253280177	92.89639324607796
50.057045065602686	92.90305391813978
50.0855675984036	92.90971459020159
50.11409013120451	92.9163752622634
50.142612664005426	92.92303593432521
50.17113519680634	92.92969660638703
50.19965772960725	92.93635727844884
50.228180262408166	92.94301795051065
50.25670279520908	92.94967862257246
50.28522532800999	92.95633929463428
50.313747860810906	92.96299996669609
50.34227039361182	92.9696606387579
50.37079292641273	92.97632131081971
50.399315459213646	92.98298198288153
50.42783799201456	92.98964265494334
50.45636052481547	92.99630332700515
50.484883057616386	93.00296399906696
50.5134055904173	93.00962467112878
50.54192812321821	93.01628534319059
50.570450656019126	93.0229460152524
50.59897318882004	93.02960668731421
50.62749572162095	93.03626735937603
50.656018254421866	93.04292803143784
50.68454078722278	93.04958870349965
50.71306332002369	93.05624937556146
50.741585852824606	93.06291004762328
50.77010838562552	93.06957071968509
50.79863091842643	93.0762313917469
50.827153451227346	93.08289206380871
50.85567598402826	93.08955273587053
50.88419851682917	93.09621340793234
50.912721049630086	93.10287407999415
50.941243582431	93.10953475205596
50.96976611523191	93.11619542411778
50.998288648032826	93.12285609617959
51.02681118083374	93.1295167682414
51.05533371363465	93.13617744030321
51.083856246435566	93.14283811236503
51.11237877923648	93.14949878442684
51.14090131203739	93.15615945648865
51.169423844838306	93.16282012855046
51.19794637763922	93.16948080061228
51.22646891044013	93.17614147267409
51.254991443241046	93.1828021447359
51.28351397604196	93.18946281679771
51.31203650884287	93.19612348885953
51.340559041643786	93.20278416092134
51.3690815744447	93.20944483298315
51.39760410724561	93.21610550504496
51.426126640046526	93.22276617710678
51.45464917284744	93.22942684916859
51.48317170564835	93.2360875212304
51.511694238449266	93.24274819329221
51.54021677125018	93.24940886535403
51.56873930405109	93.25606953741584
51.597261836852006	93.26273020947765
51.62578436965292	93.26939088153946
51.65430690245383	93.27605155360128
51.682829435254746	93.28271222566309
51.71135196805566	93.2893728977249
51.73987450085657	93.29603356978672
51.768397033657486	93.30269424184853
51.7969195664584	93.30935491391034
51.82544209925931	93.31601558597215
51.853964632060226	93.32267625803397
51.88248716486114	93.32933693009578
51.91100969766205	93.33599760215759
51.939532230462966	93.3426582742194
51.96805476326388	93.34931894628122
51.99657729606479	93.35597961834303
52.025099828865706	93.36264029040484
52.05362236166662	93.36930096246665
52.08214489446753	93.37596163452847
52.110667427268446	93.38262230659028
52.13918996006936	93.38928297865209
52.16771249287027	93.3959436507139
52.196235025671186	93.40260432277572
52.2247575584721	93.40926499483753
52.25328009127301	93.41592566689934
52.281802624073926	93.42258633896115
52.31032515687484	93.42924701102297
52.33884768967575	93.43590768308478
52.367370222476666	93.44256835514659
52.39589275527758	93.4492290272084
52.42441528807849	93.45588969927022
52.452937820879406	93.46255037133203
52.48146035368032	93.46921104339384
52.50998288648123	93.47587171545565
52.538505419282146	93.48253238751747
52.56702795208306	93.48919305957928
52.59555048488397	93.49585373164109
52.624073017684886	93.5025144037029
52.6525955504858	93.50917507576472
52.68111808328671	93.51583574782653
52.709640616087626	93.52249641988834
52.73816314888854	93.52915709195015
52.76668568168945	93.53581776401197
52.795208214490366	93.54247843607378
52.82373074729128	93.54913910813559
52.85225328009219	93.5557997801974
52.880775812893106	93.56246045225922
52.90929834569402	93.56912112432103
52.93782087849493	93.57578179638284
52.966343411295846	93.58244246844465
52.99486594409676	93.58910314050647
53.02338847689767	93.59576381256828
53.051911009698586	93.60242448463009
53.0804335424995	93.6090851566919
53.10895607530041	93.61574582875372
53.137478608101326	93.62240650081553
53.16600114090224	93.62906717287734
53.19452367370315	93.63572784493915
53.223046206504065	93.64238851700097
53.25156873930498	93.64904918906278
53.28009127210589	93.65570986112459
53.308613804906805	93.6623705331864
53.33713633770772	93.66903120524822
53.36565887050863	93.67569187731003
53.394181403309545	93.68235254937184
53.42270393611046	93.68901322143365
53.45122646891137	93.69567389349547
53.479749001712285	93.70233456555728
53.5082715345132	93.70899523761909
53.53679406731411	93.7156559096809
53.565316600115025	93.72231658174272
53.59383913291594	93.72897725380453
53.62236166571685	93.73563792586634
53.650884198517765	93.74229859792815
53.67940673131868	93.74895926998997
53.70792926411959	93.75561994205178
53.736451796920505	93.76228061411359
53.76497432972142	93.7689412861754
53.79349686252233	93.77560195823722
53.822019395323245	93.78226263029903
53.85054192812416	93.78892330236084
53.87906446092507	93.79558397442266
53.907586993725985	93.80224464648447
53.9361095265269	93.80890531854628
53.96463205932781	93.81556599060809
53.993154592128725	93.8222266626699
54.02167712492964	93.82888733473172
54.05019965773055	93.83554800679353
54.078722190531465	93.84220867885534
54.10724472333238	93.84886935091716
54.13576725613329	93.85553002297897
54.164289788934205	93.86219069504078
54.19281232173512	93.8688513671026
54.22133485453603	93.8755120391644
54.249857387336945	93.88217271122622
54.27837992013786	93.88883338328803
54.30690245293877	93.89549405534984
54.335424985739685	93.90215472741166
54.3639475185406	93.90881539947347
54.39247005134151	93.91547607153528
54.420992584142425	93.9221367435971
54.44951511694334	93.9287974156589
54.47803764974425	93.93545808772072
54.506560182545165	93.94211875978253
54.53508271534608	93.94877943184434
54.56360524814699	93.95544010390616
54.592127780947905	93.96210077596797
54.62065031374882	93.96876144802978
54.64917284654973	93.9754221200916
54.677695379350645	93.9820827921534
54.70621791215156	93.98874346421522
54.73474044495247	93.99540413627703
54.763262977753385	94.00206480833884
54.7917855105543	94.00872548040066
54.82030804335521	94.01538615246247
54.848830576156125	94.02204682452428
54.87735310895704	94.0287074965861
54.90587564175795	94.0353681686479
54.934398174558865	94.04202884070972
54.96292070735978	94.04868951277153
54.99144324016069	94.05535018483334
55.019965772961605	94.06201085689516
55.04848830576252	94.06867152895697
55.07701083856343	94.07533220101878
55.105533371364345	94.0819928730806
55.13405590416526	94.0886535451424
55.16257843696617	94.09531421720422
55.191100969767085	94.10197488926603
55.219623502568	94.10863556132784
55.24814603536891	94.11529623338966
55.276668568169825	94.12195690545147
55.30519110097074	94.12861757751328
55.33371363377165	94.1352782495751
55.362236166572565	94.1419389216369
55.39075869937348	94.14859959369872
55.41928123217439	94.15526026576053
55.447803764975305	94.16192093782234
55.47632629777622	94.16858160988416
55.50484883057713	94.17524228194597
55.533371363378045	94.18190295400778
55.56189389617896	94.1885636260696
55.59041642897987	94.19522429813141
55.618938961780785	94.20188497019322
55.6474614945817	94.20854564225503
55.67598402738261	94.21520631431684
55.704506560183525	94.22186698637866
55.73302909298444	94.22852765844047
55.76155162578535	94.23518833050228
55.790074158586265	94.2418490025641
55.81859669138718	94.24850967462591
55.84711922418809	94.25517034668772
55.875641756989005	94.26183101874953
55.90416428978992	94.26849169081135
55.93268682259083	94.27515236287316
55.961209355391745	94.28181303493497
55.98973188819266	94.28847370699678
56.01825442099357	94.2951343790586
56.046776953794485	94.30179505112041
56.0752994865954	94.30845572318222
56.10382201939631	94.31511639524403
56.132344552197225	94.32177706730585
56.16086708499814	94.32843773936766
56.18938961779905	94.33509841142947
56.217912150599965	94.34175908349128
56.24643468340088	94.3484197555531
56.27495721620179	94.35508042761491
56.303479749002705	94.36174109967672
56.33200228180362	94.36840177173853
56.36052481460453	94.37506244380035
56.389047347405445	94.38172311586216
56.41756988020636	94.38838378792397
56.44609241300727	94.39504445998578
56.474614945808185	94.4017051320476
56.5031374786091	94.40836580410941
56.53166001141001	94.41502647617122
56.560182544210925	94.42168714823303
56.58870507701184	94.42834782029485
56.61722760981275	94.43500849235666
56.645750142613664	94.44166916441847
56.67427267541458	94.44832983648028
56.70279520821549	94.4549905085421
56.731317741016404	94.46165118060391
56.75984027381732	94.46831185266572
56.78836280661823	94.47497252472753
56.816885339419144	94.48163319678935
56.84540787222006	94.48829386885116
56.87393040502097	94.49495454091297
56.902452937821884	94.50161521297478
56.9309754706228	94.5082758850366
56.95949800342371	94.51493655709841
56.988020536224624	94.52159722916022
57.01654306902554	94.52825790122203
57.04506560182645	94.53491857328385
57.073588134627364	94.54157924534566
57.10211066742828	94.54823991740747
57.13063320022919	94.55490058946928
57.159155733030104	94.5615612615311
57.18767826583102	94.56822193359291
57.21620079863193	94.57488260565472
57.244723331432844	94.58154327771653
57.27324586423376	94.58820394977835
57.30176839703467	94.59486462184016
57.330290929835584	94.60152529390197
57.3588134626365	94.60818596596378
57.38733599543741	94.6148466380256
57.415858528238324	94.62150731008741
57.44438106103924	94.62816798214922
57.47290359384015	94.63482865421103
57.501426126641064	94.64148932627285
57.52994865944198	94.64814999833466
57.55847119224289	94.65481067039647
57.586993725043804	94.66147134245828
57.61551625784472	94.6681320145201
57.64403879064563	94.67479268658191
57.672561323446544	94.68145335864372
57.70108385624746	94.68811403070553
57.72960638904837	94.69477470276735
57.758128921849284	94.70143537482916
57.7866514546502	94.70809604689097
57.81517398745111	94.71475671895278
57.843696520252024	94.7214173910146
57.87221905305294	94.72807806307641
57.90074158585385	94.73473873513822
57.929264118654764	94.74139940720003
57.95778665145568	94.74806007926185
57.98630918425659	94.75472075132366
58.014831717057504	94.76138142338547
58.04335424985842	94.76804209544729
58.07187678265933	94.7747027675091
58.100399315460244	94.78136343957091
58.12892184826116	94.78802411163272
58.15744438106207	94.79468478369454
58.185966913862984	94.80134545575635
58.2144894466639	94.80800612781816
58.24301197946481	94.81466679987997
58.271534512265724	94.82132747194179
58.30005704506664	94.8279881440036
58.32857957786755	94.83464881606541
58.357102110668464	94.84130948812722
58.38562464346938	94.84797016018904
58.41414717627029	94.85463083225085
58.442669709071204	94.86129150431266
58.47119224187212	94.86795217637447
58.49971477467303	94.87461284843629
58.528237307473944	94.8812735204981
58.55675984027486	94.88793419255991
58.58528237307577	94.89459486462172
58.613804905876684	94.90125553668354
58.6423274386776	94.90791620874535
58.67084997147851	94.91457688080716
58.699372504279424	94.92123755286897
58.72789503708034	94.92789822493079
58.75641756988125	94.9345588969926
58.784940102682164	94.94121956905441
58.81346263548308	94.94788024111622
58.84198516828399	94.95454091317804
58.870507701084904	94.96120158523985
58.89903023388582	94.96786225730166
58.92755276668673	94.97452292936347
58.956075299487644	94.98118360142529
58.98459783228856	94.9878442734871
59.01312036508947	94.99450494554891
59.041642897890384	95.00116561761072
59.0701654306913	95.00782628967254
59.09868796349221	95.01448696173435
59.127210496293124	95.02114763379616
59.15573302909404	95.02780830585797
59.18425556189495	95.03446897791979
59.212778094695864	95.0411296499816
59.24130062749678	95.04779032204341
59.26982316029769	95.05445099410522
59.298345693098604	95.06111166616704
59.32686822589952	95.06777233822885
59.35539075870043	95.07443301029066
59.383913291501344	95.08109368235247
59.41243582430226	95.08775435441429
59.44095835710317	95.0944150264761
59.469480889904084	95.10107569853791
59.498003422705	95.10773637059972
59.52652595550591	95.11439704266154
59.555048488306824	95.12105771472335
59.58357102110774	95.12771838678516
59.61209355390865	95.13437905884697
59.640616086709564	95.14103973090879
59.66913861951048	95.1477004029706
59.69766115231139	95.15436107503241
59.726183685112304	95.16102174709422
59.75470621791322	95.16768241915604
59.78322875071413	95.17434309121785
59.811751283515044	95.18100376327966
59.84027381631596	95.18766443534147
59.86879634911687	95.19432510740329
59.89731888191778	95.2009857794651
59.9258414147187	95.20764645152691
59.95436394751961	95.21430712358872
59.98288648032052	95.22096779565054
60.01140901312144	95.22762846771235
60.03993154592235	95.23428913977416
60.06845407872326	95.24094981183597
60.09697661152418	95.24761048389779
60.12549914432509	95.2542711559596
60.154021677126	95.26093182802141
60.18254420992692	95.26759250008323
60.21106674272783	95.27425317214504
60.23958927552874	95.28091384420685
60.26811180832966	95.28757451626866
60.29663434113057	95.29423518833048
60.32515687393148	95.30089586039229
60.3536794067324	95.3075565324541
60.38220193953331	95.31421720451591
60.41072447233422	95.32087787657773
60.43924700513514	95.32753854863954
60.46776953793605	95.33419922070135
60.49629207073696	95.34085989276316
60.52481460353788	95.34752056482498
60.55333713633879	95.35418123688679
60.5818596691397	95.3608419089486
60.61038220194062	95.36750258101041
60.63890473474153	95.37416325307223
60.66742726754244	95.38082392513404
60.69594980034336	95.38748459719585
60.72447233314427	95.39414526925766
60.75299486594518	95.40080594131948
60.7815173987461	95.40746661338129
60.81003993154701	95.4141272854431
60.83856246434792	95.42078795750491
60.86708499714884	95.42744862956673
60.89560752994975	95.43410930162854
60.92413006275066	95.43743963765944
60.95265259555158	95.44076997369034
60.98117512835249	95.44410030972124
61.0096976611534	95.44743064575214
61.03822019395432	95.45076098178303
61.06674272675523	95.45409131781393
61.09526525955614	95.45742165384483
61.12378779235706	95.46075198987573
61.15231032515797	95.46408232590663
61.18083285795888	95.46741266193753
61.2093553907598	95.47074299796843
61.23787792356071	95.47407333399933
61.26640045636162	95.47740367003023
61.29492298916254	95.48073400606113
61.32344552196345	95.48406434209203
61.35196805476436	95.48739467812293
61.380490587565276	95.49072501415382
61.40901312036619	95.49405535018472
61.4375356531671	95.49738568621562
61.466058185968016	95.50071602224652
61.49458071876893	95.50404635827742
61.52310325156984	95.50737669430832
61.551625784370756	95.51070703033922
61.58014831717167	95.51403736637012
61.60867084997258	95.51736770240102
61.637193382773496	95.52069803843192
61.66571591557441	95.52402837446282
61.69423844837532	95.52735871049371
61.722760981176236	95.53068904652461
61.75128351397715	95.53401938255551
61.77980604677806	95.53734971858641
61.808328579578976	95.54068005461731
61.83685111237989	95.54401039064821
61.8653736451808	95.54734072667911
61.893896177981716	95.55067106271001
61.92241871078263	95.55400139874091
61.95094124358354	95.55733173477181
61.979463776384456	95.5606620708027
62.00798630918537	95.5639924068336
62.03650884198628	95.5673227428645
62.065031374787196	95.5706530788954
62.09355390758811	95.5739834149263
62.12207644038902	95.5773137509572
62.150598973189936	95.5806440869881
62.17912150599085	95.583974423019
62.20764403879176	95.5873047590499
62.236166571592676	95.5906350950808
62.26468910439359	95.5939654311117
62.2932116371945	95.5972957671426
62.321734169995416	95.6006261031735
62.35025670279633	95.6039564392044
62.37877923559724	95.6072867752353
62.407301768398156	95.6106171112662
62.43582430119907	95.6139474472971
62.46434683399998	95.61727778332799
62.492869366800896	95.62060811935889
62.52139189960181	95.62393845538979
62.54991443240272	95.62726879142069
62.578436965203636	95.63059912745159
62.60695949800455	95.63392946348249
62.63548203080546	95.63725979951339
62.664004563606376	95.64059013554429
62.69252709640729	95.64392047157519
62.7210496292082	95.64725080760608
62.749572162009116	95.65058114363698
62.77809469481003	95.65391147966788
62.80661722761094	95.65724181569878
62.835139760411856	95.66057215172968
62.86366229321277	95.66390248776058
62.89218482601368	95.66723282379148
62.920707358814596	95.67056315982238
62.94922989161551	95.67389349585328
62.97775242441642	95.67722383188418
63.006274957217336	95.68055416791508
63.03479749001825	95.68388450394598
63.06332002281916	95.68721483997687
63.091842555620076	95.69054517600777
63.12036508842099	95.69387551203867
63.1488876212219	95.69720584806957
63.177410154022816	95.70053618410047
63.20593268682373	95.70386652013137
63.23445521962464	95.70719685616227
63.262977752425556	95.71052719219317
63.29150028522647	95.71385752822407
63.32002281802738	95.71718786425497
63.348545350828296	95.72051820028587
63.37706788362921	95.72384853631677
63.40559041643012	95.72717887234766
63.434112949231036	95.73050920837856
63.46263548203195	95.73383954440946
63.49115801483286	95.73716988044036
63.519680547633776	95.74050021647126
63.54820308043469	95.74383055250216
63.5767256132356	95.74716088853306
63.605248146036516	95.75049122456396
63.63377067883743	95.75382156059486
63.66229321163834	95.75715189662576
63.690815744439256	95.76048223265666
63.71933827724017	95.76381256868756
63.74786081004108	95.76714290471845
63.776383342841996	95.77047324074935
63.80490587564291	95.77380357678025
63.83342840844382	95.77713391281115
63.861950941244736	95.78046424884205
63.89047347404565	95.78379458487295
63.91899600684656	95.78712492090385
63.947518539647476	95.79045525693475
63.97604107244839	95.79378559296565
64.0045636052493	95.79711592899655
64.03308613805021	95.80044626502745
64.06160867085111	95.80377660105835
64.09013120365202	95.80710693708924
64.11865373645293	95.81043727312014
64.14717626925383	95.81376760915104
64.17569880205474	95.81709794518194
64.20422133485565	95.82042828121284
64.23274386765655	95.82375861724374
64.26126640045746	95.82708895327464
64.28978893325836	95.83041928930554
64.31831146605927	95.83374962533644
64.34683399886018	95.83707996136734
64.37535653166108	95.84041029739824
64.40387906446199	95.84374063342914
64.4324015972629	95.84707096946003
64.4609241300638	95.85040130549093
64.48944666286471	95.85373164152183
64.51796919566561	95.85706197755273
64.54649172846652	95.86039231358363
64.57501426126743	95.86372264961453
64.60353679406833	95.86705298564543
64.63205932686924	95.87038332167633
64.66058185967015	95.87371365770723
64.68910439247105	95.87704399373813
64.71762692527196	95.88037432976903
64.74614945807286	95.88370466579993
64.77467199087377	95.88703500183082
64.80319452367468	95.89036533786172
64.83171705647558	95.89369567389262
64.86023958927649	95.89702600992352
64.8887621220774	95.90035634595442
64.9172846548783	95.90368668198532
64.94580718767921	95.90701701801622
64.97432972048011	95.91034735404712
65.00285225328102	95.91367769007802
65.03137478608193	95.91700802610892
65.05989731888283	95.92033836213982
65.08841985168374	95.92366869817072
65.11694238448464	95.92699903420161
65.14546491728555	95.93032937023251
65.17398745008646	95.93365970626341
65.20250998288736	95.93699004229431
65.23103251568827	95.94032037832521
65.25955504848918	95.94365071435611
65.28807758129008	95.94698105038701
65.31660011409099	95.95031138641791
65.3451226468919	95.95364172244881
65.3736451796928	95.9569720584797
65.4021677124937	95.9603023945106
65.43069024529461	95.9636327305415
65.45921277809552	95.9669630665724
65.48773531089643	95.9702934026033
65.51625784369733	95.9736237386342
65.54478037649824	95.9769540746651
65.57330290929914	95.980284410696
65.60182544210005	95.9836147467269
65.63034797490096	95.9869450827578
65.65887050770186	95.9902754187887
65.68739304050277	95.9936057548196
65.71591557330368	95.9969360908505
65.74443810610458	96.0002664268814
65.77296063890549	96.0035967629123
65.8014831717064	96.0069270989432
65.8300057045073	96.0102574349741
65.8585282373082	96.01358777100499
65.88705077010911	96.01691810703589
65.91557330291002	96.02024844306679
65.94409583571093	96.02357877909769
65.97261836851183	96.02690911512859
66.00114090131274	96.03023945115949
66.02966343411364	96.03356978719039
66.05818596691455	96.03690012322129
66.08670849971546	96.04023045925219
66.11523103251636	96.04356079528308
66.14375356531727	96.04689113131398
66.17227609811818	96.05022146734488
66.20079863091908	96.05355180337578
66.22932116371999	96.05688213940668
66.2578436965209	96.06021247543758
66.2863662293218	96.06354281146848
66.3148887621227	96.06687314749938
66.34341129492361	96.07020348353028
66.37193382772452	96.07353381956118
66.40045636052542	96.07686415559208
66.42897889332633	96.08019449162298
66.45750142612724	96.08352482765387
66.48602395892814	96.08685516368477
66.51454649172905	96.09018549971567
66.54306902452996	96.09351583574657
66.57159155733086	96.09684617177747
66.60011409013177	96.10017650780837
66.62863662293267	96.10350684383927
66.65715915573358	96.10683717987017
66.68568168853449	96.11016751590107
66.7142042213354	96.11349785193197
66.7427267541363	96.11682818796287
66.7712492869372	96.12015852399377
66.79977181973811	96.12348886002466
66.82829435253902	96.12681919605556
66.85681688533992	96.13014953208646
66.88533941814083	96.13347986811736
66.91386195094174	96.13681020414826
66.94238448374264	96.14014054017916
66.97090701654355	96.14347087621006
66.99942954934446	96.14680121224096
67.02795208214536	96.15013154827186
67.05647461494627	96.15346188430276
67.08499714774717	96.15679222033366
67.11351968054808	96.16012255636456
67.14204221334899	96.16345289239545
67.17056474614989	96.16678322842635
67.1990872789508	96.17011356445725
67.2276098117517	96.17344390048815
67.25613234455261	96.17677423651905
67.28465487735352	96.18010457254995
67.31317741015442	96.18343490858085
67.34169994295533	96.18676524461175
67.37022247575624	96.19009558064265
67.39874500855714	96.19342591667355
67.42726754135805	96.19675625270445
67.45579007415895	96.20008658873535
67.48431260695986	96.20341692476624
67.51283513976077	96.20674726079714
67.54135767256167	96.21007759682804
67.56988020536258	96.21340793285894
67.59840273816349	96.21673826888984
67.62692527096439	96.22006860492074
67.6554478037653	96.22339894095164
67.6839703365662	96.22672927698254
67.71249286936711	96.23005961301344
67.74101540216802	96.23338994904434
67.76953793496892	96.23672028507524
67.79806046776983	96.24005062110614
67.82658300057074	96.24338095713703
67.85510553337164	96.24671129316793
67.88362806617255	96.25004162919883
67.91215059897345	96.25337196522973
67.94067313177436	96.25670230126063
67.96919566457527	96.26003263729153
67.99771819737617	96.26336297332243
68.02624073017708	96.26669330935333
68.05476326297799	96.27002364538423
68.08328579577889	96.27335398141513
68.1118083285798	96.27668431744603
68.1403308613807	96.28001465347693
68.16885339418161	96.28334498950782
68.19737592698252	96.28667532553872
68.22589845978342	96.29000566156962
68.25442099258433	96.29333599760052
68.28294352538524	96.29666633363142
68.31146605818614	96.29999666966232
68.33998859098705	96.30332700569322
68.36851112378795	96.30665734172412
68.39703365658886	96.30998767775502
68.42555618938977	96.31331801378592
68.45407872219067	96.31664834981682
68.48260125499158	96.31997868584772
68.51112378779249	96.32330902187861
68.53964632059339	96.32663935790951
68.5681688533943	96.32996969394041
68.5966913861952	96.33330002997131
68.62521391899611	96.33663036600221
68.65373645179702	96.33996070203311
68.68225898459792	96.34329103806401
68.71078151739883	96.34662137409491
68.73930405019973	96.34995171012581
68.76782658300064	96.3532820461567
68.79634911580155	96.3566123821876
68.82487164860245	96.3599427182185
68.85339418140336	96.3632730542494
68.88191671420427	96.3666033902803
68.91043924700517	96.3699337263112
68.93896177980608	96.3732640623421
68.96748431260698	96.376594398373
68.99600684540789	96.3799247344039
69.0245293782088	96.3832550704348
69.0530519110097	96.3865854064657
69.08157444381061	96.3899157424966
69.11009697661152	96.3932460785275
69.13861950941242	96.3965764145584
69.16714204221333	96.3999067505893
69.19566457501423	96.4032370866202
69.22418710781514	96.4065674226511
69.25270964061605	96.40989775868199
69.28123217341695	96.41322809471289
69.30975470621786	96.41655843074379
69.33827723901877	96.41988876677469
69.36679977181967	96.42321910280559
69.39532230462058	96.42654943883649
69.42384483742148	96.42987977486739
69.45236737022239	96.43321011089829
69.4808899030233	96.43654044692919
69.5094124358242	96.43987078296009
69.53793496862511	96.44320111899098
69.56645750142602	96.44653145502188
69.59498003422692	96.44986179105278
69.62350256702783	96.45319212708368
69.65202509982873	96.45652246311458
69.68054763262964	96.45985279914548
69.70907016543055	96.46318313517638
69.73759269823145	96.46651347120728
69.76611523103236	96.46984380723818
69.79463776383326	96.47317414326908
69.82316029663417	96.47650447929998
69.85168282943508	96.47983481533088
69.88020536223598	96.48316515136177
69.90872789503689	96.48649548739267
69.9372504278378	96.48982582342357
69.9657729606387	96.49315615945447
69.99429549343961	96.49648649548537
70.02281802624051	96.49981683151627
70.05134055904142	96.50314716754717
70.07986309184233	96.50647750357807
70.10838562464323	96.50980783960897
70.13690815744414	96.51313817563987
70.16543069024505	96.51646851167077
70.19395322304595	96.51979884770167
70.22247575584686	96.52312918373256
70.25099828864776	96.52645951976346
70.27952082144867	96.52978985579436
70.30804335424958	96.53312019182526
70.33656588705048	96.53645052785616
70.36508841985139	96.53978086388706
70.3936109526523	96.54311119991796
70.4221334854532	96.54644153594886
70.45065601825411	96.54977187197976
70.47917855105501	96.55310220801066
70.50770108385592	96.55643254404156
70.53622361665683	96.55976288007246
70.56474614945773	96.56309321610335
70.59326868225864	96.56642355213425
70.62179121505955	96.56975388816515
70.65031374786045	96.57308422419605
70.67883628066136	96.57641456022695
70.70735881346226	96.57974489625785
70.73588134626317	96.58307523228875
70.76440387906408	96.58640556831965
70.79292641186498	96.58973590435055
70.82144894466589	96.59306624038145
70.8499714774668	96.59639657641235
70.8784940102677	96.59972691244324
70.90701654306861	96.60305724847414
70.93553907586951	96.60638758450504
70.96406160867042	96.60971792053594
70.99258414147133	96.61304825656684
71.02110667427223	96.61637859259774
71.04962920707314	96.61970892862864
71.07815173987404	96.62303926465954
71.10667427267495	96.62636960069044
71.13519680547586	96.62969993672134
71.16371933827676	96.63303027275224
71.19224187107767	96.63636060878314
71.22076440387858	96.63969094481403
71.24928693667948	96.64302128084493
71.27780946948039	96.64635161687583
71.3063320022813	96.64968195290673
71.3348545350822	96.65301228893763
71.3633770678831	96.65634262496853
71.39189960068401	96.65967296099943
71.42042213348492	96.66300329703033
71.44894466628583	96.66633363306123
71.47746719908673	96.66966396909213
71.50598973188764	96.67299430512303
71.53451226468854	96.67632464115393
71.56303479748945	96.67965497718482
71.59155733029036	96.68298531321572
71.62007986309126	96.68631564924662
71.64860239589217	96.68964598527752
71.67712492869308	96.69297632130842
71.70564746149398	96.69630665733932
71.73416999429489	96.69963699337022
71.7626925270958	96.70296732940112
71.7912150598967	96.70629766543202
71.8197375926976	96.70962800146292
71.84826012549851	96.71295833749382
71.87678265829942	96.71628867352472
71.90530519110033	96.71961900955561
71.93382772390123	96.72294934558651
71.96235025670214	96.72627968161741
71.99087278950304	96.72961001764831
72.01939532230395	96.73294035367921
72.04791785510486	96.73627068971011
72.07644038790576	96.73960102574101
72.10496292070667	96.74293136177191
72.13348545350757	96.74626169780281
72.16200798630848	96.74959203383371
72.19053051910939	96.7529223698646
72.2190530519103	96.7562527058955
72.2475755847112	96.7595830419264
72.2760981175121	96.7629133779573
72.30462065031301	96.7662437139882
72.33314318311392	96.7695740500191
72.36166571591482	96.77290438605
72.39018824871573	96.7762347220809
72.41871078151664	96.7795650581118
72.44723331431754	96.7828953941427
72.47575584711845	96.7862257301736
72.50427837991936	96.7895560662045
72.53280091272026	96.7928864022354
72.56132344552117	96.7962167382663
72.58984597832207	96.7995470742972
72.61836851112298	96.8028774103281
72.64689104392389	96.806207746359
72.6754135767248	96.80953808238989
72.7039361095257	96.81286841842079
72.7324586423266	96.81619875445169
72.76098117512751	96.81952909048259
72.78950370792842	96.82285942651349
72.81802624072932	96.82618976254439
72.84654877353023	96.82952009857529
72.87507130633114	96.83285043460619
72.90359383913204	96.83618077063709
72.93211637193295	96.83951110666798
72.96063890473386	96.84284144269888
72.98916143753476	96.84617177872978
73.01768397033567	96.84950211476068
73.04620650313657	96.85283245079158
73.07472903593748	96.85616278682248
73.10325156873839	96.85949312285338
73.13177410153929	96.86282345888428
73.1602966343402	96.86615379491518
73.1888191671411	96.86948413094608
73.21734169994201	96.87281446697698
73.24586423274292	96.87614480300788
73.27438676554382	96.87947513903877
73.30290929834473	96.88280547506967
73.33143183114564	96.88613581110057
73.35995436394654	96.88946614713147
73.38847689674745	96.89279648316237
73.41699942954835	96.89612681919327
73.44552196234926	96.89945715522417
73.47404449515017	96.90278749125507
73.50256702795107	96.90611782728597
73.53108956075198	96.90944816331687
73.55961209355289	96.91277849934777
73.58813462635379	96.91610883537867
73.6166571591547	96.91943917140956
73.6451796919556	96.92276950744046
73.67370222475651	96.92609984347136
73.70222475755742	96.92943017950226
73.73074729035832	96.93276051553316
73.75926982315923	96.93609085156406
73.78779235596014	96.93942118759496
73.81631488876104	96.94275152362586
73.84483742156195	96.94608185965676
73.87335995436285	96.94941219568766
73.90188248716376	96.95274253171856
73.93040501996467	96.95607286774946
73.95892755276557	96.95940320378035
73.98745008556648	96.96273353981125
74.01597261836739	96.96606387584215
74.04449515116829	96.96939421187305
74.0730176839692	96.97272454790395
74.1015402167701	96.97605488393485
74.13006274957101	96.97938521996575
74.15858528237192	96.98271555599665
74.18710781517282	96.98604589202755
74.21563034797373	96.98937622805845
74.24415288077464	96.99270656408935
74.27267541357554	96.99603690012025
74.30119794637645	96.99936723615114
74.32972047917735	97.00269757218204
74.35824301197826	97.00602790821294
74.38676554477917	97.00935824424384
74.41528807758007	97.01268858027474
74.44381061038098	97.01601891630564
74.47233314318188	97.01934925233654
74.50085567598279	97.02267958836744
74.5293782087837	97.02600992439834
74.5579007415846	97.02934026042924
74.58642327438551	97.03267059646014
74.61494580718642	97.03600093249104
74.64346833998732	97.03933126852193
74.67199087278823	97.04266160455283
74.70051340558913	97.04599194058373
74.72903593839004	97.04932227661463
74.75755847119095	97.05265261264553
74.78608100399185	97.05598294867643
74.81460353679276	97.05931328470733
74.84312606959367	97.06264362073823
74.87164860239457	97.06597395676913
74.90017113519548	97.06930429280003
74.92869366799638	97.07263462883093
74.95721620079729	97.07596496486183
74.9857387335982	97.07929530089272
75.0142612663991	97.08262563692362
75.04278379920001	97.08595597295452
75.07130633200092	97.08928630898542
75.09982886480182	97.09261664501632
75.12835139760273	97.09594698104722
75.15687393040363	97.09927731707812
75.18539646320454	97.10260765310902
75.21391899600545	97.10593798913992
75.24244152880635	97.10926832517082
75.27096406160726	97.11259866120172
75.29948659440817	97.11592899723261
75.32800912720907	97.11925933326351
75.35653166000998	97.12258966929441
75.38505419281088	97.12592000532531
75.41357672561179	97.12925034135621
75.4420992584127	97.13258067738711
75.4706217912136	97.13591101341801
75.49914432401451	97.13924134944891
75.52766685681542	97.14257168547981
75.55618938961632	97.14590202151071
75.58471192241723	97.1492323575416
75.61323445521813	97.1525626935725
75.64175698801904	97.1558930296034
75.67027952081995	97.1592233656343
75.69880205362085	97.1625537016652
75.72732458642176	97.1658840376961
75.75584711922266	97.169214373727
75.78436965202357	97.1725447097579
75.81289218482448	97.1758750457888
75.84141471762538	97.1792053818197
75.86993725042629	97.1825357178506
75.8984597832272	97.1858660538815
75.9269823160281	97.1891963899124
75.95550484882901	97.1925267259433
75.98402738162991	97.1958570619742
76.01254991443082	97.1991873980051
76.04107244723173	97.202517734036
76.06959498003263	97.20584807006689
76.09811751283354	97.20917840609779
76.12664004563445	97.21250874212869
76.15516257843535	97.21583907815959
76.18368511123626	97.21916941419049
76.21220764403716	97.22249975022139
76.24073017683807	97.22583008625229
76.26925270963898	97.22916042228319
76.29777524243988	97.23249075831409
76.32629777524079	97.23582109434498
76.3548203080417	97.23915143037588
76.3833428408426	97.24248176640678
76.41186537364351	97.24581210243768
76.44038790644441	97.24914243846858
76.46891043924532	97.25247277449948
76.49743297204623	97.25580311053038
76.52595550484713	97.25913344656128
76.55447803764804	97.26246378259218
76.58300057044895	97.26579411862308
76.61152310324985	97.26912445465398
76.64004563605076	97.27245479068488
76.66856816885166	97.27578512671577
76.69709070165257	97.27911546274667
76.72561323445348	97.28244579877757
76.75413576725438	97.28577613480847
76.78265830005529	97.28910647083937
76.8111808328562	97.29243680687027
76.8397033656571	97.29576714290117
76.86822589845801	97.29909747893207
76.89674843125891	97.30242781496297
76.92527096405982	97.30575815099387
76.95379349686073	97.30908848702477
76.98231602966163	97.31241882305567
77.01083856246254	97.31574915908656
77.03936109526344	97.31907949511746
77.06788362806435	97.32240983114836
77.09640616086526	97.32574016717926
77.12492869366616	97.32907050321016
77.15345122646707	97.33240083924106
77.18197375926798	97.33573117527196
77.21049629206888	97.33906151130286
77.23901882486979	97.34239184733376
77.2675413576707	97.34572218336466
77.2960638904716	97.34905251939556
77.3245864232725	97.35238285542646
77.35310895607341	97.35571319145735
77.38163148887432	97.35904352748825
77.41015402167523	97.36237386351915
77.43867655447613	97.36570419955005
77.46719908727704	97.36903453558095
77.49572162007794	97.37236487161185
77.52424415287885	97.37569520764275
77.55276668567976	97.37902554367365
77.58128921848066	97.38235587970455
77.60981175128157	97.38568621573545
77.63833428408248	97.38901655176635
77.66685681688338	97.39234688779725
77.69537934968429	97.39567722382814
77.7239018824852	97.39900755985904
77.7524244152861	97.40233789588994
77.780946948087	97.40566823192084
77.80946948088791	97.40899856795174
77.83799201368882	97.41232890398264
77.86651454648973	97.41565924001354
77.89503707929063	97.41898957604444
77.92355961209154	97.42231991207534
77.95208214489244	97.42565024810624
77.98060467769335	97.42898058413714
78.00912721049426	97.43231092016804
78.03764974329516	97.43564125619893
78.06617227609607	97.43897159222983
78.09469480889697	97.44230192826073
78.12321734169788	97.44563226429163
78.15173987449879	97.44896260032253
78.1802624072997	97.45229293635343
78.2087849401006	97.45562327238433
78.2373074729015	97.45895360841523
78.26583000570241	97.46228394444613
78.29435253850332	97.46561428047703
78.32287507130422	97.46894461650793
78.35139760410513	97.47227495253883
78.37992013690604	97.47560528856972
78.40844266970694	97.47893562460062
78.43696520250785	97.48226596063152
78.46548773530876	97.48559629666242
78.49401026810966	97.48892663269332
78.52253280091057	97.49225696872422
78.55105533371147	97.49558730475512
78.57957786651238	97.49891764078602
78.60810039931329	97.50224797681692
78.6366229321142	97.50557831284782
78.6651454649151	97.50890864887872
78.693667997716	97.51223898490962
78.72219053051691	97.51556932094051
78.75071306331782	97.51889965697141
78.77923559611872	97.52222999300231
78.80775812891963	97.52556032903321
78.83628066172054	97.52889066506411
78.86480319452144	97.53222100109501
78.89332572732235	97.53555133712591
78.92184826012326	97.53888167315681
78.95037079292416	97.54221200918771
78.97889332572507	97.5455423452186
79.00741585852597	97.5488726812495
79.03593839132688	97.5522030172804
79.06446092412779	97.5555333533113
79.09298345692869	97.5588636893422
79.1215059897296	97.5621940253731
79.1500285225305	97.565524361404
79.17855105533141	97.5688546974349
79.20707358813232	97.5721850334658
79.23559612093322	97.5755153694967
79.26411865373413	97.5788457055276
79.29264118653504	97.5821760415585
79.32116371933594	97.5855063775894
79.34968625213685	97.5888367136203
79.37820878493775	97.5921670496512
79.40673131773866	97.5954973856821
79.43525385053957	97.598827721713
79.46377638334047	97.60215805774389
79.49229891614138	97.60548839377479
79.52082144894229	97.60881872980569
79.54934398174319	97.61214906583659
79.5778665145441	97.61547940186749
79.606389047345	97.61880973789839
79.63491158014591	97.62214007392929
79.66343411294682	97.62547040996019
79.69195664574772	97.62880074599109
79.72047917854863	97.63213108202198
79.74900171134954	97.63546141805288
79.77752424415044	97.63879175408378
79.80604677695135	97.64212209011468
79.83456930975225	97.64545242614558
79.86309184255316	97.64878276217648
79.89161437535407	97.65211309820738
79.92013690815497	97.65544343423828
79.94865944095588	97.65877377026918
79.97718197375679	97.66210410630008
80.00570450655769	97.66543444233098
80.0342270393586	97.66876477836188
80.0627495721595	97.67209511439277
80.09127210496041	97.67542545042367
80.11979463776132	97.67875578645457
80.14831717056222	97.68208612248547
80.17683970336313	97.68541645851637
80.20536223616404	97.68874679454727
80.23388476896494	97.69207713057817
80.26240730176585	97.69540746660907
80.29092983456675	97.69873780263997
80.31945236736766	97.70206813867087
80.34797490016857	97.70539847470177
80.37649743296947	97.70872881073267
80.40501996577038	97.71205914676356
80.43354249857128	97.71538948279446
80.46206503137219	97.71871981882536
80.4905875641731	97.72205015485626
80.519110096974	97.72538049088716
80.54763262977491	97.72871082691806
80.57615516257582	97.73204116294896
80.60467769537672	97.73537149897986
80.63320022817763	97.73870183501076
80.66172276097853	97.74203217104166
80.69024529377944	97.74536250707256
80.71876782658035	97.74869284310346
80.74729035938125	97.75202317913435
80.77581289218216	97.75535351516525
80.80433542498307	97.75868385119615
80.83285795778397	97.76201418722705
80.86138049058488	97.76534452325795
80.88990302338578	97.76867485928885
80.91842555618669	97.77200519531975
80.9469480889876	97.77533553135065
80.9754706217885	97.77866586738155
81.00399315458941	97.78199620341245
81.03251568739032	97.78532653944335
81.06103822019122	97.78865687547425
81.08956075299213	97.79198721150514
81.11808328579303	97.79531754753604
81.14660581859394	97.79864788356694
81.17512835139485	97.80197821959784
81.20365088419575	97.80530855562874
81.23217341699666	97.80863889165964
81.26069594979757	97.81196922769054
81.28921848259847	97.81529956372144
81.31774101539938	97.81862989975234
81.34626354820028	97.82196023578324
81.37478608100119	97.82529057181414
81.4033086138021	97.82862090784504
81.431831146603	97.83195124387593
81.46035367940391	97.83528157990683
81.48887621220481	97.83861191593773
81.51739874500572	97.84194225196863
81.54592127780663	97.84527258799953
81.57444381060753	97.84860292403043
81.60296634340844	97.85193326006133
81.63148887620935	97.85526359609223
81.66001140901025	97.85859393212313
81.68853394181116	97.86192426815403
81.71705647461206	97.86525460418493
81.74557900741297	97.86858494021583
81.77410154021388	97.87191527624672
81.80262407301478	97.87524561227762
81.83114660581569	97.87857594830852
81.8596691386166	97.88190628433942
81.8881916714175	97.88523662037032
81.91671420421841	97.88856695640122
81.94523673701931	97.89189729243212
81.97375926982022	97.89522762846302
82.00228180262113	97.89855796449392
82.03080433542203	97.90188830052482
82.05932686822294	97.90521863655572
82.08784940102385	97.90854897258662
82.11637193382475	97.91187930861751
82.14489446662566	97.91520964464841
82.17341699942656	97.91853998067931
82.20193953222747	97.92187031671021
82.23046206502838	97.92520065274111
82.25898459782928	97.92853098877201
82.28750713063019	97.93186132480291
82.3160296634311	97.93519166083381
82.344552196232	97.93852199686471
82.37307472903291	97.9418523328956
82.40159726183381	97.9451826689265
82.43011979463472	97.9485130049574
82.45864232743563	97.9518433409883
82.48716486023653	97.9551736770192
82.51568739303744	97.9585040130501
82.54420992583835	97.961834349081
82.57273245863925	97.9651646851119
82.60125499144016	97.9684950211428
82.62977752424106	97.9718253571737
82.65830005704197	97.9751556932046
82.68682258984288	97.9784860292355
82.71534512264378	97.9818163652664
82.74386765544469	97.9851467012973
82.7723901882456	97.9884770373282
82.8009127210465	97.9918073733591
82.82943525384741	97.99513770939
82.85795778664831	97.99846804542089
82.88648031944922	98.00179838145179
82.91500285225013	98.00512871748269
82.94352538505103	98.00845905351359
82.97204791785194	98.01178938954449
83.00057045065284	98.01511972557539
83.02909298345375	98.01845006160629
83.05761551625466	98.02178039763719
83.08613804905556	98.02511073366809
83.11466058185647	98.02844106969899
83.14318311465738	98.03177140572988
83.17170564745828	98.03510174176078
83.20022818025919	98.03843207779168
83.2287507130601	98.04176241382258
83.257273245861	98.04509274985348
83.2857957786619	98.04842308588438
83.31431831146281	98.05175342191528
83.34284084426372	98.05508375794618
83.37136337706463	98.05841409397708
83.39988590986553	98.06174443000798
83.42840844266644	98.06507476603888
83.45693097546734	98.06840510206978
83.48545350826825	98.07173543810067
83.51397604106916	98.07506577413157
83.54249857387006	98.07839611016247
83.57102110667097	98.08172644619337
83.59954363947188	98.08505678222427
83.62806617227278	98.08838711825517
83.65658870507369	98.09171745428607
83.6851112378746	98.09504779031697
83.7136337706755	98.09837812634787
83.7421563034764	98.10170846237877
83.77067883627731	98.10503879840967
83.79920136907822	98.10836913444057
83.82772390187912	98.11169947047146
83.85624643468003	98.11502980650236
83.88476896748094	98.11836014253326
83.91329150028184	98.12169047856416
83.94181403308275	98.12502081459506
83.97033656588366	98.12835115062596
83.99885909868456	98.13168148665686
84.02738163148547	98.13501182268776
84.05590416428637	98.13834215871866
84.08442669708728	98.14167249474956
84.11294922988819	98.14500283078046
84.1414717626891	98.14833316681135
84.16999429549	98.15166350284225
84.1985168282909	98.15499383887315
84.22703936109181	98.15832417490405
84.25556189389272	98.16165451093495
84.28408442669362	98.16498484696585
84.31260695949453	98.16831518299675
84.34112949229544	98.17164551902765
84.36965202509634	98.17497585505855
84.39817455789725	98.17830619108945
84.42669709069816	98.18163652712035
84.45521962349906	98.18496686315125
84.48374215629997	98.18829719918214
84.51226468910087	98.19162753521304
84.54078722190178	98.19495787124394
84.56930975470269	98.19828820727484
84.59783228750359	98.20161854330574
84.6263548203045	98.20494887933664
84.6548773531054	98.20827921536754
84.68339988590631	98.21160955139844
84.71192241870722	98.21493988742934
84.74044495150812	98.21827022346024
84.76896748430903	98.22160055949114
84.79749001710994	98.22493089552204
84.82601254991084	98.22826123155293
84.85453508271175	98.23159156758383
84.88305761551266	98.23492190361473
84.91158014831356	98.23825223964563
84.94010268111447	98.24158257567653
84.96862521391537	98.24491291170743
84.99714774671628	98.24824324773833
85.02567027951719	98.25157358376923
85.05419281231809	98.25490391980013
85.082715345119	98.25823425583103
85.1112378779199	98.26156459186193
85.13976041072081	98.26489492789283
85.16828294352172	98.26822526392372
85.19680547632262	98.27155559995462
85.22532800912353	98.27488593598552
85.25385054192444	98.27821627201642
85.28237307472534	98.28154660804732
85.31089560752625	98.28487694407822
85.33941814032715	98.28820728010912
85.36794067312806	98.29153761614002
85.39646320592897	98.29486795217092
85.42498573872987	98.29819828820182
85.45350827153078	98.30152862423272
85.48203080433169	98.30485896026362
85.51055333713259	98.30818929629451
85.5390758699335	98.31151963232541
85.5675984027344	98.31484996835631
85.59612093553531	98.31818030438721
85.62464346833622	98.32151064041811
85.65316600113712	98.32484097644901
85.68168853393803	98.32817131247991
85.71021106673894	98.33150164851081
85.73873359953984	98.33483198454171
85.76725613234075	98.33816232057261
85.79577866514165	98.3414926566035
85.82430119794256	98.3448229926344
85.85282373074347	98.3481533286653
85.88134626354437	98.3514836646962
85.90986879634528	98.3548140007271
85.93839132914619	98.358144336758
85.96691386194709	98.3614746727889
85.995436394748	98.3648050088198
86.0239589275489	98.3681353448507
86.05248146034981	98.3714656808816
86.08100399315072	98.3747960169125
86.10952652595162	98.3781263529434
86.13804905875253	98.3814566889743
86.16657159155343	98.3847870250052
86.19509412435434	98.3881173610361
86.22361665715525	98.391447697067
86.25213918995615	98.3947780330979
86.28066172275706	98.39810836912879
86.30918425555797	98.40143870515969
86.33770678835887	98.40476904119059
86.36622932115978	98.40809937722149
86.39475185396068	98.41142971325239
86.42327438676159	98.41476004928329
86.4517969195625	98.41809038531419
86.4803194523634	98.42142072134509
86.50884198516431	98.42475105737599
86.53736451796522	98.42808139340688
86.56588705076612	98.43141172943778
86.59440958356703	98.43474206546868
86.62293211636793	98.43807240149958
86.65145464916884	98.44140273753048
86.67997718196975	98.44473307356138
86.70849971477065	98.44806340959228
86.73702224757156	98.45139374562318
86.76554478037247	98.45472408165408
86.79406731317337	98.45805441768498
86.82258984597428	98.46138475371588
86.85111237877518	98.46471508974678
86.87963491157609	98.46804542577767
86.908157444377	98.47137576180857
86.9366799771779	98.47470609783947
86.96520250997881	98.47803643387037
86.99372504277972	98.48136676990127
87.02224757558062	98.48469710593217
87.05077010838153	98.48802744196307
87.07929264118243	98.49135777799397
87.10781517398334	98.49468811402487
87.13633770678425	98.49801845005577
87.16486023958515	98.50134878608667
87.19338277238606	98.50467912211757
87.22190530518697	98.50800945814846
87.25042783798787	98.51133979417936
87.27895037078878	98.51467013021026
87.30747290358968	98.51800046624116
87.33599543639059	98.52133080227206
87.3645179691915	98.52466113830296
87.3930405019924	98.52799147433386
87.42156303479331	98.53132181036476
87.45008556759421	98.53465214639566
87.47860810039512	98.53798248242656
87.50713063319603	98.54131281845746
87.53565316599693	98.54464315448836
87.56417569879784	98.54797349051925
87.59269823159875	98.55130382655015
87.62122076439965	98.55463416258105
87.64974329720056	98.55796449861195
87.67826583000146	98.56129483464285
87.70678836280237	98.56462517067375
87.73531089560328	98.56795550670465
87.76383342840418	98.57128584273555
87.79235596120509	98.57461617876645
87.820878494006	98.57794651479735
87.8494010268069	98.58127685082825
87.87792355960781	98.58460718685915
87.90644609240871	98.58793752289004
87.93496862520962	98.59126785892094
87.96349115801053	98.59459819495184
87.99201369081143	98.59792853098274
88.02053622361234	98.60125886701364
88.04905875641325	98.60458920304454
88.07758128921415	98.60791953907544
88.10610382201506	98.61124987510634
88.13462635481596	98.61458021113724
88.16314888761687	98.61791054716814
88.19167142041778	98.62124088319904
88.22019395321868	98.62457121922994
88.24871648601959	98.62790155526083
88.2772390188205	98.63123189129173
88.3057615516214	98.63456222732263
88.33428408442231	98.63789256335353
88.36280661722321	98.64122289938443
88.39132915002412	98.64455323541533
88.41985168282503	98.64788357144623
88.44837421562593	98.65121390747713
88.47689674842684	98.65454424350803
88.50541928122774	98.65787457953893
88.53394181402865	98.66120491556983
88.56246434682956	98.66453525160073
88.59098687963046	98.66786558763162
88.61950941243137	98.67119592366252
88.64803194523228	98.67452625969342
88.67655447803318	98.67785659572432
88.70507701083409	98.68118693175522
88.733599543635	98.68451726778612
88.7621220764359	98.68784760381702
88.79064460923681	98.69117793984792
88.81916714203771	98.69450827587882
88.84768967483862	98.69783861190972
88.87621220763953	98.70116894794062
88.90473474044043	98.70449928397151
88.93325727324134	98.70782962000241
88.96177980604224	98.71115995603331
88.99030233884315	98.71449029206421
89.01882487164406	98.71782062809511
89.04734740444496	98.72115096412601
89.07586993724587	98.72448130015691
89.10439247004678	98.72781163618781
89.13291500284768	98.73114197221871
89.16143753564859	98.73447230824961
89.1899600684495	98.7378026442805
89.2184826012504	98.7411329803114
89.2470051340513	98.7444633163423
89.27552766685221	98.7477936523732
89.30405019965312	98.7511239884041
89.33257273245403	98.754454324435
89.36109526525493	98.7577846604659
89.38961779805584	98.7611149964968
89.41814033085674	98.7644453325277
89.44666286365765	98.7677756685586
89.47518539645856	98.7711060045895
89.50370792925946	98.7744363406204
89.53223046206037	98.7777666766513
89.56075299486128	98.7810970126822
89.58927552766218	98.7844273487131
89.61779806046309	98.787757684744
89.646320593264	98.7910880207749
89.6748431260649	98.79441835680579
89.7033656588658	98.79774869283669
89.73188819166671	98.80107902886759
89.76041072446762	98.80440936489849
89.78893325726852	98.80773970092939
89.81745579006943	98.81107003696029
89.84597832287034	98.81440037299119
89.87450085567124	98.81773070902209
89.90302338847215	98.82106104505299
89.93154592127306	98.82439138108388
89.96006845407396	98.82772171711478
89.98859098687487	98.83105205314568
90.01711351967577	98.83438238917658
90.04563605247668	98.83771272520748
90.07415858527759	98.84104306123838
90.1026811180785	98.84437339726928
90.1312036508794	98.84770373330018
90.1597261836803	98.85103406933108
90.18824871648121	98.85436440536198
90.21677124928212	98.85769474139288
90.24529378208302	98.86102507742378
90.27381631488393	98.86435541345467
90.30233884768484	98.86768574948557
90.33086138048574	98.87101608551647
90.35938391328665	98.87434642154737
90.38790644608756	98.87767675757827
90.41642897888846	98.88100709360917
90.44495151168937	98.88433742964007
90.47347404449027	98.88766776567097
90.50199657729118	98.89099810170187
90.53051911009209	98.89432843773277
90.55904164289299	98.89765877376367
90.5875641756939	98.90098910979457
90.6160867084948	98.90431944582546
90.64460924129571	98.90764978185636
90.67313177409662	98.91098011788726
90.70165430689752	98.91431045391816
90.73017683969843	98.91764078994906
90.75869937249934	98.92097112597996
90.78722190530024	98.92430146201086
90.81574443810115	98.92763179804176
90.84426697090205	98.93096213407266
90.87278950370296	98.93429247010356
90.90131203650387	98.93762280613446
90.92983456930477	98.94095314216536
90.95835710210568	98.94428347819625
90.98687963490659	98.94761381422715
91.01540216770749	98.95094415025805
91.0439247005084	98.95427448628895
91.0724472333093	98.95760482231985
91.10096976611021	98.96093515835075
91.12949229891112	98.96426549438165
91.15801483171202	98.96759583041255
91.18653736451293	98.97092616644345
91.21505989731384	98.97425650247435
91.24358243011474	98.97758683850525
91.27210496291565	98.98091717453615
91.30062749571655	98.98424751056704
91.32915002851746	98.98757784659794
91.35767256131837	98.99090818262884
91.38619509411927	98.99423851865974
91.41471762692018	98.99756885469064
91.44324015972109	99.00089919072154
91.47176269252199	99.00422952675244
91.5002852253229	99.00755986278334
91.5288077581238	99.01089019881424
91.55733029092471	99.01422053484514
91.58585282372562	99.01755087087604
91.61437535652652	99.02088120690694
91.64289788932743	99.02421154293783
91.67142042212834	99.02754187896873
91.69994295492924	99.03087221499963
91.72846548773015	99.03420255103053
91.75698802053105	99.03753288706143
91.78551055333196	99.04086322309233
91.81403308613287	99.04419355912323
91.84255561893377	99.04752389515413
91.87107815173468	99.05085423118503
91.89960068453559	99.05418456721593
91.92812321733649	99.05751490324683
91.9566457501374	99.06084523927773
91.9851682829383	99.06417557530862
92.01369081573921	99.06750591133952
92.04221334854012	99.07083624737042
92.07073588134102	99.07416658340132
92.09925841414193	99.07749691943222
92.12778094694283	99.08082725546312
92.15630347974374	99.08415759149402
92.18482601254465	99.08748792752492
92.21334854534555	99.09081826355582
92.24187107814646	99.09414859958672
92.27039361094737	99.09747893561762
92.29891614374827	99.10080927164852
92.32743867654918	99.10413960767941
92.35596120935008	99.10746994371031
92.38448374215099	99.11080027974121
92.4130062749519	99.11413061577211
92.4415288077528	99.11746095180301
92.47005134055371	99.12079128783391
92.49857387335462	99.12412162386481
92.52709640615552	99.12745195989571
92.55561893895643	99.13078229592661
92.58414147175733	99.1341126319575
92.61266400455824	99.1374429679884
92.64118653735915	99.1407733040193
92.66970907016005	99.1441036400502
92.69823160296096	99.1474339760811
92.72675413576187	99.150764312112
92.75527666856277	99.1540946481429
92.78379920136368	99.1574249841738
92.81232173416458	99.1607553202047
92.84084426696549	99.1640856562356
92.8693667997664	99.1674159922665
92.8978893325673	99.1707463282974
92.92641186536821	99.1740766643283
92.95493439816912	99.1774070003592
92.98345693097002	99.1807373363901
93.01197946377093	99.184067672421
93.04050199657183	99.1873980084519
93.06902452937274	99.19072834448279
93.09754706217365	99.19405868051369
93.12606959497455	99.19738901654459
93.15459212777546	99.20071935257549
93.18311466057636	99.20404968860639
93.21163719337727	99.20738002463729
93.24015972617818	99.21071036066819
93.26868225897908	99.21404069669909
93.29720479177999	99.21737103272999
93.3257273245809	99.22070136876088
93.3542498573818	99.22403170479178
93.38277239018271	99.22736204082268
93.41129492298361	99.23069237685358
93.43981745578452	99.23402271288448
93.46833998858543	99.23735304891538
93.49686252138633	99.24068338494628
93.52538505418724	99.24401372097718
93.55390758698815	99.24734405700808
93.58243011978905	99.25067439303898
93.61095265258996	99.25400472906988
93.63947518539086	99.25733506510078
93.66799771819177	99.26066540113167
93.69652025099268	99.26399573716257
93.72504278379358	99.26732607319347
93.75356531659449	99.27065640922437
93.7820878493954	99.27398674525527
93.8106103821963	99.27731708128617
93.83913291499721	99.28064741731707
93.86765544779811	99.28397775334797
93.89617798059902	99.28730808937887
93.92470051339993	99.29063842540977
93.95322304620083	99.29396876144067
93.98174557900174	99.29729909747157
94.01026811180265	99.30062943350246
94.03879064460355	99.30395976953336
94.06731317740446	99.30729010556426
94.09583571020536	99.31062044159516
94.12435824300627	99.31395077762606
94.15288077580718	99.31728111365696
94.18140330860808	99.32061144968786
94.20992584140899	99.32394178571876
94.2384483742099	99.32727212174966
94.2669709070108	99.33060245778056
94.29549343981171	99.33393279381146
94.32401597261261	99.33726312984236
94.35253850541352	99.34059346587325
94.38106103821443	99.34392380190415
94.40958357101533	99.34725413793505
94.43810610381624	99.35058447396595
94.46662863661714	99.35391480999685
94.49515116941805	99.35724514602775
94.52367370221896	99.36057548205865
94.55219623501986	99.36390581808955
94.58071876782077	99.36723615412045
94.60924130062168	99.37056649015135
94.63776383342258	99.37389682618225
94.66628636622349	99.37722716221315
94.6948088990244	99.38055749824404
94.7233314318253	99.38388783427494
94.7518539646262	99.38721817030584
94.78037649742711	99.39054850633674
94.80889903022802	99.39387884236764
94.83742156302893	99.39720917839854
94.86594409582983	99.40053951442944
94.89446662863074	99.40386985046034
94.92298916143164	99.40720018649124
94.95151169423255	99.41053052252214
94.98003422703346	99.41386085855304
95.00855675983436	99.41719119458394
95.03707929263527	99.42052153061483
95.06560182543618	99.42385186664573
95.09412435823708	99.42718220267663
95.12264689103799	99.43051253870753
95.1511694238389	99.43384287473843
95.1796919566398	99.43717321076933
95.2082144894407	99.44050354680023
95.23673702224161	99.44383388283113
95.26525955504252	99.44716421886203
95.29378208784343	99.45049455489293
95.32230462064433	99.45382489092383
95.35082715344524	99.45715522695473
95.37934968624614	99.46048556298562
95.40787221904705	99.46381589901652
95.43639475184796	99.46714623504742
95.46491728464886	99.47047657107832
95.49343981744977	99.47380690710922
95.52196235025067	99.47713724314012
95.55048488305158	99.48046757917102
95.57900741585249	99.48379791520192
95.6075299486534	99.48712825123282
95.6360524814543	99.49045858726372
95.6645750142552	99.49378892329462
95.69309754705611	99.49711925932552
95.72162007985702	99.50044959535641
95.75014261265792	99.50377993138731
95.77866514545883	99.50711026741821
95.80718767825974	99.51044060344911
95.83571021106064	99.51377093948001
95.86423274386155	99.51710127551091
95.89275527666246	99.52043161154181
95.92127780946336	99.52376194757271
95.94980034226427	99.52709228360361
95.97832287506517	99.5304226196345
96.00684540786608	99.5337529556654
96.03536794066699	99.5370832916963
96.0638904734679	99.5404136277272
96.0924130062688	99.5437439637581
96.1209355390697	99.547074299789
96.14945807187061	99.5504046358199
96.17798060467152	99.5537349718508
96.20650313747242	99.5570653078817
96.23502567027333	99.5603956439126
96.26354820307424	99.5637259799435
96.29207073587514	99.5670563159744
96.32059326867605	99.5703866520053
96.34911580147696	99.5737169880362
96.37763833427786	99.5770473240671
96.40616086707877	99.580377660098
96.43468339987967	99.5837079961289
96.46320593268058	99.58703833215979
96.49172846548149	99.59036866819069
96.52025099828239	99.59369900422159
96.5487735310833	99.59702934025249
96.5772960638842	99.60035967628339
96.60581859668511	99.60369001231429
96.63434112948602	99.60702034834519
96.66286366228692	99.61035068437609
96.69138619508783	99.61368102040699
96.71990872788874	99.61701135643789
96.74843126068964	99.62034169246878
96.77695379349055	99.62367202849968
96.80547632629145	99.62700236453058
96.83399885909236	99.63033270056148
96.86252139189327	99.63366303659238
96.89104392469417	99.63699337262328
96.91956645749508	99.64032370865418
96.94808899029599	99.64365404468508
96.97661152309689	99.64698438071598
97.0051340558978	99.65031471674688
97.0336565886987	99.65364505277778
97.06217912149961	99.65697538880868
97.09070165430052	99.66030572483957
97.11922418710142	99.66363606087047
97.14774671990233	99.66696639690137
97.17626925270324	99.67029673293227
97.20479178550414	99.67362706896317
97.23331431830505	99.67695740499407
97.26183685110595	99.68028774102497
97.29035938390686	99.68361807705587
97.31888191670777	99.68694841308677
97.34740444950867	99.69027874911767
97.37592698230958	99.69360908514857
97.40444951511049	99.69693942117947
97.43297204791139	99.70026975721036
97.4614945807123	99.70360009324126
97.4900171135132	99.70693042927216
97.51853964631411	99.71026076530306
97.54706217911502	99.71359110133396
97.57558471191592	99.71692143736486
97.60410724471683	99.72025177339576
97.63262977751774	99.72358210942666
97.66115231031864	99.72691244545756
97.68967484311955	99.73024278148846
97.71819737592045	99.73357311751936
97.74671990872136	99.73690345355025
97.77524244152227	99.74023378958115
97.80376497432317	99.74356412561205
97.83228750712408	99.74689446164295
97.86081003992498	99.75022479767385
97.88933257272589	99.75355513370475
97.9178551055268	99.75688546973565
97.9463776383277	99.76021580576655
97.97490017112861	99.76354614179745
98.00342270392952	99.76687647782835
98.03194523673042	99.77020681385925
98.06046776953133	99.77353714989015
98.08899030233223	99.77686748592104
98.11751283513314	99.78019782195194
98.14603536793405	99.78352815798284
98.17455790073495	99.78685849401374
98.20308043353586	99.79018883004464
98.23160296633677	99.79351916607554
98.26012549913767	99.79684950210644
98.28864803193858	99.80017983813734
98.31717056473948	99.80351017416824
98.34569309754039	99.80684051019914
98.3742156303413	99.81017084623004
98.4027381631422	99.81350118226094
98.43126069594311	99.81683151829183
98.45978322874402	99.82016185432273
98.48830576154492	99.82349219035363
98.51682829434583	99.82682252638453
98.54535082714673	99.83015286241543
98.57387335994764	99.83348319844633
98.60239589274855	99.83681353447723
98.63091842554945	99.84014387050813
98.65944095835036	99.84347420653903
98.68796349115127	99.84680454256993
98.71648602395217	99.85013487860083
98.74500855675308	99.85346521463173
98.77353108955398	99.85679555066262
98.80205362235489	99.86012588669352
98.8305761551558	99.86345622272442
98.8590986879567	99.86678655875532
98.88762122075761	99.87011689478622
98.91614375355852	99.87344723081712
98.94466628635942	99.87677756684802
98.97318881916033	99.88010790287892
99.00171135196123	99.88343823890982
99.03023388476214	99.88676857494072
99.05875641756305	99.89009891097162
99.08727895036395	99.89342924700252
99.11580148316486	99.89675958303341
99.14432401596576	99.90008991906431
99.17284654876667	99.90342025509521
99.20136908156758	99.90675059112611
99.22989161436848	99.91008092715701
99.25841414716939	99.91341126318791
99.2869366799703	99.91674159921881
99.3154592127712	99.92007193524971
99.34398174557211	99.92340227128061
99.37250427837301	99.92673260731151
99.40102681117392	99.9300629433424
99.42954934397483	99.9333932793733
99.45807187677573	99.9367236154042
99.48659440957664	99.9400539514351
99.51511694237755	99.943384287466
99.54363947517845	99.9467146234969
99.57216200797936	99.9500449595278
99.60068454078026	99.9533752955587
99.62920707358117	99.9567056315896
99.65772960638208	99.9600359676205
99.68625213918298	99.9633663036514
99.71477467198389	99.9666966396823
99.7432972047848	99.9700269757132
99.7718197375857	99.9733573117441
99.80034227038661	99.976687647775
99.82886480318751	99.9800179838059
99.85738733598842	99.9833483198368
99.88590986878933	99.98667865586769
99.91443240159023	99.99000899189859
99.94295493439114	99.99333932792949
99.97147746719205	99.99666966396039
99.99999999999295	99.99999999999129


==> xp.030.vp.distrib.train.ft.dat <==
0.018953752843062926	4.941823021768065
0.03790750568612585	8.23494053497059
0.056861258529188774	10.519084624962433
0.0758150113722517	12.48980292816968
0.09476876421531463	14.164269460306558
0.11372251705837756	15.782920441372205
0.1326762699014405	17.34146236743807
0.1516300227445034	18.81413421493281
0.17058377558756632	20.282512558498993
0.18953752843062924	21.67360783135117
0.20849128127369215	22.931604482418106
0.22744503411675507	23.93628440170023
0.24639878695981798	24.936670817053802
0.2653525398028809	25.915589712764593
0.28430629264594387	26.868747584904046
0.3032600454890068	27.813318449186387
0.32221379833206976	28.697780258468942
0.3411675511751327	29.573655059894385
0.36012130401819564	30.376540294534376
0.3790750568612586	31.11072946631747
0.39802880970432153	31.819157614529225
0.41698256254738447	32.523292258812425
0.4359363153904474	33.193078871667176
0.45489006823351036	33.69112532737968
0.4738438210765733	34.180584775235076
0.49279757391963624	34.657163711304804
0.5117513267626992	35.11656863166031
0.5307050796057621	35.57168004808725
0.549658832448825	36.02249796058564
0.5686125852918879	36.46043536129836
0.5875663381349507	36.872611738439744
0.6065200909780136	37.28049461165257
0.6254738438210765	37.6883774848654
0.6444275966641394	38.091966854149675
0.6633813495072023	38.49555622343395
0.6823351023502652	38.89055858486111
0.7012888551933281	39.28126744235971
0.720242608036391	39.667682795929764
0.7391963608794538	40.04121763771414
0.7581501137225167	40.41475247949852
0.7771038665655796	40.771113305568676
0.7960576194086425	41.123180627710276
0.8150113722517054	41.445193422351984
0.8339651250947683	41.76720621699369
0.8529188779378312	42.07633849984973
0.871872630780894	42.385470782705774
0.8908263836239569	42.694603065561815
0.9097801364670198	42.99514834056074
0.9287338893100827	43.282813103774
0.9476876421531456	43.566184363058696
0.9666413949962085	43.845262118414844
0.9855951478392714	44.120046369842434
1.0045489006823343	44.39053711734147
1.0235026535253973	44.6610278648405
1.0424564063684603	44.93151861233953
1.0614101592115233	45.20200935983856
1.0803639120545863	45.468206603409044
1.0993176648976493	45.734403846979525
1.1182714177407123	45.99630758662145
1.1372251705837753	46.25391782233481
1.1561789234268383	46.51152805804818
1.1751326762699013	46.76913829376154
1.1940864291129643	47.02674852947491
1.2130401819560273	47.271478253402606
1.2319939347990903	47.511914473401745
1.2509476876421532	47.748057189472334
1.2699014404852162	47.979906401614365
1.2888551933282792	48.19887510197073
1.3078089461713422	48.41784380232709
1.3267626990144052	48.62822549482634
1.3457164518574682	48.83431368339703
1.3646702047005312	49.04040187196772
1.3836239575435942	49.246490060538406
1.4025777103866572	49.452578249109095
1.4215314632297202	49.64578592589412
1.4404852160727832	49.83899360267914
1.4594389689158462	50.02790777553561
1.4783927217589092	50.208234940534965
1.4973464746019722	50.38856210553432
1.5163002274450352	50.568889270533674
1.5352539802880982	50.74921643553303
1.5542077331311612	50.925250096603826
1.5731614859742242	51.10128375767462
1.5921152388172872	51.27302391481687
1.6110689916603502	51.44476407195911
1.6300227445034132	51.6122107251728
1.6489764973464762	51.77965737838649
1.6679302501895392	51.94281052767162
1.6868840030326022	52.10596367695675
1.7058377558756652	52.26911682624188
1.7247915087187282	52.43226997552701
1.7437452615617912	52.591129620883585
1.7626990144048542	52.74998926624016
1.7816527672479172	52.904555407668184
1.8006065200909802	53.059121549096204
1.8195602729340432	53.213687690524225
1.8385140257771062	53.368253831952245
1.8574677786201692	53.522819973380265
1.8764215314632322	53.677386114808286
1.8953752843062952	53.831952256236306
1.9143290371493582	53.97793138980721
1.9332827899924212	54.123910523378115
1.9522365428354842	54.26559615302047
1.9711902956785472	54.40728178266282
1.9901440485216102	54.548967412305174
2.009097801364673	54.69065304194753
2.0280515542077358	54.82804516766132
2.0470053070507985	54.96543729337512
2.0659590598938613	55.10282941908891
2.084912812736924	55.24022154480271
2.103866565579987	55.3776136705165
2.1228203184230496	55.51071229230174
2.1417740712661124	55.639517410158426
2.160727824109175	55.76832252801511
2.179681576952238	55.8971276458718
2.1986353297953007	56.025932763728484
2.2175890826383635	56.15473788158517
2.2365428354814263	56.2792494955133
2.255496588324489	56.39946760551287
2.274450341167552	56.51968571551244
2.2934040940106146	56.63990382551201
2.3123578468536774	56.75582843158302
2.33131159969674	56.87175303765403
2.350265352539803	56.98767764372504
2.3692191053828657	57.103602249796054
2.3881728582259285	57.219526855867066
2.4071266110689913	57.33545146193808
2.426080363912054	57.44708256408054
2.445034116755117	57.558713666223
2.4639878695981796	57.67034476836546
2.4829416224412424	57.78197587050792
2.501895375284305	57.89360697265038
2.520849128127368	58.000944570864284
2.5398028809704307	58.10828216907819
2.5587566338134935	58.21132626336353
2.5777103866565563	58.314370357648876
2.596664139499619	58.41741445193422
2.615617892342682	58.520458546219565
2.6345716451857446	58.62350264050491
2.6535253980288074	58.726546734790254
2.67247915087187	58.8295908290756
2.691432903714933	58.93263492336094
2.7103866565579957	59.03567901764629
2.7293404094010585	59.13442960800308
2.7482941622441213	59.22888669443132
2.767247915087184	59.32334378085955
2.786201667930247	59.41780086728779
2.8051554207733096	59.51225795371602
2.8241091736163724	59.60671504014426
2.843062926459435	59.696878622643936
2.862016679302498	59.787042205143614
2.8809704321455607	59.87720578764329
2.8999241849886235	59.96736937014297
2.9188779378316863	60.057532952642646
2.937831690674749	60.14769653514232
2.956785443517812	60.23356661371344
2.9757391963608746	60.31943669228456
2.9946929492039374	60.40530677085568
3.013646702047	60.4911768494268
3.032600454890063	60.57704692799792
3.0515542077331257	60.66291700656904
3.0705079605761885	60.74878708514016
3.0894617134192512	60.830363659782726
3.108415466262314	60.911940234425295
3.127369219105377	60.99351680906786
3.1463229719484396	61.07509338371043
3.1652767247915023	61.156669958353
3.184230477634565	61.23824653299557
3.203184230477628	61.319823107638136
3.2221379833206907	61.397106178352146
3.2410917361637535	61.47438924906616
3.2600454890068162	61.55167231978017
3.278999241849879	61.62895539049418
3.297952994692942	61.70623846120819
3.3169067475360046	61.7835215319222
3.3358605003790673	61.86080460263621
3.35481425322213	61.93808767335022
3.373768006065193	62.01537074406423
3.3927217589082557	62.09265381477824
3.4116755117513184	62.16993688549225
3.4306292645943812	62.24721995620626
3.449583017437444	62.32450302692027
3.4685367702805068	62.40178609763428
3.4874905231235696	62.47906916834829
3.5064442759666323	62.5563522390623
3.525398028809695	62.63363530977631
3.544351781652758	62.71091838049032
3.5633055344958207	62.78820145120433
3.5822592873388834	62.86548452191834
3.601213040181946	62.94276759263235
3.620166793025009	63.02005066334636
3.6391205458680718	63.09733373406037
3.6580742987111345	63.17461680477438
3.6770280515541973	63.25189987548839
3.69598180439726	63.3291829462024
3.714935557240323	63.40646601691641
3.7338893100833856	63.48374908763042
3.7528430629264484	63.556738654415874
3.771796815769511	63.629728221201326
3.790750568612574	63.70271778798678
3.8097043214556368	63.77570735477223
3.8286580742986995	63.84869692155768
3.8476118271417623	63.921686488343134
3.866565579984825	63.994676055128586
3.885519332827888	64.06337211798548
3.9044730856709506	64.13206818084238
3.9234268385140134	64.20076424369928
3.942380591357076	64.26946030655618
3.961334344200139	64.33815636941308
3.9802880970432017	64.40685243226999
3.9992418498862645	64.47554849512689
4.018195602729327	64.53995105405522
4.0371493555723905	64.60435361298356
4.056103108415454	64.6687561719119
4.075056861258517	64.73315873084023
4.09401061410158	64.79756128976857
4.112964366944643	64.8619638486969
4.131918119787707	64.92636640762524
4.15087187263077	64.99076896655357
4.169825625473833	65.05517152548191
4.188779378316896	65.11957408441025
4.2077331311599595	65.18397664333858
4.226686884003023	65.24837920226692
4.245640636846086	65.31278176119525
4.264594389689149	65.37718432012359
4.283548142532212	65.44158687905193
4.302501895375276	65.50598943798026
4.321455648218339	65.56609849298005
4.340409401061402	65.62620754797983
4.359363153904465	65.68631660297962
4.3783169067475285	65.7464256579794
4.397270659590592	65.80653471297919
4.416224412433655	65.86664376797897
4.435178165276718	65.92675282297876
4.454131918119781	65.98686187797854
4.473085670962845	66.04697093297833
4.492039423805908	66.10707998797811
4.510993176648971	66.1671890429779
4.529946929492034	66.22729809797768
4.5489006823350975	66.28740715297747
4.567854435178161	66.34751620797725
4.586808188021224	66.40762526297704
4.605761940864287	66.46773431797682
4.62471569370735	66.5278433729766
4.643669446550414	66.58365892404784
4.662623199393477	66.63947447511907
4.68157695223654	66.6952900261903
4.700530705079603	66.75110557726154
4.7194844579226665	66.80692112833277
4.73843821076573	66.86273667940401
4.757391963608793	66.91425872654668
4.776345716451856	66.96578077368935
4.795299469294919	67.01730282083201
4.814253222137983	67.06882486797468
4.833206974981046	67.12034691511735
4.852160727824109	67.17186896226002
4.871114480667172	67.22339100940269
4.8900682335102355	67.27491305654536
4.909021986353299	67.32643510368803
4.927975739196362	67.3779571508307
4.946929492039425	67.42947919797336
4.965883244882488	67.48100124511603
4.9848369977255516	67.5325232922587
5.003790750568615	67.58404533940137
5.022744503411678	67.63556738654404
5.041698256254741	67.68708943368671
5.060652009097804	67.73861148082938
5.079605761940868	67.79013352797205
5.098559514783931	67.84165557511471
5.117513267626994	67.89317762225738
5.136467020470057	67.94469966940005
5.1554207733131205	67.99622171654272
5.174374526156184	68.04774376368539
5.193328278999247	68.09926581082806
5.21228203184231	68.15078785797073
5.231235784685373	68.2023099051134
5.250189537528437	68.25383195225606
5.2691432903715	68.30106049547018
5.288097043214563	68.3482890386843
5.307050796057626	68.39551758189842
5.3260045489006895	68.44274612511254
5.344958301743753	68.48997466832665
5.363912054586816	68.53720321154077
5.382865807429879	68.58443175475489
5.401819560272942	68.62736679404046
5.420773313116006	68.67030183332602
5.439727065959069	68.71323687261159
5.458680818802132	68.75617191189716
5.477634571645195	68.79910695118272
5.4965883244882585	68.84204199046829
5.515542077331322	68.88497702975386
5.534495830174385	68.92791206903942
5.553449583017448	68.97084710832499
5.572403335860511	69.01378214761056
5.591357088703575	69.05671718689612
5.610310841546638	69.09965222618169
5.629264594389701	69.14258726546726
5.648218347232764	69.18552230475282
5.6671721000758275	69.22845734403839
5.686125852918891	69.27139238332396
5.705079605761954	69.31432742260952
5.724033358605017	69.35726246189509
5.74298711144808	69.39590399725209
5.761940864291144	69.43454553260909
5.780894617134207	69.4731870679661
5.79984836997727	69.5118286033231
5.818802122820333	69.5504701386801
5.8377558756633965	69.5891116740371
5.85670962850646	69.6277532093941
5.875663381349523	69.6663947447511
5.894617134192586	69.7050362801081
5.913570887035649	69.7436778154651
5.932524639878713	69.7823193508221
5.951478392721776	69.82096088617911
5.970432145564839	69.85960242153611
5.989385898407902	69.89824395689311
6.0083396512509655	69.93688549225011
6.027293404094029	69.97552702760711
6.046247156937092	70.01416856296412
6.065200909780155	70.05281009832112
6.084154662623218	70.09145163367812
6.103108415466282	70.13009316903512
6.122062168309345	70.16873470439212
6.141015921152408	70.20737623974912
6.159969673995471	70.24601777510613
6.1789234268385345	70.28465931046313
6.197877179681598	70.32330084582013
6.216830932524661	70.35764887724858
6.235784685367724	70.39199690867703
6.254738438210787	70.42634494010548
6.273692191053851	70.46069297153393
6.292645943896914	70.49504100296238
6.311599696739977	70.52938903439083
6.33055344958304	70.56373706581928
6.3495072024261034	70.59808509724773
6.368460955269167	70.63243312867618
6.38741470811223	70.66678116010463
6.406368460955293	70.70112919153308
6.425322213798356	70.73547722296153
6.4442759666414196	70.76982525438999
6.463229719484483	70.80417328581844
6.482183472327546	70.83852131724689
6.501137225170609	70.87286934867534
6.520090978013672	70.90721738010379
6.539044730856736	70.94156541153224
6.557998483699799	70.97591344296069
6.576952236542862	71.01026147438914
6.595905989385925	71.04460950581759
6.6148597422289885	71.07895753724604
6.633813495072052	71.11330556867449
6.652767247915115	71.14765360010294
6.671721000758178	71.18200163153139
6.690674753601241	71.21634966295984
6.709628506444305	71.2506976943883
6.728582259287368	71.28504572581674
6.747536012130431	71.3193937572452
6.766489764973494	71.35374178867364
6.7854435178165575	71.3880898201021
6.804397270659621	71.418144347602
6.823351023502684	71.4481988751019
6.842304776345747	71.4782534026018
6.86125852918881	71.5083079301017
6.880212282031874	71.5383624576016
6.899166034874937	71.56841698510149
6.918119787718	71.59847151260139
6.937073540561063	71.62852604010129
6.9560272934041265	71.65858056760119
6.97498104624719	71.68863509510109
6.993934799090253	71.71868962260099
7.012888551933316	71.74874415010089
7.031842304776379	71.77879867760079
7.050796057619443	71.80885320510069
7.069749810462506	71.83890773260059
7.088703563305569	71.86896226010049
7.107657316148632	71.89901678760039
7.1266110689916955	71.92907131510029
7.145564821834759	71.95912584260019
7.164518574677822	71.98918037010009
7.183472327520885	72.01923489759999
7.202426080363948	72.04928942509989
7.221379833207012	72.07934395259979
7.240333586050075	72.10939848009969
7.259287338893138	72.13945300759958
7.278241091736201	72.16950753509948
7.2971948445792645	72.19956206259938
7.316148597422328	72.22961659009928
7.335102350265391	72.25967111759918
7.354056103108454	72.28972564509908
7.373009855951517	72.31978017259898
7.391963608794581	72.34983470009888
7.410917361637644	72.37988922759878
7.429871114480707	72.40994375509868
7.44882486732377	72.43999828259858
7.4677786201668335	72.47005281009848
7.486732373009897	72.49581383366981
7.50568612585296	72.52157485724115
7.524639878696023	72.54733588081248
7.543593631539086	72.57309690438382
7.56254738438215	72.59885792795515
7.581501137225213	72.62461895152649
7.600454890068276	72.65037997509782
7.619408642911339	72.67614099866915
7.6383623957544025	72.70190202224049
7.657316148597466	72.72766304581182
7.676269901440529	72.75342406938316
7.695223654283592	72.77918509295449
7.714177407126655	72.80494611652583
7.733131159969719	72.83070714009716
7.752084912812782	72.8564681636685
7.771038665655845	72.88222918723983
7.789992418498908	72.90799021081116
7.808946171341971	72.9337512343825
7.827899924185035	72.95951225795383
7.846853677028098	72.98527328152517
7.865807429871161	73.0110343050965
7.884761182714224	73.03679532866784
7.9037149355572875	73.06255635223917
7.922668688400351	73.0883173758105
7.941622441243414	73.11407839938184
7.960576194086477	73.13983942295317
7.97952994692954	73.16560044652451
7.998483699772604	73.19136147009584
8.017437452615667	73.21712249366718
8.03639120545873	73.24288351723851
8.055344958301792	73.26864454080985
8.074298711144854	73.29440556438118
8.093252463987916	73.32016658795251
8.112206216830979	73.34592761152385
8.13115996967404	73.37168863509518
8.150113722517103	73.39744965866652
8.169067475360166	73.42321068223785
8.188021228203228	73.44897170580919
8.20697498104629	73.47473272938052
8.225928733889353	73.50049375295185
8.244882486732415	73.52625477652319
8.263836239575477	73.55201580009452
8.28278999241854	73.57777682366586
8.301743745261602	73.60353784723719
8.320697498104664	73.62929887080853
8.339651250947727	73.65505989437986
8.358605003790789	73.6808209179512
8.377558756633851	73.70658194152253
8.396512509476914	73.73234296509386
8.415466262319976	73.7581039886652
8.434420015163038	73.78386501223653
8.4533737680061	73.80962603580787
8.472327520849163	73.8353870593792
8.491281273692225	73.86114808295054
8.510235026535288	73.88690910652187
8.52918877937835	73.9126701300932
8.548142532221412	73.93843115366454
8.567096285064475	73.96419217723587
8.586050037907537	73.98995320080721
8.6050037907506	74.01142072044999
8.623957543593662	74.03288824009277
8.642911296436724	74.05435575973556
8.661865049279786	74.07582327937834
8.680818802122849	74.09729079902112
8.69977255496591	74.11875831866391
8.718726307808973	74.14022583830669
8.737680060652036	74.16169335794947
8.756633813495098	74.18316087759226
8.77558756633816	74.20462839723504
8.794541319181223	74.22609591687782
8.813495072024285	74.24756343652061
8.832448824867347	74.26903095616339
8.85140257771041	74.29049847580617
8.870356330553472	74.31196599544896
8.889310083396534	74.33343351509174
8.908263836239597	74.35490103473452
8.927217589082659	74.37636855437731
8.946171341925721	74.39783607402009
8.965125094768783	74.41930359366287
8.984078847611846	74.44077111330566
9.003032600454908	74.46223863294844
9.02198635329797	74.48370615259122
9.040940106141033	74.50517367223401
9.059893858984095	74.52664119187679
9.078847611827157	74.54810871151957
9.09780136467022	74.56957623116236
9.116755117513282	74.59104375080514
9.135708870356344	74.61251127044792
9.154662623199407	74.63397879009071
9.17361637604247	74.65544630973349
9.192570128885531	74.67691382937628
9.211523881728594	74.69838134901906
9.230477634571656	74.71984886866184
9.249431387414718	74.74131638830463
9.26838514025778	74.76278390794741
9.287338893100843	74.78425142759019
9.306292645943905	74.80571894723298
9.325246398786968	74.82718646687576
9.34420015163003	74.84865398651854
9.363153904473092	74.87012150616133
9.382107657316155	74.89158902580411
9.401061410159217	74.91305654544689
9.42001516300228	74.93023056116111
9.438968915845342	74.94740457687533
9.457922668688404	74.96457859258955
9.476876421531466	74.98175260830376
9.495830174374529	74.99892662401798
9.514783927217591	75.0161006397322
9.533737680060653	75.03327465544642
9.552691432903716	75.05044867116064
9.571645185746778	75.06762268687486
9.59059893858984	75.08479670258907
9.609552691432903	75.10197071830329
9.628506444275965	75.11914473401751
9.647460197119027	75.13631874973173
9.66641394996209	75.15349276544595
9.685367702805152	75.17066678116016
9.704321455648214	75.18784079687438
9.723275208491277	75.2050148125886
9.74222896133434	75.22218882830282
9.761182714177401	75.23936284401704
9.780136467020464	75.25653685973126
9.799090219863526	75.27371087544547
9.818043972706588	75.29088489115969
9.83699772554965	75.30805890687391
9.855951478392713	75.32523292258813
9.874905231235775	75.34240693830235
9.893858984078838	75.35958095401656
9.9128127369219	75.37675496973078
9.931766489764962	75.393928985445
9.950720242608025	75.41110300115922
9.969673995451087	75.42827701687344
9.98862774829415	75.44545103258766
10.007581501137212	75.46262504830187
10.026535253980274	75.47979906401609
10.045489006823336	75.49697307973031
10.064442759666399	75.51414709544453
10.083396512509461	75.53132111115875
10.102350265352523	75.54849512687296
10.121304018195586	75.56566914258718
10.140257771038648	75.5828431583014
10.15921152388171	75.60001717401562
10.178165276724773	75.61719118972984
10.197119029567835	75.63436520544406
10.216072782410897	75.65153922115827
10.23502653525396	75.66871323687249
10.253980288097022	75.68588725258671
10.272934040940084	75.70306126830093
10.291887793783147	75.72023528401515
10.310841546626209	75.73740929972936
10.329795299469271	75.75458331544358
10.348749052312334	75.7717573311578
10.367702805155396	75.78893134687202
10.386656557998458	75.80610536258624
10.40561031084152	75.82327937830046
10.424564063684583	75.84045339401467
10.443517816527645	75.85762740972889
10.462471569370708	75.87480142544311
10.48142532221377	75.89197544115733
10.500379075056832	75.90914945687155
10.519332827899895	75.92632347258576
10.538286580742957	75.94349748829998
10.55724033358602	75.9606715040142
10.576194086429082	75.97784551972842
10.595147839272144	75.99501953544264
10.614101592115206	76.01219355115686
10.633055344958269	76.02936756687107
10.652009097801331	76.04654158258529
10.670962850644393	76.06371559829951
10.689916603487456	76.08088961401373
10.708870356330518	76.09806362972795
10.72782410917358	76.11523764544216
10.746777862016643	76.13241166115638
10.765731614859705	76.1495856768706
10.784685367702767	76.16675969258482
10.80363912054583	76.18393370829904
10.822592873388892	76.20110772401326
10.841546626231954	76.21828173972747
10.860500379075017	76.23545575544169
10.879454131918079	76.25262977115591
10.898407884761141	76.26980378687013
10.917361637604204	76.28697780258435
10.936315390447266	76.30415181829856
10.955269143290328	76.32132583401278
10.97422289613339	76.338499849727
10.993176648976453	76.35567386544122
11.012130401819515	76.37284788115544
11.031084154662578	76.39002189686965
11.05003790750564	76.40719591258387
11.068991660348702	76.42436992829809
11.087945413191765	76.44154394401231
11.106899166034827	76.45871795972653
11.12585291887789	76.4715984715122
11.144806671720952	76.48447898329786
11.163760424564014	76.49735949508353
11.182714177407076	76.5102400068692
11.201667930250139	76.52312051865486
11.220621683093201	76.53600103044053
11.239575435936263	76.5488815422262
11.258529188779326	76.56176205401187
11.277482941622388	76.57464256579753
11.29643669446545	76.5875230775832
11.315390447308513	76.60040358936887
11.334344200151575	76.61328410115453
11.353297952994637	76.6261646129402
11.3722517058377	76.63904512472587
11.391205458680762	76.65192563651154
11.410159211523824	76.6648061482972
11.429112964366887	76.67768666008287
11.448066717209949	76.69056717186854
11.467020470053011	76.7034476836542
11.485974222896074	76.71632819543987
11.504927975739136	76.72920870722554
11.523881728582198	76.7420892190112
11.54283548142526	76.75496973079687
11.561789234268323	76.76785024258254
11.580742987111385	76.78073075436821
11.599696739954448	76.79361126615387
11.61865049279751	76.80649177793954
11.637604245640572	76.81937228972521
11.656557998483635	76.83225280151088
11.675511751326697	76.84513331329654
11.69446550416976	76.85801382508221
11.713419257012822	76.87089433686788
11.732373009855884	76.88377484865354
11.751326762698946	76.89665536043921
11.770280515542009	76.90953587222488
11.789234268385071	76.92241638401055
11.808188021228133	76.93529689579621
11.827141774071196	76.94817740758188
11.846095526914258	76.96105791936755
11.86504927975732	76.97393843115321
11.884003032600383	76.98681894293888
11.902956785443445	76.99969945472455
11.921910538286507	77.01257996651022
11.94086429112957	77.02546047829588
11.959818043972632	77.03834099008155
11.978771796815694	77.05122150186722
11.997725549658757	77.06410201365289
12.016679302501819	77.07698252543855
12.035633055344881	77.08986303722422
12.054586808187944	77.10274354900989
12.073540561031006	77.11562406079555
12.092494313874068	77.12850457258122
12.11144806671713	77.14138508436689
12.130401819560193	77.15426559615256
12.149355572403255	77.16714610793822
12.168309325246318	77.18002661972389
12.18726307808938	77.19290713150956
12.206216830932442	77.20578764329522
12.225170583775505	77.21866815508089
12.244124336618567	77.23154866686656
12.26307808946163	77.24442917865223
12.282031842304692	77.25730969043789
12.300985595147754	77.27019020222356
12.319939347990816	77.28307071400923
12.338893100833879	77.2959512257949
12.357846853676941	77.30883173758056
12.376800606520003	77.32171224936623
12.395754359363066	77.3345927611519
12.414708112206128	77.34747327293756
12.43366186504919	77.36035378472323
12.452615617892253	77.3732342965089
12.471569370735315	77.38611480829456
12.490523123578377	77.39899532008023
12.50947687642144	77.4118758318659
12.528430629264502	77.42475634365157
12.547384382107564	77.43763685543723
12.566338134950627	77.4505173672229
12.585291887793689	77.46339787900857
12.604245640636751	77.47627839079423
12.623199393479814	77.4891589025799
12.642153146322876	77.50203941436557
12.661106899165938	77.51491992615124
12.680060652009	77.5278004379369
12.699014404852063	77.54068094972257
12.717968157695125	77.55356146150824
12.736921910538188	77.5664419732939
12.75587566338125	77.57932248507957
12.774829416224312	77.59220299686524
12.793783169067375	77.6050835086509
12.812736921910437	77.61796402043657
12.8316906747535	77.63084453222224
12.850644427596562	77.64372504400791
12.869598180439624	77.65660555579358
12.888551933282686	77.66948606757924
12.907505686125749	77.68236657936491
12.926459438968811	77.69524709115058
12.945413191811873	77.70812760293624
12.964366944654936	77.72100811472191
12.983320697497998	77.73388862650758
13.00227445034106	77.74676913829325
13.021228203184123	77.75964965007891
13.040181956027185	77.77253016186458
13.059135708870247	77.78541067365025
13.07808946171331	77.79829118543591
13.097043214556372	77.81117169722158
13.115996967399434	77.82405220900725
13.134950720242497	77.83693272079292
13.153904473085559	77.84981323257858
13.172858225928621	77.86269374436425
13.191811978771684	77.87557425614992
13.210765731614746	77.88845476793558
13.229719484457808	77.90133527972125
13.24867323730087	77.91421579150692
13.267626990143933	77.92709630329259
13.286580742986995	77.93997681507825
13.305534495830058	77.95285732686392
13.32448824867312	77.96573783864959
13.343442001516182	77.97861835043526
13.362395754359245	77.99149886222092
13.381349507202307	78.00437937400659
13.40030326004537	78.01725988579226
13.419257012888432	78.03014039757792
13.438210765731494	78.04302090936359
13.457164518574556	78.05590142114926
13.476118271417619	78.06878193293493
13.495072024260681	78.08166244472059
13.514025777103743	78.09454295650626
13.532979529946806	78.10742346829193
13.551933282789868	78.1203039800776
13.57088703563293	78.13318449186326
13.589840788475993	78.14606500364893
13.608794541319055	78.1589455154346
13.627748294162117	78.17182602722026
13.64670204700518	78.18470653900593
13.665655799848242	78.1975870507916
13.684609552691304	78.21046756257726
13.703563305534367	78.22334807436293
13.722517058377429	78.2362285861486
13.741470811220491	78.24910909793427
13.760424564063554	78.26198960971993
13.779378316906616	78.2748701215056
13.798332069749678	78.28775063329127
13.81728582259274	78.30063114507693
13.836239575435803	78.3135116568626
13.855193328278865	78.32639216864827
13.874147081121928	78.33927268043394
13.89310083396499	78.3521531922196
13.912054586808052	78.36503370400527
13.931008339651115	78.37791421579094
13.949962092494177	78.3907947275766
13.96891584533724	78.40367523936227
13.987869598180302	78.41655575114794
14.006823351023364	78.4294362629336
14.025777103866426	78.44231677471927
14.044730856709489	78.45519728650494
14.063684609552551	78.46807779829061
14.082638362395613	78.48095831007628
14.101592115238676	78.49383882186194
14.120545868081738	78.50671933364761
14.1394996209248	78.51959984543328
14.158453373767863	78.53248035721894
14.177407126610925	78.54106736507606
14.196360879453987	78.54965437293318
14.21531463229705	78.55824138079029
14.234268385140112	78.56682838864741
14.253222137983174	78.57541539650452
14.272175890826237	78.58400240436164
14.291129643669299	78.59258941221876
14.310083396512361	78.60117642007587
14.329037149355424	78.60976342793299
14.347990902198486	78.6183504357901
14.366944655041548	78.62693744364722
14.38589840788461	78.63552445150434
14.404852160727673	78.64411145936145
14.423805913570735	78.65269846721857
14.442759666413798	78.66128547507569
14.46171341925686	78.6698724829328
14.480667172099922	78.67845949078992
14.499620924942985	78.68704649864704
14.518574677786047	78.69563350650415
14.53752843062911	78.70422051436127
14.556482183472172	78.71280752221838
14.575435936315234	78.7213945300755
14.594389689158296	78.72998153793262
14.613343442001359	78.73856854578973
14.632297194844421	78.74715555364685
14.651250947687483	78.75574256150396
14.670204700530546	78.76432956936108
14.689158453373608	78.7729165772182
14.70811220621667	78.78150358507531
14.727065959059733	78.79009059293243
14.746019711902795	78.79867760078955
14.764973464745857	78.80726460864666
14.78392721758892	78.81585161650378
14.802880970431982	78.8244386243609
14.821834723275044	78.83302563221801
14.840788476118107	78.84161264007513
14.859742228961169	78.85019964793224
14.878695981804231	78.85878665578936
14.897649734647294	78.86737366364648
14.916603487490356	78.87596067150359
14.935557240333418	78.88454767936071
14.95451099317648	78.89313468721782
14.973464746019543	78.90172169507494
14.992418498862605	78.91030870293206
15.011372251705668	78.91889571078917
15.03032600454873	78.92748271864629
15.049279757391792	78.9360697265034
15.068233510234855	78.94465673436052
15.087187263077917	78.95324374221764
15.10614101592098	78.96183075007475
15.125094768764042	78.97041775793187
15.144048521607104	78.97900476578899
15.163002274450166	78.9875917736461
15.181956027293229	78.99617878150322
15.200909780136291	79.00476578936033
15.219863532979353	79.01335279721745
15.238817285822416	79.02193980507457
15.257771038665478	79.03052681293168
15.27672479150854	79.0391138207888
15.295678544351603	79.04770082864592
15.314632297194665	79.05628783650303
15.333586050037727	79.06487484436015
15.35253980288079	79.07346185221726
15.371493555723852	79.08204886007438
15.390447308566914	79.0906358679315
15.409401061409977	79.09922287578861
15.428354814253039	79.10780988364573
15.447308567096101	79.11639689150284
15.466262319939164	79.12498389935996
15.485216072782226	79.13357090721708
15.504169825625288	79.1421579150742
15.52312357846835	79.15074492293131
15.542077331311413	79.15933193078843
15.561031084154475	79.16791893864554
15.579984836997538	79.17650594650266
15.5989385898406	79.18509295435977
15.617892342683662	79.19367996221689
15.636846095526725	79.202266970074
15.655799848369787	79.21085397793112
15.67475360121285	79.21944098578824
15.693707354055912	79.22802799364536
15.712661106898974	79.23661500150247
15.731614859742036	79.24520200935959
15.750568612585099	79.2537890172167
15.76952236542816	79.26237602507382
15.788476118271223	79.27096303293094
15.807429871114286	79.27955004078805
15.826383623957348	79.28813704864517
15.84533737680041	79.29672405650228
15.864291129643473	79.3053110643594
15.883244882486535	79.31389807221652
15.902198635329597	79.32248508007363
15.92115238817266	79.33107208793075
15.940106141015722	79.33965909578787
15.959059893858784	79.34824610364498
15.978013646701847	79.3568331115021
15.996967399544909	79.36542011935921
16.01592115238797	79.37400712721633
16.034874905231035	79.38259413507345
16.0538286580741	79.39118114293056
16.072782410917164	79.39976815078768
16.091736163760228	79.4083551586448
16.11068991660329	79.41694216650191
16.129643669446356	79.42552917435903
16.14859742228942	79.43411618221614
16.167551175132484	79.44270319007326
16.186504927975548	79.45129019793038
16.205458680818612	79.45987720578749
16.224412433661676	79.46846421364461
16.24336618650474	79.47705122150172
16.262319939347805	79.48563822935884
16.28127369219087	79.49422523721596
16.300227445033933	79.50281224507307
16.319181197876997	79.51139925293019
16.33813495072006	79.5199862607873
16.357088703563125	79.52857326864442
16.37604245640619	79.53716027650154
16.394996209249253	79.54574728435865
16.413949962092317	79.55433429221577
16.43290371493538	79.56292130007289
16.451857467778446	79.57150830793
16.47081122062151	79.58009531578712
16.489764973464574	79.58868232364424
16.508718726307638	79.59726933150135
16.527672479150702	79.60585633935847
16.546626231993766	79.61444334721558
16.56557998483683	79.6230303550727
16.584533737679894	79.63161736292982
16.60348749052296	79.64020437078693
16.622441243366023	79.64879137864405
16.641394996209087	79.65737838650116
16.66034874905215	79.66596539435828
16.679302501895215	79.6745524022154
16.69825625473828	79.68313941007251
16.717210007581343	79.69172641792963
16.736163760424407	79.70031342578675
16.75511751326747	79.70890043364386
16.774071266110536	79.71748744150098
16.7930250189536	79.7260744493581
16.811978771796664	79.73466145721521
16.830932524639728	79.74324846507233
16.849886277482792	79.75183547292944
16.868840030325856	79.76042248078656
16.88779378316892	79.76900948864368
16.906747536011984	79.77759649650079
16.92570128885505	79.78618350435791
16.944655041698113	79.79477051221502
16.963608794541177	79.80335752007214
16.98256254738424	79.81194452792926
17.001516300227305	79.82053153578637
17.02047005307037	79.82911854364349
17.039423805913433	79.8377055515006
17.058377558756497	79.84629255935772
17.07733131159956	79.85487956721484
17.096285064442625	79.86346657507195
17.11523881728569	79.87205358292907
17.134192570128754	79.88064059078619
17.153146322971818	79.8892275986433
17.172100075814882	79.89781460650042
17.191053828657946	79.90640161435753
17.21000758150101	79.91498862221465
17.228961334344074	79.92357563007177
17.24791508718714	79.93216263792888
17.266868840030202	79.940749645786
17.285822592873267	79.94933665364312
17.30477634571633	79.95792366150023
17.323730098559395	79.96651066935735
17.34268385140246	79.97509767721446
17.361637604245523	79.98368468507158
17.380591357088587	79.9922716929287
17.39954510993165	80.00085870078581
17.418498862774715	80.00944570864293
17.43745261561778	80.01803271650004
17.456406368460843	80.02661972435716
17.475360121303908	80.03520673221428
17.49431387414697	80.0437937400714
17.513267626990036	80.05238074792851
17.5322213798331	80.06096775578563
17.551175132676164	80.06955476364274
17.570128885519228	80.07814177149986
17.589082638362292	80.08672877935697
17.608036391205356	80.09531578721409
17.62699014404842	80.1039027950712
17.645943896891485	80.11248980292832
17.66489764973455	80.12107681078544
17.683851402577613	80.12966381864256
17.702805155420677	80.13825082649967
17.72175890826374	80.14683783435679
17.740712661106805	80.1554248422139
17.75966641394987	80.16401185007102
17.778620166792933	80.17259885792814
17.797573919635997	80.18118586578525
17.81652767247906	80.18977287364237
17.835481425322126	80.19835988149948
17.85443517816519	80.2069468893566
17.873388931008254	80.21553389721372
17.892342683851318	80.22412090507083
17.911296436694382	80.23270791292795
17.930250189537446	80.24129492078507
17.94920394238051	80.24988192864218
17.968157695223574	80.2584689364993
17.98711144806664	80.26705594435641
18.006065200909703	80.27564295221353
18.025018953752767	80.28422996007065
18.04397270659583	80.29281696792776
18.062926459438895	80.30140397578488
18.08188021228196	80.309990983642
18.100833965125023	80.31857799149911
18.119787717968087	80.32716499935623
18.13874147081115	80.33575200721334
18.157695223654216	80.34433901507046
18.17664897649728	80.35292602292758
18.195602729340344	80.36151303078469
18.214556482183408	80.37010003864181
18.233510235026472	80.37868704649892
18.252463987869536	80.38727405435604
18.2714177407126	80.39586106221316
18.290371493555664	80.40444807007027
18.30932524639873	80.41303507792739
18.328278999241792	80.4216220857845
18.347232752084857	80.43020909364162
18.36618650492792	80.43879610149874
18.385140257770985	80.44738310935585
18.40409401061405	80.45597011721297
18.423047763457113	80.46455712507009
18.442001516300177	80.4731441329272
18.46095526914324	80.48173114078432
18.479909021986305	80.49031814864144
18.49886277482937	80.49890515649855
18.517816527672434	80.50749216435567
18.536770280515498	80.51607917221278
18.555724033358562	80.5246661800699
18.574677786201626	80.53325318792702
18.59363153904469	80.54184019578413
18.612585291887754	80.55042720364125
18.63153904473082	80.55901421149836
18.650492797573882	80.56760121935548
18.669446550416946	80.5761882272126
18.68840030326001	80.58477523506971
18.707354056103075	80.59336224292683
18.72630780894614	80.60194925078395
18.745261561789203	80.61053625864106
18.764215314632267	80.61912326649818
18.78316906747533	80.6277102743553
18.802122820318395	80.63629728221241
18.82107657316146	80.64488429006953
18.840030326004523	80.65347129792664
18.858984078847588	80.66205830578376
18.87793783169065	80.67064531364088
18.896891584533716	80.67923232149799
18.91584533737678	80.68781932935511
18.934799090219844	80.69640633721222
18.953752843062908	80.70499334506934
18.972706595905972	80.71358035292646
18.991660348749036	80.72216736078357
19.0106141015921	80.73075436864069
19.029567854435165	80.7393413764978
19.04852160727823	80.74792838435492
19.067475360121293	80.75651539221204
19.086429112964357	80.76510240006915
19.10538286580742	80.77368940792627
19.124336618650485	80.78227641578339
19.14329037149355	80.7908634236405
19.162244124336613	80.79945043149762
19.181197877179677	80.80803743935473
19.20015163002274	80.81662444721185
19.219105382865806	80.82521145506897
19.23805913570887	80.83379846292608
19.257012888551934	80.8423854707832
19.275966641394998	80.85097247864032
19.294920394238062	80.85955948649743
19.313874147081126	80.86814649435455
19.33282789992419	80.87673350221166
19.351781652767254	80.88532051006878
19.37073540561032	80.8939075179259
19.389689158453383	80.90249452578301
19.408642911296447	80.91108153364013
19.42759666413951	80.91966854149724
19.446550416982575	80.92825554935436
19.46550416982564	80.93684255721148
19.484457922668703	80.9454295650686
19.503411675511767	80.95401657292571
19.52236542835483	80.96260358078283
19.541319181197895	80.97119058863994
19.56027293404096	80.97977759649706
19.579226686884024	80.98836460435417
19.598180439727088	80.99695161221129
19.617134192570152	81.0055386200684
19.636087945413216	81.01412562792552
19.65504169825628	81.02271263578264
19.673995451099344	81.03129964363976
19.69294920394241	81.03988665149687
19.711902956785472	81.04847365935399
19.730856709628537	81.0570606672111
19.7498104624716	81.06564767506822
19.768764215314665	81.07423468292534
19.78771796815773	81.08282169078245
19.806671721000793	81.09140869863957
19.825625473843857	81.09999570649668
19.84457922668692	81.1085827143538
19.863532979529985	81.11716972221092
19.88248673237305	81.12575673006803
19.901440485216114	81.13434373792515
19.920394238059178	81.14293074578227
19.93934799090224	81.15151775363938
19.958301743745306	81.1601047614965
19.97725549658837	81.16869176935361
19.996209249431434	81.17727877721073
20.015163002274498	81.18586578506785
20.034116755117562	81.19445279292496
20.053070507960626	81.20303980078208
20.07202426080369	81.2116268086392
20.090978013646755	81.22021381649631
20.10993176648982	81.22880082435343
20.128885519332883	81.23738783221054
20.147839272175947	81.24597484006766
20.16679302501901	81.25456184792478
20.185746777862075	81.26314885578189
20.20470053070514	81.27173586363901
20.223654283548203	81.28032287149613
20.242608036391267	81.28890987935324
20.26156178923433	81.29749688721036
20.280515542077396	81.30608389506747
20.29946929492046	81.31467090292459
20.318423047763524	81.3232579107817
20.337376800606588	81.33184491863882
20.356330553449652	81.34043192649594
20.375284306292716	81.34901893435305
20.39423805913578	81.35760594221017
20.413191811978844	81.36619295006729
20.43214556482191	81.3747799579244
20.451099317664973	81.38336696578152
20.470053070508037	81.39195397363864
20.4890068233511	81.40054098149575
20.507960576194165	81.40912798935287
20.52691432903723	81.41771499720998
20.545868081880293	81.4263020050671
20.564821834723357	81.43488901292422
20.58377558756642	81.44347602078133
20.602729340409486	81.45206302863845
20.62168309325255	81.46065003649557
20.640636846095614	81.46923704435268
20.659590598938678	81.4778240522098
20.678544351781742	81.48641106006691
20.697498104624806	81.49499806792403
20.71645185746787	81.50358507578115
20.735405610310934	81.51217208363826
20.754359363154	81.52075909149538
20.773313115997063	81.5293460993525
20.792266868840127	81.53793310720961
20.81122062168319	81.54652011506673
20.830174374526255	81.55510712292384
20.84912812736932	81.56369413078096
20.868081880212383	81.57228113863808
20.887035633055447	81.58086814649519
20.90598938589851	81.58945515435231
20.924943138741575	81.59804216220942
20.94389689158464	81.60662917006654
20.962850644427704	81.61521617792366
20.981804397270768	81.62380318578077
21.000758150113832	81.63239019363789
21.019711902956896	81.640977201495
21.03866565579996	81.64956420935212
21.057619408643024	81.65815121720924
21.07657316148609	81.66673822506635
21.095526914329152	81.67532523292347
21.114480667172216	81.68391224078059
21.13343442001528	81.6924992486377
21.152388172858345	81.70108625649482
21.17134192570141	81.70967326435193
21.190295678544473	81.71826027220905
21.209249431387537	81.72684728006617
21.2282031842306	81.73543428792328
21.247156937073665	81.7440212957804
21.26611068991673	81.75260830363752
21.285064442759793	81.76119531149463
21.304018195602858	81.76978231935175
21.32297194844592	81.77836932720886
21.341925701288986	81.78695633506598
21.36087945413205	81.7955433429231
21.379833206975114	81.80413035078021
21.398786959818178	81.81271735863733
21.417740712661242	81.82130436649445
21.436694465504306	81.82989137435156
21.45564821834737	81.83847838220868
21.474601971190435	81.8470653900658
21.4935557240335	81.85565239792291
21.512509476876563	81.86423940578003
21.531463229719627	81.87282641363714
21.55041698256269	81.88141342149426
21.569370735405755	81.89000042935137
21.58832448824882	81.89858743720849
21.607278241091883	81.9071744450656
21.626231993934947	81.91576145292272
21.64518574677801	81.92434846077984
21.664139499621076	81.93293546863696
21.68309325246414	81.94152247649407
21.702047005307204	81.95010948435119
21.721000758150268	81.9586964922083
21.739954510993332	81.96728350006542
21.758908263836396	81.97587050792254
21.77786201667946	81.98445751577965
21.796815769522524	81.99304452363677
21.81576952236559	82.00163153149389
21.834723275208653	82.010218539351
21.853677028051717	82.01880554720812
21.87263078089478	82.02739255506523
21.891584533737845	82.03597956292235
21.91053828658091	82.04456657077947
21.929492039423973	82.05315357863658
21.948445792267037	82.0617405864937
21.9673995451101	82.07032759435081
21.986353297953166	82.07891460220793
22.00530705079623	82.08750161006505
22.024260803639294	82.09608861792216
22.043214556482358	82.10467562577928
22.062168309325422	82.1132626336364
22.081122062168486	82.12184964149351
22.10007581501155	82.13043664935063
22.119029567854614	82.13902365720774
22.13798332069768	82.14761066506486
22.156937073540742	82.15619767292198
22.175890826383807	82.16478468077909
22.19484457922687	82.17337168863621
22.213798332069935	82.18195869649333
22.232752084913	82.19054570435044
22.251705837756063	82.19913271220756
22.270659590599127	82.20771972006467
22.28961334344219	82.21630672792179
22.308567096285255	82.2248937357789
22.32752084912832	82.23348074363602
22.346474601971384	82.24206775149314
22.365428354814448	82.25065475935025
22.384382107657512	82.25924176720737
22.403335860500576	82.26782877506449
22.42228961334364	82.2764157829216
22.441243366186704	82.28500279077872
22.46019711902977	82.29358979863584
22.479150871872832	82.30217680649295
22.498104624715896	82.31076381435007
22.51705837755896	82.31935082220718
22.536012130402025	82.3279378300643
22.55496588324509	82.33652483792142
22.573919636088153	82.34511184577853
22.592873388931217	82.35369885363565
22.61182714177428	82.36228586149277
22.630780894617345	82.37087286934988
22.64973464746041	82.379459877207
22.668688400303473	82.38804688506411
22.687642153146538	82.39663389292123
22.7065959059896	82.40522090077835
22.725549658832666	82.41380790863546
22.74450341167573	82.42239491649258
22.763457164518794	82.4309819243497
22.782410917361858	82.43956893220681
22.801364670204922	82.44815594006393
22.820318423047986	82.45674294792104
22.83927217589105	82.46532995577816
22.858225928734115	82.47391696363528
22.87717968157718	82.48250397149239
22.896133434420243	82.49109097934951
22.915087187263307	82.49967798720662
22.93404094010637	82.50826499506374
22.952994692949435	82.51685200292086
22.9719484457925	82.52543901077797
22.990902198635563	82.53402601863509
23.009855951478627	82.5426130264922
23.02880970432169	82.55120003434932
23.047763457164756	82.55978704220644
23.06671721000782	82.56837405006355
23.085670962850884	82.57696105792067
23.104624715693948	82.58125456184922
23.123578468537012	82.58554806577777
23.142532221380076	82.58984156970632
23.16148597422314	82.59413507363487
23.180439727066204	82.59842857756342
23.19939347990927	82.60272208149198
23.218347232752333	82.60701558542053
23.237300985595397	82.61130908934908
23.25625473843846	82.61560259327763
23.275208491281525	82.61989609720618
23.29416224412459	82.62418960113473
23.313115996967653	82.62848310506328
23.332069749810717	82.63277660899183
23.35102350265378	82.63707011292038
23.369977255496845	82.64136361684893
23.38893100833991	82.64565712077749
23.407884761182974	82.64995062470604
23.426838514026038	82.65424412863459
23.445792266869102	82.65853763256314
23.464746019712166	82.66283113649169
23.48369977255523	82.66712464042024
23.502653525398294	82.67141814434879
23.52160727824136	82.67571164827734
23.540561031084422	82.6800051522059
23.559514783927487	82.68429865613444
23.57846853677055	82.688592160063
23.597422289613615	82.69288566399155
23.61637604245668	82.6971791679201
23.635329795299743	82.70147267184865
23.654283548142807	82.7057661757772
23.67323730098587	82.71005967970575
23.692191053828935	82.7143531836343
23.711144806672	82.71864668756285
23.730098559515064	82.7229401914914
23.749052312358128	82.72723369541995
23.76800606520119	82.7315271993485
23.786959818044256	82.73582070327706
23.80591357088732	82.74011420720561
23.824867323730384	82.74440771113416
23.843821076573448	82.74870121506271
23.862774829416512	82.75299471899126
23.881728582259576	82.75728822291981
23.90068233510264	82.76158172684836
23.919636087945705	82.76587523077691
23.93858984078877	82.77016873470546
23.957543593631833	82.77446223863402
23.976497346474897	82.77875574256257
23.99545109931796	82.78304924649112
24.014404852161025	82.78734275041967
24.03335860500409	82.79163625434822
24.052312357847153	82.79592975827677
24.071266110690217	82.80022326220532
24.09021986353328	82.80451676613387
24.109173616376346	82.80881027006242
24.12812736921941	82.81310377399097
24.147081122062474	82.81739727791953
24.166034874905538	82.82169078184808
24.184988627748602	82.82598428577663
24.203942380591666	82.83027778970518
24.22289613343473	82.83457129363373
24.241849886277794	82.83886479756228
24.26080363912086	82.84315830149083
24.279757391963923	82.84745180541938
24.298711144806987	82.85174530934793
24.31766489765005	82.85603881327648
24.336618650493115	82.86033231720504
24.35557240333618	82.86462582113359
24.374526156179243	82.86891932506214
24.393479909022307	82.87321282899069
24.41243366186537	82.87750633291924
24.431387414708436	82.88179983684779
24.4503411675515	82.88609334077634
24.469294920394564	82.89038684470489
24.488248673237628	82.89468034863344
24.507202426080692	82.898973852562
24.526156178923756	82.90326735649055
24.54510993176682	82.9075608604191
24.564063684609884	82.91185436434765
24.58301743745295	82.9161478682762
24.601971190296013	82.92044137220475
24.620924943139077	82.9247348761333
24.63987869598214	82.92902838006185
24.658832448825205	82.9333218839904
24.67778620166827	82.93761538791895
24.696739954511333	82.9419088918475
24.715693707354397	82.94620239577606
24.73464746019746	82.9504958997046
24.753601213040525	82.95478940363316
24.77255496588359	82.95908290756171
24.791508718726654	82.96337641149026
24.810462471569718	82.96766991541881
24.829416224412782	82.97196341934736
24.848369977255846	82.97625692327591
24.86732373009891	82.98055042720446
24.886277482941974	82.98484393113301
24.90523123578504	82.98913743506156
24.924184988628102	82.99343093899012
24.943138741471166	82.99772444291867
24.96209249431423	83.00201794684722
24.981046247157295	83.00631145077577
25.00000000000036	83.01060495470432
25.018953752843423	83.01489845863287
25.037907505686487	83.01919196256142
25.05686125852955	83.02348546648997
25.075815011372615	83.02777897041852
25.09476876421568	83.03207247434707
25.113722517058743	83.03636597827563
25.132676269901808	83.04065948220418
25.15163002274487	83.04495298613273
25.170583775587936	83.04924649006128
25.189537528431	83.05353999398983
25.208491281274064	83.05783349791838
25.227445034117128	83.06212700184693
25.246398786960192	83.06642050577548
25.265352539803256	83.07071400970403
25.28430629264632	83.07500751363258
25.303260045489385	83.07930101756114
25.32221379833245	83.08359452148969
25.341167551175513	83.08788802541824
25.360121304018577	83.09218152934679
25.37907505686164	83.09647503327534
25.398028809704705	83.10076853720389
25.41698256254777	83.10506204113244
25.435936315390833	83.10935554506099
25.454890068233897	83.11364904898954
25.47384382107696	83.1179425529181
25.492797573920026	83.12223605684665
25.51175132676309	83.1265295607752
25.530705079606154	83.13082306470375
25.549658832449218	83.1351165686323
25.568612585292282	83.13941007256085
25.587566338135346	83.1437035764894
25.60652009097841	83.14799708041795
25.625473843821474	83.1522905843465
25.64442759666454	83.15658408827505
25.663381349507603	83.1608775922036
25.682335102350667	83.16517109613216
25.70128885519373	83.1694646000607
25.720242608036795	83.17375810398926
25.73919636087986	83.17805160791781
25.758150113722923	83.18234511184636
25.777103866565987	83.18663861577491
25.79605761940905	83.19093211970346
25.815011372252116	83.19522562363201
25.83396512509518	83.19951912756056
25.852918877938244	83.20381263148911
25.871872630781308	83.20810613541767
25.890826383624372	83.21239963934622
25.909780136467436	83.21669314327477
25.9287338893105	83.22098664720332
25.947687642153564	83.22528015113187
25.96664139499663	83.22957365506042
25.985595147839692	83.23386715898897
26.004548900682757	83.23816066291752
26.02350265352582	83.24245416684607
26.042456406368885	83.24674767077462
26.06141015921195	83.25104117470318
26.080363912055013	83.25533467863173
26.099317664898077	83.25962818256028
26.11827141774114	83.26392168648883
26.137225170584205	83.26821519041738
26.15617892342727	83.27250869434593
26.175132676270334	83.27680219827448
26.194086429113398	83.28109570220303
26.213040181956462	83.28538920613158
26.231993934799526	83.28968271006013
26.25094768764259	83.29397621398869
26.269901440485654	83.29826971791724
26.28885519332872	83.30256322184579
26.307808946171782	83.30685672577434
26.326762699014846	83.31115022970289
26.34571645185791	83.31544373363144
26.364670204700975	83.31973723755999
26.38362395754404	83.32403074148854
26.402577710387103	83.3283242454171
26.421531463230167	83.33261774934564
26.44048521607323	83.3369112532742
26.459438968916295	83.34120475720275
26.47839272175936	83.3454982611313
26.497346474602423	83.34979176505985
26.516300227445488	83.3540852689884
26.53525398028855	83.35837877291695
26.554207733131616	83.3626722768455
26.57316148597468	83.36696578077405
26.592115238817744	83.3712592847026
26.611068991660808	83.37555278863115
26.630022744503872	83.3798462925597
26.648976497346936	83.38413979648826
26.66793025019	83.3884333004168
26.686884003033065	83.39272680434536
26.70583775587613	83.39702030827391
26.724791508719193	83.40131381220246
26.743745261562257	83.40560731613101
26.76269901440532	83.40990082005956
26.781652767248385	83.41419432398811
26.80060652009145	83.41848782791666
26.819560272934513	83.42278133184521
26.838514025777577	83.42707483577377
26.85746777862064	83.43136833970232
26.876421531463706	83.43566184363087
26.89537528430677	83.43995534755942
26.914329037149834	83.44424885148797
26.933282789992898	83.44854235541652
26.952236542835962	83.45283585934507
26.971190295679026	83.45712936327362
26.99014404852209	83.46142286720217
27.009097801365154	83.46571637113072
27.02805155420822	83.47000987505928
27.047005307051283	83.47430337898783
27.065959059894347	83.47859688291638
27.08491281273741	83.48289038684493
27.103866565580475	83.48718389077348
27.12282031842354	83.49147739470203
27.141774071266603	83.49577089863058
27.160727824109667	83.50006440255913
27.17968157695273	83.50435790648768
27.198635329795795	83.50865141041623
27.21758908263886	83.51294491434479
27.236542835481924	83.51723841827334
27.255496588324988	83.52153192220189
27.274450341168052	83.52582542613044
27.293404094011116	83.53011893005899
27.31235784685418	83.53441243398754
27.331311599697244	83.53870593791609
27.35026535254031	83.54299944184464
27.369219105383372	83.5472929457732
27.388172858226437	83.55158644970174
27.4071266110695	83.5558799536303
27.426080363912565	83.56017345755885
27.44503411675563	83.5644669614874
27.463987869598693	83.56876046541595
27.482941622441757	83.5730539693445
27.50189537528482	83.57734747327305
27.520849128127885	83.5816409772016
27.53980288097095	83.58593448113015
27.558756633814014	83.5902279850587
27.577710386657078	83.59452148898725
27.59666413950014	83.5988149929158
27.615617892343206	83.60310849684436
27.63457164518627	83.60740200077291
27.653525398029334	83.61169550470146
27.672479150872398	83.61598900863001
27.691432903715462	83.62028251255856
27.710386656558526	83.62457601648711
27.72934040940159	83.62886952041566
27.748294162244655	83.63316302434421
27.76724791508772	83.63745652827276
27.786201667930783	83.64175003220132
27.805155420773847	83.64604353612987
27.82410917361691	83.65033704005842
27.843062926459975	83.65463054398697
27.86201667930304	83.65892404791552
27.880970432146103	83.66321755184407
27.899924184989167	83.66751105577262
27.91887793783223	83.67180455970117
27.937831690675296	83.67609806362972
27.95678544351836	83.68039156755827
27.975739196361424	83.68468507148683
27.994692949204488	83.68897857541538
28.013646702047552	83.69327207934393
28.032600454890616	83.69756558327248
28.05155420773368	83.70185908720103
28.070507960576744	83.70615259112958
28.08946171341981	83.71044609505813
28.108415466262873	83.71473959898668
28.127369219105937	83.71903310291523
28.146322971949	83.72332660684378
28.165276724792065	83.72762011077234
28.18423047763513	83.73191361470089
28.203184230478193	83.73620711862944
28.222137983321257	83.74050062255799
28.24109173616432	83.74479412648654
28.260045489007386	83.74908763041509
28.27899924185045	83.75338113434364
28.297952994693514	83.75767463827219
28.316906747536578	83.76196814220074
28.335860500379642	83.7662616461293
28.354814253222706	83.77055515005785
28.37376800606577	83.7748486539864
28.392721758908834	83.77914215791495
28.4116755117519	83.7834356618435
28.430629264594963	83.78772916577205
28.449583017438027	83.7920226697006
28.46853677028109	83.79631617362915
28.487490523124155	83.8006096775577
28.50644427596722	83.80490318148625
28.525398028810283	83.8091966854148
28.544351781653347	83.81349018934336
28.56330553449641	83.8177836932719
28.582259287339475	83.82207719720046
28.60121304018254	83.82637070112901
28.620166793025604	83.83066420505756
28.639120545868668	83.83495770898611
28.658074298711732	83.83925121291466
28.677028051554796	83.84354471684321
28.69598180439786	83.84783822077176
28.714935557240924	83.85213172470031
28.73388931008399	83.85642522862886
28.752843062927052	83.86071873255742
28.771796815770116	83.86501223648597
28.79075056861318	83.86930574041452
28.809704321456245	83.87359924434307
28.82865807429931	83.87789274827162
28.847611827142373	83.88218625220017
28.866565579985437	83.88647975612872
28.8855193328285	83.89077326005727
28.904473085671565	83.89506676398582
28.92342683851463	83.89936026791437
28.942380591357693	83.90365377184293
28.961334344200758	83.90794727577148
28.98028809704382	83.91224077970003
28.999241849886886	83.91653428362858
29.01819560272995	83.92082778755713
29.037149355573014	83.92512129148568
29.056103108416078	83.92941479541423
29.075056861259142	83.93370829934278
29.094010614102206	83.93800180327133
29.11296436694527	83.94229530719988
29.131918119788335	83.94658881112844
29.1508718726314	83.95088231505699
29.169825625474463	83.95517581898554
29.188779378317527	83.95946932291409
29.20773313116059	83.96376282684264
29.226686884003655	83.96805633077119
29.24564063684672	83.97234983469974
29.264594389689783	83.97664333862829
29.283548142532847	83.98093684255684
29.30250189537591	83.9852303464854
29.321455648218976	83.98952385041395
29.34040940106204	83.9938173543425
29.359363153905104	83.99811085827105
29.378316906748168	84.0024043621996
29.397270659591232	84.00669786612815
29.416224412434296	84.0109913700567
29.43517816527736	84.01528487398525
29.454131918120424	84.0195783779138
29.47308567096349	84.02387188184235
29.492039423806553	84.0281653857709
29.510993176649617	84.03245888969946
29.52994692949268	84.036752393628
29.548900682335745	84.04104589755656
29.56785443517881	84.04533940148511
29.586808188021873	84.04963290541366
29.605761940864937	84.05392640934221
29.624715693708	84.05821991327076
29.643669446551066	84.06251341719931
29.66262319939413	84.06680692112786
29.681576952237194	84.07110042505641
29.700530705080258	84.07539392898497
29.719484457923322	84.07968743291352
29.738438210766386	84.08398093684207
29.75739196360945	84.08827444077062
29.776345716452514	84.09256794469917
29.79529946929558	84.09686144862772
29.814253222138642	84.10115495255627
29.833206974981707	84.10544845648482
29.85216072782477	84.10974196041337
29.871114480667835	84.11403546434192
29.8900682335109	84.11832896827048
29.909021986353963	84.12262247219903
29.927975739197027	84.12691597612758
29.94692949204009	84.13120948005613
29.965883244883155	84.13550298398468
29.98483699772622	84.13979648791323
30.003790750569284	84.14408999184178
30.022744503412348	84.14838349577033
30.041698256255412	84.15267699969888
30.060652009098476	84.15697050362743
30.07960576194154	84.16126400755599
30.098559514784604	84.16555751148454
30.11751326762767	84.16985101541309
30.136467020470732	84.17414451934164
30.155420773313796	84.17843802327019
30.17437452615686	84.18273152719874
30.193328278999925	84.18702503112729
30.21228203184299	84.19131853505584
30.231235784686053	84.1956120389844
30.250189537529117	84.19990554291294
30.26914329037218	84.2041990468415
30.288097043215245	84.20849255077005
30.30705079605831	84.2127860546986
30.326004548901373	84.21707955862715
30.344958301744438	84.2213730625557
30.3639120545875	84.22566656648425
30.382865807430566	84.2299600704128
30.40181956027363	84.23425357434135
30.420773313116694	84.2385470782699
30.439727065959758	84.24284058219845
30.458680818802822	84.247134086127
30.477634571645886	84.25142759005556
30.49658832448895	84.2557210939841
30.515542077332015	84.26001459791266
30.53449583017508	84.26430810184121
30.553449583018143	84.26860160576976
30.572403335861207	84.27289510969831
30.59135708870427	84.27718861362686
30.610310841547335	84.28148211755541
30.6292645943904	84.28577562148396
30.648218347233463	84.29006912541251
30.667172100076527	84.29436262934107
30.68612585291959	84.29865613326962
30.705079605762656	84.30294963719817
30.72403335860572	84.30724314112672
30.742987111448784	84.31153664505527
30.761940864291848	84.31583014898382
30.780894617134912	84.32012365291237
30.799848369977976	84.32441715684092
30.81880212282104	84.32871066076947
30.837755875664104	84.33300416469802
30.85670962850717	84.33729766862658
30.875663381350233	84.34159117255513
30.894617134193297	84.34588467648368
30.91357088703636	84.35017818041223
30.932524639879425	84.35447168434078
30.95147839272249	84.35876518826933
30.970432145565553	84.36305869219788
30.989385898408617	84.36735219612643
31.00833965125168	84.37164570005498
31.027293404094745	84.37593920398353
31.04624715693781	84.38023270791209
31.065200909780874	84.38452621184064
31.084154662623938	84.38881971576919
31.103108415467002	84.39311321969774
31.122062168310066	84.39740672362629
31.14101592115313	84.40170022755484
31.159969673996194	84.40599373148339
31.17892342683926	84.41028723541194
31.197877179682322	84.4145807393405
31.216830932525387	84.41887424326904
31.23578468536845	84.4231677471976
31.254738438211515	84.42746125112615
31.27369219105458	84.4317547550547
31.292645943897643	84.43604825898325
31.311599696740707	84.4403417629118
31.33055344958377	84.44463526684035
31.349507202426835	84.4489287707689
31.3684609552699	84.45322227469745
31.387414708112964	84.457515778626
31.406368460956028	84.46180928255455
31.42532221379909	84.4661027864831
31.444275966642156	84.47039629041166
31.46322971948522	84.47468979434021
31.482183472328284	84.47898329826876
31.501137225171348	84.48327680219731
31.520090978014412	84.48757030612586
31.539044730857476	84.49186381005441
31.55799848370054	84.49615731398296
31.576952236543605	84.50045081791151
31.59590598938667	84.50474432184006
31.614859742229733	84.50903782576862
31.633813495072797	84.51333132969717
31.65276724791586	84.51762483362572
31.671721000758925	84.52191833755427
31.69067475360199	84.52621184148282
31.709628506445053	84.53050534541137
31.728582259288117	84.53479884933992
31.74753601213118	84.53909235326847
31.766489764974246	84.54338585719702
31.78544351781731	84.54767936112557
31.804397270660374	84.55197286505413
31.823351023503438	84.55626636898268
31.842304776346502	84.56055987291123
31.861258529189566	84.56485337683978
31.88021228203263	84.56914688076833
31.899166034875694	84.57344038469688
31.91811978771876	84.57773388862543
31.937073540561823	84.58202739255398
31.956027293404887	84.58632089648253
31.97498104624795	84.59061440041108
31.993934799091015	84.59490790433964
32.012888551934076	84.59920140826819
32.031842304777136	84.60349491219674
32.0507960576202	84.60778841612529
32.06974981046326	84.61208192005384
32.08870356330632	84.61637542398239
32.10765731614938	84.62066892791094
32.12661106899244	84.62496243183949
32.1455648218355	84.62925593576804
32.16451857467856	84.6335494396966
32.18347232752162	84.63784294362515
32.20242608036468	84.6421364475537
32.22137983320774	84.64642995148225
32.2403335860508	84.6507234554108
32.25928733889386	84.65501695933935
32.27824109173692	84.6593104632679
32.297194844579984	84.66360396719645
32.316148597423044	84.667897471125
32.335102350266105	84.67219097505355
32.354056103109166	84.6764844789821
32.373009855952226	84.68077798291066
32.39196360879529	84.6850714868392
32.41091736163835	84.68936499076776
32.42987111448141	84.69365849469631
32.44882486732447	84.69795199862486
32.46777862016753	84.70224550255341
32.48673237301059	84.70653900648196
32.50568612585365	84.71083251041051
32.52463987869671	84.71512601433906
32.54359363153977	84.71941951826761
32.56254738438283	84.72371302219616
32.58150113722589	84.72800652612472
32.60045489006895	84.73230003005327
32.61940864291201	84.73659353398182
32.638362395755074	84.74088703791037
32.657316148598134	84.74518054183892
32.676269901441195	84.74947404576747
32.695223654284256	84.75376754969602
32.714177407127316	84.75806105362457
32.73313115997038	84.76235455755312
32.75208491281344	84.76664806148167
32.7710386656565	84.77094156541023
32.78999241849956	84.77523506933878
32.80894617134262	84.77952857326733
32.82789992418568	84.78382207719588
32.84685367702874	84.78811558112443
32.8658074298718	84.79240908505298
32.88476118271486	84.79670258898153
32.90371493555792	84.80099609291008
32.92266868840098	84.80528959683863
32.94162244124404	84.80958310076718
32.9605761940871	84.81387660469574
32.979529946930164	84.81817010862429
32.998483699773224	84.82246361255284
33.017437452616285	84.82675711648139
33.036391205459346	84.83105062040994
33.055344958302406	84.83534412433849
33.07429871114547	84.83963762826704
33.09325246398853	84.84393113219559
33.11220621683159	84.84822463612414
33.13115996967465	84.8525181400527
33.15011372251771	84.85681164398125
33.16906747536077	84.8611051479098
33.18802122820383	84.86539865183835
33.20697498104689	84.8696921557669
33.22592873388995	84.87398565969545
33.24488248673301	84.878279163624
33.26383623957607	84.88257266755255
33.28278999241913	84.8868661714811
33.30174374526219	84.89115967540965
33.320697498105254	84.8954531793382
33.339651250948314	84.89974668326676
33.358605003791375	84.9040401871953
33.377558756634436	84.90833369112386
33.396512509477496	84.91262719505241
33.41546626232056	84.91692069898096
33.43442001516362	84.92121420290951
33.45337376800668	84.92550770683806
33.47232752084974	84.92980121076661
33.4912812736928	84.93409471469516
33.51023502653586	84.93838821862371
33.52918877937892	84.94268172255227
33.54814253222198	84.94697522648082
33.56709628506504	84.95126873040937
33.5860500379081	84.95556223433792
33.60500379075116	84.95985573826647
33.62395754359422	84.96414924219502
33.64291129643728	84.96844274612357
33.661865049280344	84.97273625005212
33.680818802123405	84.97702975398067
33.699772554966465	84.98132325790922
33.718726307809526	84.98561676183778
33.737680060652586	84.98991026576633
33.75663381349565	84.99420376969488
33.77558756633871	84.99849727362343
33.79454131918177	85.00279077755198
33.81349507202483	85.00708428148053
33.83244882486789	85.01137778540908
33.85140257771095	85.01567128933763
33.87035633055401	85.01996479326618
33.88931008339707	85.02425829719473
33.90826383624013	85.02855180112329
33.92721758908319	85.03284530505184
33.94617134192625	85.03713880898039
33.96512509476931	85.04143231290894
33.98407884761237	85.04572581683749
34.003032600455434	85.05001932076604
34.021986353298495	85.05431282469459
34.040940106141555	85.05860632862314
34.059893858984616	85.0628998325517
34.078847611827676	85.06719333648024
34.09780136467074	85.0714868404088
34.1167551175138	85.07578034433735
34.13570887035686	85.0800738482659
34.15466262319992	85.08436735219445
34.17361637604298	85.088660856123
34.19257012888604	85.09295436005155
34.2115238817291	85.0972478639801
34.23047763457216	85.10154136790865
34.24943138741522	85.1058348718372
34.26838514025828	85.11012837576575
34.28733889310134	85.1144218796943
34.3062926459444	85.11871538362286
34.32524639878746	85.1230088875514
34.344200151630524	85.12730239147996
34.363153904473585	85.13159589540851
34.382107657316645	85.13588939933706
34.401061410159706	85.14018290326561
34.420015163002766	85.14447640719416
34.43896891584583	85.14876991112271
34.45792266868889	85.15306341505126
34.47687642153195	85.15735691897981
34.49583017437501	85.16165042290837
34.51478392721807	85.16594392683692
34.53373768006113	85.17023743076547
34.55269143290419	85.17453093469402
34.57164518574725	85.17882443862257
34.59059893859031	85.18311794255112
34.60955269143337	85.18741144647967
34.62850644427643	85.19170495040822
34.64746019711949	85.19599845433677
34.66641394996255	85.20029195826532
34.685367702805614	85.20458546219388
34.704321455648675	85.20887896612243
34.723275208491735	85.21317247005098
34.742228961334796	85.21746597397953
34.761182714177856	85.22175947790808
34.78013646702092	85.22605298183663
34.79909021986398	85.23034648576518
34.81804397270704	85.23463998969373
34.8369977255501	85.23893349362228
34.85595147839316	85.24322699755083
34.87490523123622	85.24752050147939
34.89385898407928	85.25181400540794
34.91281273692234	85.25610750933649
34.9317664897654	85.26040101326504
34.95072024260846	85.26469451719359
34.96967399545152	85.26898802112214
34.98862774829458	85.27328152505069
35.00758150113764	85.27757502897924
35.026535253980704	85.2818685329078
35.045489006823765	85.28616203683634
35.064442759666825	85.2904555407649
35.083396512509886	85.29474904469345
35.102350265352946	85.299042548622
35.12130401819601	85.30333605255055
35.14025777103907	85.3076295564791
35.15921152388213	85.31192306040765
35.17816527672519	85.3162165643362
35.19711902956825	85.32051006826475
35.21607278241131	85.3248035721933
35.23502653525437	85.32909707612185
35.25398028809743	85.3333905800504
35.27293404094049	85.33768408397896
35.29188779378355	85.34197758790751
35.31084154662661	85.34627109183606
35.32979529946967	85.35056459576461
35.34874905231273	85.35485809969316
35.367702805155794	85.35915160362171
35.386656557998855	85.36344510755026
35.405610310841915	85.36773861147881
35.424564063684976	85.37203211540736
35.443517816528036	85.37632561933592
35.4624715693711	85.38061912326447
35.48142532221416	85.38491262719302
35.50037907505722	85.38920613112157
35.51933282790028	85.39349963505012
35.53828658074334	85.39779313897867
35.5572403335864	85.40208664290722
35.57619408642946	85.40638014683577
35.59514783927252	85.41067365076432
35.61410159211558	85.41496715469287
35.63305534495864	85.41926065862143
35.6520090978017	85.42355416254998
35.67096285064476	85.42784766647853
35.68991660348782	85.43214117040708
35.708870356330884	85.43643467433563
35.727824109173945	85.44072817826418
35.746777862017005	85.44502168219273
35.765731614860066	85.44931518612128
35.784685367703126	85.45360869004983
35.80363912054619	85.45790219397838
35.82259287338925	85.46219569790694
35.84154662623231	85.46648920183549
35.86050037907537	85.47078270576404
35.87945413191843	85.47507620969259
35.89840788476149	85.47936971362114
35.91736163760455	85.48366321754969
35.93631539044761	85.48795672147824
35.95526914329067	85.49225022540679
35.97422289613373	85.49654372933534
35.99317664897679	85.5008372332639
36.01213040181985	85.50513073719245
36.03108415466291	85.509424241121
36.050037907505974	85.51371774504955
36.068991660349035	85.5180112489781
36.087945413192095	85.52230475290665
36.106899166035156	85.5265982568352
36.125852918878216	85.53089176076375
36.14480667172128	85.5351852646923
36.16376042456434	85.53947876862085
36.1827141774074	85.5437722725494
36.20166793025046	85.54806577647796
36.22062168309352	85.5523592804065
36.23957543593658	85.55665278433506
36.25852918877964	85.56094628826361
36.2774829416227	85.56523979219216
36.29643669446576	85.56953329612071
36.31539044730882	85.57382680004926
36.33434420015188	85.57812030397781
36.35329795299494	85.58241380790636
36.372251705838	85.58670731183491
36.391205458681064	85.59100081576346
36.410159211524125	85.59529431969202
36.429112964367185	85.59958782362057
36.448066717210246	85.60388132754912
36.467020470053306	85.60817483147767
36.48597422289637	85.61246833540622
36.50492797573943	85.61676183933477
36.52388172858249	85.62105534326332
36.54283548142555	85.62534884719187
36.56178923426861	85.62964235112042
36.58074298711167	85.63393585504897
36.59969673995473	85.63822935897753
36.61865049279779	85.64252286290608
36.63760424564085	85.64681636683463
36.65655799848391	85.65110987076318
36.67551175132697	85.65540337469173
36.69446550417003	85.65969687862028
36.71341925701309	85.66399038254883
36.732373009856154	85.66828388647738
36.751326762699215	85.67257739040593
36.770280515542275	85.67687089433448
36.789234268385336	85.68116439826304
36.808188021228396	85.68545790219159
36.82714177407146	85.68975140612014
36.84609552691452	85.69404491004869
36.86504927975758	85.69833841397724
36.88400303260064	85.70263191790579
36.9029567854437	85.70692542183434
36.92191053828676	85.71121892576289
36.94086429112982	85.71551242969144
36.95981804397288	85.71980593362
36.97877179681594	85.72409943754855
36.997725549659	85.7283929414771
37.01667930250206	85.73268644540565
37.03563305534512	85.7369799493342
37.05458680818818	85.74127345326275
37.073540561031244	85.7455669571913
37.092494313874305	85.74986046111985
37.111448066717365	85.7541539650484
37.130401819560426	85.75844746897695
37.149355572403486	85.7627409729055
37.16830932524655	85.76703447683406
37.18726307808961	85.7713279807626
37.20621683093267	85.77562148469116
37.22517058377573	85.77991498861971
37.24412433661879	85.78420849254826
37.26307808946185	85.78850199647681
37.28203184230491	85.79279550040536
37.30098559514797	85.79708900433391
37.31993934799103	85.80138250826246
37.33889310083409	85.80567601219101
37.35784685367715	85.80996951611957
37.37680060652021	85.81426302004812
37.39575435936327	85.81855652397667
37.414708112206334	85.82285002790522
37.433661865049395	85.82714353183377
37.452615617892455	85.83143703576232
37.471569370735516	85.83573053969087
37.490523123578576	85.84002404361942
37.50947687642164	85.84431754754797
37.5284306292647	85.84861105147652
37.54738438210776	85.85290455540508
37.56633813495082	85.85719805933363
37.58529188779388	85.86149156326218
37.60424564063694	85.86578506719073
37.62319939348	85.87007857111928
37.64215314632306	85.87437207504783
37.66110689916612	85.87866557897638
37.68006065200918	85.88295908290493
37.69901440485224	85.88725258683348
37.7179681576953	85.89154609076203
37.73692191053836	85.89583959469059
37.755875663381424	85.90013309861914
37.774829416224485	85.90442660254769
37.793783169067545	85.90872010647624
37.812736921910606	85.91301361040479
37.831690674753666	85.91730711433334
37.85064442759673	85.92160061826189
37.86959818043979	85.92589412219044
37.88855193328285	85.930187626119
37.90750568612591	85.93448113004754
37.92645943896897	85.9387746339761
37.94541319181203	85.94306813790465
37.96436694465509	85.9473616418332
37.98332069749815	85.95165514576175
38.00227445034121	85.9559486496903
38.02122820318427	85.96024215361885
38.04018195602733	85.9645356575474
38.05913570887039	85.96882916147595
38.07808946171345	85.9731226654045
38.097043214556514	85.97741616933305
38.115996967399575	85.9817096732616
38.134950720242635	85.98600317719016
38.153904473085696	85.9902966811187
38.172858225928756	85.99459018504726
38.19181197877182	85.99888368897581
38.21076573161488	86.00317719290436
38.22971948445794	86.00747069683291
38.248673237301	86.01176420076146
38.26762699014406	86.01605770469001
38.28658074298712	86.02035120861856
38.30553449583018	86.02464471254711
38.32448824867324	86.02893821647567
38.3434420015163	86.03323172040422
38.36239575435936	86.03752522433277
38.38134950720242	86.04181872826132
38.40030326004548	86.04611223218987
38.419257012888544	86.05040573611842
38.438210765731604	86.05469924004697
38.457164518574665	86.05899274397552
38.476118271417725	86.06328624790407
38.495072024260786	86.06757975183262
38.514025777103846	86.07187325576118
38.53297952994691	86.07616675968973
38.55193328278997	86.08046026361828
38.57088703563303	86.08475376754683
38.58984078847609	86.08904727147538
38.60879454131915	86.09334077540393
38.62774829416221	86.09763427933248
38.64670204700527	86.10192778326103
38.66565579984833	86.10622128718958
38.68460955269139	86.11051479111813
38.70356330553445	86.11480829504669
38.72251705837751	86.11910179897524
38.74147081122057	86.12339530290379
38.760424564063634	86.12768880683234
38.779378316906694	86.13198231076089
38.798332069749755	86.13627581468944
38.817285822592815	86.14056931861799
38.836239575435876	86.14486282254654
38.855193328278936	86.1491563264751
38.874147081122	86.15344983040364
38.89310083396506	86.1577433343322
38.91205458680812	86.16203683826075
38.93100833965118	86.1663303421893
38.94996209249424	86.17062384611785
38.9689158453373	86.1749173500464
38.98786959818036	86.17921085397495
39.00682335102342	86.1835043579035
39.02577710386648	86.18779786183205
39.04473085670954	86.1920913657606
39.0636846095526	86.19638486968915
39.08263836239566	86.2006783736177
39.101592115238724	86.20497187754626
39.120545868081784	86.20926538147481
39.139499620924845	86.21355888540336
39.158453373767905	86.21785238933191
39.177407126610966	86.22214589326046
39.196360879454026	86.22643939718901
39.21531463229709	86.23073290111756
39.23426838514015	86.23502640504611
39.25322213798321	86.23931990897466
39.27217589082627	86.24361341290322
39.29112964366933	86.24790691683177
39.31008339651239	86.25220042076032
39.32903714935545	86.25649392468887
39.34799090219851	86.26078742861742
39.36694465504157	86.26508093254597
39.38589840788463	86.26937443647452
39.40485216072769	86.27366794040307
39.42380591357075	86.27796144433162
39.442759666413814	86.28225494826017
39.461713419256874	86.28654845218873
39.480667172099935	86.29084195611728
39.499620924942995	86.29513546004583
39.518574677786056	86.29942896397438
39.537528430629116	86.30372246790293
39.55648218347218	86.30801597183148
39.57543593631524	86.31230947576003
39.5943896891583	86.31660297968858
39.61334344200136	86.32089648361713
39.63229719484442	86.32518998754568
39.65125094768748	86.32948349147424
39.67020470053054	86.33377699540279
39.6891584533736	86.33807049933134
39.70811220621666	86.34236400325989
39.72706595905972	86.34665750718844
39.74601971190278	86.35095101111699
39.76497346474584	86.35524451504554
39.783927217588904	86.35953801897409
39.802880970431964	86.36383152290264
39.821834723275025	86.3681250268312
39.840788476118085	86.37241853075975
39.859742228961146	86.3767120346883
39.878695981804206	86.38100553861685
39.89764973464727	86.3852990425454
39.91660348749033	86.38959254647395
39.93555724033339	86.3938860504025
39.95451099317645	86.39817955433105
39.97346474601951	86.4024730582596
39.99241849886257	86.40676656218815
40.01137225170563	86.4110600661167
40.03032600454869	86.41535357004526
40.04927975739175	86.4196470739738
40.06823351023481	86.42394057790236
40.08718726307787	86.42823408183091
40.10614101592093	86.43252758575946
40.125094768763994	86.43682108968801
40.144048521607054	86.44111459361656
40.163002274450115	86.44540809754511
40.181956027293175	86.44970160147366
40.200909780136236	86.45399510540221
40.219863532979296	86.45828860933076
40.23881728582236	86.46258211325932
40.25777103866542	86.46687561718787
40.27672479150848	86.47116912111642
40.29567854435154	86.47546262504497
40.3146322971946	86.47975612897352
40.33358605003766	86.48404963290207
40.35253980288072	86.48834313683062
40.37149355572378	86.49263664075917
40.39044730856684	86.49693014468772
40.4094010614099	86.50122364861627
40.42835481425296	86.50551715254483
40.44730856709602	86.50981065647338
40.466262319939084	86.51410416040193
40.485216072782144	86.51839766433048
40.504169825625205	86.52269116825903
40.523123578468265	86.52698467218758
40.542077331311326	86.53127817611613
40.561031084154386	86.53557168004468
40.57998483699745	86.53986518397323
40.59893858984051	86.54415868790178
40.61789234268357	86.54845219183034
40.63684609552663	86.55274569575889
40.65579984836969	86.55703919968744
40.67475360121275	86.56133270361599
40.69370735405581	86.56562620754454
40.71266110689887	86.56991971147309
40.73161485974193	86.57421321540164
40.75056861258499	86.57850671933019
40.76952236542805	86.58280022325874
40.78847611827111	86.5870937271873
40.807429871114174	86.59138723111585
40.826383623957234	86.5956807350444
40.845337376800295	86.59997423897295
40.864291129643355	86.6042677429015
40.883244882486416	86.60856124683005
40.902198635329476	86.6128547507586
40.92115238817254	86.61714825468715
40.9401061410156	86.6214417586157
40.95905989385866	86.62573526254425
40.97801364670172	86.6300287664728
40.99696739954478	86.63432227040136
41.01592115238784	86.6386157743299
41.0348749052309	86.64290927825846
41.05382865807396	86.64720278218701
41.07278241091702	86.65149628611556
41.09173616376008	86.65578979004411
41.11068991660314	86.66008329397266
41.1296436694462	86.66437679790121
41.148597422289264	86.66867030182976
41.167551175132324	86.67296380575831
41.186504927975385	86.67725730968687
41.205458680818445	86.68155081361542
41.224412433661506	86.68584431754397
41.243366186504566	86.69013782147252
41.26231993934763	86.69443132540107
41.28127369219069	86.69872482932962
41.30022744503375	86.70301833325817
41.31918119787681	86.70731183718672
41.33813495071987	86.71160534111527
41.35708870356293	86.71589884504382
41.37604245640599	86.72019234897238
41.39499620924905	86.72448585290093
41.41394996209211	86.72877935682948
41.43290371493517	86.73307286075803
41.45185746777823	86.73736636468658
41.47081122062129	86.74165986861513
41.489764973464354	86.74595337254368
41.508718726307414	86.75024687647223
41.527672479150475	86.75454038040078
41.546626231993535	86.75883388432933
41.565579984836596	86.76312738825789
41.584533737679656	86.76742089218644
41.60348749052272	86.77171439611499
41.62244124336578	86.77600790004354
41.64139499620884	86.78030140397209
41.6603487490519	86.78459490790064
41.67930250189496	86.78888841182919
41.69825625473802	86.79318191575774
41.71721000758108	86.7974754196863
41.73616376042414	86.80176892361484
41.7551175132672	86.8060624275434
41.77407126611026	86.81035593147195
41.79302501895332	86.8146494354005
41.81197877179638	86.81894293932905
41.830932524639444	86.8232364432576
41.849886277482504	86.82752994718615
41.868840030325565	86.8318234511147
41.887793783168625	86.83611695504325
41.906747536011686	86.8404104589718
41.92570128885475	86.84470396290035
41.94465504169781	86.8489974668289
41.96360879454087	86.85329097075746
41.98256254738393	86.857584474686
42.00151630022699	86.86187797861456
42.02047005307005	86.86617148254311
42.03942380591311	86.87046498647166
42.05837755875617	86.87475849040021
42.07733131159923	86.87905199432876
42.09628506444229	86.88334549825731
42.11523881728535	86.88763900218586
42.13419257012841	86.89193250611441
42.15314632297147	86.89622601004297
42.172100075814534	86.90051951397152
42.191053828657594	86.90481301790007
42.210007581500655	86.90910652182862
42.228961334343715	86.91340002575717
42.247915087186776	86.91769352968572
42.26686884002984	86.92198703361427
42.2858225928729	86.92628053754282
42.30477634571596	86.93057404147137
42.32373009855902	86.93486754539992
42.34268385140208	86.93916104932848
42.36163760424514	86.94345455325703
42.3805913570882	86.94774805718558
42.39954510993126	86.95204156111413
42.41849886277432	86.95633506504268
42.43745261561738	86.96062856897123
42.45640636846044	86.96492207289978
42.4753601213035	86.96921557682833
42.49431387414656	86.97350908075688
42.513267626989624	86.97780258468543
42.532221379832684	86.98209608861399
42.551175132675745	86.98638959254254
42.570128885518805	86.99068309647109
42.589082638361866	86.99497660039964
42.60803639120493	86.99927010432819
42.62699014404799	87.00356360825674
42.64594389689105	87.00785711218529
42.66489764973411	87.01215061611384
42.68385140257717	87.0164441200424
42.70280515542023	87.02073762397094
42.72175890826329	87.0250311278995
42.74071266110635	87.02932463182805
42.75966641394941	87.0336181357566
42.77862016679247	87.03791163968515
42.79757391963553	87.0422051436137
42.81652767247859	87.04649864754225
42.83548142532165	87.0507921514708
42.854435178164714	87.05508565539935
42.873388931007774	87.0593791593279
42.892342683850835	87.06367266325645
42.911296436693895	87.067966167185
42.930250189536956	87.07225967111356
42.94920394238002	87.07655317504211
42.96815769522308	87.08084667897066
42.98711144806614	87.08514018289921
43.0060652009092	87.08943368682776
43.02501895375226	87.09372719075631
43.04397270659532	87.09802069468486
43.06292645943838	87.10231419861341
43.08188021228144	87.10660770254196
43.1008339651245	87.11090120647052
43.11978771796756	87.11519471039907
43.13874147081062	87.11948821432762
43.15769522365368	87.12378171825617
43.17664897649674	87.12807522218472
43.195602729339804	87.13236872611327
43.214556482182864	87.13666223004182
43.233510235025925	87.14095573397037
43.252463987868985	87.14524923789892
43.271417740712046	87.14954274182747
43.29037149355511	87.15383624575603
43.30932524639817	87.15812974968458
43.32827899924123	87.16242325361313
43.34723275208429	87.16671675754168
43.36618650492735	87.17101026147023
43.38514025777041	87.17530376539878
43.40409401061347	87.17959726932733
43.42304776345653	87.18389077325588
43.44200151629959	87.18818427718443
43.46095526914265	87.19247778111298
43.47990902198571	87.19677128504154
43.49886277482877	87.20106478897009
43.51781652767183	87.20535829289864
43.536770280514894	87.20965179682719
43.555724033357954	87.21394530075574
43.574677786201015	87.21823880468429
43.593631539044075	87.22253230861284
43.612585291887136	87.22682581254139
43.6315390447302	87.23111931646994
43.65049279757326	87.2354128203985
43.66944655041632	87.23970632432705
43.68840030325938	87.2439998282556
43.70735405610244	87.24829333218415
43.7263078089455	87.2525868361127
43.74526156178856	87.25688034004125
43.76421531463162	87.2611738439698
43.78316906747468	87.26546734789835
43.80212282031774	87.2697608518269
43.8210765731608	87.27405435575545
43.84003032600386	87.278347859684
43.85898407884692	87.28264136361256
43.877937831689984	87.2869348675411
43.896891584533044	87.29122837146966
43.915845337376105	87.29552187539821
43.934799090219165	87.29981537932676
43.953752843062226	87.30410888325531
43.97270659590529	87.30840238718386
43.99166034874835	87.31269589111241
44.01061410159141	87.31698939504096
44.02956785443447	87.32128289896951
44.04852160727753	87.32557640289806
44.06747536012059	87.32986990682662
44.08642911296365	87.33416341075517
44.10538286580671	87.33845691468372
44.12433661864977	87.34275041861227
44.14329037149283	87.34704392254082
44.16224412433589	87.35133742646937
44.18119787717895	87.35563093039792
44.20015163002201	87.35992443432647
44.219105382865074	87.36421793825502
44.238059135708134	87.36851144218357
44.257012888551195	87.37280494611213
44.275966641394255	87.37709845004068
44.294920394237316	87.38139195396923
44.31387414708038	87.38568545789778
44.33282789992344	87.38997896182633
44.3517816527665	87.39427246575488
44.37073540560956	87.39856596968343
44.38968915845262	87.40285947361198
44.40864291129568	87.40715297754053
44.42759666413874	87.41144648146908
44.4465504169818	87.41573998539764
44.46550416982486	87.42003348932619
44.48445792266792	87.42432699325474
44.50341167551098	87.42862049718329
44.52236542835404	87.43291400111184
44.5413191811971	87.43720750504039
44.560272934040164	87.44150100896894
44.579226686883224	87.44579451289749
44.598180439726285	87.45008801682604
44.617134192569345	87.4543815207546
44.636087945412406	87.45867502468315
44.65504169825547	87.4629685286117
44.67399545109853	87.46726203254025
44.69294920394159	87.4715555364688
44.71190295678465	87.47584904039735
44.73085670962771	87.4801425443259
44.74981046247077	87.48443604825445
44.76876421531383	87.488729552183
44.78771796815689	87.49302305611155
44.80667172099995	87.4973165600401
44.82562547384301	87.50161006396866
44.84457922668607	87.5059035678972
44.86353297952913	87.51019707182576
44.88248673237219	87.51449057575431
44.901440485215254	87.51878407968286
44.920394238058314	87.52307758361141
44.939347990901375	87.52737108753996
44.958301743744435	87.53166459146851
44.977255496587496	87.53595809539706
44.99620924943056	87.54025159932561
45.01516300227362	87.54454510325417
45.03411675511668	87.54883860718272
45.05307050795974	87.55313211111127
45.0720242608028	87.55742561503982
45.09097801364586	87.56171911896837
45.10993176648892	87.56601262289692
45.12888551933198	87.57030612682547
45.14783927217504	87.57459963075402
45.1667930250181	87.57889313468257
45.18574677786116	87.58318663861112
45.20470053070422	87.58748014253968
45.22365428354728	87.59177364646823
45.242608036390344	87.59606715039678
45.261561789233404	87.60036065432533
45.280515542076465	87.60465415825388
45.299469294919525	87.60894766218243
45.318423047762586	87.61324116611098
45.33737680060565	87.61753467003953
45.35633055344871	87.62182817396808
45.37528430629177	87.62612167789663
45.39423805913483	87.63041518182519
45.41319181197789	87.63470868575374
45.43214556482095	87.63900218968229
45.45109931766401	87.64329569361084
45.47005307050707	87.64758919753939
45.48900682335013	87.65188270146794
45.50796057619319	87.65617620539649
45.52691432903625	87.66046970932504
45.54586808187931	87.6647632132536
45.56482183472237	87.66905671718214
45.583775587565434	87.6733502211107
45.602729340408494	87.67764372503925
45.621683093251555	87.6819372289678
45.640636846094615	87.68623073289635
45.659590598937676	87.6905242368249
45.67854435178074	87.69481774075345
45.6974981046238	87.699111244682
45.71645185746686	87.70340474861055
45.73540561030992	87.7076982525391
45.75435936315298	87.71199175646765
45.77331311599604	87.7162852603962
45.7922668688391	87.72057876432476
45.81122062168216	87.7248722682533
45.83017437452522	87.72916577218186
45.84912812736828	87.73345927611041
45.86808188021134	87.73775278003896
45.8870356330544	87.74204628396751
45.90598938589746	87.74633978789606
45.924943138740524	87.75063329182461
45.943896891583584	87.75492679575316
45.962850644426645	87.75922029968172
45.981804397269705	87.76351380361027
46.000758150112766	87.76780730753882
46.01971190295583	87.77210081146737
46.03866565579889	87.77639431539592
46.05761940864195	87.78068781932447
46.07657316148501	87.78498132325302
46.09552691432807	87.78927482718157
46.11448066717113	87.79356833111012
46.13343442001419	87.79786183503867
46.15238817285725	87.80215533896722
46.17134192570031	87.80644884289578
46.19029567854337	87.81074234682433
46.20924943138643	87.81503585075288
46.22820318422949	87.81932935468143
46.24715693707255	87.82362285860998
46.266110689915614	87.82791636253853
46.285064442758674	87.83220986646708
46.304018195601735	87.83650337039563
46.322971948444795	87.84079687432418
46.341925701287856	87.84509037825273
46.36087945413092	87.84938388218129
46.37983320697398	87.85367738610984
46.39878695981704	87.85797089003839
46.4177407126601	87.86226439396694
46.43669446550316	87.86655789789549
46.45564821834622	87.87085140182404
46.47460197118928	87.87514490575259
46.49355572403234	87.87943840968114
46.5125094768754	87.8837319136097
46.53146322971846	87.88802541753824
46.55041698256152	87.8923189214668
46.56937073540458	87.89661242539535
46.58832448824764	87.9009059293239
46.607278241090704	87.90519943325245
46.626231993933764	87.909492937181
46.645185746776825	87.91378644110955
46.664139499619885	87.9180799450381
46.683093252462946	87.92237344896665
46.70204700530601	87.9266669528952
46.72100075814907	87.93096045682375
46.73995451099213	87.9352539607523
46.75890826383519	87.93954746468086
46.77786201667825	87.94384096860941
46.79681576952131	87.94813447253796
46.81576952236437	87.95242797646651
46.83472327520743	87.95672148039506
46.85367702805049	87.96101498432361
46.87263078089355	87.96530848825216
46.89158453373661	87.96960199218071
46.91053828657967	87.97389549610926
46.92949203942273	87.97818900003782
46.948445792265794	87.98248250396637
46.967399545108854	87.98677600789492
46.986353297951915	87.99106951182347
47.005307050794976	87.99536301575202
47.024260803638036	87.99965651968057
47.0432145564811	88.00395002360912
47.06216830932416	88.00824352753767
47.08112206216722	88.01253703146622
47.10007581501028	88.01683053539477
47.11902956785334	88.02112403932333
47.1379833206964	88.02541754325188
47.15693707353946	88.02971104718043
47.17589082638252	88.03400455110898
47.19484457922558	88.03829805503753
47.21379833206864	88.04259155896608
47.2327520849117	88.04688506289463
47.25170583775476	88.05117856682318
47.27065959059782	88.05547207075173
47.289613343440884	88.05976557468028
47.308567096283944	88.06405907860884
47.327520849127005	88.06835258253739
47.346474601970066	88.07264608646594
47.365428354813126	88.07693959039449
47.38438210765619	88.08123309432304
47.40333586049925	88.08552659825159
47.42228961334231	88.08982010218014
47.44124336618537	88.09411360610869
47.46019711902843	88.09840711003724
47.47915087187149	88.1027006139658
47.49810462471455	88.10699411789435
47.51705837755761	88.1112876218229
47.53601213040067	88.11558112575145
47.55496588324373	88.11987462968
47.57391963608679	88.12416813360855
47.59287338892985	88.1284616375371
47.61182714177291	88.13275514146565
47.630780894615974	88.1370486453942
47.649734647459034	88.14134214932275
47.668688400302095	88.1456356532513
47.687642153145156	88.14992915717986
47.706595905988216	88.1542226611084
47.72554965883128	88.15851616503696
47.74450341167434	88.16280966896551
47.7634571645174	88.16710317289406
47.78241091736046	88.17139667682261
47.80136467020352	88.17569018075116
47.82031842304658	88.17998368467971
47.83927217588964	88.18427718860826
47.8582259287327	88.18857069253681
47.87717968157576	88.19286419646537
47.89613343441882	88.19715770039392
47.91508718726188	88.20145120432247
47.93404094010494	88.20574470825102
47.952994692948	88.21003821217957
47.971948445791064	88.21433171610812
47.990902198634124	88.21862522003667
48.009855951477185	88.22291872396522
48.028809704320246	88.22721222789377
48.047763457163306	88.23150573182232
48.06671721000637	88.23579923575087
48.08567096284943	88.24009273967943
48.10462471569249	88.24438624360798
48.12357846853555	88.24867974753653
48.14253222137861	88.25297325146508
48.16148597422167	88.25726675539363
48.18043972706473	88.26156025932218
48.19939347990779	88.26585376325073
48.21834723275085	88.27014726717928
48.23730098559391	88.27444077110783
48.25625473843697	88.27873427503638
48.27520849128003	88.28302777896494
48.29416224412309	88.28732128289349
48.313115996966154	88.29161478682204
48.332069749809214	88.29590829075059
48.351023502652275	88.30020179467914
48.369977255495336	88.30449529860769
48.388931008338396	88.30878880253624
48.40788476118146	88.31308230646479
48.42683851402452	88.31737581039334
48.44579226686758	88.3216693143219
48.46474601971064	88.32596281825045
48.4836997725537	88.330256322179
48.50265352539676	88.33454982610755
48.52160727823982	88.3388433300361
48.54056103108288	88.34313683396465
48.55951478392594	88.3474303378932
48.578468536769	88.35172384182175
48.59742228961206	88.3560173457503
48.61637604245512	88.36031084967885
48.63532979529818	88.3646043536074
48.654283548141244	88.36889785753596
48.673237300984304	88.3731913614645
48.692191053827365	88.37748486539306
48.711144806670426	88.38177836932161
48.730098559513486	88.38607187325016
48.74905231235655	88.39036537717871
48.76800606519961	88.39465888110726
48.78695981804267	88.39895238503581
48.80591357088573	88.40324588896436
48.82486732372879	88.40753939289291
48.84382107657185	88.41183289682147
48.86277482941491	88.41612640075002
48.88172858225797	88.42041990467857
48.90068233510103	88.42471340860712
48.91963608794409	88.42900691253567
48.93858984078715	88.43330041646422
48.95754359363021	88.43759392039277
48.97649734647327	88.44188742432132
48.995451099316334	88.44618092824987
49.014404852159394	88.45047443217842
49.033358605002455	88.45476793610698
49.052312357845516	88.45906144003553
49.071266110688576	88.46335494396408
49.09021986353164	88.46764844789263
49.1091736163747	88.47194195182118
49.12812736921776	88.47623545574973
49.14708112206082	88.48052895967828
49.16603487490388	88.48482246360683
49.18498862774694	88.48911596753538
49.20394238059	88.49340947146393
49.22289613343306	88.49770297539249
49.24184988627612	88.50199647932104
49.26080363911918	88.50628998324959
49.27975739196224	88.51058348717814
49.2987111448053	88.51487699110669
49.31766489764836	88.51917049503524
49.336618650491424	88.52346399896379
49.355572403334484	88.52775750289234
49.374526156177545	88.5320510068209
49.393479909020606	88.53634451074944
49.412433661863666	88.540638014678
49.43138741470673	88.54493151860655
49.45034116754979	88.5492250225351
49.46929492039285	88.55351852646365
49.48824867323591	88.5578120303922
49.50720242607897	88.56210553432075
49.52615617892203	88.5663990382493
49.54510993176509	88.57069254217785
49.56406368460815	88.5749860461064
49.58301743745121	88.57927955003495
49.60197119029427	88.5835730539635
49.62092494313733	88.58786655789206
49.63987869598039	88.5921600618206
49.65883244882345	88.59645356574916
49.677786201666514	88.60074706967771
49.696739954509574	88.60504057360626
49.715693707352635	88.60933407753481
49.734647460195696	88.61362758146336
49.753601213038756	88.61792108539191
49.77255496588182	88.62221458932046
49.79150871872488	88.62650809324902
49.81046247156794	88.63080159717757
49.829416224411	88.63509510110612
49.84836997725406	88.63938860503467
49.86732373009712	88.64368210896322
49.88627748294018	88.64797561289177
49.90523123578324	88.65226911682032
49.9241849886263	88.65656262074887
49.94313874146936	88.66085612467742
49.96209249431242	88.66514962860597
49.98104624715548	88.66944313253452
49.99999999999854	88.67373663646308
50.018953752841604	88.67803014039163
50.037907505684664	88.68232364432018
50.056861258527725	88.68661714824873
50.075815011370786	88.69091065217728
50.094768764213846	88.69520415610583
50.11372251705691	88.69949766003438
50.13267626989997	88.70379116396293
50.15163002274303	88.70808466789148
50.17058377558609	88.71237817182003
50.18953752842915	88.71667167574859
50.20849128127221	88.72096517967714
50.22744503411527	88.72525868360569
50.24639878695833	88.72955218753424
50.26535253980139	88.73384569146279
50.28430629264445	88.73813919539134
50.30326004548751	88.74243269931989
50.32221379833057	88.74672620324844
50.34116755117363	88.751019707177
50.360121304016694	88.75531321110554
50.379075056859755	88.7596067150341
50.398028809702815	88.76390021896265
50.416982562545876	88.7681937228912
50.435936315388936	88.77248722681975
50.454890068232	88.7767807307483
50.47384382107506	88.78107423467685
50.49279757391812	88.7853677386054
50.51175132676118	88.78966124253395
50.53070507960424	88.7939547464625
50.5496588324473	88.79824825039105
50.56861258529036	88.8025417543196
50.58756633813342	88.80683525824816
50.60652009097648	88.81112876217671
50.62547384381954	88.81542226610526
50.6444275966626	88.81971577003381
50.66338134950566	88.82400927396236
50.68233510234872	88.82830277789091
50.701288855191784	88.83259628181946
50.720242608034845	88.83688978574801
50.739196360877905	88.84118328967656
50.758150113720966	88.84547679360512
50.777103866564026	88.84977029753367
50.79605761940709	88.85406380146222
50.81501137225015	88.85835730539077
50.83396512509321	88.86265080931932
50.85291887793627	88.86694431324787
50.87187263077933	88.87123781717642
50.89082638362239	88.87553132110497
50.90978013646545	88.87982482503352
50.92873388930851	88.88411832896207
50.94768764215157	88.88841183289063
50.96664139499463	88.89270533681918
50.98559514783769	88.89699884074773
51.00454890068075	88.90129234467628
51.02350265352381	88.90558584860483
51.042456406366874	88.90987935253338
51.061410159209935	88.91417285646193
51.080363912052995	88.91846636039048
51.099317664896056	88.92275986431903
51.118271417739116	88.92705336824758
51.13722517058218	88.93134687217614
51.15617892342524	88.93564037610469
51.1751326762683	88.93993388003324
51.19408642911136	88.94422738396179
51.21304018195442	88.94852088789034
51.23199393479748	88.95281439181889
51.25094768764054	88.95710789574744
51.2699014404836	88.96140139967599
51.28885519332666	88.96569490360454
51.30780894616972	88.9699884075331
51.32676269901278	88.97428191146165
51.34571645185584	88.9785754153902
51.3646702046989	88.98286891931875
51.383623957541964	88.9871624232473
51.402577710385025	88.99145592717585
51.421531463228085	88.9957494311044
51.440485216071146	89.00004293503295
51.459438968914206	89.0043364389615
51.47839272175727	89.00862994289005
51.49734647460033	89.0129234468186
51.51630022744339	89.01721695074716
51.53525398028645	89.0215104546757
51.55420773312951	89.02580395860426
51.57316148597257	89.03009746253281
51.59211523881563	89.03439096646136
51.61106899165869	89.03868447038991
51.63002274450175	89.04297797431846
51.64897649734481	89.04727147824701
51.66793025018787	89.05156498217556
51.68688400303093	89.05585848610411
51.70583775587399	89.06015199003267
51.724791508717054	89.06444549396122
51.743745261560115	89.06873899788977
51.762699014403175	89.07303250181832
51.781652767246236	89.07732600574687
51.800606520089296	89.08161950967542
51.81956027293236	89.08591301360397
51.83851402577542	89.09020651753252
51.85746777861848	89.09450002146107
51.87642153146154	89.09879352538962
51.8953752843046	89.10308702931817
51.91432903714766	89.10738053324673
51.93328278999072	89.11167403717528
51.95223654283378	89.11596754110383
51.97119029567684	89.12026104503238
51.9901440485199	89.12455454896093
52.00909780136296	89.12884805288948
52.02805155420602	89.13314155681803
52.04700530704908	89.13743506074658
52.065959059892144	89.14172856467513
52.084912812735205	89.14602206860368
52.103866565578265	89.15031557253224
52.122820318421326	89.15460907646079
52.141774071264386	89.15890258038934
52.16072782410745	89.16319608431789
52.17968157695051	89.16748958824644
52.19863532979357	89.17178309217499
52.21758908263663	89.17607659610354
52.23654283547969	89.18037010003209
52.25549658832275	89.18466360396064
52.27445034116581	89.1889571078892
52.29340409400887	89.19325061181775
52.31235784685193	89.1975441157463
52.33131159969499	89.20183761967485
52.35026535253805	89.2061311236034
52.36921910538111	89.21042462753195
52.38817285822417	89.2147181314605
52.407126611067234	89.21901163538905
52.426080363910295	89.2233051393176
52.445034116753355	89.22759864324615
52.463987869596416	89.2318921471747
52.482941622439476	89.23618565110326
52.50189537528254	89.2404791550318
52.5208491281256	89.24477265896036
52.53980288096866	89.24906616288891
52.55875663381172	89.25335966681746
52.57771038665478	89.25765317074601
52.59666413949784	89.26194667467456
52.6156178923409	89.26624017860311
52.63457164518396	89.27053368253166
52.65352539802702	89.27482718646021
52.67247915087008	89.27912069038877
52.69143290371314	89.28341419431732
52.7103866565562	89.28770769824587
52.72934040939926	89.29200120217442
52.748294162242324	89.29629470610297
52.767247915085385	89.30058821003152
52.786201667928445	89.30488171396007
52.805155420771506	89.30917521788862
52.824109173614566	89.31346872181717
52.84306292645763	89.31776222574572
52.86201667930069	89.32205572967428
52.88097043214375	89.32634923360283
52.89992418498681	89.33064273753138
52.91887793782987	89.33493624145993
52.93783169067293	89.33922974538848
52.95678544351599	89.34352324931703
52.97573919635905	89.34781675324558
52.99469294920211	89.35211025717413
53.01364670204517	89.35640376110268
53.03260045488823	89.36069726503123
53.05155420773129	89.36499076895979
53.07050796057435	89.36928427288834
53.089461713417414	89.37357777681689
53.108415466260475	89.37787128074544
53.127369219103535	89.38216478467399
53.146322971946596	89.38645828860254
53.165276724789656	89.39075179253109
53.18423047763272	89.39504529645964
53.20318423047578	89.3993388003882
53.22213798331884	89.40363230431674
53.2410917361619	89.4079258082453
53.26004548900496	89.41221931217385
53.27899924184802	89.4165128161024
53.29795299469108	89.42080632003095
53.31690674753414	89.4250998239595
53.3358605003772	89.42939332788805
53.35481425322026	89.4336868318166
53.37376800606332	89.43798033574515
53.39272175890638	89.4422738396737
53.41167551174944	89.44656734360225
53.430629264592504	89.4508608475308
53.449583017435565	89.45515435145936
53.468536770278625	89.45944785538791
53.487490523121686	89.46374135931646
53.506444275964746	89.46803486324501
53.52539802880781	89.47232836717356
53.54435178165087	89.47662187110211
53.56330553449393	89.48091537503066
53.58225928733699	89.48520887895921
53.60121304018005	89.48950238288776
53.62016679302311	89.49379588681632
53.63912054586617	89.49808939074487
53.65807429870923	89.50238289467342
53.67702805155229	89.50667639860197
53.69598180439535	89.51096990253052
53.71493555723841	89.51526340645907
53.73388931008147	89.51955691038762
53.75284306292453	89.52385041431617
53.771796815767594	89.52814391824472
53.790750568610655	89.53243742217327
53.809704321453715	89.53673092610182
53.828658074296776	89.54102443003038
53.847611827139836	89.54531793395893
53.8665655799829	89.54961143788748
53.88551933282596	89.55390494181603
53.90447308566902	89.55819844574458
53.92342683851208	89.56249194967313
53.94238059135514	89.56678545360168
53.9613343441982	89.57107895753023
53.98028809704126	89.57537246145878
53.99924184988432	89.57966596538733
54.01819560272738	89.58395946931589
54.03714935557044	89.58825297324444
54.0561031084135	89.59254647717299
54.07505686125656	89.59683998110154
54.09401061409962	89.60113348503009
54.112964366942684	89.60542698895864
54.131918119785745	89.60972049288719
54.150871872628805	89.61401399681574
54.169825625471866	89.6183075007443
54.188779378314926	89.62260100467284
54.20773313115799	89.6268945086014
54.22668688400105	89.63118801252995
54.24564063684411	89.6354815164585
54.26459438968717	89.63977502038705
54.28354814253023	89.6440685243156
54.30250189537329	89.64836202824415
54.32145564821635	89.6526555321727
54.34040940105941	89.65694903610125
54.35936315390247	89.6612425400298
54.37831690674553	89.66553604395835
54.39727065958859	89.6698295478869
54.41622441243165	89.67412305181546
54.43517816527471	89.67841655574401
54.454131918117774	89.68271005967256
54.473085670960835	89.68700356360111
54.492039423803895	89.69129706752966
54.510993176646956	89.69559057145821
54.529946929490016	89.69988407538676
54.54890068233308	89.70417757931531
54.56785443517614	89.70847108324386
54.5868081880192	89.71276458717242
54.60576194086226	89.71705809110097
54.62471569370532	89.72135159502952
54.64366944654838	89.72564509895807
54.66262319939144	89.72993860288662
54.6815769522345	89.73423210681517
54.70053070507756	89.73852561074372
54.71948445792062	89.74281911467227
54.73843821076368	89.74711261860082
54.75739196360674	89.75140612252937
54.7763457164498	89.75569962645793
54.795299469292864	89.75999313038648
54.814253222135925	89.76428663431503
54.833206974978985	89.76858013824358
54.852160727822046	89.77287364217213
54.871114480665106	89.77716714610068
54.89006823350817	89.78146065002923
54.90902198635123	89.78575415395778
54.92797573919429	89.79004765788633
54.94692949203735	89.79434116181488
54.96588324488041	89.79863466574344
54.98483699772347	89.80292816967199
55.00379075056653	89.80722167360054
55.02274450340959	89.81151517752909
55.04169825625265	89.81580868145764
55.06065200909571	89.82010218538619
55.07960576193877	89.82439568931474
55.09855951478183	89.82868919324329
55.117513267624894	89.83298269717184
55.136467020467954	89.8372762011004
55.155420773311015	89.84156970502895
55.174374526154075	89.8458632089575
55.193328278997136	89.85015671288605
55.212282031840196	89.8544502168146
55.23123578468326	89.85874372074315
55.25018953752632	89.8630372246717
55.26914329036938	89.86733072860025
55.28809704321244	89.8716242325288
55.3070507960555	89.87591773645735
55.32600454889856	89.8802112403859
55.34495830174162	89.88450474431446
55.36391205458468	89.888798248243
55.38286580742774	89.89309175217156
55.4018195602708	89.89738525610011
55.42077331311386	89.90167876002866
55.43972706595692	89.90597226395721
55.458680818799984	89.91026576788576
55.477634571643044	89.91455927181431
55.496588324486105	89.91885277574286
55.515542077329165	89.92314627967141
55.534495830172226	89.92743978359997
55.553449583015286	89.93173328752852
55.57240333585835	89.93602679145707
55.59135708870141	89.94032029538562
55.61031084154447	89.94461379931417
55.62926459438753	89.94890730324272
55.64821834723059	89.95320080717127
55.66717210007365	89.95749431109982
55.68612585291671	89.96178781502837
55.70507960575977	89.96608131895692
55.72403335860283	89.97037482288547
55.74298711144589	89.97466832681403
55.76194086428895	89.97896183074258
55.78089461713201	89.98325533467113
55.799848369975074	89.98754883859968
55.818802122818134	89.99184234252823
55.837755875661195	89.99613584645678
55.856709628504255	90.00042935038533
55.875663381347316	90.00472285431388
55.894617134190376	90.00901635824243
55.91357088703344	90.01330986217098
55.9325246398765	90.01760336609954
55.95147839271956	90.02189687002809
55.97043214556262	90.02619037395664
55.98938589840568	90.03048387788519
56.00833965124874	90.03477738181374
56.0272934040918	90.03907088574229
56.04624715693486	90.04336438967084
56.06520090977792	90.04765789359939
56.08415466262098	90.05195139752794
56.10310841546404	90.0562449014565
56.1220621683071	90.06053840538505
56.141015921150164	90.0648319093136
56.159969673993224	90.06912541324215
56.178923426836285	90.0734189171707
56.197877179679345	90.07771242109925
56.216830932522406	90.0820059250278
56.235784685365466	90.08629942895635
56.25473843820853	90.0905929328849
56.27369219105159	90.09488643681345
56.29264594389465	90.099179940742
56.31159969673771	90.10347344467056
56.33055344958077	90.1077669485991
56.34950720242383	90.11206045252766
56.36846095526689	90.11635395645621
56.38741470810995	90.12064746038476
56.40636846095301	90.12494096431331
56.42532221379607	90.12923446824186
56.44427596663913	90.13352797217041
56.46322971948219	90.13782147609896
56.482183472325254	90.14211498002751
56.501137225168314	90.14640848395607
56.520090978011375	90.15070198788462
56.539044730854435	90.15499549181317
56.557998483697496	90.15928899574172
56.576952236540556	90.16358249967027
56.59590598938362	90.16787600359882
56.61485974222668	90.17216950752737
56.63381349506974	90.17646301145592
56.6527672479128	90.18075651538447
56.67172100075586	90.18505001931302
56.69067475359892	90.18934352324158
56.70962850644198	90.19363702717013
56.72858225928504	90.19793053109868
56.7475360121281	90.20222403502723
56.76648976497116	90.20651753895578
56.78544351781422	90.21081104288433
56.80439727065728	90.21510454681288
56.823351023500344	90.21939805074143
56.842304776343404	90.22369155466998
56.861258529186465	90.22798505859853
56.880212282029525	90.23227856252709
56.899166034872586	90.23657206645564
56.918119787715646	90.24086557038419
56.93707354055871	90.24515907431274
56.95602729340177	90.24945257824129
56.97498104624483	90.25374608216984
56.99393479908789	90.25803958609839
57.01288855193095	90.26233309002694
57.03184230477401	90.2666265939555
57.05079605761707	90.27092009788404
57.06974981046013	90.2752136018126
57.08870356330319	90.27950710574115
57.10765731614625	90.2838006096697
57.12661106898931	90.28809411359825
57.14556482183237	90.2923876175268
57.164518574675434	90.29668112145535
57.183472327518494	90.3009746253839
57.202426080361555	90.30526812931245
57.221379833204615	90.309561633241
57.240333586047676	90.31385513716955
57.259287338890736	90.3181486410981
57.2782410917338	90.32244214502666
57.29719484457686	90.32673564895521
57.31614859741992	90.33102915288376
57.33510235026298	90.33532265681231
57.35405610310604	90.33961616074086
57.3730098559491	90.34390966466941
57.39196360879216	90.34820316859796
57.41091736163522	90.35249667252651
57.42987111447828	90.35679017645506
57.44882486732134	90.36108368038362
57.4677786201644	90.36537718431217
57.48673237300746	90.36967068824072
57.505686125850524	90.37396419216927
57.524639878693584	90.37825769609782
57.543593631536645	90.38255120002637
57.562547384379705	90.38684470395492
57.581501137222766	90.39113820788347
57.600454890065826	90.39543171181202
57.61940864290889	90.39972521574057
57.63836239575195	90.40401871966912
57.65731614859501	90.40831222359768
57.67626990143807	90.41260572752623
57.69522365428113	90.41689923145478
57.71417740712419	90.42119273538333
57.73313115996725	90.42548623931188
57.75208491281031	90.42977974324043
57.77103866565337	90.43407324716898
57.78999241849643	90.43836675109753
57.80894617133949	90.44266025502608
57.82789992418255	90.44695375895463
57.846853677025614	90.45124726288319
57.865807429868674	90.45554076681174
57.884761182711735	90.45983427074029
57.903714935554795	90.46412777466884
57.922668688397856	90.46842127859739
57.941622441240916	90.47271478252594
57.96057619408398	90.47700828645449
57.97952994692704	90.48130179038304
57.9984836997701	90.4855952943116
58.01743745261316	90.48988879824014
58.03639120545622	90.4941823021687
58.05534495829928	90.49847580609725
58.07429871114234	90.5027693100258
58.0932524639854	90.50706281395435
58.11220621682846	90.5113563178829
58.13115996967152	90.51564982181145
58.15011372251458	90.51994332574
58.16906747535764	90.52423682966855
58.188021228200704	90.5285303335971
58.206974981043764	90.53282383752565
58.225928733886825	90.5371173414542
58.244882486729885	90.54141084538276
58.263836239572946	90.54570434931131
58.282789992416006	90.54999785323986
58.30174374525907	90.55429135716841
58.32069749810213	90.55858486109696
58.33965125094519	90.56287836502551
58.35860500378825	90.56717186895406
58.37755875663131	90.57146537288261
58.39651250947437	90.57575887681116
58.41546626231743	90.58005238073972
58.43442001516049	90.58434588466827
58.45337376800355	90.58863938859682
58.47232752084661	90.59293289252537
58.49128127368967	90.59722639645392
58.51023502653273	90.60151990038247
58.529188779375794	90.60581340431102
58.548142532218854	90.61010690823957
58.567096285061915	90.61440041216812
58.586050037904975	90.61869391609667
58.605003790748036	90.62298742002523
58.6239575435911	90.62728092395378
58.64291129643416	90.63157442788233
58.66186504927722	90.63586793181088
58.68081880212028	90.64016143573943
58.69977255496334	90.64445493966798
58.7187263078064	90.64874844359653
58.73768006064946	90.65304194752508
58.75663381349252	90.65733545145363
58.77558756633558	90.66162895538218
58.79454131917864	90.66592245931074
58.8134950720217	90.67021596323929
58.83244882486476	90.67450946716784
58.85140257770782	90.67880297109639
58.870356330550884	90.68309647502494
58.889310083393944	90.68738997895349
58.908263836237005	90.69168348288204
58.927217589080065	90.69597698681059
58.946171341923126	90.70027049073914
58.96512509476619	90.7045639946677
58.98407884760925	90.70885749859625
59.00303260045231	90.7131510025248
59.02198635329537	90.71744450645335
59.04094010613843	90.7217380103819
59.05989385898149	90.72603151431045
59.07884761182455	90.730325018239
59.09780136466761	90.73461852216755
59.11675511751067	90.7389120260961
59.13570887035373	90.74320553002465
59.15466262319679	90.7474990339532
59.17361637603985	90.75179253788176
59.19257012888291	90.7560860418103
59.211523881725974	90.76037954573886
59.230477634569034	90.76467304966741
59.249431387412095	90.76896655359596
59.268385140255155	90.77326005752451
59.287338893098216	90.77755356145306
59.30629264594128	90.78184706538161
59.32524639878434	90.78614056931016
59.3442001516274	90.79043407323871
59.36315390447046	90.79472757716727
59.38210765731352	90.79902108109582
59.40106141015658	90.80331458502437
59.42001516299964	90.80760808895292
59.4389689158427	90.81190159288147
59.45792266868576	90.81619509681002
59.47687642152882	90.82048860073857
59.49583017437188	90.82478210466712
59.51478392721494	90.82907560859567
59.533737680058	90.83336911252422
59.552691432901064	90.83766261645277
59.571645185744124	90.84195612038133
59.590598938587185	90.84624962430988
59.609552691430245	90.85054312823843
59.628506444273306	90.85483663216698
59.64746019711637	90.85913013609553
59.66641394995943	90.86342364002408
59.68536770280249	90.86771714395263
59.70432145564555	90.87201064788118
59.72327520848861	90.87630415180973
59.74222896133167	90.88059765573828
59.76118271417473	90.88489115966684
59.78013646701779	90.88918466359539
59.79909021986085	90.89347816752394
59.81804397270391	90.89777167145249
59.83699772554697	90.90206517538104
59.85595147839003	90.90635867930959
59.87490523123309	90.91065218323814
59.893858984076154	90.91494568716669
59.912812736919214	90.91923919109524
59.931766489762275	90.9235326950238
59.950720242605335	90.92782619895235
59.969673995448396	90.9321197028809
59.98862774829146	90.93641320680945
60.00758150113452	90.940706710738
60.02653525397758	90.94500021466655
60.04548900682064	90.9492937185951
60.0644427596637	90.95358722252365
60.08339651250676	90.9578807264522
60.10235026534982	90.96217423038075
60.12130401819288	90.9664677343093
60.14025777103594	90.97076123823786
60.159211523879	90.9750547421664
60.17816527672206	90.97934824609496
60.19711902956512	90.98364175002351
60.21607278240818	90.98793525395206
60.235026535251244	90.99222875788061
60.253980288094304	90.99652226180916
60.272934040937365	91.00081576573771
60.291887793780425	91.00510926966626
60.310841546623486	91.00940277359481
60.32979529946655	91.01369627752337
60.34874905230961	91.01798978145192
60.36770280515267	91.02228328538047
60.38665655799573	91.02657678930902
60.40561031083879	91.03087029323757
60.42456406368185	91.03516379716612
60.44351781652491	91.03945730109467
60.46247156936797	91.04375080502322
60.48142532221103	91.04804430895177
60.50037907505409	91.05233781288032
60.51933282789715	91.05663131680888
60.53828658074021	91.06092482073743
60.55724033358327	91.06521832466598
60.576194086426334	91.06951182859453
60.595147839269394	91.07380533252308
60.614101592112455	91.07809883645163
60.633055344955515	91.08239234038018
60.652009097798576	91.08668584430873
60.67096285064164	91.09097934823728
60.6899166034847	91.09527285216583
60.70887035632776	91.09956635609439
60.72782410917082	91.10385986002294
60.74677786201388	91.10815336395149
60.76573161485694	91.11244686788004
60.7846853677	91.11674037180859
60.80363912054306	91.12103387573714
60.82259287338612	91.12532737966569
60.84154662622918	91.12962088359424
60.86050037907224	91.1339143875228
60.8794541319153	91.13820789145134
60.89840788475836	91.1425013953799
60.917361637601424	91.14679489930845
60.936315390444484	91.151088403237
60.955269143287545	91.15538190716555
60.974222896130605	91.1596754110941
60.993176648973666	91.16396891502265
61.01213040181673	91.1682624189512
61.03108415465979	91.17255592287975
61.05003790750285	91.1768494268083
61.06899166034591	91.18114293073685
61.08794541318897	91.1854364346654
61.10689916603203	91.18972993859396
61.12585291887509	91.19402344252251
61.14480667171815	91.19831694645106
61.16376042456121	91.20261045037961
61.18271417740427	91.20690395430816
61.20166793024733	91.21119745823671
61.22062168309039	91.21549096216526
61.23957543593345	91.21978446609381
61.258529188776514	91.22407797002236
61.277482941619574	91.22837147395092
61.296436694462635	91.23266497787947
61.315390447305695	91.23695848180802
61.334344200148756	91.24125198573657
61.35329795299182	91.24554548966512
61.37225170583488	91.24983899359367
61.39120545867794	91.25413249752222
61.410159211521	91.25842600145077
61.42911296436406	91.26271950537932
61.44806671720712	91.26701300930787
61.46702047005018	91.27130651323642
61.48597422289324	91.27560001716498
61.5049279757363	91.27989352109353
61.52388172857936	91.28418702502208
61.54283548142242	91.28848052895063
61.56178923426548	91.29277403287918
61.58074298710854	91.29706753680773
61.599696739951604	91.30136104073628
61.618650492794664	91.30565454466483
61.637604245637725	91.30994804859338
61.656557998480785	91.31424155252193
61.675511751323846	91.31853505645049
61.69446550416691	91.32282856037904
61.71341925700997	91.32712206430759
61.73237300985303	91.33141556823614
61.75132676269609	91.33570907216469
61.77028051553915	91.34000257609324
61.78923426838221	91.34429608002179
61.80818802122527	91.34858958395034
61.82714177406833	91.3528830878789
61.84609552691139	91.35717659180744
61.86504927975445	91.361470095736
61.88400303259751	91.36576359966455
61.90295678544057	91.3700571035931
61.92191053828363	91.37435060752165
61.940864291126694	91.3786441114502
61.959818043969754	91.38293761537875
61.978771796812815	91.3872311193073
61.997725549655875	91.39152462323585
62.016679302498936	91.3958181271644
62.035633055342	91.40011163109295
62.05458680818506	91.4044051350215
62.07354056102812	91.40869863895006
62.09249431387118	91.41299214287861
62.11144806671424	91.41728564680716
62.1304018195573	91.42157915073571
62.14935557240036	91.42587265466426
62.16830932524342	91.43016615859281
62.18726307808648	91.43445966252136
62.20621683092954	91.43875316644991
62.2251705837726	91.44304667037846
62.24412433661566	91.44734017430702
62.26307808945872	91.45163367823557
62.282031842301784	91.45592718216412
62.300985595144844	91.46022068609267
62.319939347987905	91.46451419002122
62.338893100830965	91.46880769394977
62.357846853674026	91.47310119787832
62.37680060651709	91.47739470180687
62.39575435936015	91.48168820573542
62.41470811220321	91.48598170966397
62.43366186504627	91.49027521359253
62.45261561788933	91.49456871752108
62.47156937073239	91.49886222144963
62.49052312357545	91.50315572537818
62.50947687641851	91.50744922930673
62.52843062926157	91.51174273323528
62.54738438210463	91.51603623716383
62.56633813494769	91.52032974109238
62.58529188779075	91.52462324502093
62.60424564063381	91.52891674894948
62.623199393476874	91.53321025287804
62.642153146319934	91.53750375680659
62.661106899162995	91.54179726073514
62.680060652006055	91.54609076466369
62.699014404849116	91.55038426859224
62.71796815769218	91.55467777252079
62.73692191053524	91.55897127644934
62.7558756633783	91.56326478037789
62.77482941622136	91.56755828430644
62.79378316906442	91.571851788235
62.81273692190748	91.57614529216355
62.83169067475054	91.5804387960921
62.8506444275936	91.58473230002065
62.86959818043666	91.5890258039492
62.88855193327972	91.59331930787775
62.90750568612278	91.5976128118063
62.92645943896584	91.60190631573485
62.9454131918089	91.6061998196634
62.964366944651964	91.61049332359195
62.983320697495024	91.6147868275205
63.002274450338085	91.61908033144906
63.021228203181145	91.6233738353776
63.040181956024206	91.62766733930616
63.05913570886727	91.63196084323471
63.07808946171033	91.63625434716326
63.09704321455339	91.64054785109181
63.11599696739645	91.64484135502036
63.13495072023951	91.64913485894891
63.15390447308257	91.65342836287746
63.17285822592563	91.65772186680601
63.19181197876869	91.66201537073457
63.21076573161175	91.66630887466312
63.22971948445481	91.67060237859167
63.24867323729787	91.67489588252022
63.26762699014093	91.67918938644877
63.28658074298399	91.68348289037732
63.305534495827054	91.68777639430587
63.324488248670114	91.69206989823442
63.343442001513175	91.69636340216297
63.362395754356235	91.70065690609152
63.381349507199296	91.70495041002007
63.40030326004236	91.70924391394863
63.41925701288542	91.71353741787718
63.43821076572848	91.71783092180573
63.45716451857154	91.72212442573428
63.4761182714146	91.72641792966283
63.49507202425766	91.73071143359138
63.51402577710072	91.73500493751993
63.53297952994378	91.73929844144848
63.55193328278684	91.74359194537703
63.5708870356299	91.74788544930558
63.58984078847296	91.75217895323414
63.60879454131602	91.75647245716269
63.62774829415908	91.76076596109124
63.646702047002144	91.76505946501979
63.665655799845204	91.76935296894834
63.684609552688265	91.77364647287689
63.703563305531326	91.77793997680544
63.722517058374386	91.78223348073399
63.74147081121745	91.78652698466254
63.76042456406051	91.7908204885911
63.77937831690357	91.79511399251965
63.79833206974663	91.7994074964482
63.81728582258969	91.80370100037675
63.83623957543275	91.8079945043053
63.85519332827581	91.81228800823385
63.87414708111887	91.8165815121624
63.89310083396193	91.82087501609095
63.91205458680499	91.8251685200195
63.93100833964805	91.82946202394805
63.94996209249111	91.8337555278766
63.96891584533417	91.83804903180516
63.987869598177234	91.8423425357337
64.0068233510203	91.84663603966226
64.02577710386336	91.85092954359081
64.04473085670642	91.85522304751936
64.06368460954948	91.85951655144791
64.08263836239254	91.86381005537646
64.1015921152356	91.86810355930501
64.12054586807866	91.87239706323356
64.13949962092173	91.87669056716211
64.15845337376479	91.88098407109067
64.17740712660785	91.88527757501922
64.1963608794509	91.88957107894777
64.21531463229397	91.89386458287632
64.23426838513703	91.89815808680487
64.25322213798009	91.90245159073342
64.27217589082315	91.90674509466197
64.29112964366621	91.91103859859052
64.31008339650927	91.91533210251907
64.32903714935233	91.91962560644762
64.34799090219539	91.92391911037618
64.36694465503845	91.92821261430473
64.38589840788151	91.93250611823328
64.40485216072457	91.93679962216183
64.42380591356763	91.94109312609038
64.4427596664107	91.94538663001893
64.46171341925375	91.94968013394748
64.48066717209682	91.95397363787603
64.49962092493988	91.95826714180458
64.51857467778294	91.96256064573313
64.537528430626	91.96685414966169
64.55648218346906	91.97114765359024
64.57543593631212	91.97544115751879
64.59438968915518	91.97973466144734
64.61334344199824	91.98402816537589
64.6322971948413	91.98832166930444
64.65125094768436	91.99261517323299
64.67020470052742	91.99690867716154
64.68915845337048	92.0012021810901
64.70811220621354	92.00549568501864
64.7270659590566	92.0097891889472
64.74601971189966	92.01408269287575
64.76497346474272	92.0183761968043
64.78392721758578	92.02266970073285
64.80288097042884	92.0269632046614
64.8218347232719	92.03125670858995
64.84078847611497	92.0355502125185
64.85974222895803	92.03984371644705
64.87869598180109	92.0441372203756
64.89764973464415	92.04843072430415
64.91660348748721	92.0527242282327
64.93555724033027	92.05701773216126
64.95451099317333	92.06131123608981
64.97346474601639	92.06560474001836
64.99241849885945	92.06989824394691
65.01137225170251	92.07419174787546
65.03032600454557	92.07848525180401
65.04927975738863	92.08277875573256
65.06823351023169	92.08707225966111
65.08718726307475	92.09136576358966
65.10614101591781	92.09565926751822
65.12509476876087	92.09995277144677
65.14404852160393	92.10424627537532
65.163002274447	92.10853977930387
65.18195602729006	92.11283328323242
65.20090978013312	92.11712678716097
65.21986353297618	92.12142029108952
65.23881728581924	92.12571379501807
65.2577710386623	92.13000729894662
65.27672479150536	92.13430080287517
65.29567854434842	92.13859430680372
65.31463229719148	92.14288781073228
65.33358605003454	92.14718131466083
65.3525398028776	92.15147481858938
65.37149355572066	92.15576832251793
65.39044730856372	92.16006182644648
65.40940106140678	92.16435533037503
65.42835481424984	92.16864883430358
65.4473085670929	92.17294233823213
65.46626231993596	92.17723584216068
65.48521607277902	92.18152934608923
65.50416982562209	92.18582285001779
65.52312357846515	92.19011635394634
65.5420773313082	92.19440985787489
65.56103108415127	92.19870336180344
65.57998483699433	92.20299686573199
65.59893858983739	92.20729036966054
65.61789234268045	92.21158387358909
65.63684609552351	92.21587737751764
65.65579984836657	92.2201708814462
65.67475360120963	92.22446438537474
65.69370735405269	92.2287578893033
65.71266110689575	92.23305139323185
65.73161485973881	92.2373448971604
65.75056861258187	92.24163840108895
65.76952236542493	92.2459319050175
65.788476118268	92.25022540894605
65.80742987111105	92.2545189128746
65.82638362395411	92.25881241680315
65.84533737679718	92.2631059207317
65.86429112964024	92.26739942466025
65.8832448824833	92.2716929285888
65.90219863532636	92.27598643251736
65.92115238816942	92.28027993644591
65.94010614101248	92.28457344037446
65.95905989385554	92.28886694430301
65.9780136466986	92.29316044823156
65.99696739954166	92.29745395216011
66.01592115238472	92.30174745608866
66.03487490522778	92.30604096001721
66.05382865807084	92.31033446394576
66.0727824109139	92.31462796787432
66.09173616375696	92.31892147180287
66.11068991660002	92.32321497573142
66.12964366944308	92.32750847965997
66.14859742228614	92.33180198358852
66.1675511751292	92.33609548751707
66.18650492797227	92.34038899144562
66.20545868081533	92.34468249537417
66.22441243365839	92.34897599930272
66.24336618650145	92.35326950323127
66.26231993934451	92.35756300715983
66.28127369218757	92.36185651108838
66.30022744503063	92.36615001501693
66.31918119787369	92.37044351894548
66.33813495071675	92.37473702287403
66.35708870355981	92.37903052680258
66.37604245640287	92.38332403073113
66.39499620924593	92.38761753465968
66.41394996208899	92.39191103858823
66.43290371493205	92.39620454251678
66.45185746777511	92.40049804644534
66.47081122061817	92.40479155037389
66.48976497346123	92.40908505430244
66.5087187263043	92.41337855823099
66.52767247914736	92.41767206215954
66.54662623199042	92.42196556608809
66.56557998483348	92.42625907001664
66.58453373767654	92.43055257394519
66.6034874905196	92.43484607787374
66.62244124336266	92.4391395818023
66.64139499620572	92.44343308573085
66.66034874904878	92.4477265896594
66.67930250189184	92.45202009358795
66.6982562547349	92.4563135975165
66.71721000757796	92.46060710144505
66.73616376042102	92.4649006053736
66.75511751326408	92.46919410930215
66.77407126610714	92.4734876132307
66.7930250189502	92.47778111715925
66.81197877179326	92.4820746210878
66.83093252463632	92.48636812501636
66.84988627747938	92.4906616289449
66.86884003032245	92.49495513287346
66.8877937831655	92.49924863680201
66.90674753600857	92.50354214073056
66.92570128885163	92.50783564465911
66.94465504169469	92.51212914858766
66.96360879453775	92.51642265251621
66.98256254738081	92.52071615644476
67.00151630022387	92.52500966037331
67.02047005306693	92.52930316430187
67.03942380590999	92.53359666823042
67.05837755875305	92.53789017215897
67.07733131159611	92.54218367608752
67.09628506443917	92.54647718001607
67.11523881728223	92.55077068394462
67.1341925701253	92.55506418787317
67.15314632296835	92.55935769180172
67.17210007581141	92.56365119573027
67.19105382865447	92.56794469965882
67.21000758149754	92.57223820358737
67.2289613343406	92.57653170751593
67.24791508718366	92.58082521144448
67.26686884002672	92.58511871537303
67.28582259286978	92.58941221930158
67.30477634571284	92.59370572323013
67.3237300985559	92.59799922715868
67.34268385139896	92.60229273108723
67.36163760424202	92.60658623501578
67.38059135708508	92.61087973894433
67.39954510992814	92.61517324287288
67.4184988627712	92.61946674680144
67.43745261561426	92.62376025072999
67.45640636845732	92.62805375465854
67.47536012130038	92.63234725858709
67.49431387414344	92.63664076251564
67.5132676269865	92.64093426644419
67.53222137982956	92.64522777037274
67.55117513267263	92.64952127430129
67.57012888551569	92.65381477822984
67.58908263835875	92.6581082821584
67.60803639120181	92.66240178608695
67.62699014404487	92.6666952900155
67.64594389688793	92.67098879394405
67.66489764973099	92.6752822978726
67.68385140257405	92.67957580180115
67.70280515541711	92.6838693057297
67.72175890826017	92.68816280965825
67.74071266110323	92.6924563135868
67.75966641394629	92.69674981751535
67.77862016678935	92.7010433214439
67.79757391963241	92.70533682537246
67.81652767247547	92.709630329301
67.83548142531853	92.71392383322956
67.8544351781616	92.71821733715811
67.87338893100465	92.72251084108666
67.89234268384772	92.72680434501521
67.91129643669078	92.73109784894376
67.93025018953384	92.73539135287231
67.9492039423769	92.73968485680086
67.96815769521996	92.74397836072941
67.98711144806302	92.74827186465797
68.00606520090608	92.75256536858652
68.02501895374914	92.75685887251507
68.0439727065922	92.76115237644362
68.06292645943526	92.76544588037217
68.08188021227832	92.76973938430072
68.10083396512138	92.77403288822927
68.11978771796444	92.77832639215782
68.1387414708075	92.78261989608637
68.15769522365056	92.78691340001492
68.17664897649362	92.79120690394348
68.19560272933668	92.79550040787203
68.21455648217974	92.79979391180058
68.2335102350228	92.80408741572913
68.25246398786587	92.80838091965768
68.27141774070893	92.81267442358623
68.29037149355199	92.81696792751478
68.30932524639505	92.82126143144333
68.32827899923811	92.82555493537188
68.34723275208117	92.82984843930043
68.36618650492423	92.83414194322899
68.38514025776729	92.83843544715754
68.40409401061035	92.84272895108609
68.42304776345341	92.84702245501464
68.44200151629647	92.85131595894319
68.46095526913953	92.85560946287174
68.47990902198259	92.85990296680029
68.49886277482565	92.86419647072884
68.51781652766871	92.8684899746574
68.53677028051177	92.87278347858594
68.55572403335484	92.8770769825145
68.5746777861979	92.88137048644305
68.59363153904096	92.8856639903716
68.61258529188402	92.88995749430015
68.63153904472708	92.8942509982287
68.65049279757014	92.89854450215725
68.6694465504132	92.9028380060858
68.68840030325626	92.90713151001435
68.70735405609932	92.9114250139429
68.72630780894238	92.91571851787145
68.74526156178544	92.9200120218
68.7642153146285	92.92430552572856
68.78316906747156	92.92859902965711
68.80212282031462	92.93289253358566
68.82107657315768	92.93718603751421
68.84003032600074	92.94147954144276
68.8589840788438	92.94577304537131
68.87793783168686	92.95006654929986
68.89689158452993	92.95436005322841
68.91584533737299	92.95865355715696
68.93479909021605	92.96294706108552
68.9537528430591	92.96724056501407
68.97270659590217	92.97153406894262
68.99166034874523	92.97582757287117
69.01061410158829	92.98012107679972
69.02956785443135	92.98441458072827
69.04852160727441	92.98870808465682
69.06747536011747	92.99300158858537
69.08642911296053	92.99729509251392
69.10538286580359	93.00158859644247
69.12433661864665	93.00588210037102
69.14329037148971	93.01017560429958
69.16224412433277	93.01446910822813
69.18119787717583	93.01876261215668
69.2001516300189	93.02305611608523
69.21910538286195	93.02734962001378
69.23805913570502	93.03164312394233
69.25701288854808	93.03593662787088
69.27596664139114	93.04023013179943
69.2949203942342	93.04452363572798
69.31387414707726	93.04881713965653
69.33282789992032	93.05311064358509
69.35178165276338	93.05740414751364
69.37073540560644	93.06169765144219
69.3896891584495	93.06599115537074
69.40864291129256	93.07028465929929
69.42759666413562	93.07457816322784
69.44655041697868	93.07887166715639
69.46550416982174	93.08316517108494
69.4844579226648	93.0874586750135
69.50341167550786	93.09175217894204
69.52236542835092	93.0960456828706
69.54131918119398	93.10033918679915
69.56027293403704	93.1046326907277
69.5792266868801	93.10892619465625
69.59818043972317	93.1132196985848
69.61713419256623	93.11751320251335
69.63608794540929	93.1218067064419
69.65504169825235	93.12610021037045
69.67399545109541	93.130393714299
69.69294920393847	93.13468721822755
69.71190295678153	93.1389807221561
69.73085670962459	93.14327422608466
69.74981046246765	93.14756773001321
69.76876421531071	93.15186123394176
69.78771796815377	93.15615473787031
69.80667172099683	93.16044824179886
69.82562547383989	93.16474174572741
69.84457922668295	93.16903524965596
69.86353297952601	93.17332875358451
69.88248673236907	93.17762225751306
69.90144048521213	93.18191576144162
69.9203942380552	93.18620926537017
69.93934799089826	93.19050276929872
69.95830174374132	93.19479627322727
69.97725549658438	93.19908977715582
69.99620924942744	93.20338328108437
70.0151630022705	93.20767678501292
70.03411675511356	93.21197028894147
70.05307050795662	93.21626379287002
70.07202426079968	93.22055729679857
70.09097801364274	93.22485080072713
70.1099317664858	93.22914430465568
70.12888551932886	93.23343780858423
70.14783927217192	93.23773131251278
70.16679302501498	93.24202481644133
70.18574677785804	93.24631832036988
70.2047005307011	93.25061182429843
70.22365428354416	93.25490532822698
70.24260803638722	93.25919883215553
70.26156178923029	93.26349233608408
70.28051554207335	93.26778584001264
70.2994692949164	93.27207934394119
70.31842304775947	93.27637284786974
70.33737680060253	93.28066635179829
70.35633055344559	93.28495985572684
70.37528430628865	93.28925335965539
70.39423805913171	93.29354686358394
70.41319181197477	93.29784036751249
70.43214556481783	93.30213387144104
70.45109931766089	93.3064273753696
70.47005307050395	93.31072087929815
70.48900682334701	93.3150143832267
70.50796057619007	93.31930788715525
70.52691432903313	93.3236013910838
70.5458680818762	93.32789489501235
70.56482183471925	93.3321883989409
70.58377558756231	93.33648190286945
70.60272934040538	93.340775406798
70.62168309324844	93.34506891072655
70.6406368460915	93.3493624146551
70.65959059893456	93.35365591858366
70.67854435177762	93.3579494225122
70.69749810462068	93.36224292644076
70.71645185746374	93.36653643036931
70.7354056103068	93.37082993429786
70.75435936314986	93.37512343822641
70.77331311599292	93.37941694215496
70.79226686883598	93.38371044608351
70.81122062167904	93.38800395001206
70.8301743745221	93.39229745394061
70.84912812736516	93.39659095786917
70.86808188020822	93.40088446179772
70.88703563305128	93.40517796572627
70.90598938589434	93.40947146965482
70.9249431387374	93.41376497358337
70.94389689158047	93.41805847751192
70.96285064442353	93.42235198144047
70.98180439726659	93.42664548536902
71.00075815010965	93.43093898929757
71.01971190295271	93.43523249322612
71.03866565579577	93.43952599715467
71.05761940863883	93.44381950108323
71.07657316148189	93.44811300501178
71.09552691432495	93.45240650894033
71.11448066716801	93.45670001286888
71.13343442001107	93.46099351679743
71.15238817285413	93.46528702072598
71.17134192569719	93.46958052465453
71.19029567854025	93.47387402858308
71.20924943138331	93.47816753251163
71.22820318422637	93.48246103644018
71.24715693706943	93.48675454036874
71.2661106899125	93.49104804429729
71.28506444275556	93.49534154822584
71.30401819559862	93.49963505215439
71.32297194844168	93.50392855608294
71.34192570128474	93.50822206001149
71.3608794541278	93.51251556394004
71.37983320697086	93.51680906786859
71.39878695981392	93.52110257179714
71.41774071265698	93.5253960757257
71.43669446550004	93.52968957965425
71.4556482183431	93.5339830835828
71.47460197118616	93.53827658751135
71.49355572402922	93.5425700914399
71.51250947687228	93.54686359536845
71.53146322971534	93.551157099297
71.5504169825584	93.55545060322555
71.56937073540146	93.5597441071541
71.58832448824452	93.56403761108265
71.60727824108758	93.5683311150112
71.62623199393065	93.57262461893976
71.6451857467737	93.5769181228683
71.66413949961677	93.58121162679686
71.68309325245983	93.58550513072541
71.70204700530289	93.58979863465396
71.72100075814595	93.59409213858251
71.73995451098901	93.59838564251106
71.75890826383207	93.60267914643961
71.77786201667513	93.60697265036816
71.79681576951819	93.61126615429671
71.81576952236125	93.61555965822527
71.83472327520431	93.61985316215382
71.85367702804737	93.62414666608237
71.87263078089043	93.62844017001092
71.89158453373349	93.63273367393947
71.91053828657655	93.63702717786802
71.92949203941961	93.64132068179657
71.94844579226267	93.64561418572512
71.96739954510574	93.64990768965367
71.9863532979488	93.65420119358222
72.00530705079186	93.65849469751078
72.02426080363492	93.66278820143933
72.04321455647798	93.66708170536788
72.06216830932104	93.67137520929643
72.0811220621641	93.67566871322498
72.10007581500716	93.67996221715353
72.11902956785022	93.68425572108208
72.13798332069328	93.68854922501063
72.15693707353634	93.69284272893918
72.1758908263794	93.69713623286773
72.19484457922246	93.70142973679629
72.21379833206552	93.70572324072484
72.23275208490858	93.71001674465339
72.25170583775164	93.71431024858194
72.2706595905947	93.71860375251049
72.28961334343776	93.72289725643904
72.30856709628083	93.72719076036759
72.32752084912389	93.73148426429614
72.34647460196695	93.7357777682247
72.36542835481	93.74007127215324
72.38438210765307	93.7443647760818
72.40333586049613	93.74865828001035
72.42228961333919	93.7529517839389
72.44124336618225	93.75724528786745
72.46019711902531	93.761538791796
72.47915087186837	93.76583229572455
72.49810462471143	93.7701257996531
72.51705837755449	93.77441930358165
72.53601213039755	93.7787128075102
72.55496588324061	93.78300631143875
72.57391963608367	93.7872998153673
72.59287338892673	93.79159331929586
72.6118271417698	93.79588682322441
72.63078089461285	93.80018032715296
72.64973464745592	93.80447383108151
72.66868840029898	93.80876733501006
72.68764215314204	93.81306083893861
72.7065959059851	93.81735434286716
72.72554965882816	93.82164784679571
72.74450341167122	93.82594135072426
72.76345716451428	93.83023485465282
72.78241091735734	93.83452835858137
72.8013646702004	93.83882186250992
72.82031842304346	93.84311536643847
72.83927217588652	93.84740887036702
72.85822592872958	93.85170237429557
72.87717968157264	93.85599587822412
72.8961334344157	93.86028938215267
72.91508718725876	93.86458288608122
72.93404094010182	93.86887639000977
72.95299469294488	93.87316989393833
72.97194844578794	93.87746339786688
72.990902198631	93.88175690179543
73.00985595147407	93.88605040572398
73.02880970431713	93.89034390965253
73.04776345716019	93.89463741358108
73.06671721000325	93.89893091750963
73.08567096284631	93.90322442143818
73.10462471568937	93.90751792536673
73.12357846853243	93.91181142929528
73.14253222137549	93.91610493322383
73.16148597421855	93.92039843715239
73.18043972706161	93.92469194108094
73.19939347990467	93.92898544500949
73.21834723274773	93.93327894893804
73.23730098559079	93.93757245286659
73.25625473843385	93.94186595679514
73.27520849127691	93.94615946072369
73.29416224411997	93.95045296465224
73.31311599696303	93.9547464685808
73.3320697498061	93.95903997250934
73.35102350264916	93.9633334764379
73.36997725549222	93.96762698036645
73.38893100833528	93.971920484295
73.40788476117834	93.97621398822355
73.4268385140214	93.9805074921521
73.44579226686446	93.98480099608065
73.46474601970752	93.9890945000092
73.48369977255058	93.99338800393775
73.50265352539364	93.9976815078663
73.5216072782367	94.00197501179485
73.54056103107976	94.0062685157234
73.55951478392282	94.01056201965196
73.57846853676588	94.01485552358051
73.59742228960894	94.01914902750906
73.616376042452	94.02344253143761
73.63532979529506	94.02773603536616
73.65428354813812	94.03202953929471
73.67323730098119	94.03632304322326
73.69219105382425	94.04061654715181
73.7111448066673	94.04491005108036
73.73009855951037	94.04920355500892
73.74905231235343	94.05349705893747
73.76800606519649	94.05779056286602
73.78695981803955	94.06208406679457
73.80591357088261	94.06637757072312
73.82486732372567	94.07067107465167
73.84382107656873	94.07496457858022
73.86277482941179	94.07925808250877
73.88172858225485	94.08355158643732
73.90068233509791	94.08784509036587
73.91963608794097	94.09213859429443
73.93858984078403	94.09643209822298
73.9575435936271	94.10072560215153
73.97649734647015	94.10501910608008
73.99545109931321	94.10931261000863
74.01440485215628	94.11360611393718
74.03335860499934	94.11789961786573
74.0523123578424	94.12219312179428
74.07126611068546	94.12648662572283
74.09021986352852	94.13078012965138
74.10917361637158	94.13507363357994
74.12812736921464	94.13936713750849
74.1470811220577	94.14366064143704
74.16603487490076	94.14795414536559
74.18498862774382	94.15224764929414
74.20394238058688	94.15654115322269
74.22289613342994	94.16083465715124
74.241849886273	94.16512816107979
74.26080363911606	94.16942166500834
74.27975739195912	94.1737151689369
74.29871114480218	94.17800867286545
74.31766489764524	94.182302176794
74.3366186504883	94.18659568072255
74.35557240333137	94.1908891846511
74.37452615617443	94.19518268857965
74.39347990901749	94.1994761925082
74.41243366186055	94.20376969643675
74.43138741470361	94.2080632003653
74.45034116754667	94.21235670429385
74.46929492038973	94.2166502082224
74.48824867323279	94.22094371215096
74.50720242607585	94.2252372160795
74.52615617891891	94.22953072000806
74.54510993176197	94.23382422393661
74.56406368460503	94.23811772786516
74.58301743744809	94.24241123179371
74.60197119029115	94.24670473572226
74.62092494313421	94.25099823965081
74.63987869597727	94.25529174357936
74.65883244882033	94.25958524750791
74.6777862016634	94.26387875143647
74.69673995450646	94.26817225536502
74.71569370734952	94.27246575929357
74.73464746019258	94.27675926322212
74.75360121303564	94.28105276715067
74.7725549658787	94.28534627107922
74.79150871872176	94.28963977500777
74.81046247156482	94.29393327893632
74.82941622440788	94.29822678286487
74.84836997725094	94.30252028679342
74.867323730094	94.30681379072198
74.88627748293706	94.31110729465053
74.90523123578012	94.31540079857908
74.92418498862318	94.31969430250763
74.94313874146624	94.32398780643618
74.9620924943093	94.32828131036473
74.98104624715236	94.33257481429328
74.99999999999542	94.33686831822183
75.01895375283848	94.34116182215038
75.03790750568155	94.34545532607893
75.0568612585246	94.34974883000748
75.07581501136767	94.35404233393604
75.09476876421073	94.35833583786459
75.11372251705379	94.36262934179314
75.13267626989685	94.36692284572169
75.15163002273991	94.37121634965024
75.17058377558297	94.37550985357879
75.18953752842603	94.37980335750734
75.20849128126909	94.38409686143589
75.22744503411215	94.38839036536444
75.24639878695521	94.392683869293
75.26535253979827	94.39697737322155
75.28430629264133	94.4012708771501
75.3032600454844	94.40556438107865
75.32221379832745	94.4098578850072
75.34116755117051	94.41415138893575
75.36012130401357	94.4184448928643
75.37907505685664	94.42273839679285
75.3980288096997	94.4270319007214
75.41698256254276	94.43132540464995
75.43593631538582	94.4356189085785
75.45489006822888	94.43991241250706
75.47384382107194	94.4442059164356
75.492797573915	94.44849942036416
75.51175132675806	94.45279292429271
75.53070507960112	94.45708642822126
75.54965883244418	94.46137993214981
75.56861258528724	94.46567343607836
75.5875663381303	94.46996694000691
75.60652009097336	94.47426044393546
75.62547384381642	94.47855394786401
75.64442759665948	94.48284745179257
75.66338134950254	94.48714095572112
75.6823351023456	94.49143445964967
75.70128885518866	94.49572796357822
75.72024260803173	94.50002146750677
75.73919636087479	94.50431497143532
75.75815011371785	94.50860847536387
75.7771038665609	94.51290197929242
75.79605761940397	94.51719548322097
75.81501137224703	94.52148898714952
75.83396512509009	94.52578249107808
75.85291887793315	94.53007599500663
75.87187263077621	94.53436949893518
75.89082638361927	94.53866300286373
75.90978013646233	94.54295650679228
75.92873388930539	94.54725001072083
75.94768764214845	94.55154351464938
75.96664139499151	94.55583701857793
75.98559514783457	94.56013052250648
76.00454890067763	94.56442402643503
76.0235026535207	94.56871753036359
76.04245640636375	94.57301103429214
76.06141015920682	94.57730453822069
76.08036391204988	94.58159804214924
76.09931766489294	94.58589154607779
76.118271417736	94.59018505000634
76.13722517057906	94.59447855393489
76.15617892342212	94.59877205786344
76.17513267626518	94.603065561792
76.19408642910824	94.60735906572054
76.2130401819513	94.6116525696491
76.23199393479436	94.61594607357765
76.25094768763742	94.6202395775062
76.26990144048048	94.62453308143475
76.28885519332354	94.6288265853633
76.3078089461666	94.63312008929185
76.32676269900966	94.6374135932204
76.34571645185272	94.64170709714895
76.36467020469578	94.6460006010775
76.38362395753884	94.65029410500605
76.4025777103819	94.6545876089346
76.42153146322497	94.65888111286316
76.44048521606803	94.66317461679171
76.45943896891109	94.66746812072026
76.47839272175415	94.67176162464881
76.49734647459721	94.67605512857736
76.51630022744027	94.68034863250591
76.53525398028333	94.68464213643446
76.55420773312639	94.68893564036301
76.57316148596945	94.69322914429156
76.59211523881251	94.69752264822012
76.61106899165557	94.70181615214867
76.63002274449863	94.70610965607722
76.64897649734169	94.71040316000577
76.66793025018475	94.71469666393432
76.68688400302781	94.71899016786287
76.70583775587087	94.72328367179142
76.72479150871393	94.72757717571997
76.743745261557	94.73187067964852
76.76269901440006	94.73616418357707
76.78165276724312	94.74045768750563
76.80060652008618	94.74475119143418
76.81956027292924	94.74904469536273
76.8385140257723	94.75333819929128
76.85746777861536	94.75763170321983
76.87642153145842	94.76192520714838
76.89537528430148	94.76621871107693
76.91432903714454	94.77051221500548
76.9332827899876	94.77480571893403
76.95223654283066	94.77909922286258
76.97119029567372	94.78339272679113
76.99014404851678	94.78768623071969
77.00909780135984	94.79197973464824
77.0280515542029	94.79627323857679
77.04700530704596	94.80056674250534
77.06595905988902	94.80486024643389
77.08491281273209	94.80915375036244
77.10386656557515	94.81344725429099
77.1228203184182	94.81774075821954
77.14177407126127	94.8220342621481
77.16072782410433	94.82632776607664
77.17968157694739	94.8306212700052
77.19863532979045	94.83491477393375
77.21758908263351	94.8392082778623
77.23654283547657	94.84350178179085
77.25549658831963	94.8477952857194
77.27445034116269	94.85208878964795
77.29340409400575	94.8563822935765
77.31235784684881	94.86067579750505
77.33131159969187	94.8649693014336
77.35026535253493	94.86926280536215
77.369219105378	94.8735563092907
77.38817285822105	94.87784981321926
77.40712661106411	94.88214331714781
77.42608036390718	94.88643682107636
77.44503411675024	94.89073032500491
77.4639878695933	94.89502382893346
77.48294162243636	94.89931733286201
77.50189537527942	94.90361083679056
77.52084912812248	94.90790434071911
77.53980288096554	94.91219784464766
77.5587566338086	94.91649134857622
77.57771038665166	94.92078485250477
77.59666413949472	94.92507835643332
77.61561789233778	94.92937186036187
77.63457164518084	94.93366536429042
77.6535253980239	94.93795886821897
77.67247915086696	94.94225237214752
77.69143290371002	94.94654587607607
77.71038665655308	94.95083938000462
77.72934040939614	94.95513288393317
77.7482941622392	94.95942638786173
77.76724791508227	94.96371989179028
77.78620166792533	94.96801339571883
77.80515542076839	94.97230689964738
77.82410917361145	94.97660040357593
77.84306292645451	94.98089390750448
77.86201667929757	94.98518741143303
77.88097043214063	94.98948091536158
77.89992418498369	94.99377441929013
77.91887793782675	94.99806792321868
77.93783169066981	95.00236142714724
77.95678544351287	95.00665493107579
77.97573919635593	95.01094843500434
77.99469294919899	95.01524193893289
78.01364670204205	95.01953544286144
78.03260045488511	95.02382894678999
78.05155420772817	95.02812245071854
78.07050796057123	95.03241595464709
78.0894617134143	95.03670945857564
78.10841546625736	95.0410029625042
78.12736921910042	95.04529646643275
78.14632297194348	95.0495899703613
78.16527672478654	95.05388347428985
78.1842304776296	95.0581769782184
78.20318423047266	95.06247048214695
78.22213798331572	95.0667639860755
78.24109173615878	95.07105749000405
78.26004548900184	95.0753509939326
78.2789992418449	95.07964449786115
78.29795299468796	95.0839380017897
78.31690674753102	95.08823150571826
78.33586050037408	95.0925250096468
78.35481425321714	95.09681851357536
78.3737680060602	95.10111201750391
78.39272175890326	95.10540552143246
78.41167551174632	95.10969902536101
78.43062926458938	95.11399252928956
78.44958301743245	95.11828603321811
78.4685367702755	95.12257953714666
78.48749052311857	95.12687304107521
78.50644427596163	95.13116654500377
78.52539802880469	95.13546004893232
78.54435178164775	95.13975355286087
78.56330553449081	95.14404705678942
78.58225928733387	95.14834056071797
78.60121304017693	95.15263406464652
78.62016679301999	95.15692756857507
78.63912054586305	95.16122107250362
78.65807429870611	95.16551457643217
78.67702805154917	95.16980808036072
78.69598180439223	95.17410158428928
78.7149355572353	95.17839508821783
78.73388931007835	95.18268859214638
78.75284306292141	95.18698209607493
78.77179681576447	95.19127560000348
78.79075056860754	95.19556910393203
78.8097043214506	95.19986260786058
78.82865807429366	95.20415611178913
78.84761182713672	95.20844961571768
78.86656557997978	95.21274311964623
78.88551933282284	95.21703662357478
78.9044730856659	95.22133012750334
78.92342683850896	95.22562363143189
78.94238059135202	95.22991713536044
78.96133434419508	95.23421063928899
78.98028809703814	95.23850414321754
78.9992418498812	95.24279764714609
79.01819560272426	95.24709115107464
79.03714935556732	95.25138465500319
79.05610310841038	95.25567815893174
79.07505686125344	95.2599716628603
79.0940106140965	95.26426516678885
79.11296436693956	95.2685586707174
79.13191811978263	95.27285217464595
79.15087187262569	95.2771456785745
79.16982562546875	95.28143918250305
79.1887793783118	95.2857326864316
79.20773313115487	95.29002619036015
79.22668688399793	95.2943196942887
79.24564063684099	95.29861319821725
79.26459438968405	95.3029067021458
79.28354814252711	95.30720020607436
79.30250189537017	95.3114937100029
79.32145564821323	95.31578721393146
79.34040940105629	95.32008071786001
79.35936315389935	95.32437422178856
79.37831690674241	95.32866772571711
79.39727065958547	95.33296122964566
79.41622441242853	95.33725473357421
79.4351781652716	95.34154823750276
79.45413191811465	95.34584174143131
79.47308567095772	95.35013524535987
79.49203942380078	95.35442874928842
79.51099317664384	95.35872225321697
79.5299469294869	95.36301575714552
79.54890068232996	95.36730926107407
79.56785443517302	95.37160276500262
79.58680818801608	95.37589626893117
79.60576194085914	95.38018977285972
79.6247156937022	95.38448327678827
79.64366944654526	95.38877678071682
79.66262319938832	95.39307028464538
79.68157695223138	95.39736378857393
79.70053070507444	95.40165729250248
79.7194844579175	95.40595079643103
79.73843821076056	95.41024430035958
79.75739196360362	95.41453780428813
79.77634571644668	95.41883130821668
79.79529946928974	95.42312481214523
79.8142532221328	95.42741831607378
79.83320697497587	95.43171182000233
79.85216072781893	95.43600532393089
79.87111448066199	95.44029882785944
79.89006823350505	95.44459233178799
79.90902198634811	95.44888583571654
79.92797573919117	95.45317933964509
79.94692949203423	95.45747284357364
79.96588324487729	95.46176634750219
79.98483699772035	95.46605985143074
80.00379075056341	95.4703533553593
80.02274450340647	95.47464685928784
80.04169825624953	95.4789403632164
80.06065200909259	95.48323386714495
80.07960576193565	95.4875273710735
80.09855951477871	95.49182087500205
80.11751326762177	95.4961143789306
80.13646702046483	95.50040788285915
80.1554207733079	95.5047013867877
80.17437452615096	95.50899489071625
80.19332827899402	95.5132883946448
80.21228203183708	95.51758189857335
80.23123578468014	95.5218754025019
80.2501895375232	95.52616890643046
80.26914329036626	95.53046241035901
80.28809704320932	95.53475591428756
80.30705079605238	95.53904941821611
80.32600454889544	95.54334292214466
80.3449583017385	95.54763642607321
80.36391205458156	95.55192993000176
80.38286580742462	95.55622343393031
80.40181956026768	95.56051693785886
80.42077331311074	95.56481044178742
80.4397270659538	95.56910394571597
80.45868081879686	95.57339744964452
80.47763457163992	95.57769095357307
80.49658832448299	95.58198445750162
80.51554207732605	95.58627796143017
80.5344958301691	95.59057146535872
80.55344958301217	95.59486496928727
80.57240333585523	95.59915847321582
80.59135708869829	95.60345197714437
80.61031084154135	95.60774548107293
80.62926459438441	95.61203898500148
80.64821834722747	95.61633248893003
80.66717210007053	95.62062599285858
80.68612585291359	95.62491949678713
80.70507960575665	95.62921300071568
80.72403335859971	95.63350650464423
80.74298711144277	95.63780000857278
80.76194086428583	95.64209351250133
80.7808946171289	95.64638701642988
80.79984836997195	95.65068052035843
80.81880212281501	95.65497402428699
80.83775587565808	95.65926752821554
80.85670962850114	95.66356103214409
80.8756633813442	95.66785453607264
80.89461713418726	95.67214804000119
80.91357088703032	95.67644154392974
80.93252463987338	95.68073504785829
80.95147839271644	95.68502855178684
80.9704321455595	95.6893220557154
80.98938589840256	95.69361555964394
81.00833965124562	95.6979090635725
81.02729340408868	95.70220256750105
81.04624715693174	95.7064960714296
81.0652009097748	95.71078957535815
81.08415466261786	95.7150830792867
81.10310841546092	95.71937658321525
81.12206216830398	95.7236700871438
81.14101592114704	95.72796359107235
81.1599696739901	95.7322570950009
81.17892342683317	95.73655059892945
81.19787717967623	95.740844102858
81.21683093251929	95.74513760678656
81.23578468536235	95.74943111071511
81.25473843820541	95.75372461464366
81.27369219104847	95.75801811857221
81.29264594389153	95.76231162250076
81.31159969673459	95.76660512642931
81.33055344957765	95.77089863035786
81.34950720242071	95.77519213428641
81.36846095526377	95.77948563821496
81.38741470810683	95.78377914214352
81.40636846094989	95.78807264607207
81.42532221379295	95.79236615000062
81.44427596663601	95.79665965392917
81.46322971947907	95.80095315785772
81.48218347232213	95.80524666178627
81.5011372251652	95.80954016571482
81.52009097800826	95.81383366964337
81.53904473085132	95.81812717357192
81.55799848369438	95.82242067750047
81.57695223653744	95.82671418142903
81.5959059893805	95.83100768535758
81.61485974222356	95.83530118928613
81.63381349506662	95.83959469321468
81.65276724790968	95.84388819714323
81.67172100075274	95.84818170107178
81.6906747535958	95.85247520500033
81.70962850643886	95.85676870892888
81.72858225928192	95.86106221285743
81.74753601212498	95.86535571678598
81.76648976496804	95.86964922071454
81.7854435178111	95.87394272464309
81.80439727065416	95.87823622857164
81.82335102349722	95.88252973250019
81.84230477634028	95.88682323642874
81.86125852918335	95.89111674035729
81.8802122820264	95.89541024428584
81.89916603486947	95.89970374821439
81.91811978771253	95.90399725214294
81.93707354055559	95.9082907560715
81.95602729339865	95.91258426000005
81.97498104624171	95.9168777639286
81.99393479908477	95.92117126785715
82.01288855192783	95.9254647717857
82.03184230477089	95.92975827571425
82.05079605761395	95.9340517796428
82.06974981045701	95.93834528357135
82.08870356330007	95.9426387874999
82.10765731614313	95.94693229142845
82.1266110689862	95.951225795357
82.14556482182925	95.95551929928556
82.16451857467231	95.9598128032141
82.18347232751537	95.96410630714266
82.20242608035844	95.96839981107121
82.2213798332015	95.97269331499976
82.24033358604456	95.97698681892831
82.25928733888762	95.98128032285686
82.27824109173068	95.98557382678541
82.29719484457374	95.98986733071396
82.3161485974168	95.99416083464251
82.33510235025986	95.99845433857107
82.35405610310292	96.00274784249962
82.37300985594598	96.00704134642817
82.39196360878904	96.01133485035672
82.4109173616321	96.01562835428527
82.42987111447516	96.01992185821382
82.44882486731822	96.02421536214237
82.46777862016128	96.02850886607092
82.48673237300434	96.03280236999947
82.5056861258474	96.03709587392802
82.52463987869046	96.04138937785658
82.54359363153353	96.04568288178513
82.56254738437659	96.04997638571368
82.58150113721965	96.05426988964223
82.60045489006271	96.05856339357078
82.61940864290577	96.06285689749933
82.63836239574883	96.06715040142788
82.65731614859189	96.07144390535643
82.67626990143495	96.07573740928498
82.69522365427801	96.08003091321353
82.71417740712107	96.08432441714208
82.73313115996413	96.08861792107064
82.75208491280719	96.09291142499919
82.77103866565025	96.09720492892774
82.78999241849331	96.10149843285629
82.80894617133637	96.10579193678484
82.82789992417943	96.11008544071339
82.8468536770225	96.11437894464194
82.86580742986555	96.11867244857049
82.88476118270862	96.12296595249904
82.90371493555168	96.1272594564276
82.92266868839474	96.13155296035615
82.9416224412378	96.1358464642847
82.96057619408086	96.14013996821325
82.97952994692392	96.1444334721418
82.99848369976698	96.14872697607035
83.01743745261004	96.1530204799989
83.0363912054531	96.15731398392745
83.05534495829616	96.161607487856
83.07429871113922	96.16590099178455
83.09325246398228	96.1701944957131
83.11220621682534	96.17448799964166
83.1311599696684	96.1787815035702
83.15011372251146	96.18307500749876
83.16906747535452	96.18736851142731
83.18802122819758	96.19166201535586
83.20697498104064	96.19595551928441
83.2259287338837	96.20024902321296
83.24488248672677	96.20454252714151
83.26383623956983	96.20883603107006
83.28278999241289	96.21312953499861
83.30174374525595	96.21742303892717
83.32069749809901	96.22171654285572
83.33965125094207	96.22601004678427
83.35860500378513	96.23030355071282
83.37755875662819	96.23459705464137
83.39651250947125	96.23889055856992
83.41546626231431	96.24318406249847
83.43442001515737	96.24747756642702
83.45337376800043	96.25177107035557
83.47232752084349	96.25606457428412
83.49128127368655	96.26035807821268
83.51023502652961	96.26465158214123
83.52918877937267	96.26894508606978
83.54814253221573	96.27323858999833
83.5670962850588	96.27753209392688
83.58605003790186	96.28182559785543
83.60500379074492	96.28611910178398
83.62395754358798	96.29041260571253
83.64291129643104	96.29470610964108
83.6618650492741	96.29899961356963
83.68081880211716	96.30329311749819
83.69977255496022	96.30758662142674
83.71872630780328	96.31188012535529
83.73768006064634	96.31617362928384
83.7566338134894	96.32046713321239
83.77558756633246	96.32476063714094
83.79454131917552	96.32905414106949
83.81349507201858	96.33334764499804
83.83244882486164	96.3376411489266
83.8514025777047	96.34193465285514
83.87035633054776	96.3462281567837
83.88931008339082	96.35052166071225
83.90826383623389	96.3548151646408
83.92721758907695	96.35910866856935
83.94617134192	96.3634021724979
83.96512509476307	96.36769567642645
83.98407884760613	96.371989180355
84.00303260044919	96.37628268428355
84.02198635329225	96.3805761882121
84.04094010613531	96.38486969214065
84.05989385897837	96.3891631960692
84.07884761182143	96.39345669999776
84.09780136466449	96.39775020392631
84.11675511750755	96.40204370785486
84.13570887035061	96.40633721178341
84.15466262319367	96.41063071571196
84.17361637603673	96.41492421964051
84.1925701288798	96.41921772356906
84.21152388172285	96.42351122749761
84.23047763456591	96.42780473142616
84.24943138740898	96.43209823535472
84.26838514025204	96.43639173928327
84.2873388930951	96.44068524321182
84.30629264593816	96.44497874714037
84.32524639878122	96.44927225106892
84.34420015162428	96.45356575499747
84.36315390446734	96.45785925892602
84.3821076573104	96.46215276285457
84.40106141015346	96.46644626678312
84.42001516299652	96.47073977071167
84.43896891583958	96.47503327464023
84.45792266868264	96.47932677856878
84.4768764215257	96.48362028249733
84.49583017436876	96.48791378642588
84.51478392721182	96.49220729035443
84.53373768005488	96.49650079428298
84.55269143289794	96.50079429821153
84.571645185741	96.50508780214008
84.59059893858407	96.50938130606863
84.60955269142713	96.51367480999718
84.62850644427019	96.51796831392573
84.64746019711325	96.52226181785429
84.66641394995631	96.52655532178284
84.68536770279937	96.53084882571139
84.70432145564243	96.53514232963994
84.72327520848549	96.53943583356849
84.74222896132855	96.54372933749704
84.76118271417161	96.54802284142559
84.78013646701467	96.55231634535414
84.79909021985773	96.5566098492827
84.81804397270079	96.56090335321124
84.83699772554385	96.5651968571398
84.85595147838691	96.56949036106835
84.87490523122997	96.5737838649969
84.89385898407303	96.57807736892545
84.9128127369161	96.582370872854
84.93176648975916	96.58666437678255
84.95072024260222	96.5909578807111
84.96967399544528	96.59525138463965
84.98862774828834	96.5995448885682
85.0075815011314	96.60383839249675
85.02653525397446	96.6081318964253
85.04548900681752	96.61242540035386
85.06444275966058	96.61671890428241
85.08339651250364	96.62101240821096
85.1023502653467	96.62530591213951
85.12130401818976	96.62959941606806
85.14025777103282	96.63389291999661
85.15921152387588	96.63818642392516
85.17816527671894	96.64247992785371
85.197119029562	96.64677343178226
85.21607278240506	96.65106693571082
85.23502653524812	96.65536043963937
85.25398028809119	96.65965394356792
85.27293404093425	96.66394744749647
85.2918877937773	96.66824095142502
85.31084154662037	96.67253445535357
85.32979529946343	96.67682795928212
85.34874905230649	96.68112146321067
85.36770280514955	96.68541496713922
85.38665655799261	96.68970847106777
85.40561031083567	96.69400197499633
85.42456406367873	96.69829547892488
85.44351781652179	96.70258898285343
85.46247156936485	96.70688248678198
85.48142532220791	96.71117599071053
85.50037907505097	96.71546949463908
85.51933282789403	96.71976299856763
85.5382865807371	96.72405650249618
85.55724033358015	96.72835000642473
85.57619408642321	96.73264351035328
85.59514783926628	96.73693701428184
85.61410159210934	96.74123051821039
85.6330553449524	96.74552402213894
85.65200909779546	96.74981752606749
85.67096285063852	96.75411102999604
85.68991660348158	96.75840453392459
85.70887035632464	96.76269803785314
85.7278241091677	96.76699154178169
85.74677786201076	96.77128504571024
85.76573161485382	96.7755785496388
85.78468536769688	96.77987205356735
85.80363912053994	96.7841655574959
85.822592873383	96.78845906142445
85.84154662622606	96.792752565353
85.86050037906912	96.79704606928155
85.87945413191218	96.8013395732101
85.89840788475524	96.80563307713865
85.9173616375983	96.8099265810672
85.93631539044137	96.81422008499575
85.95526914328443	96.8185135889243
85.97422289612749	96.82280709285286
85.99317664897055	96.8271005967814
86.01213040181361	96.83139410070996
86.03108415465667	96.83568760463851
86.05003790749973	96.83998110856706
86.06899166034279	96.84427461249561
86.08794541318585	96.84856811642416
86.10689916602891	96.85286162035271
86.12585291887197	96.85715512428126
86.14480667171503	96.86144862820981
86.16376042455809	96.86574213213837
86.18271417740115	96.87003563606692
86.20166793024421	96.87432913999547
86.22062168308727	96.87862264392402
86.23957543593033	96.88291614785257
86.2585291887734	96.88720965178112
86.27748294161646	96.89150315570967
86.29643669445952	96.89579665963822
86.31539044730258	96.90009016356677
86.33434420014564	96.90438366749532
86.3532979529887	96.90867717142388
86.37225170583176	96.91297067535243
86.39120545867482	96.91726417928098
86.41015921151788	96.92155768320953
86.42911296436094	96.92585118713808
86.448066717204	96.93014469106663
86.46702047004706	96.93443819499518
86.48597422289012	96.93873169892373
86.50492797573318	96.94302520285228
86.52388172857624	96.94731870678083
86.5428354814193	96.95161221070938
86.56178923426236	96.95590571463794
86.58074298710542	96.96019921856649
86.59969673994848	96.96449272249504
86.61865049279155	96.96878622642359
86.6376042456346	96.97307973035214
86.65655799847767	96.97737323428069
86.67551175132073	96.98166673820924
86.69446550416379	96.98596024213779
86.71341925700685	96.99025374606634
86.73237300984991	96.9945472499949
86.75132676269297	96.99884075392345
86.77028051553603	97.003134257852
86.78923426837909	97.00742776178055
86.80818802122215	97.0117212657091
86.82714177406521	97.01601476963765
86.84609552690827	97.0203082735662
86.86504927975133	97.02460177749475
86.88400303259439	97.0288952814233
86.90295678543745	97.03318878535185
86.92191053828051	97.0374822892804
86.94086429112357	97.04177579320896
86.95981804396664	97.0460692971375
86.9787717968097	97.05036280106606
86.99772554965276	97.05465630499461
87.01667930249582	97.05894980892316
87.03563305533888	97.06324331285171
87.05458680818194	97.06753681678026
87.073540561025	97.07183032070881
87.09249431386806	97.07612382463736
87.11144806671112	97.08041732856591
87.13040181955418	97.08471083249447
87.14935557239724	97.08900433642302
87.1683093252403	97.09329784035157
87.18726307808336	97.09759134428012
87.20621683092642	97.10188484820867
87.22517058376948	97.10617835213722
87.24412433661254	97.11047185606577
87.2630780894556	97.11476535999432
87.28203184229866	97.11905886392287
87.30098559514173	97.12335236785142
87.31993934798479	97.12764587177998
87.33889310082785	97.13193937570853
87.3578468536709	97.13623287963708
87.37680060651397	97.14052638356563
87.39575435935703	97.14481988749418
87.41470811220009	97.14911339142273
87.43366186504315	97.15340689535128
87.45261561788621	97.15770039927983
87.47156937072927	97.16199390320838
87.49052312357233	97.16628740713693
87.50947687641539	97.17058091106549
87.52843062925845	97.17487441499404
87.54738438210151	97.17916791892259
87.56633813494457	97.18346142285114
87.58529188778763	97.18775492677969
87.6042456406307	97.19204843070824
87.62319939347375	97.19634193463679
87.64215314631682	97.20063543856534
87.66110689915988	97.2049289424939
87.68006065200294	97.20922244642244
87.699014404846	97.213515950351
87.71796815768906	97.21780945427955
87.73692191053212	97.2221029582081
87.75587566337518	97.22639646213665
87.77482941621824	97.2306899660652
87.7937831690613	97.23498346999375
87.81273692190436	97.2392769739223
87.83169067474742	97.24357047785085
87.85064442759048	97.2478639817794
87.86959818043354	97.25215748570795
87.8885519332766	97.2564509896365
87.90750568611966	97.26074449356506
87.92645943896272	97.26503799749361
87.94541319180578	97.26933150142216
87.96436694464884	97.27362500535071
87.9833206974919	97.27791850927926
88.00227445033497	97.28221201320781
88.02122820317803	97.28650551713636
88.04018195602109	97.29079902106491
88.05913570886415	97.29509252499346
88.07808946170721	97.29938602892202
88.09704321455027	97.30367953285057
88.11599696739333	97.30797303677912
88.13495072023639	97.31226654070767
88.15390447307945	97.31656004463622
88.17285822592251	97.32085354856477
88.19181197876557	97.32514705249332
88.21076573160863	97.32944055642187
88.22971948445169	97.33373406035042
88.24867323729475	97.33802756427897
88.26762699013781	97.34232106820753
88.28658074298087	97.34661457213608
88.30553449582393	97.35090807606463
88.324488248667	97.35520157999318
88.34344200151006	97.35949508392173
88.36239575435312	97.36378858785028
88.38134950719618	97.36808209177883
88.40030326003924	97.37237559570738
88.4192570128823	97.37666909963593
88.43821076572536	97.38096260356448
88.45716451856842	97.38525610749303
88.47611827141148	97.38954961142159
88.49507202425454	97.39384311535014
88.5140257770976	97.39813661927869
88.53297952994066	97.40243012320724
88.55193328278372	97.40672362713579
88.57088703562678	97.41101713106434
88.58984078846984	97.41531063499289
88.6087945413129	97.41960413892144
88.62774829415596	97.42389764285
88.64670204699902	97.42819114677854
88.66565579984209	97.4324846507071
88.68460955268515	97.43677815463565
88.7035633055282	97.4410716585642
88.72251705837127	97.44536516249275
88.74147081121433	97.4496586664213
88.76042456405739	97.45395217034985
88.77937831690045	97.4582456742784
88.79833206974351	97.46253917820695
88.81728582258657	97.4668326821355
88.83623957542963	97.47112618606405
88.85519332827269	97.4754196899926
88.87414708111575	97.47971319392116
88.89310083395881	97.48400669784971
88.91205458680187	97.48830020177826
88.93100833964493	97.49259370570681
88.949962092488	97.49688720963536
88.96891584533105	97.50118071356391
88.98786959817411	97.50547421749246
89.00682335101718	97.50976772142101
89.02577710386024	97.51406122534956
89.0447308567033	97.51835472927812
89.06368460954636	97.52264823320667
89.08263836238942	97.52694173713522
89.10159211523248	97.53123524106377
89.12054586807554	97.53552874499232
89.1394996209186	97.53982224892087
89.15845337376166	97.54411575284942
89.17740712660472	97.54840925677797
89.19636087944778	97.55270276070652
89.21531463229084	97.55699626463507
89.2342683851339	97.56128976856363
89.25322213797696	97.56558327249218
89.27217589082002	97.56987677642073
89.29112964366308	97.57417028034928
89.31008339650614	97.57846378427783
89.3290371493492	97.58275728820638
89.34799090219227	97.58705079213493
89.36694465503533	97.59134429606348
89.38589840787839	97.59563779999203
89.40485216072145	97.59993130392058
89.42380591356451	97.60422480784914
89.44275966640757	97.60851831177769
89.46171341925063	97.61281181570624
89.48066717209369	97.61710531963479
89.49962092493675	97.62139882356334
89.51857467777981	97.62569232749189
89.53752843062287	97.62998583142044
89.55648218346593	97.63427933534899
89.57543593630899	97.63857283927754
89.59438968915205	97.6428663432061
89.61334344199511	97.64715984713465
89.63229719483817	97.6514533510632
89.65125094768123	97.65574685499175
89.6702047005243	97.6600403589203
89.68915845336736	97.66433386284885
89.70811220621042	97.6686273667774
89.72706595905348	97.67292087070595
89.74601971189654	97.6772143746345
89.7649734647396	97.68150787856305
89.78392721758266	97.6858013824916
89.80288097042572	97.69009488642016
89.82183472326878	97.6943883903487
89.84078847611184	97.69868189427726
89.8597422289549	97.70297539820581
89.87869598179796	97.70726890213436
89.89764973464102	97.71156240606291
89.91660348748408	97.71585590999146
89.93555724032714	97.72014941392001
89.9545109931702	97.72444291784856
89.97346474601326	97.72873642177711
89.99241849885632	97.73302992570567
90.01137225169938	97.73732342963422
90.03032600454245	97.74161693356277
90.0492797573855	97.74591043749132
90.06823351022857	97.75020394141987
90.08718726307163	97.75449744534842
90.10614101591469	97.75879094927697
90.12509476875775	97.76308445320552
90.14404852160081	97.76737795713407
90.16300227444387	97.77167146106262
90.18195602728693	97.77596496499118
90.20090978012999	97.78025846891973
90.21986353297305	97.78455197284828
90.23881728581611	97.78884547677683
90.25777103865917	97.79313898070538
90.27672479150223	97.79743248463393
90.2956785443453	97.80172598856248
90.31463229718835	97.80601949249103
90.33358605003141	97.81031299641958
90.35253980287447	97.81460650034813
90.37149355571754	97.81890000427668
90.3904473085606	97.82319350820524
90.40940106140366	97.82748701213379
90.42835481424672	97.83178051606234
90.44730856708978	97.83607401999089
90.46626231993284	97.84036752391944
90.4852160727759	97.84466102784799
90.50416982561896	97.84895453177654
90.52312357846202	97.85324803570509
90.54207733130508	97.85754153963364
90.56103108414814	97.8618350435622
90.5799848369912	97.86612854749075
90.59893858983426	97.8704220514193
90.61789234267732	97.87471555534785
90.63684609552038	97.8790090592764
90.65579984836344	97.88330256320495
90.6747536012065	97.8875960671335
90.69370735404956	97.89188957106205
90.71266110689263	97.8961830749906
90.73161485973569	97.90047657891915
90.75056861257875	97.9047700828477
90.7695223654218	97.90906358677626
90.78847611826487	97.9133570907048
90.80742987110793	97.91765059463336
90.82638362395099	97.92194409856191
90.84533737679405	97.92623760249046
90.86429112963711	97.93053110641901
90.88324488248017	97.93482461034756
90.90219863532323	97.93911811427611
90.92115238816629	97.94341161820466
90.94010614100935	97.94770512213321
90.95905989385241	97.95199862606177
90.97801364669547	97.95629212999032
90.99696739953853	97.96058563391887
91.0159211523816	97.96487913784742
91.03487490522465	97.96917264177597
91.05382865806772	97.97346614570452
91.07278241091078	97.97775964963307
91.09173616375384	97.98205315356162
91.1106899165969	97.98634665749017
91.12964366943996	97.99064016141872
91.14859742228302	97.99493366534728
91.16755117512608	97.99922716927583
91.18650492796914	98.00352067320438
91.2054586808122	98.00781417713293
91.22441243365526	98.01210768106148
91.24336618649832	98.01640118499003
91.26231993934138	98.02069468891858
91.28127369218444	98.02498819284713
91.3002274450275	98.02928169677568
91.31918119787056	98.03357520070423
91.33813495071362	98.03786870463279
91.35708870355668	98.04216220856134
91.37604245639974	98.04645571248989
91.3949962092428	98.05074921641844
91.41394996208587	98.05504272034699
91.43290371492893	98.05933622427554
91.45185746777199	98.06362972820409
91.47081122061505	98.06792323213264
91.48976497345811	98.0722167360612
91.50871872630117	98.07651023998974
91.52767247914423	98.0808037439183
91.54662623198729	98.08509724784685
91.56557998483035	98.0893907517754
91.58453373767341	98.09368425570395
91.60348749051647	98.0979777596325
91.62244124335953	98.10227126356105
91.64139499620259	98.1065647674896
91.66034874904565	98.11085827141815
91.67930250188871	98.1151517753467
91.69825625473177	98.11944527927525
91.71721000757483	98.1237387832038
91.7361637604179	98.12803228713236
91.75511751326096	98.13232579106091
91.77407126610402	98.13661929498946
91.79302501894708	98.14091279891801
91.81197877179014	98.14520630284656
91.8309325246332	98.14949980677511
91.84988627747626	98.15379331070366
91.86884003031932	98.15808681463221
91.88779378316238	98.16238031856076
91.90674753600544	98.16667382248932
91.9257012888485	98.17096732641787
91.94465504169156	98.17526083034642
91.96360879453462	98.17955433427497
91.98256254737768	98.18384783820352
92.00151630022074	98.18814134213207
92.0204700530638	98.19243484606062
92.03942380590686	98.19672834998917
92.05837755874992	98.20102185391772
92.07733131159299	98.20531535784627
92.09628506443605	98.20960886177483
92.1152388172791	98.21390236570338
92.13419257012217	98.21819586963193
92.15314632296523	98.22248937356048
92.17210007580829	98.22678287748903
92.19105382865135	98.23107638141758
92.21000758149441	98.23536988534613
92.22896133433747	98.23966338927468
92.24791508718053	98.24395689320323
92.26686884002359	98.24825039713178
92.28582259286665	98.25254390106033
92.30477634570971	98.25683740498889
92.32373009855277	98.26113090891744
92.34268385139583	98.26542441284599
92.3616376042389	98.26971791677454
92.38059135708195	98.27401142070309
92.39954510992501	98.27830492463164
92.41849886276808	98.28259842856019
92.43745261561114	98.28689193248874
92.4564063684542	98.2911854364173
92.47536012129726	98.29547894034584
92.49431387414032	98.2997724442744
92.51326762698338	98.30406594820295
92.53222137982644	98.3083594521315
92.5511751326695	98.31265295606005
92.57012888551256	98.3169464599886
92.58908263835562	98.32123996391715
92.60803639119868	98.3255334678457
92.62699014404174	98.32982697177425
92.6459438968848	98.3341204757028
92.66489764972786	98.33841397963135
92.68385140257092	98.3427074835599
92.70280515541398	98.34700098748846
92.72175890825704	98.35129449141701
92.7407126611001	98.35558799534556
92.75966641394317	98.35988149927411
92.77862016678623	98.36417500320266
92.79757391962929	98.36846850713121
92.81652767247235	98.37276201105976
92.83548142531541	98.37705551498831
92.85443517815847	98.38134901891686
92.87338893100153	98.38564252284542
92.89234268384459	98.38993602677397
92.91129643668765	98.39422953070252
92.93025018953071	98.39852303463107
92.94920394237377	98.40281653855962
92.96815769521683	98.40711004248817
92.98711144805989	98.41140354641672
93.00606520090295	98.41569705034527
93.02501895374601	98.41999055427382
93.04397270658907	98.42428405820237
93.06292645943213	98.42857756213093
93.0818802122752	98.43287106605948
93.10083396511826	98.43716456998803
93.11978771796132	98.44145807391658
93.13874147080438	98.44575157784513
93.15769522364744	98.45004508177368
93.1766489764905	98.45433858570223
93.19560272933356	98.45863208963078
93.21455648217662	98.46292559355933
93.23351023501968	98.46721909748788
93.25246398786274	98.47151260141644
93.2714177407058	98.47580610534499
93.29037149354886	98.48009960927354
93.30932524639192	98.48439311320209
93.32827899923498	98.48868661713064
93.34723275207804	98.49298012105919
93.3661865049211	98.49727362498774
93.38514025776416	98.50156712891629
93.40409401060722	98.50586063284484
93.42304776345028	98.5101541367734
93.44200151629335	98.51444764070195
93.4609552691364	98.5187411446305
93.47990902197947	98.52303464855905
93.49886277482253	98.5273281524876
93.51781652766559	98.53162165641615
93.53677028050865	98.5359151603447
93.55572403335171	98.54020866427325
93.57467778619477	98.5445021682018
93.59363153903783	98.54879567213035
93.61258529188089	98.5530891760589
93.63153904472395	98.55738267998746
93.65049279756701	98.561676183916
93.66944655041007	98.56596968784456
93.68840030325313	98.57026319177311
93.7073540560962	98.57455669570166
93.72630780893925	98.57885019963021
93.74526156178231	98.58314370355876
93.76421531462537	98.58743720748731
93.78316906746844	98.59173071141586
93.8021228203115	98.59602421534441
93.82107657315456	98.60031771927297
93.84003032599762	98.60461122320152
93.85898407884068	98.60890472713007
93.87793783168374	98.61319823105862
93.8968915845268	98.61749173498717
93.91584533736986	98.62178523891572
93.93479909021292	98.62607874284427
93.95375284305598	98.63037224677282
93.97270659589904	98.63466575070137
93.9916603487421	98.63895925462992
94.01061410158516	98.64325275855848
94.02956785442822	98.64754626248703
94.04852160727128	98.65183976641558
94.06747536011434	98.65613327034413
94.0864291129574	98.66042677427268
94.10538286580046	98.66472027820123
94.12433661864353	98.66901378212978
94.14329037148659	98.67330728605833
94.16224412432965	98.67760078998688
94.1811978771727	98.68189429391543
94.20015163001577	98.68618779784398
94.21910538285883	98.69048130177254
94.23805913570189	98.69477480570109
94.25701288854495	98.69906830962964
94.27596664138801	98.70336181355819
94.29492039423107	98.70765531748674
94.31387414707413	98.71194882141529
94.33282789991719	98.71624232534384
94.35178165276025	98.7205358292724
94.37073540560331	98.72482933320094
94.38968915844637	98.7291228371295
94.40864291128943	98.73341634105805
94.4275966641325	98.7377098449866
94.44655041697555	98.74200334891515
94.46550416981862	98.7462968528437
94.48445792266168	98.75059035677225
94.50341167550474	98.7548838607008
94.5223654283478	98.75917736462935
94.54131918119086	98.7634708685579
94.56027293403392	98.76776437248645
94.57922668687698	98.772057876415
94.59818043972004	98.77635138034356
94.6171341925631	98.7806448842721
94.63608794540616	98.78493838820066
94.65504169824922	98.78923189212921
94.67399545109228	98.79352539605776
94.69294920393534	98.79781889998631
94.7119029567784	98.80211240391486
94.73085670962146	98.80640590784341
94.74981046246452	98.81069941177196
94.76876421530758	98.81499291570051
94.78771796815064	98.81928641962907
94.8066717209937	98.82357992355762
94.82562547383677	98.82787342748617
94.84457922667983	98.83216693141472
94.86353297952289	98.83646043534327
94.88248673236595	98.84075393927182
94.90144048520901	98.84504744320037
94.92039423805207	98.84934094712892
94.93934799089513	98.85363445105747
94.95830174373819	98.85792795498602
94.97725549658125	98.86222145891458
94.99620924942431	98.86651496284313
95.01516300226737	98.87080846677168
95.03411675511043	98.87510197070023
95.05307050795349	98.87939547462878
95.07202426079655	98.88368897855733
95.09097801363961	98.88798248248588
95.10993176648267	98.89227598641443
95.12888551932573	98.89656949034298
95.1478392721688	98.90086299427153
95.16679302501186	98.90515649820009
95.18574677785492	98.90945000212864
95.20470053069798	98.91374350605719
95.22365428354104	98.91803700998574
95.2426080363841	98.92233051391429
95.26156178922716	98.92662401784284
95.28051554207022	98.93091752177139
95.29946929491328	98.93521102569994
95.31842304775634	98.9395045296285
95.3373768005994	98.94379803355704
95.35633055344246	98.9480915374856
95.37528430628552	98.95238504141415
95.39423805912858	98.9566785453427
95.41319181197164	98.96097204927125
95.4321455648147	98.9652655531998
95.45109931765776	98.96955905712835
95.47005307050082	98.9738525610569
95.48900682334389	98.97814606498545
95.50796057618695	98.982439568914
95.52691432903	98.98673307284255
95.54586808187307	98.9910265767711
95.56482183471613	98.99532008069966
95.58377558755919	98.99961358462821
95.60272934040225	99.00390708855676
95.62168309324531	99.00820059248531
95.64063684608837	99.01249409641386
95.65959059893143	99.01678760034241
95.67854435177449	99.02108110427096
95.69749810461755	99.02537460819951
95.71645185746061	99.02966811212806
95.73540561030367	99.03396161605662
95.75435936314673	99.03825511998517
95.7733131159898	99.04254862391372
95.79226686883285	99.04684212784227
95.81122062167591	99.05113563177082
95.83017437451898	99.05542913569937
95.84912812736204	99.05972263962792
95.8680818802051	99.06401614355647
95.88703563304816	99.06830964748502
95.90598938589122	99.07260315141357
95.92494313873428	99.07689665534213
95.94389689157734	99.08119015927068
95.9628506444204	99.08548366319923
95.98180439726346	99.08977716712778
96.00075815010652	99.09407067105633
96.01971190294958	99.09836417498488
96.03866565579264	99.10265767891343
96.0576194086357	99.10695118284198
96.07657316147876	99.11124468677053
96.09552691432182	99.11553819069908
96.11448066716488	99.11983169462763
96.13343442000794	99.12412519855619
96.152388172851	99.12841870248474
96.17134192569407	99.13271220641329
96.19029567853713	99.13700571034184
96.20924943138019	99.14129921427039
96.22820318422325	99.14559271819894
96.24715693706631	99.14988622212749
96.26611068990937	99.15417972605604
96.28506444275243	99.1584732299846
96.30401819559549	99.16276673391314
96.32297194843855	99.1670602378417
96.34192570128161	99.17135374177025
96.36087945412467	99.1756472456988
96.37983320696773	99.17994074962735
96.39878695981079	99.1842342535559
96.41774071265385	99.18852775748445
96.43669446549691	99.192821261413
96.45564821833997	99.19711476534155
96.47460197118303	99.2014082692701
96.4935557240261	99.20570177319865
96.51250947686916	99.2099952771272
96.53146322971222	99.21428878105576
96.55041698255528	99.21858228498431
96.56937073539834	99.22287578891286
96.5883244882414	99.22716929284141
96.60727824108446	99.23146279676996
96.62623199392752	99.23575630069851
96.64518574677058	99.24004980462706
96.66413949961364	99.24434330855561
96.6830932524567	99.24863681248416
96.70204700529976	99.25293031641272
96.72100075814282	99.25722382034127
96.73995451098588	99.26151732426982
96.75890826382894	99.26581082819837
96.777862016672	99.27010433212692
96.79681576951506	99.27439783605547
96.81576952235812	99.27869133998402
96.83472327520118	99.28298484391257
96.85367702804425	99.28727834784112
96.8726307808873	99.29157185176967
96.89158453373037	99.29586535569823
96.91053828657343	99.30015885962678
96.92949203941649	99.30445236355533
96.94844579225955	99.30874586748388
96.96739954510261	99.31303937141243
96.98635329794567	99.31733287534098
97.00530705078873	99.32162637926953
97.02426080363179	99.32591988319808
97.04321455647485	99.33021338712663
97.06216830931791	99.33450689105518
97.08112206216097	99.33880039498374
97.10007581500403	99.34309389891229
97.1190295678471	99.34738740284084
97.13798332069015	99.35168090676939
97.15693707353321	99.35597441069794
97.17589082637627	99.36026791462649
97.19484457921934	99.36456141855504
97.2137983320624	99.36885492248359
97.23275208490546	99.37314842641214
97.25170583774852	99.3774419303407
97.27065959059158	99.38173543426925
97.28961334343464	99.3860289381978
97.3085670962777	99.39032244212635
97.32752084912076	99.3946159460549
97.34647460196382	99.39890944998345
97.36542835480688	99.403202953912
97.38438210764994	99.40749645784055
97.403335860493	99.4117899617691
97.42228961333606	99.41608346569765
97.44124336617912	99.4203769696262
97.46019711902218	99.42467047355476
97.47915087186524	99.4289639774833
97.4981046247083	99.43325748141186
97.51705837755136	99.43755098534041
97.53601213039443	99.44184448926896
97.55496588323749	99.44613799319751
97.57391963608055	99.45043149712606
97.5928733889236	99.45472500105461
97.61182714176667	99.45901850498316
97.63078089460973	99.46331200891171
97.64973464745279	99.46760551284027
97.66868840029585	99.47189901676882
97.68764215313891	99.47619252069737
97.70659590598197	99.48048602462592
97.72554965882503	99.48477952855447
97.74450341166809	99.48907303248302
97.76345716451115	99.49336653641157
97.78241091735421	99.49766004034012
97.80136467019727	99.50195354426867
97.82031842304033	99.50624704819722
97.8392721758834	99.51054055212578
97.85822592872645	99.51483405605433
97.87717968156952	99.51912755998288
97.89613343441258	99.52342106391143
97.91508718725564	99.52771456783998
97.9340409400987	99.53200807176853
97.95299469294176	99.53630157569708
97.97194844578482	99.54059507962563
97.99090219862788	99.54488858355418
98.00985595147094	99.54918208748273
98.028809704314	99.55347559141128
98.04776345715706	99.55776909533984
98.06671721000012	99.56206259926839
98.08567096284318	99.56635610319694
98.10462471568624	99.57064960712549
98.1235784685293	99.57494311105404
98.14253222137236	99.57923661498259
98.16148597421542	99.58353011891114
98.18043972705848	99.5878236228397
98.19939347990154	99.59211712676824
98.2183472327446	99.5964106306968
98.23730098558767	99.60070413462535
98.25625473843073	99.6049976385539
98.27520849127379	99.60929114248245
98.29416224411685	99.613584646411
98.31311599695991	99.61787815033955
98.33206974980297	99.6221716542681
98.35102350264603	99.62646515819665
98.36997725548909	99.6307586621252
98.38893100833215	99.63505216605375
98.40788476117521	99.6393456699823
98.42683851401827	99.64363917391086
98.44579226686133	99.6479326778394
98.46474601970439	99.65222618176796
98.48369977254745	99.65651968569651
98.50265352539051	99.66081318962506
98.52160727823357	99.66510669355361
98.54056103107663	99.66940019748216
98.5595147839197	99.67369370141071
98.57846853676276	99.67798720533926
98.59742228960582	99.68228070926781
98.61637604244888	99.68657421319637
98.63532979529194	99.69086771712492
98.654283548135	99.69516122105347
98.67323730097806	99.69945472498202
98.69219105382112	99.70374822891057
98.71114480666418	99.70804173283912
98.73009855950724	99.71233523676767
98.7490523123503	99.71662874069622
98.76800606519336	99.72092224462477
98.78695981803642	99.72521574855332
98.80591357087948	99.72950925248188
98.82486732372254	99.73380275641043
98.8438210765656	99.73809626033898
98.86277482940866	99.74238976426753
98.88172858225172	99.74668326819608
98.90068233509479	99.75097677212463
98.91963608793785	99.75527027605318
98.9385898407809	99.75956377998173
98.95754359362397	99.76385728391028
98.97649734646703	99.76815078783883
98.99545109931009	99.77244429176739
99.01440485215315	99.77673779569594
99.03335860499621	99.78103129962449
99.05231235783927	99.78532480355304
99.07126611068233	99.78961830748159
99.09021986352539	99.79391181141014
99.10917361636845	99.79820531533869
99.12812736921151	99.80249881926724
99.14708112205457	99.8067923231958
99.16603487489763	99.81108582712434
99.1849886277407	99.8153793310529
99.20394238058375	99.81967283498145
99.22289613342681	99.82396633891
99.24184988626988	99.82825984283855
99.26080363911294	99.8325533467671
99.279757391956	99.83684685069565
99.29871114479906	99.8411403546242
99.31766489764212	99.84543385855275
99.33661865048518	99.8497273624813
99.35557240332824	99.85402086640985
99.3745261561713	99.8583143703384
99.39347990901436	99.86260787426696
99.41243366185742	99.86690137819551
99.43138741470048	99.87119488212406
99.45034116754354	99.87548838605261
99.4692949203866	99.87978188998116
99.48824867322966	99.88407539390971
99.50720242607272	99.88836889783826
99.52615617891578	99.89266240176681
99.54510993175884	99.89695590569536
99.5640636846019	99.90124940962392
99.58301743744497	99.90554291355247
99.60197119028803	99.90983641748102
99.62092494313109	99.91412992140957
99.63987869597415	99.91842342533812
99.65883244881721	99.92271692926667
99.67778620166027	99.92701043319522
99.69673995450333	99.93130393712377
99.71569370734639	99.93559744105232
99.73464746018945	99.93989094498087
99.75360121303251	99.94418444890943
99.77255496587557	99.94847795283798
99.79150871871863	99.95277145676653
99.81046247156169	99.95706496069508
99.82941622440475	99.96135846462363
99.84836997724781	99.96565196855218
99.86732373009087	99.96994547248073
99.88627748293393	99.97423897640928
99.905231235777	99.97853248033783
99.92418498862006	99.98282598426638
99.94313874146312	99.98711948819494
99.96209249430618	99.99141299212349
99.98104624714924	99.99570649605204
99.9999999999923	99.99999999998059


==> xp.030.vu.distrib.train.ft.dat <==
0.03360215053763441	6.01389156858962
0.06720430107526883	11.383368705382983
0.10080645161290325	14.835037622998264
0.13440860215053765	17.179239822496623
0.16801075268817206	19.448196025467876
0.20161290322580647	21.584024696121936
0.23521505376344087	23.490256608142
0.2688172043010753	25.352112676056336
0.30241935483870974	26.980513216284002
0.3360215053763442	28.593478680300983
0.3696236559139786	30.123480609685508
0.40322580645161304	31.42774454948871
0.4368279569892475	32.72236156666023
0.4704301075268819	34.001543507621065
0.5040322580645163	35.155315454370054
0.5376344086021507	36.20490063669689
0.5712365591397851	37.217827513023344
0.6048387096774195	38.15550839282269
0.6384408602150539	39.07775419641134
0.6720430107526882	39.99999999999999
0.7056451612903226	40.85278796064055
0.739247311827957	41.68242330696507
0.7728494623655914	42.50241173065791
0.8064516129032258	43.27223615666602
0.8400537634408601	44.02276673741076
0.8736559139784945	44.76557978005016
0.9072580645161289	45.431217441636115
0.9408602150537633	46.09106694964306
0.9744623655913977	46.741269535018326
1.008064516129032	47.37989581323558
1.0416666666666665	47.993440092610456
1.075268817204301	48.5838317576693
1.1088709677419355	49.151070808412115
1.14247311827957	49.7009453984179
1.1760752688172045	50.250819988423686
1.209677419354839	50.789118271271455
1.2432795698924735	51.32162840054022
1.276881720430108	51.83291530001929
1.3104838709677424	52.34227281497202
1.344086021505377	52.830407100135055
1.3776881720430114	53.30503569361373
1.411290322580646	53.739147212039356
1.4448924731182804	54.1693999614123
1.4784946236559149	54.59579394173258
1.5120967741935494	55.00096469226316
1.5456989247311839	55.394559135635724
1.5793010752688184	55.78815357900829
1.6129032258064528	56.170171715222835
1.6465053763440873	56.55218985143738
1.6801075268817218	56.92456106502025
1.7137096774193563	57.2853559714451
1.7473118279569908	57.64229210881728
1.7809139784946253	57.995369477136784
1.8145161290322598	58.34844684545629
1.8481182795698943	58.69187729114411
1.8817204301075288	59.03530773683193
1.9153225806451633	59.36716187536174
1.9489247311827977	59.699016013891544
1.9825268817204322	60.015435076210665
2.0161290322580667	60.32992475400345
2.049731182795701	60.638626278217224
2.0833333333333357	60.93961026432566
2.11693548387097	61.23866486590775
2.1505376344086047	61.53579008296351
2.184139784946239	61.83098591549293
2.2177419354838737	62.11846420991701
2.251344086021508	62.40015435076208
2.2849462365591426	62.67605633802814
2.318548387096777	62.950028940767865
2.3521505376344116	63.22400154350759
2.385752688172046	63.497974146247316
2.4193548387096806	63.76615859540804
2.452956989247315	64.02276673741073
2.4865591397849496	64.27937487941344
2.520161290322584	64.52054794520545
2.5537634408602186	64.76172101099746
2.587365591397853	65.00289407678947
2.6209677419354875	65.23827898900248
2.654569892473122	65.47173451668915
2.6881720430107565	65.70133127532316
2.721774193548391	65.93092803395716
2.7553763440860255	66.15666602353848
2.78897849462366	66.37661585954079
2.8225806451612945	66.59270692649044
2.856182795698929	66.80879799344008
2.8897849462365635	67.02295967586339
2.923387096774198	67.23519197376037
2.9569892473118324	67.44742427165734
2.990591397849467	67.65772718502798
3.0241935483871014	67.86803009839862
3.057795698924736	68.07833301176926
3.0913978494623704	68.28284777156088
3.125000000000005	68.48350376229983
3.1586021505376394	68.67644221493345
3.192204301075274	68.86938066756706
3.2258064516129084	69.06231912020067
3.259408602150543	69.24946941925528
3.2930107526881773	69.43661971830988
3.326612903225812	69.62184063283814
3.3602150537634463	69.80320277831373
3.393817204301081	69.98263553926299
3.4274193548387153	70.15820953115957
3.46102150537635	70.32992475400349
3.4946236559139843	70.49971059232107
3.5282258064516188	70.66563766158598
3.5618279569892533	70.82963534632455
3.5954301075268877	70.99170364653678
3.6290322580645222	71.15184256222267
3.6626344086021567	71.31198147790856
3.696236559139791	71.47019100906812
3.7298387096774257	71.62647115570134
3.76344086021506	71.78082191780823
3.7970430107526947	71.93131391086244
3.830645161290329	72.07987651939033
3.8642473118279637	72.22650974339187
3.897849462365598	72.37121358286709
3.9314516129032326	72.51398803781596
3.965053763440867	72.65676249276484
3.9986559139785016	72.79953694771372
4.032258064516136	72.94038201813625
4.06586021505377	73.07929770403244
4.099462365591404	73.21435462087597
4.133064516129038	73.34748215319316
4.166666666666672	73.47675091645768
4.200268817204306	73.60409029519586
4.23387096774194	73.72950028940771
4.267473118279574	73.85491028361956
4.3010752688172085	73.98032027783141
4.3346774193548425	74.10573027204326
4.368279569892477	74.22921088172878
4.401881720430111	74.35269149141429
4.435483870967745	74.46845456299445
4.469086021505379	74.58035886552194
4.502688172043013	74.69226316804944
4.536290322580647	74.79837931699792
4.569892473118281	74.90449546594641
4.603494623655915	75.00868223036856
4.637096774193549	75.11093961026438
4.670698924731183	75.21126760563386
4.704301075268817	75.30966621647701
4.737903225806451	75.40806482732016
4.771505376344085	75.50646343816331
4.805107526881719	75.60293266448011
4.838709677419353	75.6994018907969
4.872311827956987	75.7958711171137
4.905913978494621	75.8923403434305
4.939516129032255	75.98495080069463
4.973118279569889	76.07756125795876
5.006720430107523	76.16824233069656
5.0403225806451575	76.25892340343435
5.0739247311827915	76.34767509164581
5.107526881720426	76.43642677985727
5.14112903225806	76.5232490835424
5.174731182795694	76.60814200270119
5.208333333333328	76.69303492185998
5.241935483870962	76.77792784101877
5.275537634408596	76.86282076017756
5.30913978494623	76.94578429481001
5.342741935483864	77.02681844491613
5.376344086021498	77.10785259502225
5.409946236559132	77.18695736060204
5.443548387096766	77.26413274165549
5.4771505376344	77.34130812270894
5.510752688172034	77.41848350376239
5.544354838709668	77.49565888481584
5.577956989247302	77.57283426586929
5.611559139784936	77.64808026239639
5.64516129032257	77.72332625892349
5.678763440860204	77.79664287092426
5.712365591397838	77.86995948292503
5.745967741935472	77.94134671039946
5.7795698924731065	78.01273393787389
5.8131720430107405	78.08412116534832
5.846774193548375	78.15550839282275
5.880376344086009	78.22496623577085
5.913978494623643	78.29442407871895
5.947580645161277	78.36195253714071
5.981182795698911	78.42948099556247
6.014784946236545	78.49700945398423
6.048387096774179	78.564537912406
6.081989247311813	78.63206637082776
6.115591397849447	78.69766544472319
6.149193548387081	78.76326451861861
6.182795698924715	78.8269342079877
6.216397849462349	78.8906038973568
6.249999999999983	78.95427358672589
6.283602150537617	79.01794327609498
6.317204301075251	79.08161296546407
6.350806451612885	79.14335327030683
6.384408602150519	79.20509357514959
6.418010752688153	79.26683387999235
6.451612903225787	79.3285741848351
6.4852150537634214	79.39031448967786
6.5188172043010555	79.45012540999429
6.5524193548386895	79.50993633031071
6.586021505376324	79.56974725062713
6.619623655913958	79.62762878641722
6.653225806451592	79.6855103222073
6.686827956989226	79.7433918579974
6.72043010752686	79.80127339378748
6.754032258064494	79.85915492957757
6.787634408602128	79.91703646536766
6.821236559139762	79.97298861663141
6.854838709677396	80.02894076789516
6.88844086021503	80.08296353463257
6.922043010752664	80.13698630136997
6.955645161290298	80.19100906810738
6.989247311827932	80.24503183484478
7.022849462365566	80.29905460158218
7.0564516129032	80.35114798379325
7.090053763440834	80.40324136600432
7.123655913978468	80.45533474821539
7.157258064516102	80.50742813042646
7.190860215053736	80.55952151263753
7.2244623655913704	80.6116148948486
7.2580645161290045	80.66370827705967
7.2916666666666385	80.71580165927074
7.325268817204273	80.76789504148181
7.358870967741907	80.81805903916654
7.392473118279541	80.86822303685128
7.426075268817175	80.91838703453601
7.459677419354809	80.96855103222074
7.493279569892443	81.01871502990548
7.526881720430077	81.06887902759021
7.560483870967711	81.11904302527495
7.594086021505345	81.16920702295968
7.627688172042979	81.21937102064442
7.661290322580613	81.26760563380282
7.694892473118247	81.31584024696122
7.728494623655881	81.36407486011962
7.762096774193515	81.41230947327801
7.795698924731149	81.46054408643641
7.829301075268783	81.50877869959481
7.862903225806417	81.55508392822688
7.896505376344051	81.60138915685894
7.930107526881685	81.64769438549101
7.9637096774193195	81.69399961412307
7.9973118279569535	81.74030484275514
8.030913978494588	81.7866100713872
8.064516129032222	81.83291530001927
8.098118279569857	81.87922052865133
8.13172043010749	81.9255257572834
8.165322580645125	81.97183098591546
8.198924731182759	82.01620683002119
8.232526881720393	82.06058267412692
8.266129032258027	82.10495851823265
8.29973118279566	82.14933436233838
8.333333333333295	82.19371020644411
8.366935483870929	82.23808605054984
8.400537634408563	82.28246189465557
8.434139784946197	82.3268377387613
8.467741935483831	82.3692841983407
8.501344086021465	82.41173065792009
8.5349462365591	82.45417711749948
8.568548387096733	82.49662357707888
8.602150537634367	82.53907003665827
8.635752688172001	82.58151649623767
8.669354838709635	82.62396295581706
8.70295698924727	82.66448003087012
8.736559139784903	82.70499710592318
8.770161290322537	82.74551418097624
8.803763440860171	82.7860312560293
8.837365591397806	82.82654833108236
8.87096774193544	82.86706540613542
8.904569892473074	82.90758248118848
8.938172043010708	82.94809955624154
8.971774193548342	82.9886166312946
9.005376344085976	83.02913370634766
9.03897849462361	83.06965078140072
9.072580645161244	83.11016785645378
9.106182795698878	83.14875554698051
9.139784946236512	83.18734323750724
9.173387096774146	83.22593092803396
9.20698924731178	83.26451861856069
9.240591397849414	83.30310630908741
9.274193548387048	83.34169399961414
9.307795698924682	83.38028169014086
9.341397849462316	83.41886938066759
9.37499999999995	83.45552768666798
9.408602150537584	83.49218599266837
9.442204301075218	83.52884429866876
9.475806451612852	83.56550260466915
9.509408602150486	83.60216091066954
9.54301075268812	83.63881921666993
9.576612903225755	83.67547752267032
9.610215053763389	83.71213582867071
9.643817204301023	83.7487941346711
9.677419354838657	83.78545244067149
9.71102150537629	83.82211074667188
9.744623655913925	83.85876905267227
9.778225806451559	83.89542735867266
9.811827956989193	83.93208566467305
9.845430107526827	83.96874397067344
9.879032258064461	84.00540227667383
9.912634408602095	84.04206058267422
9.946236559139729	84.07871888867462
9.979838709677363	84.11344781014867
10.013440860214997	84.14817673162273
10.047043010752631	84.18290565309678
10.080645161290265	84.21763457457084
10.1142473118279	84.2523634960449
10.147849462365533	84.28709241751895
10.181451612903167	84.321821338993
10.215053763440801	84.35655026046706
10.248655913978435	84.39127918194112
10.28225806451607	84.42600810341517
10.315860215053704	84.46073702488923
10.349462365591338	84.49546594636328
10.383064516128972	84.53019486783734
10.416666666666606	84.5649237893114
10.45026881720424	84.59772332625911
10.483870967741874	84.63052286320683
10.517473118279508	84.66332240015456
10.551075268817142	84.69612193710228
10.584677419354776	84.72892147405
10.61827956989241	84.76172101099772
10.651881720430044	84.79452054794544
10.685483870967678	84.82732008489316
10.719086021505312	84.86011962184088
10.752688172042946	84.8929191587886
10.78629032258058	84.92571869573632
10.819892473118214	84.95851823268404
10.853494623655848	84.99131776963176
10.887096774193482	85.02411730657948
10.920698924731116	85.0569168435272
10.95430107526875	85.08971638047493
10.987903225806384	85.12251591742265
11.021505376344019	85.15531545437037
11.055107526881653	85.18618560679174
11.088709677419287	85.21705575921311
11.12231182795692	85.24792591163448
11.155913978494555	85.27879606405585
11.189516129032189	85.30966621647723
11.223118279569823	85.3405363688986
11.256720430107457	85.37140652131997
11.29032258064509	85.40227667374134
11.323924731182725	85.43314682616271
11.357526881720359	85.46401697858408
11.391129032257993	85.49488713100546
11.424731182795627	85.52575728342683
11.458333333333261	85.5566274358482
11.491935483870895	85.58749758826957
11.52553763440853	85.61836774069094
11.559139784946163	85.64923789311231
11.592741935483797	85.68010804553369
11.626344086021431	85.70904881342872
11.659946236559065	85.73798958132376
11.6935483870967	85.7669303492188
11.727150537634333	85.79587111711383
11.760752688171968	85.82481188500887
11.794354838709602	85.8537526529039
11.827956989247236	85.88269342079894
11.86155913978487	85.91163418869398
11.895161290322504	85.94057495658902
11.928763440860138	85.96951572448405
11.962365591397772	85.99845649237909
11.995967741935406	86.02739726027413
12.02956989247304	86.05633802816916
12.063172043010674	86.0852787960642
12.096774193548308	86.11421956395924
12.130376344085942	86.14316033185428
12.163978494623576	86.17210109974931
12.19758064516121	86.20104186764435
12.231182795698844	86.22998263553939
12.264784946236478	86.25892340343442
12.298387096774112	86.28593478680313
12.331989247311746	86.31294617017183
12.36559139784938	86.33995755354053
12.399193548387014	86.36696893690923
12.432795698924648	86.39398032027793
12.466397849462282	86.42099170364664
12.499999999999917	86.44800308701534
12.53360215053755	86.47501447038404
12.567204301075185	86.50202585375274
12.600806451612819	86.52903723712144
12.634408602150453	86.55604862049015
12.668010752688087	86.58306000385885
12.70161290322572	86.61007138722755
12.735215053763355	86.63708277059625
12.768817204300989	86.66409415396495
12.802419354838623	86.69110553733366
12.836021505376257	86.71811692070236
12.869623655913891	86.74512830407106
12.903225806451525	86.77021030291343
12.936827956989159	86.7952923017558
12.970430107526793	86.82037430059816
13.004032258064427	86.84545629944053
13.037634408602061	86.8705382982829
13.071236559139695	86.89562029712526
13.10483870967733	86.92070229596763
13.138440860214963	86.94578429481
13.172043010752597	86.97086629365236
13.205645161290231	86.99594829249473
13.239247311827866	87.0210302913371
13.2728494623655	87.04611229017947
13.306451612903134	87.07119428902183
13.340053763440768	87.0962762878642
13.373655913978402	87.12135828670657
13.407258064516036	87.14644028554893
13.44086021505367	87.1715222843913
13.474462365591304	87.19660428323367
13.508064516128938	87.22168628207604
13.541666666666572	87.2467682809184
13.575268817204206	87.27185027976077
13.60887096774184	87.29693227860314
13.642473118279474	87.3220142774455
13.676075268817108	87.34709627628787
13.709677419354742	87.37217827513024
13.743279569892376	87.39533088944627
13.77688172043001	87.4184835037623
13.810483870967644	87.44163611807834
13.844086021505278	87.46478873239437
13.877688172042912	87.4879413467104
13.911290322580546	87.51109396102643
13.94489247311818	87.53424657534246
13.978494623655815	87.5573991896585
14.012096774193449	87.58055180397453
14.045698924731083	87.60370441829056
14.079301075268717	87.6268570326066
14.11290322580635	87.65000964692263
14.146505376343985	87.67316226123866
14.180107526881619	87.69631487555469
14.213709677419253	87.71946748987072
14.247311827956887	87.74262010418676
14.280913978494521	87.76577271850279
14.314516129032155	87.78892533281882
14.348118279569789	87.81207794713485
14.381720430107423	87.83523056145089
14.415322580645057	87.85838317576692
14.448924731182691	87.88153579008295
14.482526881720325	87.90468840439898
14.51612903225796	87.92784101871501
14.549731182795593	87.95099363303105
14.583333333333227	87.97414624734708
14.616935483870861	87.99729886166311
14.650537634408495	88.02045147597914
14.68413978494613	88.04360409029518
14.717741935483764	88.06675670461121
14.751344086021398	88.08990931892724
14.784946236559032	88.11306193324327
14.818548387096666	88.13428516303297
14.8521505376343	88.15550839282267
14.885752688171934	88.17673162261237
14.919354838709568	88.19795485240206
14.952956989247202	88.21917808219176
14.986559139784836	88.24040131198146
15.02016129032247	88.26162454177116
15.053763440860104	88.28284777156085
15.087365591397738	88.30407100135055
15.120967741935372	88.32529423114025
15.154569892473006	88.34651746092995
15.18817204301064	88.36774069071964
15.221774193548274	88.38896392050934
15.255376344085908	88.41018715029904
15.288978494623542	88.43141038008874
15.322580645161176	88.45263360987843
15.35618279569881	88.47385683966813
15.389784946236444	88.49508006945783
15.423387096774078	88.51630329924753
15.456989247311713	88.53752652903722
15.490591397849347	88.55874975882692
15.52419354838698	88.57997298861662
15.557795698924615	88.60119621840632
15.591397849462249	88.62241944819601
15.624999999999883	88.64364267798571
15.658602150537517	88.66486590777541
15.69220430107515	88.6860891375651
15.725806451612785	88.7073123673548
15.759408602150419	88.72660621261817
15.793010752688053	88.74590005788153
15.826612903225687	88.76519390314489
15.860215053763321	88.78448774840825
15.893817204300955	88.80378159367162
15.92741935483859	88.82307543893498
15.961021505376223	88.84236928419834
15.994623655913857	88.8616631294617
16.02822580645149	88.88095697472507
16.061827956989127	88.90025081998843
16.095430107526763	88.91954466525179
16.1290322580644	88.93883851051515
16.162634408602035	88.95813235577852
16.19623655913967	88.97742620104188
16.229838709677306	88.99672004630524
16.263440860214942	89.0160138915686
16.297043010752578	89.03530773683197
16.330645161290214	89.05460158209533
16.36424731182785	89.07389542735869
16.397849462365485	89.09318927262206
16.43145161290312	89.11248311788542
16.465053763440757	89.13177696314878
16.498655913978393	89.15107080841214
16.53225806451603	89.1703646536755
16.565860215053664	89.18965849893887
16.5994623655913	89.20895234420223
16.633064516128936	89.2282461894656
16.666666666666572	89.24754003472896
16.700268817204208	89.26683387999232
16.733870967741844	89.28612772525568
16.76747311827948	89.30542157051904
16.801075268817115	89.3247154157824
16.83467741935475	89.34400926104577
16.868279569892387	89.36330310630913
16.901881720430023	89.3825969515725
16.93548387096766	89.39996141230952
16.969086021505294	89.41732587304655
17.00268817204293	89.43469033378358
17.036290322580566	89.4520547945206
17.069892473118202	89.46941925525763
17.103494623655838	89.48678371599466
17.137096774193473	89.50414817673169
17.17069892473111	89.52151263746872
17.204301075268745	89.53887709820575
17.23790322580638	89.55624155894277
17.271505376344017	89.5736060196798
17.305107526881653	89.59097048041683
17.33870967741929	89.60833494115386
17.372311827956924	89.62569940189088
17.40591397849456	89.64306386262791
17.439516129032196	89.66042832336494
17.47311827956983	89.67779278410197
17.506720430107467	89.695157244839
17.540322580645103	89.71252170557602
17.57392473118274	89.72988616631305
17.607526881720375	89.74725062705008
17.64112903225801	89.7646150877871
17.674731182795647	89.78197954852413
17.708333333333282	89.79934400926116
17.74193548387092	89.81670846999819
17.775537634408554	89.83407293073522
17.80913978494619	89.85143739147225
17.842741935483826	89.86880185220927
17.87634408602146	89.8861663129463
17.909946236559097	89.90353077368333
17.943548387096733	89.92089523442036
17.97715053763437	89.93825969515738
18.010752688172005	89.95562415589441
18.04435483870964	89.9710592321051
18.077956989247276	89.9864943083158
18.111559139784912	90.00192938452649
18.145161290322548	90.01736446073718
18.178763440860184	90.03279953694788
18.21236559139782	90.04823461315857
18.245967741935456	90.06366968936926
18.27956989247309	90.07910476557996
18.313172043010727	90.09453984179065
18.346774193548363	90.10997491800134
18.380376344086	90.12540999421203
18.413978494623635	90.14084507042273
18.44758064516127	90.15628014663342
18.481182795698906	90.17171522284411
18.514784946236542	90.1871502990548
18.548387096774178	90.2025853752655
18.581989247311814	90.21802045147619
18.61559139784945	90.23345552768689
18.649193548387085	90.24889060389758
18.68279569892472	90.26432568010827
18.716397849462357	90.27976075631896
18.749999999999993	90.29519583252966
18.78360215053763	90.31063090874035
18.817204301075265	90.32606598495104
18.8508064516129	90.34150106116174
18.884408602150536	90.35693613737243
18.918010752688172	90.37237121358312
18.951612903225808	90.38780628979382
18.985215053763444	90.40324136600451
19.01881720430108	90.4186764422152
19.052419354838715	90.4341115184259
19.08602150537635	90.44954659463659
19.119623655913987	90.46498167084728
19.153225806451623	90.48041674705797
19.18682795698926	90.49585182326867
19.220430107526894	90.51128689947936
19.25403225806453	90.52672197569005
19.287634408602166	90.54215705190074
19.321236559139802	90.55759212811144
19.354838709677438	90.57302720432213
19.388440860215074	90.58846228053282
19.42204301075271	90.60389735674352
19.455645161290345	90.61933243295421
19.48924731182798	90.6347675091649
19.522849462365617	90.6502025853756
19.556451612903253	90.66563766158629
19.59005376344089	90.68107273779698
19.623655913978524	90.69650781400767
19.65725806451616	90.71194289021837
19.690860215053796	90.72544858190273
19.72446236559143	90.73895427358708
19.758064516129068	90.75245996527144
19.791666666666703	90.7659656569558
19.82526881720434	90.77947134864016
19.858870967741975	90.79297704032452
19.89247311827961	90.80648273200887
19.926075268817247	90.81998842369323
19.959677419354882	90.83349411537759
19.99327956989252	90.84699980706195
20.026881720430154	90.8605054987463
20.06048387096779	90.87401119043066
20.094086021505426	90.88751688211502
20.12768817204306	90.90102257379938
20.161290322580697	90.91452826548374
20.194892473118333	90.9280339571681
20.22849462365597	90.94153964885246
20.262096774193605	90.95504534053681
20.29569892473124	90.96855103222117
20.329301075268877	90.98205672390553
20.362903225806512	90.99556241558989
20.396505376344148	91.00906810727425
20.430107526881784	91.0225737989586
20.46370967741942	91.03607949064296
20.497311827957056	91.04958518232732
20.53091397849469	91.06309087401168
20.564516129032327	91.07659656569604
20.598118279569963	91.0901022573804
20.6317204301076	91.10360794906475
20.665322580645235	91.11711364074911
20.69892473118287	91.13061933243347
20.732526881720506	91.14412502411783
20.766129032258142	91.15763071580218
20.799731182795778	91.17113640748654
20.833333333333414	91.1846420991709
20.86693548387105	91.19814779085526
20.900537634408686	91.21165348253962
20.93413978494632	91.22515917422398
20.967741935483957	91.23866486590833
21.001344086021593	91.25217055759269
21.03494623655923	91.26567624927705
21.068548387096865	91.27918194096141
21.1021505376345	91.29268763264577
21.135752688172136	91.30619332433012
21.169354838709772	91.31969901601448
21.202956989247408	91.33320470769884
21.236559139785044	91.3467103993832
21.27016129032268	91.36021609106756
21.303763440860315	91.37372178275191
21.33736559139795	91.38529808990994
21.370967741935587	91.39687439706796
21.404569892473223	91.40845070422598
21.43817204301086	91.42002701138401
21.471774193548494	91.43160331854203
21.50537634408613	91.44317962570005
21.538978494623766	91.45475593285808
21.572580645161402	91.4663322400161
21.606182795699038	91.47790854717412
21.639784946236674	91.48948485433215
21.67338709677431	91.50106116149017
21.706989247311945	91.5126374686482
21.74059139784958	91.52421377580622
21.774193548387217	91.53579008296424
21.807795698924853	91.54736639012226
21.84139784946249	91.55894269728029
21.875000000000124	91.57051900443831
21.90860215053776	91.58209531159633
21.942204301075396	91.59367161875436
21.975806451613032	91.60524792591238
22.009408602150668	91.6168242330704
22.043010752688303	91.62840054022843
22.07661290322594	91.63997684738645
22.110215053763575	91.65155315454447
22.14381720430121	91.6631294617025
22.177419354838847	91.67470576886052
22.211021505376483	91.68628207601854
22.24462365591412	91.69785838317657
22.278225806451754	91.70943469033459
22.31182795698939	91.72101099749261
22.345430107527026	91.73258730465064
22.37903225806466	91.74416361180866
22.412634408602297	91.75573991896668
22.446236559139933	91.7673162261247
22.47983870967757	91.77889253328273
22.513440860215205	91.79046884044075
22.54704301075284	91.80204514759878
22.580645161290477	91.8136214547568
22.614247311828112	91.82519776191482
22.64784946236575	91.83677406907285
22.681451612903384	91.84835037623087
22.71505376344102	91.85992668338889
22.748655913978656	91.87150299054692
22.78225806451629	91.88307929770494
22.815860215053927	91.89465560486296
22.849462365591563	91.90623191202098
22.8830645161292	91.91780821917901
22.916666666666835	91.92938452633703
22.95026881720447	91.94096083349505
22.983870967742106	91.95253714065308
23.017473118279742	91.9641134478111
23.051075268817378	91.97568975496912
23.084677419355014	91.98726606212715
23.11827956989265	91.99884236928517
23.151881720430286	92.0104186764432
23.18548387096792	92.02199498360122
23.219086021505557	92.03357129075924
23.252688172043193	92.04514759791726
23.28629032258083	92.05672390507529
23.319892473118465	92.06830021223331
23.3534946236561	92.07987651939133
23.387096774193736	92.09145282654936
23.420698924731372	92.10302913370738
23.454301075269008	92.1146054408654
23.487903225806644	92.12618174802343
23.52150537634428	92.13775805518145
23.555107526881915	92.14933436233947
23.58870967741955	92.1609106694975
23.622311827957187	92.17248697665552
23.655913978494823	92.18406328381354
23.68951612903246	92.19563959097157
23.723118279570095	92.20721589812959
23.75672043010773	92.21879220528761
23.790322580645366	92.23036851244564
23.823924731183002	92.24194481960366
23.857526881720638	92.25352112676168
23.891129032258274	92.2650974339197
23.92473118279591	92.27667374107773
23.958333333333545	92.2863206637094
23.99193548387118	92.29596758634108
24.025537634408817	92.30561450897275
24.059139784946453	92.31526143160443
24.09274193548409	92.3249083542361
24.126344086021724	92.33455527686777
24.15994623655936	92.34420219949945
24.193548387096996	92.35384912213112
24.227150537634632	92.3634960447628
24.260752688172268	92.37314296739447
24.294354838709904	92.38278989002615
24.32795698924754	92.39243681265782
24.361559139785175	92.4020837352895
24.39516129032281	92.41173065792117
24.428763440860447	92.42137758055284
24.462365591398083	92.43102450318452
24.49596774193572	92.44067142581619
24.529569892473354	92.45031834844787
24.56317204301099	92.45996527107954
24.596774193548626	92.46961219371121
24.63037634408626	92.47925911634289
24.663978494623898	92.48890603897456
24.697580645161533	92.49855296160624
24.73118279569917	92.50819988423791
24.764784946236805	92.51784680686958
24.79838709677444	92.52749372950126
24.831989247312077	92.53714065213293
24.865591397849713	92.54678757476461
24.89919354838735	92.55643449739628
24.932795698924984	92.56608142002796
24.96639784946262	92.57572834265963
25.000000000000256	92.5853752652913
25.03360215053789	92.59502218792298
25.067204301075527	92.60466911055465
25.100806451613163	92.61431603318633
25.1344086021508	92.623962955818
25.168010752688435	92.63360987844968
25.20161290322607	92.64325680108135
25.235215053763707	92.65290372371302
25.268817204301342	92.6625506463447
25.302419354838978	92.67219756897637
25.336021505376614	92.68184449160805
25.36962365591425	92.69149141423972
25.403225806451886	92.7011383368714
25.43682795698952	92.71078525950307
25.470430107527157	92.72043218213474
25.504032258064793	92.73007910476642
25.53763440860243	92.73972602739809
25.571236559140065	92.74937295002977
25.6048387096777	92.75901987266144
25.638440860215336	92.76866679529311
25.672043010752972	92.77831371792479
25.705645161290608	92.78796064055646
25.739247311828244	92.79760756318814
25.77284946236588	92.80725448581981
25.806451612903516	92.81690140845149
25.84005376344115	92.82654833108316
25.873655913978787	92.83619525371483
25.907258064516423	92.84584217634651
25.94086021505406	92.85548909897818
25.974462365591695	92.86513602160986
26.00806451612933	92.87478294424153
26.041666666666966	92.8844298668732
26.075268817204602	92.89407678950488
26.108870967742238	92.90372371213655
26.142473118279874	92.91337063476823
26.17607526881751	92.9230175573999
26.209677419355145	92.93266448003158
26.24327956989278	92.94231140266325
26.276881720430417	92.95195832529492
26.310483870968053	92.9616052479266
26.34408602150569	92.97125217055827
26.377688172043324	92.98089909318995
26.41129032258096	92.99054601582162
26.444892473118596	93.0001929384533
26.478494623656232	93.00983986108497
26.512096774193868	93.01948678371664
26.545698924731504	93.02913370634832
26.57930107526914	93.03878062897999
26.612903225806775	93.04842755161167
26.64650537634441	93.05807447424334
26.680107526882047	93.06772139687502
26.713709677419683	93.07736831950669
26.74731182795732	93.08701524213836
26.780913978494954	93.09666216477004
26.81451612903259	93.10630908740171
26.848118279570226	93.11402662550705
26.881720430107862	93.12174416361239
26.915322580645498	93.12946170171773
26.948924731183133	93.13717923982307
26.98252688172077	93.14489677792841
27.016129032258405	93.15261431603375
27.04973118279604	93.16033185413909
27.083333333333677	93.16804939224443
27.116935483871313	93.17576693034977
27.15053763440895	93.1834844684551
27.184139784946584	93.19120200656045
27.21774193548422	93.19891954466578
27.251344086021856	93.20663708277112
27.28494623655949	93.21435462087646
27.318548387097128	93.2220721589818
27.352150537634763	93.22978969708714
27.3857526881724	93.23750723519248
27.419354838710035	93.24522477329782
27.45295698924767	93.25294231140316
27.486559139785307	93.2606598495085
27.520161290322942	93.26837738761384
27.55376344086058	93.27609492571918
27.587365591398214	93.28381246382452
27.62096774193585	93.29153000192986
27.654569892473486	93.2992475400352
27.68817204301112	93.30696507814054
27.721774193548757	93.31468261624588
27.755376344086393	93.32240015435121
27.78897849462403	93.33011769245655
27.822580645161665	93.3378352305619
27.8561827956993	93.34555276866723
27.889784946236936	93.35327030677257
27.923387096774572	93.36098784487791
27.956989247312208	93.36870538298325
27.990591397849844	93.37642292108859
28.02419354838748	93.38414045919393
28.057795698925116	93.39185799729927
28.09139784946275	93.39957553540461
28.125000000000387	93.40729307350995
28.158602150538023	93.41501061161529
28.19220430107566	93.42272814972063
28.225806451613295	93.43044568782597
28.25940860215093	93.4381632259313
28.293010752688566	93.44588076403664
28.326612903226202	93.45359830214198
28.360215053763838	93.46131584024732
28.393817204301474	93.46903337835266
28.42741935483911	93.476750916458
28.461021505376745	93.48446845456334
28.49462365591438	93.49218599266868
28.528225806452017	93.49990353077402
28.561827956989653	93.50762106887936
28.59543010752729	93.5153386069847
28.629032258064925	93.52305614509004
28.66263440860256	93.53077368319538
28.696236559140196	93.53849122130072
28.729838709677832	93.54620875940606
28.763440860215468	93.5539262975114
28.797043010753104	93.56164383561674
28.83064516129074	93.56936137372207
28.864247311828375	93.57707891182741
28.89784946236601	93.58479644993275
28.931451612903647	93.59251398803809
28.965053763441283	93.60023152614343
28.99865591397892	93.60794906424877
29.032258064516554	93.61566660235411
29.06586021505419	93.62338414045945
29.099462365591826	93.63110167856479
29.133064516129462	93.63881921667013
29.166666666667098	93.64653675477547
29.200268817204734	93.65425429288081
29.23387096774237	93.66197183098615
29.267473118280005	93.66968936909149
29.30107526881764	93.67740690719683
29.334677419355277	93.68512444530216
29.368279569892913	93.6928419834075
29.40188172043055	93.70055952151284
29.435483870968184	93.70827705961818
29.46908602150582	93.71599459772352
29.502688172043456	93.72371213582886
29.53629032258109	93.7314296739342
29.569892473118728	93.73914721203954
29.603494623656363	93.74686475014488
29.637096774194	93.75458228825022
29.670698924731635	93.76229982635556
29.70430107526927	93.7700173644609
29.737903225806907	93.77773490256624
29.771505376344543	93.78545244067158
29.80510752688218	93.79316997877692
29.838709677419814	93.80088751688226
29.87231182795745	93.8086050549876
29.905913978495086	93.81632259309293
29.93951612903272	93.82404013119827
29.973118279570357	93.83175766930361
30.006720430107993	93.83947520740895
30.04032258064563	93.84719274551429
30.073924731183265	93.85491028361963
30.1075268817209	93.86262782172497
30.141129032258537	93.87034535983031
30.174731182796172	93.87806289793565
30.208333333333808	93.88578043604099
30.241935483871444	93.89349797414633
30.27553763440908	93.90121551225167
30.309139784946716	93.908933050357
30.34274193548435	93.91665058846235
30.376344086021987	93.92436812656769
30.409946236559623	93.93208566467302
30.44354838709726	93.93980320277836
30.477150537634895	93.9475207408837
30.51075268817253	93.95523827898904
30.544354838710166	93.96295581709438
30.577956989247802	93.97067335519972
30.611559139785438	93.97839089330506
30.645161290323074	93.9861084314104
30.67876344086071	93.99382596951574
30.712365591398346	94.00154350762108
30.74596774193598	94.00926104572642
30.779569892473617	94.01697858383176
30.813172043011253	94.0246961219371
30.84677419354889	94.03241366004244
30.880376344086525	94.04013119814778
30.91397849462416	94.04784873625312
30.947580645161796	94.05556627435845
30.981182795699432	94.0632838124638
31.014784946237068	94.07100135056913
31.048387096774704	94.07871888867447
31.08198924731234	94.08643642677981
31.115591397849975	94.09415396488515
31.14919354838761	94.10187150299049
31.182795698925247	94.10958904109583
31.216397849462883	94.11730657920117
31.25000000000052	94.12502411730651
31.283602150538155	94.13274165541185
31.31720430107579	94.14045919351719
31.350806451613426	94.14817673162253
31.384408602151062	94.15589426972787
31.418010752688698	94.1636118078332
31.451612903226334	94.17132934593855
31.48521505376397	94.17904688404388
31.518817204301605	94.18676442214922
31.55241935483924	94.19448196025456
31.586021505376877	94.2021994983599
31.619623655914513	94.20991703646524
31.65322580645215	94.21763457457058
31.686827956989784	94.22535211267592
31.72043010752742	94.23306965078126
31.754032258065056	94.2407871888866
31.787634408602692	94.24850472699194
31.821236559140328	94.25622226509728
31.854838709677963	94.26393980320262
31.8884408602156	94.27165734130796
31.922043010753235	94.2793748794133
31.95564516129087	94.28709241751864
31.989247311828507	94.29480995562398
32.02284946236614	94.30252749372931
32.05645161290377	94.31024503183465
32.090053763441404	94.31796256994
32.123655913979036	94.32568010804533
32.15725806451667	94.33339764615067
32.1908602150543	94.34111518425601
32.22446236559193	94.34883272236135
32.258064516129565	94.35655026046669
32.2916666666672	94.36426779857203
32.32526881720483	94.37198533667737
32.35887096774246	94.37970287478271
32.392473118280094	94.38742041288805
32.426075268817726	94.39513795099339
32.45967741935536	94.40285548909873
32.49327956989299	94.40864364267773
32.52688172043062	94.41443179625674
32.560483870968255	94.42021994983574
32.59408602150589	94.42600810341474
32.62768817204352	94.43179625699375
32.66129032258115	94.43758441057275
32.694892473118784	94.44337256415176
32.72849462365642	94.44916071773076
32.76209677419405	94.45494887130977
32.79569892473168	94.46073702488877
32.82930107526931	94.46652517846778
32.862903225806946	94.47231333204678
32.89650537634458	94.47810148562579
32.93010752688221	94.48388963920479
32.96370967741984	94.4896777927838
32.997311827957475	94.4954659463628
33.03091397849511	94.5012540999418
33.06451612903274	94.50704225352081
33.09811827957037	94.51283040709981
33.131720430108004	94.51861856067882
33.165322580645636	94.52440671425782
33.19892473118327	94.53019486783683
33.2325268817209	94.53598302141583
33.26612903225853	94.54177117499484
33.299731182796165	94.54755932857384
33.3333333333338	94.55334748215284
33.36693548387143	94.55913563573185
33.40053763440906	94.56492378931085
33.434139784946694	94.57071194288986
33.46774193548433	94.57650009646886
33.50134408602196	94.58228825004787
33.53494623655959	94.58807640362687
33.56854838709722	94.59386455720588
33.602150537634856	94.59965271078488
33.63575268817249	94.60544086436389
33.66935483871012	94.61122901794289
33.70295698924775	94.6170171715219
33.736559139785385	94.6228053251009
33.77016129032302	94.6285934786799
33.80376344086065	94.63438163225891
33.83736559139828	94.64016978583791
33.870967741935914	94.64595793941692
33.904569892473546	94.65174609299592
33.93817204301118	94.65753424657493
33.97177419354881	94.66332240015393
34.00537634408644	94.66911055373293
34.038978494624075	94.67489870731194
34.07258064516171	94.68068686089094
34.10618279569934	94.68647501446995
34.13978494623697	94.69226316804895
34.173387096774604	94.69805132162796
34.20698924731224	94.70383947520696
34.24059139784987	94.70962762878597
34.2741935483875	94.71541578236497
34.30779569892513	94.72120393594398
34.341397849462766	94.72699208952298
34.3750000000004	94.73278024310198
34.40860215053803	94.73856839668099
34.44220430107566	94.74435655026
34.475806451613295	94.750144703839
34.50940860215093	94.755932857418
34.54301075268856	94.76172101099701
34.57661290322619	94.76750916457601
34.610215053763824	94.77329731815502
34.643817204301456	94.77908547173402
34.67741935483909	94.78487362531303
34.71102150537672	94.79066177889203
34.74462365591435	94.79644993247103
34.778225806451985	94.80223808605004
34.81182795698962	94.80802623962904
34.84543010752725	94.81381439320805
34.87903225806488	94.81960254678705
34.912634408602514	94.82539070036606
34.94623655914015	94.83117885394506
34.97983870967778	94.83696700752407
35.01344086021541	94.84275516110307
35.04704301075304	94.84854331468208
35.080645161290676	94.85433146826108
35.11424731182831	94.86011962184008
35.14784946236594	94.86590777541909
35.18145161290357	94.8716959289981
35.215053763441205	94.8774840825771
35.24865591397884	94.8832722361561
35.28225806451647	94.8890603897351
35.3158602150541	94.89484854331411
35.349462365591734	94.90063669689312
35.383064516129366	94.90642485047212
35.416666666667	94.91221300405113
35.45026881720463	94.91800115763013
35.48387096774226	94.92378931120913
35.517473118279895	94.92957746478814
35.55107526881753	94.93536561836714
35.58467741935516	94.94115377194615
35.61827956989279	94.94694192552515
35.651881720430424	94.95273007910416
35.685483870968056	94.95851823268316
35.71908602150569	94.96430638626217
35.75268817204332	94.97009453984117
35.78629032258095	94.97588269342017
35.819892473118585	94.98167084699918
35.85349462365622	94.98745900057818
35.88709677419385	94.99324715415719
35.92069892473148	94.9990353077362
35.954301075269115	95.0048234613152
35.98790322580675	95.0106116148942
36.02150537634438	95.0163997684732
36.05510752688201	95.02218792205221
36.088709677419644	95.02797607563122
36.122311827957276	95.03376422921022
36.15591397849491	95.03955238278922
36.18951612903254	95.04534053636823
36.22311827957017	95.05112868994723
36.256720430107805	95.05691684352624
36.29032258064544	95.06270499710524
36.32392473118307	95.06849315068425
36.3575268817207	95.07428130426325
36.391129032258334	95.08006945784226
36.424731182795966	95.08585761142126
36.4583333333336	95.09164576500027
36.49193548387123	95.09743391857927
36.52553763440886	95.10322207215827
36.559139784946495	95.10901022573728
36.59274193548413	95.11479837931628
36.62634408602176	95.12058653289529
36.65994623655939	95.12637468647429
36.693548387097024	95.1321628400533
36.72715053763466	95.1379509936323
36.76075268817229	95.1437391472113
36.79435483870992	95.14952730079031
36.827956989247554	95.15531545436932
36.861559139785186	95.16110360794832
36.89516129032282	95.16689176152732
36.92876344086045	95.17267991510633
36.96236559139808	95.17846806868533
36.995967741935715	95.18425622226434
37.02956989247335	95.19004437584334
37.06317204301098	95.19583252942235
37.09677419354861	95.20162068300135
37.130376344086244	95.20740883658036
37.163978494623876	95.21319699015936
37.19758064516151	95.21898514373837
37.23118279569914	95.22477329731737
37.26478494623677	95.23056145089637
37.298387096774405	95.23634960447538
37.33198924731204	95.24213775805438
37.36559139784967	95.24792591163339
37.3991935483873	95.25371406521239
37.432795698924934	95.2595022187914
37.46639784946257	95.2652903723704
37.5000000000002	95.2710785259494
37.53360215053783	95.27686667952841
37.56720430107546	95.28265483310742
37.600806451613096	95.28844298668642
37.63440860215073	95.29423114026542
37.66801075268836	95.30001929384443
37.70161290322599	95.30580744742343
37.735215053763625	95.31159560100244
37.76881720430126	95.31738375458144
37.80241935483889	95.32317190816045
37.83602150537652	95.32896006173945
37.869623655914154	95.33474821531846
37.903225806451786	95.34053636889746
37.93682795698942	95.34632452247646
37.97043010752705	95.35211267605547
38.00403225806468	95.35790082963447
38.037634408602315	95.36368898321348
38.07123655913995	95.36947713679248
38.10483870967758	95.37526529037149
38.13844086021521	95.38105344395049
38.172043010752844	95.3868415975295
38.20564516129048	95.3926297511085
38.23924731182811	95.3984179046875
38.27284946236574	95.40420605826651
38.30645161290337	95.40999421184551
38.340053763441006	95.41578236542452
38.37365591397864	95.42157051900352
38.40725806451627	95.42735867258253
38.4408602150539	95.43314682616153
38.474462365591535	95.43893497974054
38.50806451612917	95.44472313331954
38.5416666666668	95.45051128689855
38.57526881720443	95.45629944047755
38.608870967742064	95.46208759405656
38.642473118279696	95.46787574763556
38.67607526881733	95.47366390121456
38.70967741935496	95.47945205479357
38.74327956989259	95.48524020837257
38.776881720430225	95.49102836195158
38.81048387096786	95.49681651553058
38.84408602150549	95.50260466910959
38.87768817204312	95.50839282268859
38.911290322580754	95.5141809762676
38.94489247311839	95.5199691298466
38.97849462365602	95.5257572834256
39.01209677419365	95.53154543700461
39.04569892473128	95.53733359058361
39.079301075268916	95.54312174416262
39.11290322580655	95.54890989774162
39.14650537634418	95.55469805132063
39.18010752688181	95.56048620489963
39.213709677419445	95.56627435847864
39.24731182795708	95.57206251205764
39.28091397849471	95.57785066563665
39.31451612903234	95.58363881921565
39.348118279569974	95.58942697279466
39.381720430107606	95.59521512637366
39.41532258064524	95.60100327995266
39.44892473118287	95.60679143353167
39.4825268817205	95.61257958711067
39.516129032258135	95.61836774068968
39.54973118279577	95.62415589426868
39.5833333333334	95.62994404784769
39.61693548387103	95.63573220142669
39.650537634408664	95.6415203550057
39.6841397849463	95.6473085085847
39.71774193548393	95.6530966621637
39.75134408602156	95.65888481574271
39.78494623655919	95.66467296932171
39.818548387096826	95.66853173837438
39.85215053763446	95.67239050742705
39.88575268817209	95.67624927647972
39.91935483870972	95.68010804553239
39.952956989247355	95.68396681458506
39.98655913978499	95.68782558363773
40.02016129032262	95.6916843526904
40.05376344086025	95.69554312174307
40.087365591397884	95.69940189079574
40.120967741935516	95.70326065984841
40.15456989247315	95.70711942890108
40.18817204301078	95.71097819795375
40.22177419354841	95.71483696700642
40.255376344086045	95.71869573605909
40.28897849462368	95.72255450511176
40.32258064516131	95.72641327416443
40.35618279569894	95.7302720432171
40.389784946236574	95.73413081226977
40.423387096774206	95.73798958132244
40.45698924731184	95.74184835037511
40.49059139784947	95.74570711942778
40.5241935483871	95.74956588848045
40.557795698924735	95.75342465753312
40.59139784946237	95.75728342658579
40.625	95.76114219563846
40.65860215053763	95.76500096469113
40.692204301075265	95.7688597337438
40.7258064516129	95.77271850279647
40.75940860215053	95.77657727184913
40.79301075268816	95.7804360409018
40.826612903225794	95.78429480995447
40.860215053763426	95.78815357900714
40.89381720430106	95.79201234805981
40.92741935483869	95.79587111711248
40.96102150537632	95.79972988616515
40.994623655913955	95.80358865521782
41.02822580645159	95.80744742427049
41.06182795698922	95.81130619332316
41.09543010752685	95.81516496237583
41.129032258064484	95.8190237314285
41.162634408602116	95.82288250048117
41.19623655913975	95.82674126953384
41.22983870967738	95.83060003858651
41.26344086021501	95.83445880763918
41.297043010752645	95.83831757669185
41.33064516129028	95.84217634574452
41.36424731182791	95.84603511479719
41.39784946236554	95.84989388384986
41.431451612903174	95.85375265290253
41.46505376344081	95.8576114219552
41.49865591397844	95.86147019100787
41.53225806451607	95.86532896006054
41.5658602150537	95.86918772911321
41.599462365591336	95.87304649816588
41.63306451612897	95.87690526721855
41.6666666666666	95.88076403627122
41.70026881720423	95.88462280532389
41.733870967741865	95.88848157437656
41.7674731182795	95.89234034342923
41.80107526881713	95.8961991124819
41.83467741935476	95.90005788153456
41.868279569892394	95.90391665058723
41.901881720430026	95.9077754196399
41.93548387096766	95.91163418869257
41.96908602150529	95.91549295774524
42.00268817204292	95.91935172679791
42.036290322580555	95.92321049585058
42.06989247311819	95.92706926490325
42.10349462365582	95.93092803395592
42.13709677419345	95.93478680300859
42.170698924731084	95.93864557206126
42.20430107526872	95.94250434111393
42.23790322580635	95.9463631101666
42.27150537634398	95.95022187921927
42.30510752688161	95.95408064827194
42.338709677419246	95.95793941732461
42.37231182795688	95.96179818637728
42.40591397849451	95.96565695542995
42.43951612903214	95.96951572448262
42.473118279569775	95.97337449353529
42.50672043010741	95.97723326258796
42.54032258064504	95.98109203164063
42.57392473118267	95.9849508006933
42.607526881720304	95.98880956974597
42.641129032257936	95.99266833879864
42.67473118279557	95.9965271078513
42.7083333333332	96.00038587690398
42.74193548387083	96.00424464595665
42.775537634408465	96.00810341500932
42.8091397849461	96.01196218406199
42.84274193548373	96.01582095311466
42.87634408602136	96.01967972216733
42.909946236558994	96.02353849122
42.94354838709663	96.02739726027266
42.97715053763426	96.03125602932533
43.01075268817189	96.035114798378
43.04435483870952	96.03897356743067
43.077956989247156	96.04283233648334
43.11155913978479	96.04669110553601
43.14516129032242	96.05054987458868
43.17876344086005	96.05440864364135
43.212365591397685	96.05826741269402
43.24596774193532	96.06212618174669
43.27956989247295	96.06598495079936
43.31317204301058	96.06984371985203
43.346774193548214	96.0737024889047
43.380376344085846	96.07756125795737
43.41397849462348	96.08142002701004
43.44758064516111	96.08527879606271
43.48118279569874	96.08913756511538
43.514784946236375	96.09299633416805
43.54838709677401	96.09685510322072
43.58198924731164	96.10071387227339
43.61559139784927	96.10457264132606
43.649193548386904	96.10843141037873
43.68279569892454	96.1122901794314
43.71639784946217	96.11614894848407
43.7499999999998	96.12000771753674
43.78360215053743	96.1238664865894
43.817204301075066	96.12772525564208
43.8508064516127	96.13158402469475
43.88440860215033	96.13544279374742
43.91801075268796	96.13930156280009
43.951612903225595	96.14316033185276
43.98521505376323	96.14701910090542
44.01881720430086	96.1508778699581
44.05241935483849	96.15473663901076
44.086021505376124	96.15859540806343
44.119623655913756	96.1624541771161
44.15322580645139	96.16631294616877
44.18682795698902	96.17017171522144
44.22043010752665	96.17403048427411
44.254032258064285	96.17788925332678
44.28763440860192	96.18174802237945
44.32123655913955	96.18560679143212
44.35483870967718	96.18946556048479
44.388440860214814	96.19332432953746
44.422043010752446	96.19718309859013
44.45564516129008	96.2010418676428
44.48924731182771	96.20490063669547
44.52284946236534	96.20875940574814
44.556451612902976	96.21261817480081
44.59005376344061	96.21647694385348
44.62365591397824	96.22033571290615
44.65725806451587	96.22419448195882
44.690860215053505	96.22805325101149
44.72446236559114	96.23191202006416
44.75806451612877	96.23577078911683
44.7916666666664	96.2396295581695
44.825268817204034	96.24348832722217
44.858870967741666	96.24734709627484
44.8924731182793	96.2512058653275
44.92607526881693	96.25506463438018
44.95967741935456	96.25892340343285
44.993279569892195	96.26278217248552
45.02688172042983	96.26664094153818
45.06048387096746	96.27049971059085
45.09408602150509	96.27435847964352
45.127688172042724	96.2782172486962
45.161290322580356	96.28207601774886
45.19489247311799	96.28593478680153
45.22849462365562	96.2897935558542
45.26209677419325	96.29365232490687
45.295698924730885	96.29751109395954
45.32930107526852	96.30136986301221
45.36290322580615	96.30522863206488
45.39650537634378	96.30908740111755
45.430107526881415	96.31294617017022
45.46370967741905	96.31680493922289
45.49731182795668	96.32066370827556
45.53091397849431	96.32452247732823
45.564516129031944	96.3283812463809
45.598118279569576	96.33224001543357
45.63172043010721	96.33609878448624
45.66532258064484	96.33995755353891
45.69892473118247	96.34381632259158
45.732526881720105	96.34767509164425
45.76612903225774	96.35153386069692
45.79973118279537	96.35539262974959
45.833333333333	96.35925139880226
45.866935483870634	96.36311016785493
45.900537634408266	96.3669689369076
45.9341397849459	96.37082770596027
45.96774193548353	96.37468647501294
46.00134408602116	96.3785452440656
46.034946236558795	96.38240401311828
46.06854838709643	96.38626278217095
46.10215053763406	96.39012155122361
46.13575268817169	96.39398032027628
46.169354838709324	96.39783908932895
46.20295698924696	96.40169785838162
46.23655913978459	96.4055566274343
46.27016129032222	96.40941539648696
46.30376344085985	96.41327416553963
46.337365591397486	96.4171329345923
46.37096774193512	96.42099170364497
46.40456989247275	96.42485047269764
46.43817204301038	96.42870924175031
46.471774193548015	96.43256801080298
46.50537634408565	96.43642677985565
46.53897849462328	96.44028554890832
46.57258064516091	96.44414431796099
46.606182795698544	96.44800308701366
46.639784946236176	96.45186185606633
46.67338709677381	96.455720625119
46.70698924731144	96.45957939417167
46.74059139784907	96.46343816322434
46.774193548386705	96.46729693227701
46.80779569892434	96.47115570132968
46.84139784946197	96.47501447038235
46.8749999999996	96.47887323943502
46.908602150537234	96.48273200848769
46.94220430107487	96.48659077754036
46.9758064516125	96.49044954659303
47.00940860215013	96.4943083156457
47.04301075268776	96.49816708469837
47.076612903225396	96.50202585375104
47.11021505376303	96.5058846228037
47.14381720430066	96.50974339185638
47.17741935483829	96.51360216090904
47.211021505375925	96.51746092996171
47.24462365591356	96.52131969901438
47.27822580645119	96.52517846806705
47.31182795698882	96.52903723711972
47.345430107526454	96.5328960061724
47.379032258064086	96.53675477522506
47.41263440860172	96.54061354427773
47.44623655913935	96.5444723133304
47.47983870967698	96.54833108238307
47.513440860214615	96.55218985143574
47.54704301075225	96.55604862048841
47.58064516128988	96.55990738954108
47.61424731182751	96.56376615859375
47.647849462365144	96.56762492764642
47.68145161290278	96.57148369669909
47.71505376344041	96.57534246575176
47.74865591397804	96.57920123480443
47.78225806451567	96.5830600038571
47.815860215053306	96.58691877290977
47.84946236559094	96.59077754196244
47.88306451612857	96.59463631101511
47.9166666666662	96.59849508006778
47.950268817203835	96.60235384912045
47.98387096774147	96.60621261817312
48.0174731182791	96.61007138722579
48.05107526881673	96.61393015627846
48.084677419354364	96.61778892533113
48.118279569891996	96.6216476943838
48.15188172042963	96.62550646343647
48.18548387096726	96.62936523248914
48.21908602150489	96.6332240015418
48.252688172042525	96.63708277059447
48.28629032258016	96.64094153964714
48.31989247311779	96.64480030869981
48.35349462365542	96.64865907775248
48.387096774193054	96.65251784680515
48.42069892473069	96.65637661585782
48.45430107526832	96.6602353849105
48.48790322580595	96.66409415396316
48.52150537634358	96.66795292301583
48.555107526881216	96.6718116920685
48.58870967741885	96.67567046112117
48.62231182795648	96.67952923017384
48.65591397849411	96.68338799922651
48.689516129031745	96.68724676827918
48.72311827956938	96.69110553733185
48.75672043010701	96.69496430638452
48.79032258064464	96.69882307543719
48.823924731182274	96.70268184448986
48.857526881719906	96.70654061354253
48.89112903225754	96.7103993825952
48.92473118279517	96.71425815164787
48.9583333333328	96.71811692070054
48.991935483870435	96.72197568975321
49.02553763440807	96.72583445880588
49.0591397849457	96.72969322785855
49.09274193548333	96.73355199691122
49.126344086020964	96.73741076596389
49.159946236558596	96.74126953501656
49.19354838709623	96.74512830406923
49.22715053763386	96.7489870731219
49.26075268817149	96.75284584217457
49.294354838709125	96.75670461122724
49.32795698924676	96.7605633802799
49.36155913978439	96.76442214933257
49.39516129032202	96.76828091838524
49.428763440859655	96.77213968743791
49.46236559139729	96.77599845649058
49.49596774193492	96.77985722554325
49.52956989247255	96.78371599459592
49.563172043010184	96.78757476364859
49.596774193547816	96.79143353270126
49.63037634408545	96.79529230175393
49.66397849462308	96.7991510708066
49.69758064516071	96.80300983985927
49.731182795698345	96.80686860891194
49.76478494623598	96.81072737796461
49.79838709677361	96.81458614701728
49.83198924731124	96.81844491606995
49.865591397848874	96.82230368512262
49.899193548386506	96.82616245417529
49.93279569892414	96.83002122322796
49.96639784946177	96.83387999228063
49.9999999999994	96.8377387613333
50.033602150537035	96.84159753038597
50.06720430107467	96.84545629943864
50.1008064516123	96.84931506849131
50.13440860214993	96.85317383754398
50.168010752687564	96.85703260659665
50.2016129032252	96.86089137564932
50.23521505376283	96.86475014470199
50.26881720430046	96.86860891375466
50.302419354838094	96.87246768280733
50.336021505375726	96.87632645186
50.36962365591336	96.88018522091267
50.40322580645099	96.88404398996533
50.43682795698862	96.887902759018
50.470430107526255	96.89176152807067
50.50403225806389	96.89562029712334
50.53763440860152	96.89947906617601
50.57123655913915	96.90333783522868
50.604838709676784	96.90719660428135
50.638440860214416	96.91105537333402
50.67204301075205	96.91491414238669
50.70564516128968	96.91877291143936
50.73924731182731	96.92263168049203
50.772849462364945	96.9264904495447
50.80645161290258	96.93034921859737
50.84005376344021	96.93420798765004
50.87365591397784	96.93806675670271
50.907258064515474	96.94192552575538
50.94086021505311	96.94578429480805
50.97446236559074	96.94964306386072
51.00806451612837	96.95350183291339
51.041666666666	96.95736060196606
51.075268817203636	96.96121937101873
51.10887096774127	96.9650781400714
51.1424731182789	96.96893690912407
51.17607526881653	96.97279567817674
51.209677419354165	96.97665444722941
51.2432795698918	96.98051321628208
51.27688172042943	96.98437198533475
51.31048387096706	96.98823075438742
51.344086021504694	96.99208952344009
51.377688172042326	96.99594829249276
51.41129032257996	96.99980706154543
51.44489247311759	97.0036658305981
51.47849462365522	97.00752459965076
51.512096774192855	97.01138336870343
51.54569892473049	97.0152421377561
51.57930107526812	97.01910090680877
51.61290322580575	97.02295967586144
51.646505376343384	97.02681844491411
51.68010752688102	97.03067721396678
51.71370967741865	97.03453598301945
51.74731182795628	97.03839475207212
51.78091397849391	97.04225352112479
51.814516129031546	97.04611229017746
51.84811827956918	97.04997105923013
51.88172043010681	97.0538298282828
51.91532258064444	97.05768859733547
51.948924731182075	97.06154736638814
51.98252688171971	97.06540613544081
52.01612903225734	97.06926490449348
52.04973118279497	97.07312367354615
52.083333333332604	97.07698244259882
52.116935483870236	97.08084121165149
52.15053763440787	97.08469998070416
52.1841397849455	97.08855874975683
52.21774193548313	97.0924175188095
52.251344086020765	97.09627628786217
52.2849462365584	97.10013505691484
52.31854838709603	97.1039938259675
52.35215053763366	97.10785259502018
52.385752688171294	97.11171136407285
52.41935483870893	97.11557013312552
52.45295698924656	97.11942890217819
52.48655913978419	97.12328767123086
52.52016129032182	97.12714644028352
52.553763440859456	97.1310052093362
52.58736559139709	97.13486397838886
52.62096774193472	97.13872274744153
52.65456989247235	97.1425815164942
52.688172043009985	97.14644028554687
52.72177419354762	97.15029905459954
52.75537634408525	97.15415782365221
52.78897849462288	97.15801659270488
52.822580645160514	97.16187536175755
52.856182795698146	97.16573413081022
52.88978494623578	97.16959289986289
52.92338709677341	97.17345166891556
52.95698924731104	97.17731043796823
52.990591397848675	97.1811692070209
53.02419354838631	97.18502797607357
53.05779569892394	97.18888674512624
53.09139784946157	97.19274551417891
53.124999999999204	97.19660428323158
53.15860215053684	97.20046305228425
53.19220430107447	97.20432182133692
53.2258064516121	97.20818059038959
53.25940860214973	97.21203935944226
53.293010752687366	97.21589812849493
53.326612903225	97.2197568975476
53.36021505376263	97.22361566660027
53.39381720430026	97.22747443565294
53.427419354837895	97.2313332047056
53.46102150537553	97.23519197375828
53.49462365591316	97.23905074281095
53.52822580645079	97.24290951186362
53.561827956988424	97.24676828091629
53.595430107526056	97.25062704996895
53.62903225806369	97.25448581902162
53.66263440860132	97.2583445880743
53.69623655913895	97.26220335712696
53.729838709676585	97.26606212617963
53.76344086021422	97.2699208952323
53.79704301075185	97.27377966428497
53.83064516128948	97.27763843333764
53.864247311827114	97.28149720239031
53.897849462364746	97.28535597144298
53.93145161290238	97.28921474049565
53.96505376344001	97.29307350954832
53.99865591397764	97.29693227860099
54.032258064515275	97.30079104765366
54.06586021505291	97.30464981670633
54.09946236559054	97.308508585759
54.13306451612817	97.31236735481167
54.166666666665805	97.31622612386434
54.20026881720344	97.32008489291701
54.23387096774107	97.32394366196968
54.2674731182787	97.32780243102235
54.301075268816334	97.33166120007502
54.334677419353966	97.33551996912769
54.3682795698916	97.33937873818036
54.40188172042923	97.34323750723303
54.43548387096686	97.3470962762857
54.469086021504495	97.35095504533837
54.50268817204213	97.35481381439104
54.53629032257976	97.3586725834437
54.56989247311739	97.36253135249638
54.603494623655024	97.36639012154905
54.637096774192656	97.37024889060172
54.67069892473029	97.37410765965438
54.70430107526792	97.37796642870705
54.73790322580555	97.38182519775972
54.771505376343185	97.3856839668124
54.80510752688082	97.38954273586506
54.83870967741845	97.39340150491773
54.87231182795608	97.3972602739704
54.905913978493714	97.40111904302307
54.93951612903135	97.40497781207574
54.97311827956898	97.40883658112841
55.00672043010661	97.41269535018108
55.04032258064424	97.41655411923375
55.073924731181876	97.42041288828642
55.10752688171951	97.42234227281276
55.14112903225714	97.42427165733909
55.17473118279477	97.42620104186543
55.208333333332405	97.42813042639176
55.24193548387004	97.4300598109181
55.27553763440767	97.43198919544443
55.3091397849453	97.43391857997076
55.342741935482934	97.4358479644971
55.376344086020566	97.43777734902343
55.4099462365582	97.43970673354977
55.44354838709583	97.4416361180761
55.47715053763346	97.44356550260244
55.510752688171095	97.44549488712877
55.54435483870873	97.44742427165511
55.57795698924636	97.44935365618144
55.61155913978399	97.45128304070778
55.645161290321624	97.45321242523411
55.67876344085926	97.45514180976045
55.71236559139689	97.45707119428678
55.74596774193452	97.45900057881312
55.77956989247215	97.46092996333945
55.813172043009786	97.46285934786579
55.84677419354742	97.46478873239212
55.88037634408505	97.46671811691846
55.91397849462268	97.46864750144479
55.947580645160315	97.47057688597113
55.98118279569795	97.47250627049746
56.01478494623558	97.4744356550238
56.04838709677321	97.47636503955013
56.081989247310844	97.47829442407647
56.115591397848476	97.4802238086028
56.14919354838611	97.48215319312914
56.18279569892374	97.48408257765547
56.21639784946137	97.4860119621818
56.249999999999005	97.48794134670814
56.28360215053664	97.48987073123448
56.31720430107427	97.49180011576081
56.3508064516119	97.49372950028715
56.384408602149534	97.49565888481348
56.41801075268717	97.49758826933981
56.4516129032248	97.49951765386615
56.48521505376243	97.50144703839248
56.51881720430006	97.50337642291882
56.552419354837696	97.50530580744515
56.58602150537533	97.50723519197149
56.61962365591296	97.50916457649782
56.65322580645059	97.51109396102416
56.686827956988225	97.5130233455505
56.72043010752586	97.51495273007683
56.75403225806349	97.51688211460316
56.78763440860112	97.5188114991295
56.821236559138754	97.52074088365583
56.854838709676386	97.52267026818217
56.88844086021402	97.5245996527085
56.92204301075165	97.52652903723484
56.95564516128928	97.52845842176117
56.989247311826915	97.53038780628751
57.02284946236455	97.53231719081384
57.05645161290218	97.53424657534018
57.09005376343981	97.53617595986651
57.123655913977444	97.53810534439285
57.15725806451508	97.54003472891918
57.19086021505271	97.54196411344552
57.22446236559034	97.54389349797185
57.25806451612797	97.54582288249819
57.291666666665606	97.54775226702452
57.32526881720324	97.54968165155086
57.35887096774087	97.55161103607719
57.3924731182785	97.55354042060353
57.426075268816135	97.55546980512986
57.45967741935377	97.5573991896562
57.4932795698914	97.55932857418253
57.52688172042903	97.56125795870886
57.560483870966664	97.5631873432352
57.594086021504296	97.56511672776153
57.62768817204193	97.56704611228787
57.66129032257956	97.5689754968142
57.69489247311719	97.57090488134054
57.728494623654825	97.57283426586687
57.76209677419246	97.57476365039321
57.79569892473009	97.57669303491954
57.82930107526772	97.57862241944588
57.862903225805354	97.58055180397221
57.896505376342986	97.58248118849855
57.93010752688062	97.58441057302488
57.96370967741825	97.58633995755122
57.99731182795588	97.58826934207755
58.030913978493516	97.59019872660389
58.06451612903115	97.59212811113022
58.09811827956878	97.59405749565656
58.13172043010641	97.59598688018289
58.165322580644045	97.59791626470923
58.19892473118168	97.59984564923556
58.23252688171931	97.6017750337619
58.26612903225694	97.60370441828823
58.299731182794574	97.60563380281457
58.333333333332206	97.6075631873409
58.36693548386984	97.60949257186724
58.40053763440747	97.61142195639357
58.4341397849451	97.6133513409199
58.467741935482735	97.61528072544624
58.50134408602037	97.61721010997258
58.534946236558	97.61913949449891
58.56854838709563	97.62106887902524
58.602150537633264	97.62299826355158
58.635752688170896	97.62492764807791
58.66935483870853	97.62685703260425
58.70295698924616	97.62878641713058
58.73655913978379	97.63071580165692
58.770161290321425	97.63264518618325
58.80376344085906	97.63457457070959
58.83736559139669	97.63650395523592
58.87096774193432	97.63843333976226
58.904569892471955	97.6403627242886
58.93817204300959	97.64229210881493
58.97177419354722	97.64422149334126
59.00537634408485	97.6461508778676
59.038978494622484	97.64808026239393
59.072580645160116	97.65000964692027
59.10618279569775	97.6519390314466
59.13978494623538	97.65386841597294
59.17338709677301	97.65579780049927
59.206989247310645	97.6577271850256
59.24059139784828	97.65965656955194
59.27419354838591	97.66158595407828
59.30779569892354	97.66351533860461
59.341397849461174	97.66544472313095
59.374999999998806	97.66737410765728
59.40860215053644	97.66930349218362
59.44220430107407	97.67123287670995
59.4758064516117	97.67316226123629
59.509408602149335	97.67509164576262
59.54301075268697	97.67702103028896
59.5766129032246	97.67895041481529
59.61021505376223	97.68087979934162
59.643817204299864	97.68280918386796
59.6774193548375	97.6847385683943
59.71102150537513	97.68666795292063
59.74462365591276	97.68859733744696
59.77822580645039	97.6905267219733
59.811827956988026	97.69245610649963
59.84543010752566	97.69438549102597
59.87903225806329	97.6963148755523
59.91263440860092	97.69824426007864
59.946236559138555	97.70017364460497
59.97983870967619	97.70210302913131
60.01344086021382	97.70403241365764
60.04704301075145	97.70596179818398
60.080645161289084	97.70789118271031
60.114247311826716	97.70982056723665
60.14784946236435	97.71174995176298
60.18145161290198	97.71367933628932
60.21505376343961	97.71560872081565
60.248655913977245	97.71753810534199
60.28225806451488	97.71946748986832
60.31586021505251	97.72139687439466
60.34946236559014	97.72332625892099
60.383064516127774	97.72525564344733
60.41666666666541	97.72718502797366
60.45026881720304	97.7291144125
60.48387096774067	97.73104379702633
60.5174731182783	97.73297318155267
60.551075268815936	97.734902566079
60.58467741935357	97.73683195060534
60.6182795698912	97.73876133513167
60.65188172042883	97.740690719658
60.685483870966465	97.74262010418434
60.7190860215041	97.74454948871067
60.75268817204173	97.74647887323701
60.78629032257936	97.74840825776334
60.819892473116994	97.75033764228968
60.853494623654626	97.75226702681601
60.88709677419226	97.75419641134235
60.92069892472989	97.75612579586868
60.95430107526752	97.75805518039502
60.987903225805155	97.75998456492135
61.02150537634279	97.76191394944769
61.05510752688042	97.76384333397402
61.08870967741805	97.76577271850036
61.122311827955684	97.76770210302669
61.15591397849332	97.76963148755303
61.18951612903095	97.77156087207936
61.22311827956858	97.7734902566057
61.25672043010621	97.77541964113203
61.290322580643846	97.77734902565837
61.32392473118148	97.7792784101847
61.35752688171911	97.78120779471104
61.39112903225674	97.78313717923737
61.424731182794375	97.7850665637637
61.45833333333201	97.78699594829004
61.49193548386964	97.78892533281638
61.52553763440727	97.79085471734271
61.559139784944904	97.79278410186905
61.592741935482536	97.79471348639538
61.62634408602017	97.79664287092172
61.6599462365578	97.79857225544805
61.69354838709543	97.80050163997439
61.727150537633065	97.80243102450072
61.7607526881707	97.80436040902705
61.79435483870833	97.80628979355339
61.82795698924596	97.80821917807972
61.861559139783594	97.81014856260606
61.89516129032123	97.8120779471324
61.92876344085886	97.81400733165873
61.96236559139649	97.81593671618506
61.99596774193412	97.8178661007114
62.029569892471756	97.81979548523773
62.06317204300939	97.82172486976407
62.09677419354702	97.8236542542904
62.13037634408465	97.82558363881674
62.163978494622285	97.82751302334307
62.19758064515992	97.82944240786941
62.23118279569755	97.83137179239574
62.26478494623518	97.83330117692208
62.298387096772814	97.83523056144841
62.331989247310446	97.83715994597475
62.36559139784808	97.83908933050108
62.39919354838571	97.84101871502742
62.43279569892334	97.84294809955375
62.466397849460975	97.84487748408009
62.49999999999861	97.84680686860642
62.53360215053624	97.84873625313276
62.56720430107387	97.85066563765909
62.600806451611504	97.85259502218543
62.634408602149136	97.85452440671176
62.66801075268677	97.8564537912381
62.7016129032244	97.85838317576443
62.73521505376203	97.86031256029077
62.768817204299665	97.8622419448171
62.8024193548373	97.86417132934343
62.83602150537493	97.86610071386977
62.86962365591256	97.8680300983961
62.903225806450195	97.86995948292244
62.93682795698783	97.87188886744877
62.97043010752546	97.87381825197511
63.00403225806309	97.87574763650144
63.037634408600724	97.87767702102778
63.071236559138356	97.87960640555411
63.10483870967599	97.88153579008045
63.13844086021362	97.88346517460678
63.17204301075125	97.88539455913312
63.205645161288885	97.88732394365945
63.23924731182652	97.88925332818579
63.27284946236415	97.89118271271212
63.30645161290178	97.89311209723846
63.340053763439414	97.89504148176479
63.373655913977046	97.89697086629113
63.40725806451468	97.89890025081746
63.44086021505231	97.9008296353438
63.47446236558994	97.90275901987013
63.508064516127575	97.90468840439647
63.54166666666521	97.9066177889228
63.57526881720284	97.90854717344914
63.60887096774047	97.91047655797547
63.642473118278104	97.9124059425018
63.67607526881574	97.91433532702814
63.70967741935337	97.91626471155448
63.743279569891	97.91819409608081
63.776881720428634	97.92012348060715
63.810483870966266	97.92205286513348
63.8440860215039	97.92398224965982
63.87768817204153	97.92591163418615
63.91129032257916	97.92784101871248
63.944892473116795	97.92977040323882
63.97849462365443	97.93169978776515
64.01209677419206	97.93362917229149
64.04569892472969	97.93555855681782
64.07930107526732	97.93748794134416
64.11290322580496	97.9394173258705
64.14650537634259	97.94134671039683
64.18010752688022	97.94327609492316
64.21370967741785	97.9452054794495
64.24731182795549	97.94713486397583
64.28091397849312	97.94906424850217
64.31451612903075	97.9509936330285
64.34811827956838	97.95292301755484
64.38172043010601	97.95485240208117
64.41532258064365	97.95678178660751
64.44892473118128	97.95871117113384
64.48252688171891	97.96064055566018
64.51612903225654	97.96256994018651
64.54973118279418	97.96449932471285
64.58333333333181	97.96642870923918
64.61693548386944	97.96835809376552
64.65053763440707	97.97028747829185
64.6841397849447	97.97221686281819
64.71774193548234	97.97414624734452
64.75134408601997	97.97607563187086
64.7849462365576	97.97800501639719
64.81854838709523	97.97993440092353
64.85215053763287	97.98186378544986
64.8857526881705	97.9837931699762
64.91935483870813	97.98572255450253
64.95295698924576	97.98765193902886
64.9865591397834	97.9895813235552
65.02016129032103	97.99151070808153
65.05376344085866	97.99344009260787
65.08736559139629	97.9953694771342
65.12096774193392	97.99729886166054
65.15456989247156	97.99922824618687
65.18817204300919	98.00115763071321
65.22177419354682	98.00308701523954
65.25537634408445	98.00501639976588
65.28897849462209	98.00694578429221
65.32258064515972	98.00887516881855
65.35618279569735	98.01080455334488
65.38978494623498	98.01273393787122
65.42338709677261	98.01466332239755
65.45698924731025	98.01659270692389
65.49059139784788	98.01852209145022
65.52419354838551	98.02045147597656
65.55779569892314	98.02238086050289
65.59139784946078	98.02431024502923
65.62499999999841	98.02623962955556
65.65860215053604	98.0281690140819
65.69220430107367	98.03009839860823
65.7258064516113	98.03202778313457
65.75940860214894	98.0339571676609
65.79301075268657	98.03588655218724
65.8266129032242	98.03781593671357
65.86021505376183	98.0397453212399
65.89381720429947	98.04167470576624
65.9274193548371	98.04360409029258
65.96102150537473	98.04553347481891
65.99462365591236	98.04746285934525
66.02822580645	98.04939224387158
66.06182795698763	98.05132162839791
66.09543010752526	98.05325101292425
66.12903225806289	98.05518039745058
66.16263440860052	98.05710978197692
66.19623655913816	98.05903916650325
66.22983870967579	98.06096855102959
66.26344086021342	98.06289793555592
66.29704301075105	98.06482732008226
66.33064516128869	98.0667567046086
66.36424731182632	98.06868608913493
66.39784946236395	98.07061547366126
66.43145161290158	98.0725448581876
66.46505376343922	98.07447424271393
66.49865591397685	98.07640362724027
66.53225806451448	98.0783330117666
66.56586021505211	98.08026239629294
66.59946236558974	98.08219178081927
66.63306451612738	98.0841211653456
66.66666666666501	98.08605054987194
66.70026881720264	98.08797993439828
66.73387096774027	98.08990931892461
66.7674731182779	98.09183870345095
66.80107526881554	98.09376808797728
66.83467741935317	98.09569747250362
66.8682795698908	98.09762685702995
66.90188172042843	98.09955624155629
66.93548387096607	98.10148562608262
66.9690860215037	98.10341501060896
67.00268817204133	98.10534439513529
67.03629032257896	98.10727377966163
67.0698924731166	98.10920316418796
67.10349462365423	98.1111325487143
67.13709677419186	98.11306193324063
67.17069892472949	98.11499131776696
67.20430107526713	98.1169207022933
67.23790322580476	98.11885008681963
67.27150537634239	98.12077947134597
67.30510752688002	98.1227088558723
67.33870967741765	98.12463824039864
67.37231182795529	98.12656762492497
67.40591397849292	98.12849700945131
67.43951612903055	98.13042639397764
67.47311827956818	98.13235577850398
67.50672043010582	98.13428516303031
67.54032258064345	98.13621454755665
67.57392473118108	98.13814393208298
67.60752688171871	98.14007331660932
67.64112903225634	98.14200270113565
67.67473118279398	98.14393208566199
67.70833333333161	98.14586147018832
67.74193548386924	98.14779085471466
67.77553763440687	98.14972023924099
67.8091397849445	98.15164962376733
67.84274193548214	98.15357900829366
67.87634408601977	98.15550839282
67.9099462365574	98.15743777734633
67.94354838709503	98.15936716187267
67.97715053763267	98.161296546399
68.0107526881703	98.16322593092534
68.04435483870793	98.16515531545167
68.07795698924556	98.167084699978
68.1115591397832	98.16901408450434
68.14516129032083	98.17094346903068
68.17876344085846	98.17287285355701
68.2123655913961	98.17480223808334
68.24596774193373	98.17673162260968
68.27956989247136	98.17866100713601
68.31317204300899	98.18059039166235
68.34677419354662	98.18251977618868
68.38037634408425	98.18444916071502
68.41397849462189	98.18637854524135
68.44758064515952	98.18830792976769
68.48118279569715	98.19023731429402
68.51478494623478	98.19216669882036
68.54838709677242	98.1940960833467
68.58198924731005	98.19602546787303
68.61559139784768	98.19795485239936
68.64919354838531	98.1998842369257
68.68279569892294	98.20181362145203
68.71639784946058	98.20374300597837
68.74999999999821	98.2056723905047
68.78360215053584	98.20760177503104
68.81720430107347	98.20953115955737
68.8508064516111	98.2114605440837
68.88440860214874	98.21338992861004
68.91801075268637	98.21531931313638
68.951612903224	98.21724869766271
68.98521505376164	98.21917808218905
69.01881720429927	98.22110746671538
69.0524193548369	98.22303685124172
69.08602150537453	98.22496623576805
69.11962365591216	98.22689562029439
69.1532258064498	98.22882500482072
69.18682795698743	98.23075438934706
69.22043010752506	98.23268377387339
69.2540322580627	98.23461315839972
69.28763440860033	98.23654254292606
69.32123655913796	98.2384719274524
69.35483870967559	98.24040131197873
69.38844086021322	98.24233069650506
69.42204301075085	98.2442600810314
69.45564516128849	98.24618946555773
69.48924731182612	98.24811885008407
69.52284946236375	98.2500482346104
69.55645161290138	98.25197761913674
69.59005376343902	98.25390700366307
69.62365591397665	98.25583638818941
69.65725806451428	98.25776577271574
69.69086021505191	98.25969515724208
69.72446236558955	98.26162454176841
69.75806451612718	98.26355392629475
69.79166666666481	98.26548331082108
69.82526881720244	98.26741269534742
69.85887096774007	98.26934207987375
69.8924731182777	98.27127146440009
69.92607526881534	98.27320084892642
69.95967741935297	98.27513023345276
69.9932795698906	98.27705961797909
70.02688172042824	98.27898900250543
70.06048387096587	98.28091838703176
70.0940860215035	98.2828477715581
70.12768817204113	98.28477715608443
70.16129032257876	98.28670654061077
70.1948924731164	98.2886359251371
70.22849462365403	98.29056530966344
70.26209677419166	98.29249469418977
70.2956989247293	98.2944240787161
70.32930107526693	98.29635346324244
70.36290322580456	98.29828284776877
70.39650537634219	98.30021223229511
70.43010752687982	98.30214161682144
70.46370967741746	98.30407100134778
70.49731182795509	98.30600038587411
70.53091397849272	98.30792977040045
70.56451612903035	98.30985915492678
70.59811827956798	98.31178853945312
70.63172043010562	98.31371792397945
70.66532258064325	98.31564730850579
70.69892473118088	98.31757669303212
70.73252688171851	98.31950607755846
70.76612903225615	98.32143546208479
70.79973118279378	98.32336484661113
70.83333333333141	98.32529423113746
70.86693548386904	98.3272236156638
70.90053763440667	98.32915300019013
70.9341397849443	98.33108238471647
70.96774193548194	98.3330117692428
71.00134408601957	98.33494115376914
71.0349462365572	98.33687053829547
71.06854838709484	98.3387999228218
71.10215053763247	98.34072930734814
71.1357526881701	98.34265869187448
71.16935483870773	98.34458807640081
71.20295698924537	98.34651746092715
71.236559139783	98.34844684545348
71.27016129032063	98.35037622997982
71.30376344085826	98.35230561450615
71.3373655913959	98.35423499903249
71.37096774193353	98.35616438355882
71.40456989247116	98.35809376808515
71.43817204300879	98.36002315261149
71.47177419354642	98.36195253713782
71.50537634408406	98.36388192166416
71.53897849462169	98.3658113061905
71.57258064515932	98.36774069071683
71.60618279569695	98.36967007524316
71.63978494623458	98.3715994597695
71.67338709677222	98.37352884429583
71.70698924730985	98.37545822882217
71.74059139784748	98.3773876133485
71.77419354838511	98.37931699787484
71.80779569892275	98.38124638240117
71.84139784946038	98.38317576692751
71.87499999999801	98.38510515145384
71.90860215053564	98.38703453598018
71.94220430107328	98.38896392050651
71.97580645161091	98.39089330503285
72.00940860214854	98.39282268955918
72.04301075268617	98.39475207408552
72.0766129032238	98.39668145861185
72.11021505376144	98.39861084313819
72.14381720429907	98.40054022766452
72.1774193548367	98.40246961219086
72.21102150537433	98.40439899671719
72.24462365591197	98.40632838124353
72.2782258064496	98.40825776576986
72.31182795698723	98.4101871502962
72.34543010752486	98.41211653482253
72.3790322580625	98.41404591934887
72.41263440860013	98.4159753038752
72.44623655913776	98.41790468840153
72.47983870967539	98.41983407292787
72.51344086021302	98.4217634574542
72.54704301075066	98.42369284198054
72.58064516128829	98.42562222650687
72.61424731182592	98.42755161103321
72.64784946236355	98.42948099555954
72.68145161290118	98.43141038008588
72.71505376343882	98.43333976461221
72.74865591397645	98.43526914913855
72.78225806451408	98.43719853366488
72.81586021505171	98.43912791819122
72.84946236558935	98.44105730271755
72.88306451612698	98.44298668724389
72.91666666666461	98.44491607177022
72.95026881720224	98.44684545629656
72.98387096773988	98.44877484082289
73.01747311827751	98.45070422534923
73.05107526881514	98.45263360987556
73.08467741935277	98.4545629944019
73.1182795698904	98.45649237892823
73.15188172042804	98.45842176345457
73.18548387096567	98.4603511479809
73.2190860215033	98.46228053250724
73.25268817204093	98.46420991703357
73.28629032257857	98.4661393015599
73.3198924731162	98.46806868608624
73.35349462365383	98.46999807061258
73.38709677419146	98.47192745513891
73.4206989247291	98.47385683966525
73.45430107526673	98.47578622419158
73.48790322580436	98.47771560871792
73.52150537634199	98.47964499324425
73.55510752687962	98.48157437777058
73.58870967741726	98.48350376229692
73.62231182795489	98.48543314682325
73.65591397849252	98.48736253134959
73.68951612903015	98.48929191587592
73.72311827956779	98.49122130040226
73.75672043010542	98.4931506849286
73.79032258064305	98.49508006945493
73.82392473118068	98.49700945398126
73.85752688171831	98.4989388385076
73.89112903225595	98.50086822303393
73.92473118279358	98.50279760756027
73.95833333333121	98.5047269920866
73.99193548386884	98.50665637661294
74.02553763440648	98.50858576113927
74.05913978494411	98.51051514566561
74.09274193548174	98.51244453019194
74.12634408601937	98.51437391471828
74.159946236557	98.51630329924461
74.19354838709464	98.51823268377095
74.22715053763227	98.52016206829728
74.2607526881699	98.52209145282362
74.29435483870753	98.52402083734995
74.32795698924517	98.52595022187629
74.3615591397828	98.52787960640262
74.39516129032043	98.52980899092896
74.42876344085806	98.53173837545529
74.4623655913957	98.53366775998163
74.49596774193333	98.53559714450796
74.52956989247096	98.5375265290343
74.56317204300859	98.53945591356063
74.59677419354622	98.54138529808696
74.63037634408386	98.5433146826133
74.66397849462149	98.54524406713963
74.69758064515912	98.54717345166597
74.73118279569675	98.5491028361923
74.76478494623439	98.55103222071864
74.79838709677202	98.55296160524497
74.83198924730965	98.55489098977131
74.86559139784728	98.55682037429764
74.89919354838491	98.55874975882398
74.93279569892255	98.56067914335031
74.96639784946018	98.56260852787665
74.99999999999781	98.56453791240298
75.03360215053544	98.56646729692932
75.06720430107308	98.56839668145565
75.10080645161071	98.57032606598199
75.13440860214834	98.57225545050832
75.16801075268597	98.57418483503466
75.2016129032236	98.57611421956099
75.23521505376124	98.57804360408733
75.26881720429887	98.57997298861366
75.3024193548365	98.58190237314
75.33602150537413	98.58383175766633
75.36962365591177	98.58576114219267
75.4032258064494	98.587690526719
75.43682795698703	98.58961991124534
75.47043010752466	98.59154929577167
75.5040322580623	98.593478680298
75.53763440859993	98.59540806482434
75.57123655913756	98.59733744935068
75.60483870967519	98.59926683387701
75.63844086021282	98.60119621840335
75.67204301075046	98.60312560292968
75.70564516128809	98.60505498745601
75.73924731182572	98.60698437198235
75.77284946236335	98.60891375650868
75.80645161290099	98.61084314103502
75.84005376343862	98.61277252556135
75.87365591397625	98.61470191008769
75.90725806451388	98.61663129461402
75.94086021505152	98.61856067914036
75.97446236558915	98.6204900636667
76.00806451612678	98.62241944819303
76.04166666666441	98.62434883271936
76.07526881720204	98.6262782172457
76.10887096773968	98.62820760177203
76.14247311827731	98.63013698629837
76.17607526881494	98.6320663708247
76.20967741935257	98.63399575535104
76.2432795698902	98.63592513987737
76.27688172042784	98.6378545244037
76.31048387096547	98.63978390893004
76.3440860215031	98.64171329345638
76.37768817204073	98.64364267798271
76.41129032257837	98.64557206250905
76.444892473116	98.64750144703538
76.47849462365363	98.64943083156172
76.51209677419126	98.65136021608805
76.5456989247289	98.65328960061439
76.57930107526653	98.65521898514072
76.61290322580416	98.65714836966706
76.64650537634179	98.65907775419339
76.68010752687942	98.66100713871973
76.71370967741706	98.66293652324606
76.74731182795469	98.6648659077724
76.78091397849232	98.66679529229873
76.81451612902995	98.66872467682506
76.84811827956759	98.6706540613514
76.88172043010522	98.67258344587773
76.91532258064285	98.67451283040407
76.94892473118048	98.6764422149304
76.98252688171812	98.67837159945674
77.01612903225575	98.68030098398307
77.04973118279338	98.68223036850941
77.08333333333101	98.68415975303574
77.11693548386864	98.68608913756208
77.15053763440628	98.68801852208841
77.18413978494391	98.68994790661475
77.21774193548154	98.69187729114108
77.25134408601917	98.69380667566742
77.2849462365568	98.69573606019375
77.31854838709444	98.69766544472009
77.35215053763207	98.69959482924642
77.3857526881697	98.70152421377276
77.41935483870733	98.70345359829909
77.45295698924497	98.70538298282543
77.4865591397826	98.70731236735176
77.52016129032023	98.7092417518781
77.55376344085786	98.71117113640443
77.5873655913955	98.71310052093077
77.62096774193313	98.7150299054571
77.65456989247076	98.71695928998344
77.6881720430084	98.71888867450977
77.72177419354603	98.7208180590361
77.75537634408366	98.72274744356244
77.78897849462129	98.72467682808877
77.82258064515892	98.72660621261511
77.85618279569655	98.72853559714144
77.88978494623419	98.73046498166778
77.92338709677182	98.73239436619411
77.95698924730945	98.73432375072045
77.99059139784708	98.73625313524678
78.02419354838472	98.73818251977312
78.05779569892235	98.74011190429945
78.09139784945998	98.74204128882579
78.12499999999761	98.74397067335212
78.15860215053524	98.74590005787846
78.19220430107288	98.7478294424048
78.22580645161051	98.74975882693113
78.25940860214814	98.75168821145746
78.29301075268577	98.7536175959838
78.3266129032234	98.75554698051013
78.36021505376104	98.75747636503647
78.39381720429867	98.7594057495628
78.4274193548363	98.76133513408914
78.46102150537394	98.76326451861547
78.49462365591157	98.7651939031418
78.5282258064492	98.76712328766814
78.56182795698683	98.76905267219448
78.59543010752446	98.77098205672081
78.6290322580621	98.77291144124715
78.66263440859973	98.77484082577348
78.69623655913736	98.77677021029982
78.729838709675	98.77869959482615
78.76344086021263	98.78062897935249
78.79704301075026	98.78255836387882
78.83064516128789	98.78448774840516
78.86424731182552	98.78641713293149
78.89784946236315	98.78834651745782
78.93145161290079	98.79027590198416
78.96505376343842	98.7922052865105
78.99865591397605	98.79413467103683
79.03225806451368	98.79606405556316
79.06586021505132	98.7979934400895
79.09946236558895	98.79992282461583
79.13306451612658	98.80185220914217
79.16666666666421	98.8037815936685
79.20026881720185	98.80571097819484
79.23387096773948	98.80764036272117
79.26747311827711	98.80956974724751
79.30107526881474	98.81149913177384
79.33467741935237	98.81342851630018
79.36827956989	98.81535790082651
79.40188172042764	98.81728728535285
79.43548387096527	98.81921666987918
79.4690860215029	98.82114605440552
79.50268817204054	98.82307543893185
79.53629032257817	98.82500482345819
79.5698924731158	98.82693420798452
79.60349462365343	98.82886359251086
79.63709677419106	98.83079297703719
79.6706989247287	98.83272236156353
79.70430107526633	98.83465174608986
79.73790322580396	98.8365811306162
79.7715053763416	98.83851051514253
79.80510752687923	98.84043989966887
79.83870967741686	98.8423692841952
79.87231182795449	98.84429866872154
79.90591397849212	98.84622805324787
79.93951612902976	98.8481574377742
79.97311827956739	98.85008682230054
80.00672043010502	98.85201620682687
80.04032258064265	98.85394559135321
80.07392473118028	98.85587497587954
80.10752688171792	98.85780436040588
80.14112903225555	98.85973374493221
80.17473118279318	98.86166312945855
80.20833333333081	98.86359251398488
80.24193548386845	98.86552189851122
80.27553763440608	98.86745128303755
80.30913978494371	98.86938066756389
80.34274193548134	98.87131005209022
80.37634408601897	98.87323943661656
80.4099462365566	98.87516882114289
80.44354838709424	98.87709820566923
80.47715053763187	98.87902759019556
80.5107526881695	98.8809569747219
80.54435483870714	98.88288635924823
80.57795698924477	98.88481574377457
80.6115591397824	98.8867451283009
80.64516129032003	98.88867451282724
80.67876344085767	98.89060389735357
80.7123655913953	98.8925332818799
80.74596774193293	98.89446266640624
80.77956989247056	98.89639205093258
80.8131720430082	98.89832143545891
80.84677419354583	98.90025081998525
80.88037634408346	98.90218020451158
80.91397849462109	98.90410958903792
80.94758064515872	98.90603897356425
80.98118279569636	98.90796835809059
81.01478494623399	98.90989774261692
81.04838709677162	98.91182712714325
81.08198924730925	98.91375651166959
81.11559139784688	98.91568589619592
81.14919354838452	98.91761528072226
81.18279569892215	98.9195446652486
81.21639784945978	98.92147404977493
81.24999999999741	98.92340343430126
81.28360215053505	98.9253328188276
81.31720430107268	98.92726220335393
81.35080645161031	98.92919158788027
81.38440860214794	98.9311209724066
81.41801075268557	98.93305035693294
81.45161290322321	98.93497974145927
81.48521505376084	98.93690912598561
81.51881720429847	98.93883851051194
81.5524193548361	98.94076789503828
81.58602150537374	98.94269727956461
81.61962365591137	98.94462666409095
81.653225806449	98.94655604861728
81.68682795698663	98.94848543314362
81.72043010752427	98.95041481766995
81.7540322580619	98.95234420219629
81.78763440859953	98.95427358672262
81.82123655913716	98.95620297124896
81.8548387096748	98.95813235577529
81.88844086021243	98.96006174030163
81.92204301075006	98.96199112482796
81.95564516128769	98.9639205093543
81.98924731182532	98.96584989388063
82.02284946236296	98.96777927840697
82.05645161290059	98.9697086629333
82.09005376343822	98.97163804745963
82.12365591397585	98.97356743198597
82.15725806451348	98.9754968165123
82.19086021505112	98.97742620103864
82.22446236558875	98.97935558556497
82.25806451612638	98.98128497009131
82.29166666666401	98.98321435461764
82.32526881720165	98.98514373914398
82.35887096773928	98.98707312367031
82.39247311827691	98.98900250819665
82.42607526881454	98.99093189272298
82.45967741935218	98.99286127724932
82.49327956988981	98.99479066177565
82.52688172042744	98.99672004630199
82.56048387096507	98.99864943082832
82.5940860215027	99.00057881535466
82.62768817204034	99.00250819988099
82.66129032257797	99.00443758440733
82.6948924731156	99.00636696893366
82.72849462365323	99.00829635346
82.76209677419087	99.01022573798633
82.7956989247285	99.01215512251267
82.82930107526613	99.014084507039
82.86290322580376	99.01601389156534
82.8965053763414	99.01794327609167
82.93010752687903	99.019872660618
82.96370967741666	99.02180204514434
82.99731182795429	99.02373142967068
83.03091397849192	99.02566081419701
83.06451612902956	99.02759019872335
83.09811827956719	99.02951958324968
83.13172043010482	99.03144896777602
83.16532258064245	99.03337835230235
83.19892473118009	99.03530773682868
83.23252688171772	99.03723712135502
83.26612903225535	99.03916650588135
83.29973118279298	99.04109589040769
83.33333333333061	99.04302527493402
83.36693548386825	99.04495465946036
83.40053763440588	99.0468840439867
83.43413978494351	99.04881342851303
83.46774193548114	99.05074281303936
83.50134408601878	99.0526721975657
83.53494623655641	99.05460158209203
83.56854838709404	99.05653096661837
83.60215053763167	99.0584603511447
83.6357526881693	99.06038973567104
83.66935483870694	99.06231912019737
83.70295698924457	99.06424850472371
83.7365591397822	99.06617788925004
83.77016129031983	99.06810727377638
83.80376344085747	99.07003665830271
83.8373655913951	99.07196604282905
83.87096774193273	99.07389542735538
83.90456989247036	99.07582481188172
83.938172043008	99.07775419640805
83.97177419354563	99.07968358093439
84.00537634408326	99.08161296546072
84.03897849462089	99.08354234998706
84.07258064515852	99.08547173451339
84.10618279569616	99.08740111903973
84.13978494623379	99.08933050356606
84.17338709677142	99.0912598880924
84.20698924730905	99.09318927261873
84.24059139784669	99.09511865714506
84.27419354838432	99.0970480416714
84.30779569892195	99.09897742619773
84.34139784945958	99.10090681072407
84.37499999999721	99.1028361952504
84.40860215053485	99.10476557977674
84.44220430107248	99.10669496430307
84.47580645161011	99.10862434882941
84.50940860214774	99.11055373335574
84.54301075268538	99.11248311788208
84.57661290322301	99.11441250240841
84.61021505376064	99.11634188693475
84.64381720429827	99.11827127146108
84.6774193548359	99.12020065598742
84.71102150537354	99.12213004051375
84.74462365591117	99.12405942504009
84.7782258064488	99.12598880956642
84.81182795698643	99.12791819409276
84.84543010752407	99.12984757861909
84.8790322580617	99.13177696314543
84.91263440859933	99.13370634767176
84.94623655913696	99.1356357321981
84.9798387096746	99.13756511672443
85.01344086021223	99.13949450125077
85.04704301074986	99.1414238857771
85.08064516128749	99.14335327030344
85.11424731182512	99.14528265482977
85.14784946236276	99.1472120393561
85.18145161290039	99.14914142388244
85.21505376343802	99.15107080840878
85.24865591397565	99.15300019293511
85.28225806451329	99.15492957746144
85.31586021505092	99.15685896198778
85.34946236558855	99.15878834651411
85.38306451612618	99.16071773104045
85.41666666666382	99.16264711556678
85.45026881720145	99.16457650009312
85.48387096773908	99.16650588461945
85.51747311827671	99.16843526914579
85.55107526881434	99.17036465367212
85.58467741935198	99.17229403819846
85.61827956988961	99.1742234227248
85.65188172042724	99.17615280725113
85.68548387096487	99.17808219177746
85.7190860215025	99.1800115763038
85.75268817204014	99.18194096083013
85.78629032257777	99.18387034535647
85.8198924731154	99.1857997298828
85.85349462365303	99.18772911440914
85.88709677419067	99.18965849893547
85.9206989247283	99.1915878834618
85.95430107526593	99.19351726798814
85.98790322580356	99.19544665251448
86.0215053763412	99.19737603704081
86.05510752687883	99.19930542156715
86.08870967741646	99.20123480609348
86.12231182795409	99.20316419061982
86.15591397849172	99.20509357514615
86.18951612902936	99.20702295967249
86.22311827956699	99.20895234419882
86.25672043010462	99.21088172872516
86.29032258064225	99.21281111325149
86.32392473117989	99.21474049777783
86.35752688171752	99.21666988230416
86.39112903225515	99.2185992668305
86.42473118279278	99.22052865135683
86.45833333333042	99.22245803588316
86.49193548386805	99.2243874204095
86.52553763440568	99.22631680493583
86.55913978494331	99.22824618946217
86.59274193548094	99.2301755739885
86.62634408601858	99.23210495851484
86.65994623655621	99.23403434304117
86.69354838709384	99.23596372756751
86.72715053763147	99.23789311209384
86.7607526881691	99.23982249662018
86.79435483870674	99.24175188114651
86.82795698924437	99.24368126567285
86.861559139782	99.24561065019918
86.89516129031963	99.24754003472552
86.92876344085727	99.24946941925185
86.9623655913949	99.25139880377819
86.99596774193253	99.25332818830452
87.02956989247016	99.25525757283086
87.0631720430078	99.25718695735719
87.09677419354543	99.25911634188353
87.13037634408306	99.26104572640986
87.1639784946207	99.2629751109362
87.19758064515833	99.26490449546253
87.23118279569596	99.26683387998887
87.26478494623359	99.2687632645152
87.29838709677122	99.27069264904154
87.33198924730885	99.27262203356787
87.36559139784649	99.2745514180942
87.39919354838412	99.27648080262054
87.43279569892175	99.27841018714687
87.46639784945938	99.28033957167321
87.49999999999702	99.28226895619954
87.53360215053465	99.28419834072588
87.56720430107228	99.28612772525221
87.60080645160991	99.28805710977855
87.63440860214754	99.28998649430488
87.66801075268518	99.29191587883122
87.70161290322281	99.29384526335755
87.73521505376044	99.29577464788389
87.76881720429807	99.29770403241022
87.8024193548357	99.29963341693656
87.83602150537334	99.3015628014629
87.86962365591097	99.30349218598923
87.9032258064486	99.30542157051556
87.93682795698624	99.3073509550419
87.97043010752387	99.30928033956823
88.0040322580615	99.31120972409457
88.03763440859913	99.3131391086209
88.07123655913676	99.31506849314724
88.1048387096744	99.31699787767357
88.13844086021203	99.3189272621999
88.17204301074966	99.32085664672624
88.2056451612873	99.32278603125258
88.23924731182493	99.32471541577891
88.27284946236256	99.32664480030525
88.30645161290019	99.32857418483158
88.34005376343782	99.33050356935792
88.37365591397545	99.33243295388425
88.40725806451309	99.33436233841059
88.44086021505072	99.33629172293692
88.47446236558835	99.33822110746326
88.50806451612598	99.34015049198959
88.54166666666362	99.34207987651592
88.57526881720125	99.34400926104226
88.60887096773888	99.3459386455686
88.64247311827651	99.34786803009493
88.67607526881415	99.34979741462126
88.70967741935178	99.3517267991476
88.74327956988941	99.35365618367393
88.77688172042704	99.35558556820027
88.81048387096467	99.3575149527266
88.8440860215023	99.35944433725294
88.87768817203994	99.36137372177927
88.91129032257757	99.36330310630561
88.9448924731152	99.36523249083194
88.97849462365284	99.36716187535828
89.01209677419047	99.36909125988461
89.0456989247281	99.37102064441095
89.07930107526573	99.37295002893728
89.11290322580336	99.37487941346362
89.146505376341	99.37680879798995
89.18010752687863	99.37873818251629
89.21370967741626	99.38066756704262
89.2473118279539	99.38259695156896
89.28091397849153	99.38452633609529
89.31451612902916	99.38645572062163
89.34811827956679	99.38838510514796
89.38172043010442	99.3903144896743
89.41532258064206	99.39224387420063
89.44892473117969	99.39417325872697
89.48252688171732	99.3961026432533
89.51612903225495	99.39803202777964
89.54973118279258	99.39996141230597
89.58333333333022	99.4018907968323
89.61693548386785	99.40382018135864
89.65053763440548	99.40574956588497
89.68413978494311	99.40767895041131
89.71774193548075	99.40960833493764
89.75134408601838	99.41153771946398
89.78494623655601	99.41346710399031
89.81854838709364	99.41539648851665
89.85215053763127	99.41732587304298
89.8857526881689	99.41925525756932
89.91935483870654	99.42118464209565
89.95295698924417	99.42311402662199
89.9865591397818	99.42504341114832
90.02016129031944	99.42697279567466
90.05376344085707	99.42890218020099
90.0873655913947	99.43083156472733
90.12096774193233	99.43276094925366
90.15456989246996	99.43469033378
90.1881720430076	99.43661971830633
90.22177419354523	99.43854910283267
90.25537634408286	99.440478487359
90.2889784946205	99.44240787188534
90.32258064515813	99.44433725641167
90.35618279569576	99.446266640938
90.38978494623339	99.44819602546434
90.42338709677102	99.45012540999068
90.45698924730866	99.45205479451701
90.49059139784629	99.45398417904335
90.52419354838392	99.45591356356968
90.55779569892155	99.45784294809602
90.59139784945918	99.45977233262235
90.62499999999682	99.46170171714869
90.65860215053445	99.46363110167502
90.69220430107208	99.46556048620135
90.72580645160971	99.46748987072769
90.75940860214735	99.46941925525402
90.79301075268498	99.47134863978036
90.82661290322261	99.4732780243067
90.86021505376024	99.47520740883303
90.89381720429787	99.47713679335936
90.92741935483551	99.4790661778857
90.96102150537314	99.48099556241203
90.99462365591077	99.48292494693837
91.0282258064484	99.4848543314647
91.06182795698604	99.48678371599104
91.09543010752367	99.48871310051737
91.1290322580613	99.49064248504371
91.16263440859893	99.49257186957004
91.19623655913657	99.49450125409638
91.2298387096742	99.49643063862271
91.26344086021183	99.49836002314905
91.29704301074946	99.50028940767538
91.3306451612871	99.50221879220172
91.36424731182473	99.50414817672805
91.39784946236236	99.50607756125439
91.43145161289999	99.50800694578072
91.46505376343762	99.50993633030706
91.49865591397526	99.51186571483339
91.53225806451289	99.51379509935973
91.56586021505052	99.51572448388606
91.59946236558815	99.5176538684124
91.63306451612578	99.51958325293873
91.66666666666342	99.52151263746507
91.70026881720105	99.5234420219914
91.73387096773868	99.52537140651773
91.76747311827631	99.52730079104407
91.80107526881395	99.5292301755704
91.83467741935158	99.53115956009674
91.86827956988921	99.53308894462307
91.90188172042684	99.53501832914941
91.93548387096448	99.53694771367574
91.96908602150211	99.53887709820208
92.00268817203974	99.54080648272841
92.03629032257737	99.54273586725475
92.069892473115	99.54466525178108
92.10349462365264	99.54659463630742
92.13709677419027	99.54852402083375
92.1706989247279	99.55045340536009
92.20430107526553	99.55238278988642
92.23790322580317	99.55431217441276
92.2715053763408	99.55624155893909
92.30510752687843	99.55817094346543
92.33870967741606	99.56010032799176
92.3723118279537	99.5620297125181
92.40591397849133	99.56395909704443
92.43951612902896	99.56588848157077
92.47311827956659	99.5678178660971
92.50672043010422	99.56974725062344
92.54032258064186	99.57167663514977
92.57392473117949	99.5736060196761
92.60752688171712	99.57553540420244
92.64112903225475	99.57746478872878
92.67473118279239	99.57939417325511
92.70833333333002	99.58132355778145
92.74193548386765	99.58325294230778
92.77553763440528	99.58518232683411
92.80913978494291	99.58711171136045
92.84274193548055	99.58904109588678
92.87634408601818	99.59097048041312
92.90994623655581	99.59289986493945
92.94354838709344	99.59482924946579
92.97715053763108	99.59675863399212
93.01075268816871	99.59868801851846
93.04435483870634	99.6006174030448
93.07795698924397	99.60254678757113
93.1115591397816	99.60447617209746
93.14516129031924	99.6064055566238
93.17876344085687	99.60833494115013
93.2123655913945	99.61026432567647
93.24596774193213	99.6121937102028
93.27956989246977	99.61412309472914
93.3131720430074	99.61605247925547
93.34677419354503	99.61798186378181
93.38037634408266	99.61991124830814
93.4139784946203	99.62184063283448
93.44758064515793	99.62377001736081
93.48118279569556	99.62569940188715
93.51478494623319	99.62762878641348
93.54838709677082	99.62955817093982
93.58198924730846	99.63148755546615
93.61559139784609	99.63341693999249
93.64919354838372	99.63534632451882
93.68279569892135	99.63727570904516
93.71639784945899	99.63920509357149
93.74999999999662	99.64113447809783
93.78360215053425	99.64306386262416
93.81720430107188	99.6449932471505
93.85080645160951	99.64692263167683
93.88440860214715	99.64885201620316
93.91801075268478	99.6507814007295
93.95161290322241	99.65271078525583
93.98521505376004	99.65464016978217
94.01881720429768	99.6565695543085
94.05241935483531	99.65849893883484
94.08602150537294	99.66042832336117
94.11962365591057	99.66235770788751
94.1532258064482	99.66428709241384
94.18682795698584	99.66621647694018
94.22043010752347	99.66814586146651
94.2540322580611	99.67007524599285
94.28763440859873	99.67200463051918
94.32123655913637	99.67393401504552
94.354838709674	99.67586339957185
94.38844086021163	99.67779278409819
94.42204301074926	99.67972216862452
94.4556451612869	99.68165155315086
94.48924731182453	99.68358093767719
94.52284946236216	99.68551032220353
94.55645161289979	99.68743970672986
94.59005376343742	99.6893690912562
94.62365591397506	99.69129847578253
94.65725806451269	99.69322786030887
94.69086021505032	99.6951572448352
94.72446236558795	99.69708662936154
94.75806451612559	99.69901601388787
94.79166666666322	99.7009453984142
94.82526881720085	99.70287478294054
94.85887096773848	99.70480416746688
94.89247311827611	99.70673355199321
94.92607526881375	99.70866293651954
94.95967741935138	99.71059232104588
94.99327956988901	99.71252170557221
95.02688172042664	99.71445109009855
95.06048387096428	99.71638047462488
95.09408602150191	99.71830985915122
95.12768817203954	99.72023924367755
95.16129032257717	99.72216862820389
95.1948924731148	99.72409801273022
95.22849462365244	99.72602739725656
95.26209677419007	99.7279567817829
95.2956989247277	99.72988616630923
95.32930107526533	99.73181555083556
95.36290322580297	99.7337449353619
95.3965053763406	99.73567431988823
95.43010752687823	99.73760370441457
95.46370967741586	99.7395330889409
95.4973118279535	99.74146247346724
95.53091397849113	99.74339185799357
95.56451612902876	99.7453212425199
95.59811827956639	99.74725062704624
95.63172043010402	99.74918001157258
95.66532258064166	99.75110939609891
95.69892473117929	99.75303878062525
95.73252688171692	99.75496816515158
95.76612903225455	99.75689754967792
95.79973118279219	99.75882693420425
95.83333333332982	99.76075631873059
95.86693548386745	99.76268570325692
95.90053763440508	99.76461508778326
95.93413978494272	99.76654447230959
95.96774193548035	99.76847385683593
96.00134408601798	99.77040324136226
96.03494623655561	99.7723326258886
96.06854838709324	99.77426201041493
96.10215053763088	99.77619139494126
96.13575268816851	99.7781207794676
96.16935483870614	99.78005016399393
96.20295698924377	99.78197954852027
96.2365591397814	99.7839089330466
96.27016129031904	99.78583831757294
96.30376344085667	99.78776770209927
96.3373655913943	99.78969708662561
96.37096774193193	99.79162647115194
96.40456989246957	99.79355585567828
96.4381720430072	99.79548524020461
96.47177419354483	99.79741462473095
96.50537634408246	99.79934400925728
96.5389784946201	99.80127339378362
96.57258064515773	99.80320277830995
96.60618279569536	99.80513216283629
96.639784946233	99.80706154736262
96.67338709677063	99.80899093188896
96.70698924730826	99.81092031641529
96.74059139784589	99.81284970094163
96.77419354838352	99.81477908546796
96.80779569892115	99.8167084699943
96.84139784945879	99.81863785452063
96.87499999999642	99.82056723904697
96.90860215053405	99.8224966235733
96.94220430107168	99.82442600809964
96.97580645160932	99.82635539262597
97.00940860214695	99.8282847771523
97.04301075268458	99.83021416167864
97.07661290322221	99.83214354620497
97.11021505375984	99.83407293073131
97.14381720429748	99.83600231525764
97.17741935483511	99.83793169978398
97.21102150537274	99.83986108431031
97.24462365591037	99.84179046883665
97.278225806448	99.84371985336298
97.31182795698564	99.84564923788932
97.34543010752327	99.84757862241565
97.3790322580609	99.84950800694199
97.41263440859854	99.85143739146832
97.44623655913617	99.85336677599466
97.4798387096738	99.855296160521
97.51344086021143	99.85722554504733
97.54704301074906	99.85915492957366
97.5806451612867	99.8610843141
97.61424731182433	99.86301369862633
97.64784946236196	99.86494308315267
97.6814516128996	99.866872467679
97.71505376343723	99.86880185220534
97.74865591397486	99.87073123673167
97.78225806451249	99.872660621258
97.81586021505012	99.87459000578434
97.84946236558775	99.87651939031068
97.88306451612539	99.87844877483701
97.91666666666302	99.88037815936335
97.95026881720065	99.88230754388968
97.98387096773828	99.88423692841602
98.01747311827592	99.88616631294235
98.05107526881355	99.88809569746869
98.08467741935118	99.89002508199502
98.11827956988881	99.89195446652136
98.15188172042645	99.89388385104769
98.18548387096408	99.89581323557402
98.21908602150171	99.89774262010036
98.25268817203934	99.8996720046267
98.28629032257697	99.90160138915303
98.3198924731146	99.90353077367936
98.35349462365224	99.9054601582057
98.38709677418987	99.90738954273203
98.4206989247275	99.90931892725837
98.45430107526514	99.9112483117847
98.48790322580277	99.91317769631104
98.5215053763404	99.91510708083737
98.55510752687803	99.91703646536371
98.58870967741566	99.91896584989004
98.6223118279533	99.92089523441638
98.65591397849093	99.92282461894271
98.68951612902856	99.92475400346905
98.7231182795662	99.92668338799538
98.75672043010383	99.92861277252172
98.79032258064146	99.93054215704805
98.82392473117909	99.93247154157439
98.85752688171672	99.93440092610072
98.89112903225436	99.93633031062706
98.92473118279199	99.93825969515339
98.95833333332962	99.94018907967973
98.99193548386725	99.94211846420606
99.02553763440488	99.9440478487324
99.05913978494252	99.94597723325873
99.09274193548015	99.94790661778507
99.12634408601778	99.9498360023114
99.15994623655541	99.95176538683774
99.19354838709305	99.95369477136407
99.22715053763068	99.9556241558904
99.26075268816831	99.95755354041674
99.29435483870594	99.95948292494307
99.32795698924357	99.96141230946941
99.3615591397812	99.96334169399574
99.39516129031884	99.96527107852208
99.42876344085647	99.96720046304841
99.4623655913941	99.96912984757475
99.49596774193174	99.97105923210108
99.52956989246937	99.97298861662742
99.563172043007	99.97491800115375
99.59677419354463	99.97684738568009
99.63037634408226	99.97877677020642
99.6639784946199	99.98070615473276
99.69758064515753	99.98263553925909
99.73118279569516	99.98456492378543
99.7647849462328	99.98649430831176
99.79838709677043	99.9884236928381
99.83198924730806	99.99035307736443
99.86559139784569	99.99228246189077
99.89919354838332	99.9942118464171
99.93279569892096	99.99614123094344
99.96639784945859	99.99807061546977
99.99999999999622	99.9999999999961

